Comparing and Combining Approximate Computing Frameworks

Approximate computing frameworks configure applications so they can operate at a range of points in an accuracy-performance trade-off space. Prior work has introduced many frameworks to create approximate programs. As approximation frameworks proliferate, it is natural to ask how they can be compared and combined to create even larger, richer trade-off spaces. We address these questions by presenting VIPER and BOA. VIPER compares trade-off spaces induced by different approximation frameworks by visualizing performance improvements across the full range of possible accuracies. BOA is a family of exploration techniques that quickly locate Pareto-efficient points in the immense trade-off space produced by the combination of two or more approximation frameworks. We use VIPER and BOA to compare and combine three different approximation frameworks from across the system stack, including: one that changes numerical precision, one that skips loop iterations, and one that manipulates existing application parameters. Compared to simply looking at Pareto-optimal curves, we find VIPER's visualizations provide a quicker and more convenient way to determine the best approximation technique for any accuracy loss. Compared to a state-of-the-art evolutionary algorithm, we find that BOA explores 14x fewer configurations yet locates 35% more Pareto-efficient points.

==> ignorelist.txt <==
out/*.dep
out/*.dpth
out/*.log


==> img/Data/coverageFunction.txt <==
Number	Workload	MCKP	BOA0	BOA5	BOARand
1	Blackscholes	0.66667	0.5	0.5	0.5
2	Bodytrack	0.2381	0.46429	0.66667	0.65714
3	Canneal	-0.041667	-0.16667	-0.16667	0
4	Fluidanimate	-0.66667	-0.6667	0.83333	0.41667
5	Heartwall	0.8	0.83333	0.9	0.9
6	Kmeans	-0.083333	0.16667	0.25	0.25
7	Particlefilter	-0.46667	0.83333	0.9	0.875
8	Srad	-0.66667	0.41667	1	0.9
9	Streamcluster	-0.75	-0.083333	0.75	0.66667
10	Swaptions	-0.22222	0.76389	0.80556	0.81197
11	X264	-0.25	0.875	0.833	0.875
12	average	-0.1311390909	0.3578618182	0.643853	0.62295


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-BOA-0.csv <==
0,1
0.0015683,0.89078
0.013859,0.86567
0.032017,0.73735
0.055834,0.69027
0.072333,0.58415
0.10213,0.53975
0.15979,0.52399
0.18717,0.47296
0.29655,0.43841
0.29655,0.43292


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-BOA-5.csv <==
0,1
0.0044209,0.96013
0.0086937,0.89534
0.0091678,0.82653
0.02147,0.81749
0.024142,0.76638
0.036986,0.7337
0.038691,0.70329
0.062534,0.61299
0.082232,0.59977
0.099412,0.54445
0.10761,0.53723
0.15614,0.48858
0.16082,0.48731
0.20018,0.45868
0.2951,0.45574
0.2951,0.45506
0.2951,0.45181
0.29538,0.43956
0.29538,0.43849


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-BOA-Randomized.csv <==
0,1
0.0017239,0.99106
0.013578,0.82487
0.050598,0.75256
0.056784,0.70977
0.061372,0.68031
0.071952,0.67944
0.089808,0.66637
0.10221,0.6286
0.10893,0.56054
0.16448,0.52894
0.18728,0.52809
0.21455,0.50636
0.24393,0.4996
0.29663,0.49161
0.29663,0.48756
0.29663,0.47796
0.29663,0.47302
0.29675,0.46544
0.2969,0.46251


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-MCKP.csv <==
0,1
0.0094473,0.92225
0.014436,0.8263
0.030628,0.7466
0.049272,0.67399
0.062392,0.64007
0.080899,0.60343
0.094103,0.58219
0.10387,0.56533
0.11674,0.50626
0.15829,0.49725
0.20017,0.49041
0.29537,0.43948


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-NSGA.csv <==
0,1
1.8351e-06,0.99192
2.7527e-06,0.95341
4.5878e-06,0.93511
5.5053e-06,0.88849
5.5053e-06,0.88046
7.3404e-06,0.86982
0.00013119,0.85303


==> img/Data/paretoLines/exhpc/paretoLine-Canneal-exhaustive.csv <==
0,1
1.5619e-06,0.84141
0.0059876,0.83116
0.007017,0.81578
0.010859,0.8156
0.012011,0.78356
0.01431,0.78326
0.015295,0.75516
0.017652,0.75279
0.020218,0.7457
0.020234,0.74351
0.020637,0.74286
0.021277,0.70002
0.025091,0.69062
0.030183,0.66699
0.037051,0.66096
0.03831,0.62205
0.045103,0.60718
0.050007,0.58719
0.055435,0.5858
0.05565,0.57613
0.061057,0.57425
0.065426,0.56676
0.066251,0.5646
0.069625,0.56192
0.07322,0.55071
0.073236,0.54001
0.078472,0.52878
0.079327,0.52682
0.085798,0.52508
0.086568,0.51957
0.088449,0.51508
0.09252,0.50942
0.095904,0.50746
0.096907,0.49886
0.10568,0.49034
0.10878,0.48887
0.10908,0.48217
0.11596,0.47282
0.12788,0.46903
0.13209,0.46523
0.13444,0.45708
0.14474,0.45082
0.15069,0.45007
0.15995,0.44024
0.16715,0.43178
0.16983,0.42636
0.20589,0.42031
0.21033,0.41953
0.23082,0.41153
0.24413,0.40736
0.29679,0.40642
0.29679,0.40524
0.29679,0.40388
0.29692,0.40301
0.29693,0.39907


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-BOA-0.csv <==
0,1
0.022067,0.32901
0.022243,0.31833
0.026887,0.23344
0.026965,0.22354
0.207,0.19567


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-BOA-5.csv <==
0,1
2.2504e-05,0.99026
5.6376e-05,0.98043
0.00096271,0.97713
0.021668,0.3217
0.021943,0.31325
0.02199,0.31219
0.022014,0.31119
0.022514,0.3022
0.026706,0.22921
0.026759,0.22306
0.027042,0.21788
0.028498,0.21377
0.18116,0.19932
0.18197,0.19572
0.18523,0.19566
0.6534,0.19102
0.66716,0.18819
0.66772,0.18764
0.6771,0.18686


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-BOA-Randomized.csv <==
0,1
0.00082847,0.85879
0.00091014,0.84492
0.0021772,0.83922
0.022096,0.32678
0.022104,0.32305
0.022358,0.29077
0.022372,0.28186
0.022373,0.27975
0.022444,0.27216
0.026705,0.23483
0.026809,0.23198
0.028311,0.23188
0.028594,0.22913
0.20517,0.201
0.68589,0.19955


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-MCKP.csv <==
0,1
0.00092269,0.74497
0.021993,0.3081
0.022262,0.26184
0.027586,0.22574
0.14002,0.20662
0.21252,0.19407


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-NSGA.csv <==
0,1
0.00019989,0.99533
0.001012,0.97773
0.004172,0.90239
0.022477,0.41759
0.026306,0.31936
0.027324,0.31042
0.027496,0.29645
0.027525,0.29617
0.15749,0.2826
0.16195,0.26973
0.1685,0.26611
0.17706,0.26225
0.17932,0.26124
0.18132,0.26024
0.61079,0.25883
0.61996,0.25826


==> img/Data/paretoLines/exhpc/paretoLine-Fluidanimate-exhaustive.csv <==
0,1
4.7165e-06,0.91001
0.00016126,0.75869
0.0030763,0.68879
0.0037586,0.62576
0.0037657,0.57012
0.0037893,0.56473
0.0038099,0.56142
0.0048435,0.56039
0.0062599,0.48262
0.0064876,0.47154
0.0072514,0.4702
0.0073952,0.46953
0.0077863,0.46737
0.0078241,0.46585
0.011326,0.43434
0.012635,0.43027
0.012869,0.42957
0.01353,0.42896
0.02189,0.26152
0.027186,0.21114
0.027388,0.21045
0.13533,0.20076
0.20957,0.18672
0.21519,0.18258


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-BOA-0.csv <==
0,1
0,0.92843
0,0.92172
0,0.92127
4.9974,0.21685
4.9974,0.19248
5.1229,0.18784


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-BOA-5.csv <==
0,1
0,0.99498
0,0.92753
0,0.89739
0,0.80541
4.5852,0.22017
4.5852,0.19191
4.5852,0.18331
4.5852,0.17976
4.5983,0.17198


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-BOA-Randomized.csv <==
0,1
0,0.96541
0,0.91238
0,0.8376
0,0.79699
4.5995,0.17613
4.5995,0.17105
4.5995,0.17087


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-MCKP.csv <==
0,1
4.9709,0.18004


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-NSGA.csv <==
0,1
0,0.94583
2.662,0.72604
2.662,0.7244
2.662,0.70681
2.662,0.66701
2.9002,0.56148
2.9002,0.54575
2.9002,0.54383
2.9002,0.53176
3.4286,0.32239
3.4286,0.3183
3.9065,0.28766
3.9065,0.28386
3.9065,0.27761
4.7287,0.2692
4.7287,0.25609
4.7425,0.20796
4.7425,0.20751


==> img/Data/paretoLines/exhpc/paretoLine-Kmeans-exhaustive.csv <==
0,1
0,0.9626
0,0.95992
0,0.77627
2.5646,0.39732
2.5646,0.39395
2.5646,0.38026
2.5646,0.37174
2.5646,0.37026
2.5646,0.36832
2.5646,0.36644
2.5646,0.36378
2.5646,0.3617
2.6921,0.27602
2.6921,0.27275
2.6921,0.25728
2.6921,0.25353
2.6921,0.25328
3.4424,0.19755
3.4424,0.1826
3.4424,0.18182
3.4424,0.17345
4.5983,0.16581
4.6728,0.16378
4.9709,0.15862
4.9845,0.15642


==> img/Data/paretoLines/test/paretoLine-Blackscholes-BOA-0.csv <==
0,1
0.50671,0.9454


==> img/Data/paretoLines/test/paretoLine-Blackscholes-BOA-2.csv <==
0,1
0.50671,0.97103


==> img/Data/paretoLines/test/paretoLine-Blackscholes-BOA-5.csv <==
0,1
0.50671,0.94409


==> img/Data/paretoLines/test/paretoLine-Blackscholes-BOA-Rand.csv <==
0,1
0.50669,0.93118


==> img/Data/paretoLines/test/paretoLine-Blackscholes-MCKP.csv <==
0,1
0.50414,0.96683
0.50671,0.95444


==> img/Data/paretoLines/test/paretoLine-Blackscholes-NSGA.csv <==
0,1
0.50782,0.97188


==> img/Data/paretoLines/test/paretoLine-Bodytrack-BOA-0.csv <==
0,1
5.4646,0.46063
6.4369,0.41586
17.486,0.39945


==> img/Data/paretoLines/test/paretoLine-Bodytrack-BOA-2.csv <==
0,1
2.2287,0.58215
10.207,0.40095


==> img/Data/paretoLines/test/paretoLine-Bodytrack-BOA-5.csv <==
0,1
6.1896,0.48313
6.5639,0.41173
8.7232,0.40925
14.734,0.4025
16.497,0.39605
17.41,0.39398


==> img/Data/paretoLines/test/paretoLine-Bodytrack-BOA-Rand.csv <==
0,1
3.7229,0.49288
3.9628,0.46531
7.2103,0.42056
10.91,0.39997


==> img/Data/paretoLines/test/paretoLine-Bodytrack-MCKP.csv <==
0,1
10.389,0.42883
44.501,0.40713


==> img/Data/paretoLines/test/paretoLine-Bodytrack-NSGA.csv <==
0,1
2.4054,0.89518
3.811,0.86694
6.1799,0.85266
10.684,0.84662
33.305,0.84374
40.431,0.84201


==> img/Data/paretoLines/test/paretoLine-Canneal-BOA-0.csv <==
0,1
0.0017616,0.9814
0.014028,0.88311
0.032585,0.75986
0.07247,0.61766
0.10883,0.55896
0.15993,0.5149
0.2145,0.48851
0.29687,0.45755


==> img/Data/paretoLines/test/paretoLine-Canneal-BOA-2.csv <==
0,1
0.004471,0.98204
0.034961,0.82314
0.067306,0.64832
0.17632,0.50272
0.29531,0.48667


==> img/Data/paretoLines/test/paretoLine-Canneal-BOA-5.csv <==
0,1
0.033014,0.6988
0.057105,0.60255
0.076164,0.55758
0.10397,0.52057
0.11192,0.49073
0.18719,0.48344
0.2968,0.42707


==> img/Data/paretoLines/test/paretoLine-Canneal-BOA-Rand.csv <==
0,1
0.01388,0.88072
0.032221,0.79684
0.072594,0.56192
0.16025,0.45171
0.29742,0.45108


==> img/Data/paretoLines/test/paretoLine-Canneal-MCKP.csv <==
0,1
0.0096098,0.88806
0.026224,0.82238
0.049148,0.66092
0.080391,0.57863
0.10669,0.56724
0.15572,0.56045
0.29522,0.43843


==> img/Data/paretoLines/test/paretoLine-Canneal-NSGA.csv <==
0,1
9.1754e-07,0.83522
1.8351e-06,0.77352


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-BOA-0.csv <==
0,1
0.021238,0.64613


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-BOA-2.csv <==
0,1
0.99649,0.88084


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-BOA-5.csv <==
0,1
0.001814,0.30587
0.040495,0.2232
0.04111,0.22175
0.19766,0.16934
0.319,0.16558


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-BOA-Rand.csv <==
0,1
0.0006683,0.99407
0.093471,0.58901
0.10182,0.41719


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-MCKP.csv <==
0,1
0.079579,0.83264
0.74346,0.59075


==> img/Data/paretoLines/test/paretoLine-Fluidanimate-NSGA.csv <==
0,1
0.071621,0.51151
0.080923,0.25415


==> img/Data/paretoLines/test/paretoLine-Heartwall-BOA-0.csv <==
0,1
0.18818,0.53773
0.3108,0.33938
0.96472,0.087319
7.3297,0.024954
14.19,0.014505


==> img/Data/paretoLines/test/paretoLine-Heartwall-BOA-2.csv <==
0,1
0.74615,0.20575
1.0371,0.13988
1.095,0.085956
1.5116,0.082698
5.8194,0.054546
7.6191,0.031231
7.7278,0.026743
14.386,0.015432
18.735,0.015172


==> img/Data/paretoLines/test/paretoLine-Heartwall-BOA-5.csv <==
0,1
0.044708,0.93832
0.15755,0.47887
0.3004,0.12513
0.42394,0.1151
0.70705,0.10485
2.0728,0.063839
4.1412,0.032027
6.2328,0.015834
8.6996,0.014236


==> img/Data/paretoLines/test/paretoLine-Heartwall-BOA-Rand.csv <==
0,1
0.50828,0.46427
0.51479,0.13266
0.77032,0.081898
1.2957,0.078877
1.4712,0.072955
3.3148,0.046563
6.4272,0.026771
12.264,0.014854
12.286,0.014366


==> img/Data/paretoLines/test/paretoLine-Heartwall-MCKP.csv <==
0,1
0.10251,0.26785
2.2054,0.21328
3.2707,0.13794
13.013,0.049305


==> img/Data/paretoLines/test/paretoLine-Heartwall-NSGA.csv <==
0,1
70.2,0.70567
117.27,0.5318


==> img/Data/paretoLines/test/paretoLine-Kmeans-BOA-0.csv <==
0,1
4.6463,0.26009


==> img/Data/paretoLines/test/paretoLine-Kmeans-BOA-2.csv <==
0,1
4.7696,0.31524


==> img/Data/paretoLines/test/paretoLine-Kmeans-BOA-5.csv <==
0,1
0,0.89821
4.9655,0.14478


==> img/Data/paretoLines/test/paretoLine-Kmeans-BOA-Rand.csv <==
0,1
0,0.96824
4.8283,0.1739
4.9433,0.15708


==> img/Data/paretoLines/test/paretoLine-Kmeans-MCKP.csv <==
0,1
4.9589,0.14897
5.0979,0.12208


==> img/Data/paretoLines/test/paretoLine-Kmeans-NSGA.csv <==
0,1
0,0.98893
4.1563,0.67602
4.4472,0.33711


==> img/Data/paretoLines/test/paretoLine-Particlefilter-BOA-0.csv <==
0,1
0.002871,0.29238
0.00329,0.21557
0.0083712,0.209
0.017545,0.15163
0.034406,0.14865
0.11576,0.14379


==> img/Data/paretoLines/test/paretoLine-Particlefilter-BOA-2.csv <==
0,1
0.0011872,0.14401
0.0054299,0.13926
0.023483,0.11518
0.026373,0.090098
0.17258,0.084587


==> img/Data/paretoLines/test/paretoLine-Particlefilter-BOA-5.csv <==
0,1
0.00073428,0.51327
0.002515,0.18017
0.0027909,0.12767
0.021423,0.080554
0.47589,0.070515


==> img/Data/paretoLines/test/paretoLine-Particlefilter-BOA-Rand.csv <==
0,1
0.0018499,0.12586
0.0036503,0.1167
0.0042628,0.11515
0.006617,0.11018
0.019836,0.098374
0.13272,0.074987


==> img/Data/paretoLines/test/paretoLine-Particlefilter-MCKP.csv <==
0,1
0.011301,0.84306
0.13034,0.79243


==> img/Data/paretoLines/test/paretoLine-Particlefilter-NSGA.csv <==
0,1
0.0051234,0.95747
0.0077525,0.94946
0.021498,0.70716
0.038454,0.55161


==> img/Data/paretoLines/test/paretoLine-Srad-BOA-0.csv <==
0,1
0.98801,0.19158
32.636,0.10964
144.22,0.10601


==> img/Data/paretoLines/test/paretoLine-Srad-BOA-2.csv <==
0,0.18682
0,0.10316
57.848,0.09961
57.848,0.099539


==> img/Data/paretoLines/test/paretoLine-Srad-BOA-5.csv <==
0,1
0,0.80938
0,0.64266
0,0.53839
0,0.46004
0,0.36867
0,0.27796
0,0.18839
4.8453,0.09553


==> img/Data/paretoLines/test/paretoLine-Srad-BOA-Rand.csv <==
0,1
0,0.82208
0,0.63978
0,0.5488
0,0.45582
0,0.36798
0,0.27381
0,0.18308
0,0.097949
74.433,0.091824


==> img/Data/paretoLines/test/paretoLine-Srad-MCKP.csv <==
0,1
52.925,0.91755


==> img/Data/paretoLines/test/paretoLine-Srad-NSGA.csv <==
0,1
0,0.96383
52.924,0.91139


==> img/Data/paretoLines/test/paretoLine-Streamcluster-BOA-0.csv <==
0,1
0.024676,0.19864
0.047128,0.09631


==> img/Data/paretoLines/test/paretoLine-Streamcluster-BOA-2.csv <==
0,1
0.12193,0.024963
0.16271,0.024874


==> img/Data/paretoLines/test/paretoLine-Streamcluster-BOA-5.csv <==
0,1
0,0.68445
0.0027574,0.20689
0.042852,0.036762


==> img/Data/paretoLines/test/paretoLine-Streamcluster-BOA-Rand.csv <==
0,1
0.069147,0.28732
0.10246,0.046304


==> img/Data/paretoLines/test/paretoLine-Streamcluster-MCKP.csv <==
0,1


==> img/Data/paretoLines/test/paretoLine-Streamcluster-NSGA.csv <==
0,1
0.080089,0.65945
0.084,0.54302
0.087934,0.4916


==> img/Data/paretoLines/test/paretoLine-Swaptions-BOA-0.csv <==
0,1
1.5371e-12,0.98239
0.00019373,0.10365
0.0017088,0.039826
0.71902,0.018615
2.2705,0.015636
3.9097,0.009797
9.1341,0.0081012


==> img/Data/paretoLines/test/paretoLine-Swaptions-BOA-2.csv <==
0,1
2.0349e-11,0.96779
4.1142e-05,0.27299
9.2271e-05,0.16328
0.00023296,0.032653
0.001729,0.010541
0.65286,0.0061993
1.4055,0.0048605
2.2988,0.0043195
3.0116,0.0025817
4.5569,0.0024794
56.666,0.0022918


==> img/Data/paretoLines/test/paretoLine-Swaptions-BOA-5.csv <==
0,1
4.1314e-05,0.27253
0.00028373,0.026883
0.0025101,0.010662
0.16214,0.0095025
0.65647,0.0049184
2.6817,0.0024344
3.7105,0.0021337
7.6852,0.0020545
19.486,0.0017013


==> img/Data/paretoLines/test/paretoLine-Swaptions-BOA-Rand.csv <==
0,1
0,0.99353
3.4049e-05,0.35213
0.00010177,0.17099
0.00027169,0.032378
0.002267,0.012077
0.18311,0.0096942
0.60932,0.0058648
1.3776,0.0042696
2.1578,0.0035245
2.972,0.003059
4.5014,0.0024996
10.981,0.0022623


==> img/Data/paretoLines/test/paretoLine-Swaptions-MCKP.csv <==
0,1
13.198,0.014253
15.66,0.012816


==> img/Data/paretoLines/test/paretoLine-Swaptions-NSGA.csv <==
0,1
1.4979e-05,0.37976
0.51567,0.2216
0.6399,0.19925
1.362,0.16735
2.0335,0.15771
3.2319,0.10919
5.3473,0.086632
6.4193,0.082242


==> img/Data/paretoLines/test/paretoLine-X264-BOA-0.csv <==
0,1
0.00083748,0.91675
0.0010132,0.62832
0.010356,0.30219
0.023485,0.28333
0.039725,0.15712
0.048713,0.13672
0.078874,0.11079


==> img/Data/paretoLines/test/paretoLine-X264-BOA-2.csv <==
0,1
0.00054713,0.6736
0.00057729,0.56227
0.00058352,0.50376
0.00058861,0.39818
0.047384,0.1587
0.061571,0.10971


==> img/Data/paretoLines/test/paretoLine-X264-BOA-5.csv <==
0,1
0.00019014,0.51218
0.00032415,0.42156
0.010936,0.25166
0.034881,0.1428
0.12423,0.094693


==> img/Data/paretoLines/test/paretoLine-X264-BOA-Rand.csv <==
0,1
0.00056178,0.64348
0.0012977,0.38986
0.0030262,0.32875
0.0078644,0.24572
0.02805,0.16246
0.038356,0.14746
0.084678,0.097742


==> img/Data/paretoLines/test/paretoLine-X264-MCKP.csv <==
0,1
0.057027,0.39611
0.10734,0.27608
0.11877,0.27066


==> img/Data/paretoLines/test/paretoLine-X264-NSGA.csv <==
0,1
0,0.97148
0.0064871,0.7171
0.0072486,0.5107
0.033026,0.46033


==> img/Data/paretoLines/train/paretoLine-Blackscholes-AML.csv <==
0,1
0.16061,0.90037
0.19149,0.89367
0.50414,0.8676
0.50418,0.8347
0.50671,0.78938


==> img/Data/paretoLines/train/paretoLine-Blackscholes-LP.csv <==
0,0.58334


==> img/Data/paretoLines/train/paretoLine-Blackscholes-SK.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-Bodytrack-AML.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-Bodytrack-LP.csv <==
0,1
2.3223,0.92358
2.4056,0.87849
2.5185,0.84076
2.5317,0.68285
2.6104,0.60836
2.822,0.57121
2.8996,0.56599
3.1105,0.56563
3.399,0.54756
10.768,0.54564
23.918,0.54414


==> img/Data/paretoLines/train/paretoLine-Bodytrack-SK.csv <==
0,1
1.8242,0.55932
2.7574,0.50769
2.8869,0.49032
3.103,0.48925
3.1436,0.48253
3.4,0.47019
3.4918,0.46081
3.638,0.43691
4.3684,0.42827
5.8424,0.40163
20.308,0.39771
21.831,0.39391


==> img/Data/paretoLines/train/paretoLine-Canneal-AML.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-Canneal-LP.csv <==
0,1
0.29626,0.80871
0.29638,0.78148
0.29651,0.72995
0.29655,0.69917


==> img/Data/paretoLines/train/paretoLine-Canneal-SK.csv <==
0,1
0.0018784,0.96566
0.0088263,0.9211
0.0097099,0.89993
0.011479,0.8634
0.013949,0.84627
0.013976,0.83157
0.016846,0.82942
0.023773,0.8177
0.026792,0.79048
0.027382,0.78773
0.032574,0.74628
0.032692,0.7174
0.050312,0.71407
0.050324,0.69561
0.051366,0.6936
0.056566,0.68098
0.056753,0.65089
0.063852,0.64209
0.071012,0.62615
0.0727,0.62003
0.07662,0.61767
0.077092,0.61555
0.082701,0.60912
0.089465,0.60817
0.089899,0.60169
0.093706,0.59336
0.095597,0.58942
0.101,0.57594
0.10256,0.57122
0.10584,0.5698
0.10913,0.56065
0.11574,0.55496
0.11749,0.55466
0.11814,0.55233
0.1264,0.55195
0.13695,0.53919
0.15781,0.51999
0.16024,0.51032
0.1699,0.50677
0.18389,0.50095
0.18739,0.48923
0.20169,0.48394


==> img/Data/paretoLines/train/paretoLine-Fluidanimate-AML.csv <==
0,0.64139
0.0024044,0.63085


==> img/Data/paretoLines/train/paretoLine-Fluidanimate-LP.csv <==
0,1
0.0008037,0.3178
0.16603,0.293
0.1678,0.28958
0.19621,0.27032
0.19777,0.26844
0.19828,0.26267
0.20033,0.2596
0.21432,0.22086
0.23391,0.22082
0.77347,0.21739
0.83464,0.21649
0.84297,0.20941


==> img/Data/paretoLines/train/paretoLine-Fluidanimate-SK.csv <==
0,1
0.034794,0.78167
0.04954,0.74723
0.057167,0.56466
0.061675,0.29221
0.082851,0.25055
0.098863,0.21265


==> img/Data/paretoLines/train/paretoLine-Heartwall-AML.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-Heartwall-LP.csv <==
0,1
0.078193,0.87725
0.078193,0.65011
0.078193,0.49299
0.10091,0.46309
0.11891,0.35652
0.15034,0.34874
0.15034,0.32092
0.15034,0.27541
0.18791,0.26463
0.18791,0.2276
0.18791,0.19224
0.21734,0.18663
0.21734,0.17488
0.21734,0.15226
0.23492,0.12401
0.27882,0.10766
0.29137,0.10542
0.30692,0.098786
0.30692,0.08515


==> img/Data/paretoLines/train/paretoLine-Heartwall-SK.csv <==
0,1
0,1
0.032326,0.67303
0.090287,0.63714
0.29948,0.60353
0.39489,0.57751
1.3026,0.55179
1.3065,0.52774
1.3159,0.48777
1.4298,0.45064
1.4909,0.44848
1.7074,0.33693
1.8384,0.3213
2.0804,0.28522
2.5309,0.28459
2.5375,0.26616
2.553,0.26422
2.5871,0.25386
2.8441,0.20954
3.3409,0.19103
3.4464,0.15667
4.0521,0.11339
4.8718,0.076831
5.0422,0.070226
5.2926,0.058522
5.7212,0.025203
6.1503,0.021913
6.4464,0.021154
6.6066,0.019339
6.8639,0.016899
7.2047,0.015748


==> img/Data/paretoLines/train/paretoLine-Kmeans-AML.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-Kmeans-LP.csv <==
0,1
1.4662,0.5139
3.9765,0.49239
3.9878,0.47304
3.9981,0.34396
4.0271,0.33615
4.1273,0.3357
4.3292,0.32522
4.5426,0.31916
4.5674,0.30695


==> img/Data/paretoLines/train/paretoLine-Kmeans-SK.csv <==
0,0.94734
0,0.93056
4.8157,0.83724
4.8157,0.82918
4.8157,0.82064
4.8157,0.78058
5.6751,0.72655
6.7401,0.72475
6.7401,0.7136
7.7575,0.58906
7.7575,0.56123
7.7575,0.55138
9.2622,0.38427
9.2622,0.37631
9.2622,0.37334
9.9597,0.30171
9.9597,0.30128
9.9597,0.29282
10.777,0.24716
10.777,0.24565
10.777,0.24553
10.777,0.24453
10.777,0.24448


==> img/Data/paretoLines/train/paretoLine-Particlefilter-AML.csv <==
0,1
0.020104,0.45286
0.02058,0.4464
0.02505,0.44319
0.046269,0.43727
0.050487,0.43611
0.054245,0.43357
0.056897,0.42512


==> img/Data/paretoLines/train/paretoLine-Particlefilter-LP.csv <==
0,0.51066
0.00058704,0.31805
0.00070251,0.25661
0.0014859,0.24322
0.0023081,0.2417
0.0029696,0.23809
0.0044716,0.23733
0.015204,0.19693
0.020629,0.17724
0.027764,0.17584


==> img/Data/paretoLines/train/paretoLine-Particlefilter-SK.csv <==
0,1.1695
2.8683e-05,0.84993
0.00010947,0.64304
0.00025312,0.56295
0.00046215,0.4664
0.00072953,0.34453
0.00077159,0.099735
0.0033509,0.086379
0.012472,0.072626
0.053706,0.065898
0.090176,0.064458
0.15262,0.062184
0.15727,0.053822


==> img/Data/paretoLines/train/paretoLine-Srad-AML.csv <==
0,1
23.136,0.77181
97.874,0.75853


==> img/Data/paretoLines/train/paretoLine-Srad-LP.csv <==
0,1
53.223,0.95954
56.67,0.29844
56.67,0.24989
56.845,0.24684
56.845,0.23036
56.845,0.2263
56.845,0.21927
56.845,0.21834
56.845,0.21831
56.845,0.15382
56.845,0.15073
56.845,0.14987
56.845,0.14566
56.845,0.13935
56.845,0.13705
56.845,0.13698
56.845,0.1248
56.845,0.12472
56.845,0.12114
56.845,0.11927
56.845,0.11855
56.845,0.11854
56.845,0.11445
56.845,0.11237
56.845,0.11096
56.845,0.10064
56.845,0.096017
56.845,0.094297
56.845,0.088669
56.845,0.088428
56.845,0.086595
56.845,0.083091
56.845,0.078921
56.845,0.076598
56.845,0.075478
56.845,0.071548
56.845,0.069107
56.845,0.067633
56.845,0.067432
56.845,0.067273


==> img/Data/paretoLines/train/paretoLine-Srad-SK.csv <==
0,1
0.82892,0.90787
1.6127,0.80824
2.5548,0.71751
3.5873,0.61436
4.8073,0.52001
6.2646,0.41733
8.0598,0.32212
10.322,0.22327
13.642,0.13648


==> img/Data/paretoLines/train/paretoLine-Streamcluster-AML.csv <==
0,1
0.1039,0.98042


==> img/Data/paretoLines/train/paretoLine-Streamcluster-LP.csv <==
0,1
0,0.88157
0,0.81796
0.0024983,0.7642
0.010821,0.72558
0.010821,0.6422
0.022025,0.63818
0.022025,0.57189
0.072281,0.46771
0.072281,0.42756
0.10045,0.38226
0.10045,0.33525
0.16172,0.33042


==> img/Data/paretoLines/train/paretoLine-Streamcluster-SK.csv <==
0,1
0.00048009,0.58004
0.001871,0.38668
0.003502,0.23523
0.0067621,0.21993
0.012774,0.2116
0.018446,0.06407


==> img/Data/paretoLines/train/paretoLine-Swaptions-AML.csv <==
0,1
0.15252,0.90233
0.15252,0.89947
0.15252,0.89431
0.15252,0.89394
0.33525,0.87602
0.33525,0.86113
0.33525,0.85855
0.77646,0.85756
0.77646,0.85174
0.77646,0.83881
2.0585,0.81927
8.1938,0.79856


==> img/Data/paretoLines/train/paretoLine-Swaptions-LP.csv <==
0,1
0,0.97184
0.1596,0.80582
0.1596,0.80512
0.16949,0.78024
0.64172,0.57228
0.64174,0.40887
0.66101,0.39779
1.4292,0.2725
1.4292,0.27169
1.4292,0.25613
2.2168,0.20553
2.2168,0.19536
3.0524,0.16388
3.0525,0.16225
3.0525,0.16068
3.7917,0.1397
3.8495,0.13607
4.5792,0.11808
4.6466,0.11234
5.3666,0.09989


==> img/Data/paretoLines/train/paretoLine-Swaptions-SK.csv <==
0,1
0.26639,0.63669
0.35639,0.28327
1.5664,0.16848
2.2842,0.16509
2.641,0.14495
4.0629,0.049356
18.735,0.014589


==> img/Data/paretoLines/train/paretoLine-X264-AML.csv <==
0,1


==> img/Data/paretoLines/train/paretoLine-X264-LP.csv <==
0,1
0.00027228,0.67309
0.00043192,0.47939
0.005028,0.20385
0.0054715,0.20112
0.010195,0.19382
0.010219,0.19362
0.010535,0.19335
0.012107,0.19043
0.012127,0.18535
0.026508,0.17072
0.032131,0.17021
0.038865,0.16731
0.039201,0.16588
0.05358,0.161
0.053647,0.15606
0.059017,0.1513
0.059123,0.14894
0.059123,0.1444
0.083032,0.14233
0.083158,0.14083
0.089027,0.1379
0.095467,0.13048
0.095602,0.13026
0.1121,0.1291
0.11407,0.12058
0.11407,0.12039
0.11407,0.11993
0.11518,0.11801
0.11519,0.11771
0.11522,0.11771
0.11526,0.11726
0.11846,0.11654


==> img/Data/paretoLines/train/paretoLine-X264-SK.csv <==
0,1
4.3748e-05,0.96591
7.7754e-05,0.7573
0.0002677,0.6667
0.00032466,0.62497
0.0052378,0.40557
0.017705,0.39191
0.017706,0.36269
0.017706,0.33997
0.017706,0.33858
0.017717,0.32989
0.017717,0.32475
0.017718,0.32422
0.017718,0.32185
0.0209,0.2817
0.020901,0.28071
0.020901,0.28038


==> img/Data/tradeoffSpace/train/tradeoffSpace-Blackscholes-AML.csv <==
0,1
1.0735e-08,1.2283
1.0735e-08,1.2113
1.0735e-08,1.0891
1.0735e-08,1.1043
1.0735e-08,1.3418
0.50414,0.95266
0.50414,1.0281
0.50414,1.0494
0.50414,1.0784
0.50414,1.1247
0.50414,1.3056
0.50415,1.1395
0.50415,1.2066
0.50415,1.0496
0.50415,1.1923
0.50415,1.2074
0.50415,1.1778
0.50415,0.9987
0.50415,1.1542
0.50415,1.1063
0.50415,1.16
0.50415,1.3101
0.50415,1.2016
0.50415,1.0452
0.50415,1.1047
0.50415,1.2036
0.50415,1.3034
0.50415,1.2525
0.50415,1.1666
0.50415,1.0935
0.50415,1.3356
0.50415,1.3676
0.50415,1.1736
0.50415,1.2993
0.50415,1.3964
0.23996,0.90618
0.23996,0.96547
0.23996,0.98544
0.23996,0.93717
0.23996,0.954
0.23996,1.0464
0.50669,0.85354
0.50669,0.84819
0.50669,0.87698
0.50669,0.90887
0.50669,0.91207
0.50669,0.93286
0.50671,0.78938
0.50671,0.86758
0.50671,0.86657
0.50671,0.91264
0.50671,1.0209
0.50671,0.95328
0.50671,0.87956
0.50671,0.87798
0.50671,0.90367
0.50671,0.94041
0.50671,0.94446
0.50671,1.0028
0.50671,0.88507
0.50671,0.93198
0.50671,0.9604
0.50671,0.96648
0.50671,0.99036
0.50671,1.08
0.50671,0.85881
0.50671,1.0724
0.50671,0.99571
0.50671,1.0309
0.50671,1.1308
0.50671,1.1551
0.82347,0.8151
0.82347,0.88893
0.82347,0.93887
0.82347,0.93794
0.82347,0.94792
0.82347,0.96841
0.50781,0.84821
0.50781,0.86386
0.50781,1.004
0.50781,0.99705
0.50781,0.92954
0.50781,1.0298
0.50782,0.79904
0.50782,0.97404
0.50782,0.9913
0.50782,1.0144
0.50782,1.0503
0.50782,0.98095
0.50782,0.8219
0.50782,0.89665
0.50782,0.95884
0.50782,1.025
0.50782,0.95586
0.50782,0.96708
0.50782,0.84356
0.50782,0.94012
0.50782,1.0409
0.50782,1.0951
0.50782,1.0034
0.50782,1.0841
0.50782,0.87599
0.50782,0.96822
0.50782,0.98032
0.50782,1.0841
0.50782,1.0291
0.50782,1.1403
0.19149,0.89367
0.19149,0.92914
0.19149,0.93881
0.19149,1.0448
0.19149,1.0627
0.19149,1.057
0.50423,0.88698
0.50423,0.91936
0.50423,0.9682
0.50423,0.92632
0.50423,0.96794
0.50423,1.0211
0.50424,0.91875
0.50424,1.0284
0.50424,1.0059
0.50424,1.0279
0.50424,0.94306
0.50424,1.1051
0.50424,0.85623
0.50424,0.97397
0.50424,0.93555
0.50424,1.0783
0.50424,1.09
0.50424,1.069
0.50424,0.93125
0.50424,0.95247
0.50424,1.0625
0.50424,0.98982
0.50424,1.0203
0.50424,1.027
0.50424,0.89504
0.50424,1.0783
0.50424,1.0109
0.50424,1.1553
0.50424,1.1739
0.50424,1.1652
0.36707,1.0119
0.36707,0.93038
0.36707,0.95058
0.36707,0.97571
0.36707,0.98329
0.36707,1.1174
0.50418,0.8347
0.50418,0.92149
0.50418,0.92748
0.50418,1.0554
0.50418,1.1119
0.50418,1.0745
0.50419,0.84997
0.50419,0.98659
0.50419,0.92384
0.50419,0.95406
0.50419,0.95453
0.50419,1.0417
0.50419,0.94561
0.50419,0.99689
0.50419,1.1099
0.50419,1.0194
0.50419,0.99536
0.50419,1.1475
0.50419,0.96172
0.50419,1.0021
0.50419,1.0009
0.50419,1.0651
0.50419,1.0332
0.50419,1.0577
0.50419,0.93717
0.50419,1.1885
0.50419,1.1044
0.50419,1.0434
0.50419,1.1036
0.50419,1.1493
0.16061,0.90037
0.16061,0.9498
0.16061,1.148
0.16061,1.0066
0.16061,1.037
0.16061,1.0424
0.50414,0.8676
0.50414,0.94091
0.50414,1.0428
0.50414,0.95489
0.50414,0.98175
0.50414,1.0398
0.50415,0.92356
0.50415,1.0516
0.50415,0.99715
0.50415,1.1123
0.50415,0.99005
0.50415,1.0154
0.50415,1.0427
0.50415,1.0647
0.50415,0.98549
0.50415,1.1864
0.50415,1.0273
0.50415,1.2345
0.50415,1.0746
0.50415,1.0597
0.50415,1.1679
0.50415,1.0424
0.50415,1.2178
0.50415,1.0711
0.50415,0.97673
0.50415,1.0745
0.50415,1.1023
0.50415,1.2457
0.50415,1.0888
0.50415,1.1019


==> img/Data/tradeoffSpace/train/tradeoffSpace-Blackscholes-LP.csv <==
0,1
0,0.78304
0,0.73523
0,0.69031
0,0.67795
0,0.6736
0,0.62807
0,0.62451
0,0.61443
0,0.6078
0,0.62473
0,0.60334
0,0.59688
0,0.59252
0,0.60494
0,0.59663
0,0.5989
0,0.61411
0,0.58373
0,0.58334


==> img/Data/tradeoffSpace/train/tradeoffSpace-Blackscholes-SK.csv <==
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Bodytrack-AML.csv <==
0,1
3.6477,1.0732
3.9535,1.06
2.6066,1.0818
2.6066,1.1032
2.6066,1.111
5.4386,1.0036
4.017,1.048
6.1645,1.0601
5.6407,1.0658
4.072,1.0832
4.072,1.0979
5.7993,1.0092
4.7923,1.0521
4.282,1.0673
5.141,1.0689
5.141,1.087
5.141,1.0863
3.2086,1.0299
6.1441,1.0785
4.0668,1.0808
5.5326,1.0662
4.0248,1.0904
4.0248,1.0834
4.2107,1.0121
6.127,1.0581
6.6652,1.0753
3.4469,1.0856
3.5451,1.1262
3.5451,1.1062
5.0449,1.0219
3.4814,1.0734
5.8024,1.1077
3.4665,1.0953
3.4665,1.1013
3.4665,1.1102


==> img/Data/tradeoffSpace/train/tradeoffSpace-Bodytrack-LP.csv <==
0,1
2.6445,1.0098
3.9175,1.0155
3.5583,0.89619
3.6749,0.89016
2.9427,0.89414
2.7885,0.89026
4.3982,0.88349
2.7341,0.8793
3.5148,0.88159
4.1783,0.87711
3.9485,0.87846
4.7281,0.96482
2.5103,0.94999
3.0325,0.951
3.5939,0.85097
3.2783,0.89253
4.2593,0.83958
4.2679,0.84864
3.2516,0.84309
5.4387,0.82616
3.3596,0.83034
5.0472,0.82126
4.9269,0.82694
6.4904,0.93442
5.7652,0.93753
3.7826,0.94844
3.8361,0.85459
3.3595,0.85202
2.779,0.84248
2.5185,0.84076
3.2859,0.82949
2.8523,0.87241
3.9613,0.86155
3.7853,0.82373
4.9523,0.84748
6.197,0.92407
3.2179,0.95751
8.3927,0.91921
4.54,0.82838
5.0326,0.83086
6.5012,0.84197
5.5936,0.82157
6.4194,0.86235
4.3341,0.83366
8.3076,0.81577
6.0361,0.82429
3.9479,0.81502
3.3651,0.93004
3.9629,0.89883
4.2185,0.91109
3.1963,0.89157
4.8295,0.87063
4.1033,0.87897
6.0054,0.8533
4.5212,0.8597
3.4223,0.86687
4.2049,0.87488
4.157,0.89412
3.6006,0.85566
9.408,0.87387
9.9418,0.86853
8.4095,0.87256
9.6373,0.82763
11.697,0.81978
20.916,0.82757
9.1654,0.83618
14.852,0.8213
10.195,0.84281
22.343,0.81317
10.82,0.81933
10.478,0.82627
4.5579,0.88086
3.4978,0.85651
3.1377,0.8808
4.9284,0.83887
4.1507,0.82185
9.0417,0.83211
3.6748,0.81381
5.2749,0.84901
4.0199,0.83053
4.4926,0.81163
3.4252,0.81134
4.9515,0.81284
7.6419,0.84825
14.237,0.84763
8.9025,0.85214
8.0044,0.82914
17.77,0.80718
14.079,0.81026
9.4042,0.79898
6.8641,0.79376
13.938,0.81079
14.268,0.80933
8.6848,0.80477
20.832,0.80615
3.6025,0.91932
3.8032,0.91675
2.3223,0.92358
3.5797,0.87657
3.3671,0.86831
2.7233,0.91195
3.3202,0.86093
3.1846,0.85814
3.7108,0.85544
2.9669,0.8544
3.1812,0.8585
3.8453,0.8681
4.2409,0.90187
2.4056,0.87849
2.7523,0.88111
6.0343,0.83814
2.8978,0.82697
3.079,0.82838
8.3467,0.82466
2.6397,0.85679
4.1245,0.80639
4.8229,0.82261
11.402,0.81516
4.4705,0.8234
3.8876,0.88012
3.7595,0.86779
5.5875,0.86826
3.7539,0.83561
3.2098,0.8229
4.1177,0.85098
4.0485,0.82788
3.3121,0.81925
4.102,0.81459
4.8236,0.85964
3.4013,0.82545
3.5253,0.82594
4.2449,0.86495
3.3604,0.86628
4.0602,0.83969
5.7072,0.80398
10.637,0.80471
5.8258,0.8048
5.1269,0.82107
11.64,0.80795
6.5339,0.80865
8.7473,0.81335
5.1268,0.80176
4.217,0.80469
3.6598,0.88124
3.6999,0.87044
3.202,0.86779
5.799,0.85478
4.4618,0.84579
4.4491,0.8516
4.8859,0.83921
4.8071,0.84167
3.6967,0.846
3.9135,0.85749
5.6678,0.84495
3.8055,0.84844
15.852,0.83233
17.094,0.81705
15.14,0.83814
5.9056,0.81056
11.942,0.81117
19.155,0.80591
10.936,0.80356
10.02,0.81872
21.134,0.82418
10.914,0.80334
22.119,0.80502
20.132,0.81062
6.3444,0.82585
10.108,0.81835
5.1255,0.85624
6.374,0.81039
10.561,0.81639
5.639,0.8033
7.25,0.80666
6.1627,0.81484
4.9535,0.83521
20.275,0.80519
9.549,0.8015
4.8485,0.80816
25.978,0.81828
24.242,0.84519
29.792,0.8257
26.948,0.8075
12.432,0.81584
22.157,0.787
45.677,0.77853
20.445,0.7839
18.765,0.78479
14.03,0.79059
30.012,0.80259
23.546,0.79434
4.0638,0.75416
3.2828,0.77791
3.9991,0.75046
2.9438,0.70505
2.8919,0.69291
2.7676,0.70584
2.6807,0.6977
3.1245,0.68349
4.146,0.68326
2.6827,0.69733
3.8017,0.67908
3.7662,0.67547
2.8237,0.74182
5.2603,0.72073
3.8329,0.71252
3.5204,0.6587
4.1311,0.65533
4.3894,0.66858
3.7022,0.67243
5.0165,0.66061
3.8925,0.65242
5.9844,0.68131
3.9227,0.66608
5.9505,0.64556
4.2245,0.72468
4.3036,0.72222
3.306,0.72592
3.0255,0.66346
2.7615,0.6611
2.8194,0.66311
4.2186,0.65499
3.3142,0.67034
3.3444,0.673
2.968,0.65324
3.0435,0.65748
3.297,0.65824
3.6637,0.71222
3.6437,0.70732
3.0001,0.71924
4.2215,0.65285
4.3307,0.64378
4.1638,0.65145
3.4976,0.66343
5.2171,0.66038
4.3395,0.64138
3.6293,0.64737
6.4793,0.64642
3.2626,0.64782
4.0034,0.71051
3.6212,0.72015
5.6136,0.73238
5.4012,0.67884
4.2878,0.68496
2.5317,0.68285
3.3855,0.6683
3.8838,0.67313
5.7189,0.66316
3.6295,0.66683
4.1941,0.66535
3.6874,0.66592
11.981,0.70241
6.838,0.66984
8.5883,0.67383
13.819,0.65247
8.7867,0.66482
17.525,0.64109
10.489,0.65111
17.318,0.65346
15.692,0.64008
11.381,0.64359
11.295,0.64294
8.4234,0.64228
5.2236,0.67872
5.5054,0.6809
6.2898,0.68363
4.9259,0.64371
8.4663,0.67836
5.8535,0.65033
5.6413,0.64316
4.0491,0.64368
4.746,0.65465
3.8443,0.64319
6.6356,0.64076
4.124,0.6391
15.448,0.66073
5.6642,0.66674
6.8322,0.66299
9.5341,0.63672
7.5783,0.63828
10.187,0.64131
17.237,0.64295
8.0105,0.63653
13.176,0.64213
15.137,0.63435
7.8046,0.62483
13.876,0.63999
3.9959,0.7193
3.2147,0.70066
3.6818,0.72054
2.7879,0.67599
3.3319,0.68983
4.5395,0.68169
3.0975,0.68573
4.0532,0.67642
2.7012,0.67388
2.7491,0.67772
3.4962,0.67581
2.7747,0.67419
2.8054,0.67689
3.1446,0.67083
3.1964,0.6864
3.2491,0.64642
3.3035,0.64424
3.9019,0.64155
3.4804,0.6438
4.2415,0.64993
3.3793,0.63738
6.1782,0.6602
3.9134,0.6447
4.8059,0.64837
3.1557,0.68226
3.5954,0.68308
3.4332,0.67494
3.6365,0.64702
2.9001,0.65152
4.3995,0.65786
3.4379,0.67403
5.5382,0.66681
3.6087,0.64292
3.839,0.65861
6.1186,0.66966
2.9489,0.6449
3.2434,0.67023
4.9793,0.67434
3.6565,0.66863
3.7395,0.63727
3.4446,0.64208
7.6608,0.66237
3.1706,0.63249
8.4172,0.64312
6.1915,0.63037
3.6871,0.63746
6.651,0.63436
4.0342,0.62737
3.5781,0.6837
5.374,0.6856
4.2282,0.67749
4.4793,0.6624
4.8288,0.66613
3.1764,0.67266
4.3759,0.65712
4.1122,0.6878
4.457,0.66246
3.5416,0.6586
6.3406,0.67395
5.59,0.65757
18.837,0.67218
24.131,0.65065
24.471,0.64441
21.64,0.65338
16.947,0.67521
14.611,0.64078
14.899,0.64564
29.918,0.62965
23.796,0.66358
28.132,0.65411
27.553,0.64485
21.021,0.66311
5.953,0.6732
5.4245,0.66083
4.8537,0.65818
5.6901,0.65898
8.3775,0.64761
6.6121,0.64201
7.3829,0.64739
5.1067,0.66795
4.9603,0.6377
21.543,0.63781
4.2278,0.63877
7.0788,0.65379
27.808,0.66751
22.104,0.63549
31.434,0.63688
29.244,0.63673
26.108,0.63442
22.123,0.62686
21.037,0.63201
27.897,0.64029
6.9118,0.65011
15.266,0.64478
24.831,0.64118
23.543,0.6267
4.9048,0.63972
5.6587,0.64999
4.583,0.63192
3.6425,0.59275
4.3242,0.5913
4.4779,0.60041
4.5626,0.59599
4.4426,0.58834
3.9612,0.58537
5.1142,0.5859
5.478,0.60568
5.0968,0.58808
9.1481,0.63293
6.455,0.60991
8.5786,0.61399
5.9236,0.56301
7.0198,0.57434
5.4458,0.56687
5.3932,0.56419
7.7519,0.58392
8.0086,0.56544
6.6199,0.57187
7.1626,0.56719
5.6625,0.56448
6.1838,0.62197
5.3292,0.61033
6.6424,0.61538
4.6196,0.58919
5.0184,0.56632
3.8442,0.57154
5.3806,0.57228
5.6597,0.57154
5.5491,0.56921
4.655,0.56963
5.8462,0.58512
6.072,0.56009
8.895,0.62057
10.434,0.60997
4.5721,0.60897
5.5927,0.56368
9.113,0.5578
7.7163,0.57194
6.8322,0.5629
9.7347,0.55991
7.1009,0.56717
9.5719,0.56022
6.4981,0.55837
9.6683,0.57362
6.1826,0.60056
7.626,0.61116
6.2551,0.61222
7.1776,0.5789
9.0274,0.58023
7.4317,0.57483
6.561,0.5877
5.4178,0.57122
5.5481,0.5837
5.9926,0.58421
6.5993,0.58847
6.2231,0.57327
20.243,0.57654
17.02,0.57505
16.478,0.57931
19.778,0.56054
18.231,0.57594
18.561,0.55791
16.031,0.56484
23.047,0.57044
18.94,0.55653
21.761,0.57566
19.251,0.56288
18.34,0.56218
7.3954,0.58486
6.7163,0.58333
8.3502,0.57875
8.3681,0.5618
11.568,0.56744
8.4167,0.56685
9.2529,0.55649
8.1033,0.5602
8.9438,0.55965
7.4895,0.57115
8.0449,0.56101
9.0517,0.56174
21.112,0.57395
25.531,0.56916
19.111,0.56912
15.917,0.5582
25.944,0.55504
19.89,0.57318
22.733,0.56832
23.7,0.55031
22.457,0.54947
24.104,0.55632
22.849,0.55269
21.612,0.55725
5.5523,0.5997
7.145,0.60042
6.0479,0.6051
5.8815,0.58924
5.9429,0.57915
6.1052,0.58268
5.5437,0.58252
4.7941,0.58574
4.5915,0.59049
5.6096,0.57422
5.8433,0.57514
3.8677,0.5834
8.7303,0.58878
5.3547,0.58939
6.7908,0.57939
10.624,0.57721
11.834,0.57996
5.8603,0.56343
6.1022,0.57085
13.89,0.56195
7.2669,0.56213
13.075,0.55884
10.088,0.57461
10.527,0.57623
6.6402,0.58755
6.3387,0.58049
7.384,0.58875
6.5955,0.56397
6.1304,0.5561
7.068,0.56035
4.545,0.56325
4.9703,0.55815
6.3166,0.56096
5.4348,0.55986
4.8001,0.56978
6.3268,0.55232
7.8677,0.56525
5.9958,0.58018
12.281,0.58529
6.093,0.56391
12.508,0.56108
12.584,0.56341
13.875,0.55747
12.976,0.54773
11.536,0.56119
7.7992,0.55377
5.231,0.55225
9.4667,0.55317
6.3216,0.58827
5.9939,0.58117
7.0275,0.59343
7.484,0.57241
8.9838,0.57091
7.2451,0.57368
8.029,0.5794
4.8153,0.58581
7.8852,0.57538
7.4842,0.59874
6.1682,0.58217
10.105,0.56437
21.709,0.57984
30.601,0.56435
29.319,0.57935
22.148,0.5534
20.697,0.54786
21.505,0.57303
25.142,0.56083
19.571,0.57005
24.428,0.55318
25.315,0.55695
22.921,0.56168
24.074,0.56384
8.9995,0.58123
7.9517,0.58271
8.611,0.56246
12.304,0.55773
14.782,0.57103
7.0725,0.57051
9.3442,0.55865
16.387,0.561
12.083,0.55704
14.411,0.5516
22.738,0.56007
15.113,0.56029
27.865,0.5767
23.572,0.55446
29.703,0.55329
24.751,0.54846
25.966,0.55262
19.761,0.55147
22.067,0.55151
21.895,0.5573
22.606,0.55972
22.28,0.55
20.789,0.54805
28.275,0.55177
3.5988,0.63004
4.2221,0.63515
4.5744,0.63339
3.0089,0.59002
3.3069,0.59759
3.3537,0.58626
3.116,0.59063
3.0957,0.61658
3.0597,0.59267
3.3311,0.60247
4.8648,0.59904
4.2689,0.59213
3.2497,0.6095
4.9258,0.60895
6.5729,0.60909
4.8891,0.57682
5.1335,0.57543
3.6324,0.57009
5.1348,0.56631
4.8695,0.56665
3.9253,0.58084
3.6426,0.57802
4.1864,0.55788
3.7378,0.56688
4.1418,0.61311
3.9727,0.61928
4.3425,0.60976
2.9896,0.57532
2.8996,0.56599
3.3619,0.5865
3.7466,0.57358
3.8734,0.57289
4.1023,0.57313
4.4022,0.5677
4.758,0.56368
2.822,0.57121
2.6104,0.60836
3.6403,0.61413
3.7355,0.59183
4.1915,0.58603
3.7976,0.55956
4.2654,0.55692
3.8974,0.57316
5.0378,0.57094
4.579,0.56573
4.6924,0.55969
6.655,0.58546
3.4481,0.57387
6.4467,0.61271
4.6426,0.62646
8.4795,0.5931
3.6685,0.5841
3.9305,0.57732
5.0567,0.57355
3.9275,0.57864
3.9051,0.57511
5.0088,0.58954
4.5857,0.58214
5.4992,0.58246
3.5738,0.57722
13.128,0.57958
16.452,0.57931
17.551,0.59069
16.548,0.56388
16.492,0.56003
20.415,0.56167
12.922,0.55682
15.382,0.57322
9.1765,0.55577
12.696,0.58118
15.959,0.56062
14.078,0.55712
5.0469,0.58953
8.2504,0.58801
4.6658,0.59351
5.6491,0.56146
6.9104,0.56039
7.1622,0.57036
5.883,0.56223
5.3124,0.5828
6.6815,0.57101
6.6704,0.55652
7.3171,0.55993
5.8405,0.56038
18.557,0.57281
12.229,0.569
10.773,0.57367
13.067,0.55739
10.063,0.56806
10.468,0.54862
7.1179,0.55151
10.155,0.55292
8.3031,0.54974
9.0854,0.56023
11.53,0.57892
17.224,0.55303
3.9999,0.60371
3.7576,0.6019
4.1906,0.59729
3.5034,0.57985
3.6922,0.58001
3.7856,0.57619
4.892,0.57571
3.7443,0.57882
4.36,0.58369
3.5666,0.57484
3.6141,0.57883
5.0736,0.58068
6.6085,0.58147
5.5495,0.59592
4.8082,0.57587
3.7489,0.56627
3.1826,0.57779
4.2747,0.55486
3.6361,0.57005
4.6409,0.56679
5.5285,0.5657
4.8713,0.56036
4.2117,0.556
3.7516,0.57644
4.8405,0.58201
4.4406,0.58734
5.3698,0.58224
3.4923,0.57888
5.427,0.59158
3.9646,0.58236
4.2374,0.55427
4.1679,0.56898
4.6327,0.57431
4.8153,0.56458
4.2847,0.56422
4.9101,0.58656
4.7217,0.56391
6.0463,0.59036
3.5205,0.58051
5.2381,0.56541
5.6827,0.55389
3.1105,0.56563
5.7907,0.55706
8.6599,0.55271
3.399,0.54756
7.2921,0.55276
3.5823,0.57276
4.1232,0.5679
7.1987,0.58515
4.8752,0.57926
4.0779,0.58169
4.6755,0.57101
3.9329,0.57156
3.9778,0.58731
4.6981,0.58291
3.9584,0.56716
4.3461,0.57519
2.9879,0.57719
3.7396,0.56593
4.1798,0.56778
21.994,0.56241
28.197,0.56593
25.162,0.60354
27.525,0.55971
23.357,0.56855
22.114,0.57008
26.162,0.67822
25.38,0.56467
19.136,0.55895
24.163,0.56351
25.862,0.5493
25.089,0.5483
7.9836,0.56613
7.9781,0.56507
7.0336,0.56488
5.9512,0.57755
5.1118,0.55176
22.633,0.57449
7.3113,0.56304
8.8438,0.55581
7.188,0.56131
7.6579,0.56515
8.8075,0.56749
7.7384,0.56752
23.591,0.56096
29.817,0.55731
22.457,0.56089
17.758,0.54959
34.638,0.56409
23.495,0.55982
22.048,0.57059
21.624,0.55179
10.768,0.54564
23.918,0.54414
29.465,0.54785


==> img/Data/tradeoffSpace/train/tradeoffSpace-Bodytrack-SK.csv <==
15.972,0.41856
21.831,0.39391
22.651,0.40155
20.308,0.39771
22.945,0.40543
23.498,0.40388
20.544,0.41732
21.63,0.41294
21.538,0.42509
22.371,0.41877
20.069,0.42019
22.423,0.42215
22.132,0.42043
21.493,0.43797
21.482,0.42958
21.912,0.43091
21.567,0.456
21.402,0.44763
22.01,0.44157
21.095,0.43739
21.907,0.45066
21.731,0.45443
20.362,0.45199
22.036,0.45422
20.777,0.48358
21.299,0.45048
21.538,0.45977
22.502,0.46304
21.358,0.46384
21.591,0.46837
21.566,0.45911
22.241,0.47478
21.21,0.47646
21.535,0.47682
21.056,0.48117
21.441,0.48532
21.723,0.48749
21.463,0.48344
21.855,0.48366
21.575,0.49412
5.8424,0.40163
6.1181,0.41106
6.8576,0.41658
8.6381,0.42904
4.3684,0.42827
3.638,0.43691
7.6029,0.46101
5.2793,0.46054
4.4057,0.46098
4.5212,0.46131
3.8747,0.46754
3.1436,0.48253
5.2529,0.49603
4.5353,0.51285
4.9568,0.50549
3.8409,0.50153
6.4858,0.49869
3.6295,0.50125
5.0052,0.52552
3.0721,0.5189
3.9146,0.54144
4.3748,0.54044
5.304,0.53118
5.0532,0.54428
3.506,0.5427
3.6704,0.59775
3.8662,0.57114
3.0385,0.56752
3.7502,0.58534
3.7006,0.57478
4.5171,0.57941
3.9427,0.58906
3.8044,0.63702
4.6073,0.59982
4.1215,0.61732
3.6316,0.61139
4.4904,0.63142
6.7211,0.61954
4.886,0.64398
4.2714,0.65081
6.856,0.41603
8.7394,0.42307
6.1391,0.43933
3.7989,0.44835
6.5786,0.45602
3.4918,0.46081
3.4,0.47019
4.1809,0.47657
2.7574,0.50769
3.7323,0.52181
3.6267,0.51571
3.8285,0.52795
3.3541,0.52222
3.8786,0.55368
3.7489,0.55727
5.3611,0.56933
3.7375,0.55208
2.9879,0.58814
3.3187,0.58117
2.7483,0.62266
3.524,0.5961
3.5433,0.60196
3.4575,0.6144
3.5176,0.61475
3.008,0.63233
4.3529,0.63605
2.3571,0.6414
4.6399,0.65481
4.1659,0.66896
2.4456,0.69116
2.9564,0.6818
2.4367,0.69386
3.4722,0.69906
2.2197,0.72908
2.9824,0.71492
2.1682,0.75916
3.2491,0.73372
4.9901,0.74657
3.4077,0.74192
3.665,0.75911
6.696,0.42751
4.1699,0.44424
4.0933,0.46101
4.9179,0.46866
2.8869,0.49032
3.103,0.48925
3.419,0.50192
3.0906,0.52215
5.5437,0.52204
4.3257,0.58389
4.1217,0.57983
3.7949,0.5628
3.6846,0.5894
3.2477,0.62608
4.4216,0.61222
3.493,0.61483
2.0527,0.67006
2.4459,0.62078
3.6791,0.63218
3.3574,0.66311
3.797,0.65102
3.5082,0.66722
3.2748,0.68802
2.9239,0.69868
3.2283,0.69272
3.3486,0.72179
3.3591,0.72429
2.6079,0.7442
2.9693,0.7574
3.8333,0.75128
3.9171,0.7688
2.3841,0.78313
3.9914,0.79559
2.7419,0.80642
2.5705,0.84048
2.6425,0.84647
2.2155,0.84655
2.8594,0.85091
3.8929,0.87027
3.3058,0.89658
4.8642,0.4395
4.1222,0.45858
3.7512,0.47748
4.0309,0.50244
5.0315,0.52484
3.4699,0.51982
4.3068,0.53788
3.349,0.55756
1.8242,0.55932
3.9794,0.61174
2.826,0.60863
2.9386,0.5973
3.5496,0.68362
4.2128,0.64386
3.8152,0.6502
6.0191,0.65572
3.1454,0.6638
3.0057,0.68854
3.5187,0.71118
3.2621,0.70583
2.6303,0.74336
3.8168,0.73408
3.8549,0.75517
2.7704,0.76991
2.7643,0.77884
1.9127,0.80016
2.7769,0.80484
2.8203,0.83623
3.4223,0.86201
2.2368,0.86809
4.1919,0.88209
3.3485,0.91975
3.3153,0.88905
2.7944,0.91368
3.2296,0.94004
4.4494,0.93113
3.0649,0.95554
3.6084,0.9836
2.5876,0.99955
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Canneal-AML.csv <==
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Canneal-LP.csv <==
0,1
0.29626,0.80871
0.29638,0.78148
0.29651,0.72995
0.29655,0.69917
0.29658,0.77376


==> img/Data/tradeoffSpace/train/tradeoffSpace-Canneal-SK.csv <==
0.24394,0.50022
0.21454,0.55743
0.19388,0.55627
0.17789,0.51588
0.16482,0.57731
0.15341,0.57312
0.1436,0.58814
0.13506,0.55416
0.12774,0.64268
0.12068,0.59503
0.11459,0.63245
0.10895,0.64462
0.1038,0.59536
0.098918,0.62503
0.094305,0.64462
0.09003,0.71559
0.085956,0.67013
0.082671,0.69598
0.078599,0.70421
0.075473,0.68465
0.072255,0.70812
0.069563,0.65917
0.066627,0.76628
0.063849,0.72438
0.061295,0.7981
0.24046,0.53376
0.2105,0.53818
0.18906,0.55265
0.17255,0.57913
0.15902,0.58043
0.14745,0.61256
0.13772,0.56391
0.1293,0.64567
0.12151,0.62529
0.11487,0.59363
0.10859,0.65166
0.10266,0.60984
0.097646,0.6183
0.093076,0.65431
0.08827,0.68294
0.084197,0.62541
0.08007,0.67504
0.076608,0.73978
0.073276,0.69565
0.069433,0.70319
0.066924,0.77286
0.063792,0.73621
0.060617,0.78255
0.05864,0.71718
0.055756,0.75622
0.237,0.53346
0.20567,0.49371
0.18389,0.50095
0.16704,0.55496
0.15359,0.55622
0.14225,0.54716
0.13218,0.58313
0.12338,0.62813
0.11582,0.65289
0.10881,0.61918
0.10257,0.59198
0.097023,0.60654
0.091642,0.69138
0.086916,0.69831
0.082538,0.69418
0.078167,0.65785
0.074545,0.69475
0.070861,0.68971
0.067586,0.74989
0.064265,0.71724
0.061267,0.79208
0.057996,0.74482
0.055382,0.77565
0.052882,0.74785
0.050446,0.79156
0.23392,0.51527
0.20186,0.49186
0.1795,0.5211
0.16281,0.53414
0.14905,0.55111
0.1372,0.61314
0.12731,0.61799
0.1185,0.60753
0.11069,0.65176
0.10401,0.61945
0.097724,0.6631
0.092017,0.68653
0.086627,0.67119
0.08213,0.73677
0.077463,0.73573
0.073384,0.73381
0.069681,0.73261
0.06608,0.72068
0.06245,0.7536
0.059458,0.74343
0.056452,0.73852
0.053173,0.72258
0.050831,0.80796
0.048303,0.81649
0.046177,0.78572
0.2307,0.5237
0.19766,0.54091
0.1751,0.57255
0.15781,0.51999
0.14398,0.61392
0.13207,0.56214
0.12206,0.60122
0.11335,0.62247
0.10591,0.65643
0.098895,0.63593
0.092525,0.66597
0.086666,0.65398
0.081552,0.69266
0.076878,0.72202
0.072924,0.70444
0.068387,0.7218
0.064994,0.70424
0.060992,0.79033
0.057579,0.77972
0.054635,0.75711
0.051705,0.76767
0.048857,0.7616
0.046295,0.80473
0.043464,0.82101
0.041149,0.79193
0.22793,0.52272
0.19415,0.52063
0.17118,0.55954
0.15391,0.5406
0.13932,0.59216
0.12789,0.59381
0.11799,0.64788
0.10896,0.57956
0.1014,0.6454
0.094629,0.66419
0.08798,0.62944
0.082737,0.64224
0.077627,0.65511
0.072673,0.64193
0.068223,0.68832
0.064307,0.66058
0.060671,0.72395
0.057017,0.80865
0.053633,0.76995
0.050294,0.84882
0.047662,0.79215
0.04466,0.86448
0.042121,0.88692
0.03981,0.74662
0.037645,0.84272
0.22498,0.49398
0.19048,0.54848
0.16716,0.57781
0.14971,0.57198
0.13551,0.62877
0.12348,0.58151
0.11337,0.61139
0.10489,0.60697
0.097121,0.641
0.089756,0.64511
0.08412,0.69124
0.077945,0.64905
0.073107,0.63669
0.068407,0.65657
0.064343,0.68566
0.060018,0.73764
0.056513,0.72524
0.052925,0.80904
0.049398,0.74685
0.046686,0.78614
0.043333,0.82098
0.040784,0.75622
0.038456,0.78904
0.035823,0.89952
0.033338,0.9062
0.22237,0.53361
0.18739,0.48923
0.16375,0.53675
0.14565,0.56969
0.1313,0.61754
0.11998,0.59228
0.10932,0.56787
0.101,0.57594
0.093102,0.65954
0.086158,0.63635
0.080283,0.67962
0.074564,0.72007
0.069125,0.74608
0.064822,0.6798
0.06047,0.68451
0.056791,0.72876
0.052733,0.82635
0.049233,0.74001
0.045974,0.78411
0.042885,0.78468
0.039714,0.79866
0.037269,0.88808
0.034979,0.86047
0.032139,0.78823
0.030476,0.90212
0.2197,0.5267
0.18412,0.57429
0.16024,0.51318
0.1422,0.54383
0.12767,0.55686
0.11579,0.5927
0.10569,0.5916
0.097336,0.67815
0.089465,0.60817
0.082449,0.71004
0.07662,0.61767
0.070828,0.68612
0.066049,0.717
0.061002,0.68644
0.056753,0.65089
0.052945,0.72323
0.049396,0.75591
0.045705,0.74791
0.042325,0.74875
0.039284,0.75987
0.036427,0.83257
0.033606,0.90589
0.03094,0.8127
0.029491,0.92863
0.026987,0.84118
0.21696,0.5508
0.18079,0.51983
0.15707,0.56136
0.13883,0.5754
0.12426,0.61147
0.11259,0.59537
0.10256,0.57122
0.093706,0.59336
0.085815,0.67039
0.078882,0.66173
0.073121,0.72433
0.067246,0.66438
0.062246,0.73045
0.057904,0.70963
0.053655,0.79027
0.049743,0.74422
0.045972,0.75714
0.042599,0.8236
0.03934,0.82529
0.036173,0.73108
0.03371,0.86191
0.03117,0.92193
0.028552,0.863
0.026298,0.8338
0.023938,0.92222
0.21471,0.50863
0.17784,0.50681
0.15353,0.55051
0.13511,0.59349
0.12043,0.55431
0.10889,0.59128
0.098695,0.6639
0.090165,0.67317
0.082701,0.60912
0.075553,0.65822
0.069785,0.65352
0.064312,0.77095
0.059,0.71305
0.054689,0.73694
0.050433,0.74931
0.046177,0.73323
0.043019,0.79209
0.039553,0.84192
0.036317,0.76442
0.033684,0.81816
0.030482,0.87744
0.027798,0.80178
0.025743,0.94463
0.02329,0.89925
0.020672,0.8984
0.21251,0.49222
0.17515,0.5653
0.15053,0.5544
0.13229,0.58991
0.11749,0.55466
0.10584,0.5698
0.095597,0.58942
0.087297,0.65279
0.079578,0.64678
0.072577,0.63079
0.066387,0.75101
0.061138,0.71093
0.056142,0.7011
0.051618,0.70937
0.047563,0.73319
0.043607,0.8497
0.039907,0.75535
0.036616,0.76823
0.033468,0.80536
0.030783,0.79089
0.027924,0.87576
0.025322,0.85567
0.022712,0.87345
0.02049,0.92218
0.018329,0.91429
0.20998,0.53023
0.17232,0.51456
0.14771,0.5479
0.12904,0.61422
0.11472,0.6357
0.10255,0.60007
0.092621,0.621
0.083894,0.6263
0.076426,0.63288
0.069451,0.67178
0.063971,0.66837
0.058192,0.72157
0.053319,0.76936
0.049002,0.72867
0.044875,0.76756
0.040663,0.72569
0.036832,0.78316
0.033981,0.83196
0.031019,0.83578
0.028142,0.79056
0.024879,0.92202
0.022624,0.8694
0.020027,0.92379
0.018073,0.90077
0.015813,0.9785
0.20778,0.51869
0.1699,0.50677
0.14488,0.59138
0.1264,0.55195
0.11206,0.56197
0.099899,0.6538
0.089899,0.60169
0.081188,0.66826
0.073268,0.63536
0.06679,0.68304
0.061156,0.71453
0.055536,0.74546
0.050413,0.7187
0.046346,0.76454
0.042078,0.77296
0.03818,0.8173
0.034984,0.82936
0.031623,0.84213
0.028261,0.8745
0.025625,0.8534
0.022847,0.88222
0.020527,0.95729
0.017942,0.94319
0.015622,1.0226
0.013537,1.0135
0.20558,0.55665
0.16733,0.57597
0.14211,0.57485
0.12342,0.59065
0.10868,0.57165
0.096987,0.64995
0.087182,0.625
0.078323,0.65462
0.070932,0.64444
0.063852,0.64209
0.058299,0.6789
0.052718,0.70245
0.04816,0.77761
0.043663,0.73555
0.039464,0.75935
0.03535,0.82437
0.032574,0.74628
0.02876,0.8696
0.026011,0.92624
0.02329,0.85017
0.02041,0.96331
0.018051,0.92005
0.015604,0.89972
0.013123,0.88852
0.011088,0.98172
0.20378,0.54525
0.16477,0.51091
0.13969,0.56697
0.12103,0.56223
0.10608,0.65298
0.094041,0.62586
0.084264,0.61041
0.076082,0.62847
0.068444,0.65034
0.061592,0.66285
0.055907,0.70543
0.050312,0.71407
0.046016,0.78256
0.041088,0.80795
0.037121,0.7976
0.033828,0.78423
0.029893,0.82014
0.026792,0.79048
0.023773,0.8177
0.021271,0.88751
0.018713,0.89537
0.015982,0.92691
0.013534,0.91636
0.011479,0.8634
0.0088263,0.9211
0.20169,0.48394
0.1624,0.52266
0.13695,0.53919
0.11814,0.55233
0.10367,0.57748
0.091807,0.64143
0.081885,0.61989
0.073043,0.67539
0.065769,0.67418
0.059199,0.71187
0.053332,0.69537
0.047832,0.80589
0.042708,0.75689
0.038691,0.72467
0.035167,0.81008
0.031163,0.88131
0.027382,0.78773
0.024436,0.95931
0.021817,0.94159
0.018559,0.89631
0.016092,0.84788
0.013449,0.91987
0.011316,0.9601
0.0094459,1.0379
0.007179,1.0228
0.19972,0.51166
0.16024,0.51032
0.13451,0.60289
0.11574,0.55496
0.10134,0.63501
0.089202,0.65816
0.079054,0.64313
0.071012,0.62615
0.063357,0.74711
0.056809,0.659
0.051366,0.6936
0.045923,0.8034
0.0409,0.8039
0.036618,0.82432
0.032692,0.7174
0.028993,0.83715
0.025311,0.84144
0.022319,0.88679
0.01931,0.86844
0.016767,0.89038
0.013976,0.83157
0.011962,0.93101
0.009577,1.05
0.0073692,1.043
0.0052947,1.1093
0.19756,0.54678
0.1578,0.5747
0.13197,0.59565
0.11318,0.5711
0.098818,0.63686
0.087156,0.61598
0.077092,0.61555
0.068457,0.69133
0.06074,0.69587
0.054575,0.73017
0.048775,0.72631
0.044165,0.7337
0.038672,0.84848
0.03482,0.78855
0.030471,0.7931
0.026924,0.91835
0.023419,0.87431
0.02047,0.99748
0.017586,0.95591
0.014654,0.93303
0.012206,0.89172
0.0097099,0.89993
0.0079175,1.0247
0.005225,1.044
0.0035748,1.0331
0.19593,0.49072
0.15565,0.55465
0.12994,0.56478
0.11126,0.63447
0.096511,0.59479
0.084784,0.63102
0.075166,0.69752
0.066404,0.66738
0.059174,0.66611
0.052473,0.72669
0.046939,0.71998
0.041516,0.81522
0.036931,0.80043
0.0326,0.87876
0.028779,0.81488
0.025267,0.90609
0.02139,0.88876
0.018611,0.89296
0.015515,0.90911
0.013472,0.87911
0.010483,0.96924
0.0081932,0.96987
0.0057995,1.022
0.0040334,0.96925
0.0018119,1.0163
0.19395,0.51444
0.15347,0.57499
0.12744,0.62752
0.10913,0.56065
0.094428,0.62356
0.08223,0.65573
0.0727,0.62003
0.06419,0.66855
0.056566,0.68098
0.050324,0.69561
0.044763,0.72414
0.039431,0.75229
0.034464,0.77051
0.030502,0.82599
0.026866,0.84285
0.023414,0.84046
0.019711,0.86034
0.016846,0.82942
0.013949,0.84627
0.010823,1.0287
0.008799,0.97806
0.0062946,1.0192
0.0039634,0.99068
0.0018784,0.96566
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Fluidanimate-AML.csv <==
0.0026104,1
0,0.64139
0.0024044,0.63085
0.0046532,0.65213
0.0058131,0.65441
0.005442,0.64208


==> img/Data/tradeoffSpace/train/tradeoffSpace-Fluidanimate-LP.csv <==
0,1
0.088109,0.33545
0.07124,0.32303
0.0008037,0.3178
0.090371,0.33241
0.075019,0.33724
0.0016282,0.31911
0.097502,0.32772
0.091517,0.33299
0.56574,0.29906
0.58804,0.30539
0.587,0.30187
0.56793,0.30631
0.57669,0.30033
0.56803,0.30575
0.54875,0.30348
0.60068,0.30546
0.58589,0.30424
0.80016,0.3144
0.81271,0.31854
0.82754,0.30813
0.82998,0.32417
0.85703,0.32024
0.8268,0.32388
0.83291,0.31709
0.81495,0.32976
0.83816,0.31379
0.83351,0.30045
0.81899,0.29355
0.83869,0.29215
0.83344,0.29868
0.83488,0.30257
0.8584,0.28944
0.83428,0.30701
0.81688,0.30362
0.83487,0.30722
0.17544,0.29152
0.18657,0.29548
0.18432,0.29403
0.16603,0.293
0.1987,0.28825
0.2058,0.29297
0.1678,0.28958
0.19842,0.30372
0.23247,0.29965
0.20033,0.2596
0.22052,0.26932
0.22384,0.27123
0.19828,0.26267
0.22502,0.26705
0.22973,0.26924
0.19794,0.2691
0.21937,0.26933
0.23545,0.27428
0.7599,0.26777
0.77428,0.2655
0.77438,0.26663
0.74468,0.2648
0.76991,0.2722
0.76078,0.27079
0.78272,0.26671
0.78752,0.26922
0.78406,0.27141
0.53626,0.25094
0.52558,0.25693
0.53944,0.25203
0.50834,0.25863
0.54873,0.25235
0.55452,0.25358
0.50708,0.26192
0.53027,0.25285
0.54429,0.25809
0.19777,0.26844
0.21476,0.27565
0.20914,0.27321
0.20979,0.27099
0.23243,0.26856
0.22799,0.27873
0.19992,0.27268
0.20512,0.27704
0.23695,0.27394
0.5966,0.22925
0.58189,0.2321
0.58625,0.23967
0.6033,0.2306
0.60014,0.23088
0.60193,0.24913
0.5761,0.23853
0.59303,0.24249
0.59788,0.23213
0.27317,0.23566
0.28026,0.23672
0.27304,0.22771
0.27904,0.23242
0.28009,0.22269
0.27564,0.23076
0.27103,0.22714
0.27868,0.22995
0.29047,0.22904
0.8576,0.21843
0.84297,0.20941
0.84729,0.21745
0.83464,0.21649
0.87011,0.21066
0.84393,0.21263
0.85061,0.23065
0.84757,0.21556
0.85008,0.21019
0.21412,0.28371
0.21433,0.28489
0.19621,0.27032
0.20136,0.27581
0.20472,0.28189
0.24315,0.27686
0.20213,0.27553
0.20906,0.27473
0.23647,0.27342
0.24421,0.25513
0.25003,0.24537
0.24778,0.23969
0.24808,0.24878
0.24665,0.23799
0.26287,0.23897
0.24222,0.24023
0.24904,0.24122
0.25505,0.24237
0.7725,0.2212
0.78655,0.22243
0.77347,0.21739
0.77338,0.2325
0.79415,0.23501
0.78367,0.22058
0.78932,0.21742
0.78627,0.22447
0.80505,0.21972
0.22527,0.22818
0.23391,0.22082
0.24679,0.22624
0.21432,0.22086
0.24364,0.22519
0.24152,0.22443
0.21977,0.22816
0.22851,0.23509
0.24726,0.22476


==> img/Data/tradeoffSpace/train/tradeoffSpace-Fluidanimate-SK.csv <==
0.098863,0.21265
0.082851,0.25055
0.061675,0.29221
0.086151,0.34442
0.17449,0.3763
0.32108,0.45458
0.1189,0.4843
0.06652,0.52251
0.057167,0.56466
0.070545,0.6119
0.082667,0.65474
0.073022,0.69498
0.04954,0.74723
0.034794,0.78167
0.051298,0.81857
0.070383,0.87097
0.059777,0.91074
0.037025,0.96592
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Heartwall-AML.csv <==
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Heartwall-LP.csv <==
0,1
0.10091,0.87426
0.17209,0.81962
0.20824,0.68631
0.078193,0.87725
0.15034,0.80043
0.19677,0.65639
0.24584,0.65307
0.11891,0.82166
0.18791,0.76064
0.23492,0.75877
0.29137,0.69436
0.1675,0.78079
0.21734,0.76389
0.27882,0.73531
0.30692,0.73395
0.10091,0.6714
0.10091,0.46309
0.42087,0.41558
0.20824,0.42764
0.15034,0.49756
0.15034,0.40901
0.44304,0.42321
0.24584,0.4075
0.18791,0.47243
0.18791,0.37248
0.45902,0.40394
0.29137,0.37842
0.21734,0.38688
0.21734,0.40803
0.49367,0.40042
0.30692,0.33306
0.17209,0.56494
0.42087,0.40952
0.17209,0.36034
0.82446,0.335
0.19677,0.40488
0.44304,0.33093
0.19677,0.30914
0.79194,0.2937
0.23492,0.35616
0.45902,0.27362
0.23492,0.29043
0.80947,0.28081
0.27882,0.33254
0.49367,0.29215
0.27882,0.2788
0.87393,0.27598
0.20824,0.49779
0.20824,0.34841
0.82446,0.27454
0.20824,0.25465
0.24584,0.33537
0.24584,0.27229
0.79194,0.24948
0.24584,0.23622
0.29137,0.29823
0.29137,0.24704
0.80947,0.20511
0.29137,0.22296
0.30692,0.27161
0.30692,0.23587
0.87393,0.22376
0.30692,0.1868
0.078193,0.65011
0.15034,0.52245
0.19677,0.47699
0.24584,0.38538
0.078193,0.49299
0.15034,0.39177
0.19677,0.42222
0.24584,0.4073
0.22929,0.46677
0.28113,0.41725
0.32166,0.40246
0.3646,0.39622
0.1675,0.45186
0.21734,0.41083
0.27882,0.33811
0.30692,0.38682
0.15034,0.50054
0.15034,0.34874
0.44304,0.26995
0.24584,0.24841
0.15034,0.32092
0.15034,0.27541
0.44304,0.24996
0.24584,0.23219
0.28113,0.30057
0.28113,0.24898
0.52019,0.23363
0.3646,0.22737
0.21734,0.24166
0.21734,0.23471
0.49367,0.21046
0.30692,0.18709
0.19677,0.41867
0.44304,0.26767
0.19677,0.24169
0.79194,0.21541
0.19677,0.28973
0.44304,0.19596
0.19677,0.19686
0.79194,0.15999
0.32166,0.2255
0.52019,0.19102
0.32166,0.15681
0.90062,0.16346
0.27882,0.21694
0.49367,0.1797
0.27882,0.14565
0.87393,0.15174
0.24584,0.41016
0.24584,0.26183
0.79194,0.20719
0.24584,0.18861
0.24584,0.26081
0.24584,0.18844
0.79194,0.1526
0.24584,0.13618
0.3646,0.19608
0.3646,0.16558
0.90062,0.146
0.3646,0.12611
0.30692,0.19255
0.30692,0.13743
0.87393,0.13695
0.30692,0.13071
0.11891,0.55293
0.18791,0.41072
0.23492,0.35887
0.29137,0.3356
0.22929,0.40592
0.28113,0.32189
0.32166,0.29496
0.3646,0.27289
0.11891,0.35652
0.18791,0.26463
0.23492,0.28789
0.29137,0.27923
0.63313,0.33079
0.67083,0.2937
0.68627,0.24251
0.71001,0.27551
0.18791,0.44368
0.18791,0.29957
0.45902,0.22511
0.29137,0.21756
0.28113,0.28285
0.28113,0.21466
0.52019,0.17909
0.3646,0.17925
0.18791,0.2276
0.18791,0.19224
0.45902,0.1751
0.29137,0.166
0.67083,0.21476
0.67083,0.17588
0.76327,0.15076
0.71001,0.15819
0.23492,0.40036
0.45902,0.25433
0.23492,0.20424
0.80947,0.17903
0.32166,0.25432
0.52019,0.18104
0.32166,0.15382
0.90062,0.14032
0.23492,0.20206
0.45902,0.14917
0.23492,0.12401
0.80947,0.12722
0.68627,0.17903
0.76327,0.12706
0.68627,0.12676
1.2626,0.12124
0.29137,0.38001
0.29137,0.22371
0.80947,0.17711
0.29137,0.15708
0.3646,0.23726
0.3646,0.15034
0.90062,0.12685
0.3646,0.11863
0.29137,0.17669
0.29137,0.12596
0.80947,0.1081
0.29137,0.10542
0.71001,0.16096
0.71001,0.11908
1.2626,0.098419
0.71001,0.10085
0.1675,0.46406
0.21734,0.35084
0.27882,0.27127
0.30692,0.24736
0.1675,0.3196
0.21734,0.27326
0.27882,0.25115
0.30692,0.22866
0.63313,0.30726
0.67083,0.253
0.68627,0.2314
0.71001,0.22347
0.1675,0.27574
0.21734,0.23464
0.27882,0.22227
0.30692,0.21757
0.21734,0.41324
0.21734,0.26104
0.49367,0.21507
0.30692,0.17339
0.21734,0.26072
0.21734,0.18663
0.49367,0.16176
0.30692,0.1372
0.67083,0.21275
0.67083,0.16145
0.76327,0.14605
0.71001,0.13912
0.21734,0.17488
0.21734,0.15226
0.49367,0.13496
0.30692,0.13039
0.27882,0.38546
0.49367,0.24248
0.27882,0.18236
0.87393,0.16086
0.27882,0.23465
0.49367,0.15992
0.27882,0.13356
0.87393,0.12316
0.68627,0.18787
0.76327,0.13462
0.68627,0.1161
1.2626,0.10705
0.27882,0.15799
0.49367,0.11041
0.27882,0.10766
0.87393,0.092649
0.30692,0.37219
0.30692,0.21939
0.87393,0.17162
0.30692,0.14384
0.30692,0.21948
0.30692,0.14794
0.87393,0.11872
0.30692,0.1055
0.71001,0.16299
0.71001,0.1175
1.2626,0.096639
0.71001,0.089942
0.30692,0.14696
0.30692,0.098786
0.87393,0.086966
0.30692,0.08515


==> img/Data/tradeoffSpace/train/tradeoffSpace-Heartwall-SK.csv <==
7.2047,0.015748
6.8639,0.016899
6.6066,0.019339
6.4464,0.021154
6.6889,0.023888
6.6219,0.023657
7.0597,0.027846
7.3695,0.028103
8.2333,0.019279
7.5282,0.022136
7.4263,0.025825
7.2658,0.027633
9.0974,0.031366
8.8807,0.039296
8.7728,0.046425
8.5709,0.045132
8.7069,0.028591
8.0489,0.03502
7.566,0.033937
7.5562,0.040746
9.7547,0.04608
9.5134,0.05189
9.3296,0.060677
9.2194,0.073659
9.8691,0.036699
8.3898,0.04178
7.5108,0.047229
7.8756,0.055986
9.9952,0.063975
9.9827,0.079508
10.242,0.086225
9.9106,0.099981
11.443,0.045098
8.8586,0.055594
7.54,0.064167
7.8145,0.071095
10.175,0.086401
9.9358,0.10002
10.478,0.11326
10.16,0.13844
6.641,0.019944
6.1503,0.021913
6.7138,0.02507
6.8523,0.02643
7.0801,0.028407
7.209,0.032506
7.6218,0.037343
7.7526,0.037877
7.5941,0.029482
7.6013,0.030529
8.0769,0.03647
7.8881,0.04067
7.6434,0.046092
7.6838,0.049881
7.7731,0.054601
7.8669,0.060303
7.8105,0.041928
7.8391,0.047319
8.6299,0.053808
8.3134,0.055734
8.176,0.062174
8.262,0.074781
8.3026,0.085559
8.1833,0.091546
7.9175,0.052933
7.8643,0.062023
8.701,0.067954
8.4137,0.076592
8.4338,0.092263
8.3623,0.10089
8.47,0.11797
8.2332,0.12779
7.9604,0.077918
7.8662,0.087227
8.88,0.094935
8.4143,0.10858
8.4453,0.12593
8.3509,0.14177
8.5081,0.16042
8.2826,0.18045
5.7212,0.025203
6.0077,0.02897
6.6893,0.031868
6.8686,0.036664
7.1968,0.039837
7.1904,0.042052
7.3583,0.04717
7.3348,0.050389
6.9064,0.04405
6.7867,0.043212
6.8271,0.044963
6.6718,0.052392
6.6998,0.056756
6.6321,0.06956
6.9626,0.070939
7.0868,0.085161
7.2321,0.06596
7.1729,0.069431
7.218,0.076237
7.0207,0.080769
7.132,0.087728
7.2354,0.10821
7.2371,0.11723
7.1619,0.12839
7.3087,0.09562
7.2455,0.10178
7.2951,0.11099
7.0856,0.12503
7.1457,0.12559
7.3949,0.15135
7.3811,0.15206
7.2707,0.18527
7.3087,0.13083
7.2472,0.12142
7.303,0.14893
7.0896,0.16388
7.1702,0.18422
7.472,0.18337
7.4688,0.22355
7.2933,0.24232
6.4187,0.034241
6.5226,0.03847
6.9659,0.037249
7.1984,0.042174
7.5874,0.049124
7.563,0.055417
7.6915,0.062011
7.7635,0.063739
5.2926,0.058522
5.3577,0.062056
5.5141,0.062443
5.4072,0.068898
5.7691,0.076894
5.9096,0.09055
6.6749,0.096405
6.8128,0.10571
5.7254,0.09282
5.7359,0.098919
5.7426,0.10673
5.6849,0.10122
5.6042,0.12409
5.587,0.13799
5.6442,0.15664
5.7165,0.15512
5.7697,0.11819
5.8302,0.12536
5.933,0.15559
5.8538,0.16631
5.8702,0.18203
5.8504,0.19763
5.941,0.21981
5.9412,0.24355
5.7708,0.1858
5.8568,0.17086
5.9956,0.21399
5.9332,0.22741
5.9544,0.24616
5.9612,0.27373
6.0726,0.29814
6.0828,0.31622
7.1915,0.044513
6.7902,0.042585
7.0806,0.044615
7.2143,0.057664
7.3622,0.060319
7.3195,0.066562
7.4324,0.076109
7.422,0.082358
4.8718,0.076831
5.0422,0.070226
5.6408,0.086987
6.0304,0.095973
6.6169,0.1062
6.8208,0.11585
7.0689,0.1281
7.1832,0.12788
4.0585,0.12521
4.0521,0.11339
4.0774,0.12394
4.0631,0.14993
4.101,0.16501
4.1585,0.17749
4.1832,0.19567
4.3856,0.19451
4.0633,0.18553
4.0451,0.19482
4.1223,0.20447
4.1052,0.22171
4.1118,0.23847
4.1804,0.22995
4.1958,0.27964
4.1843,0.30763
4.0635,0.26328
4.0417,0.27193
4.1195,0.25099
4.1077,0.30682
4.2205,0.31224
4.2154,0.35261
4.2328,0.38374
4.2168,0.40714
12.252,0.05395
7.9453,0.053613
7.5362,0.05717
7.4369,0.068186
7.6165,0.076374
7.6112,0.086599
7.717,0.096281
7.819,0.099954
6.838,0.098193
6.669,0.10586
7.4385,0.10655
7.8535,0.12792
8.2182,0.13447
8.5072,0.14715
8.7244,0.14544
9.0052,0.17566
3.5343,0.16495
3.4508,0.17085
3.4464,0.15667
3.3409,0.19103
3.6781,0.203
3.7186,0.20499
4.2844,0.24356
4.3717,0.26637
2.8441,0.20954
2.5871,0.25386
2.553,0.26422
2.5309,0.28459
2.5375,0.26616
2.5943,0.29859
2.6539,0.31278
2.8197,0.38089
2.8568,0.34544
2.6006,0.35455
2.5753,0.36949
2.548,0.39126
2.5512,0.41577
2.5463,0.41
2.5602,0.46562
2.5677,0.51605
15.037,0.056842
13.034,0.070273
9.783,0.072933
7.8713,0.084972
7.9468,0.086769
8.0871,0.1069
8.1377,0.11911
8.2479,0.1315
10.792,0.12487
8.1799,0.13132
7.5865,0.13993
7.6742,0.14993
7.9716,0.14624
8.4591,0.18255
8.7442,0.19523
8.9669,0.21401
5.2647,0.17959
5.4434,0.22002
5.9516,0.19824
5.7721,0.24545
6.1363,0.25723
6.502,0.27809
6.6232,0.29877
6.6193,0.30479
2.0804,0.28522
1.8384,0.3213
1.7074,0.33693
1.9828,0.35704
2.0694,0.37427
2.1194,0.40289
2.0156,0.43508
2.2165,0.4565
1.8709,0.36753
1.4909,0.44848
1.4298,0.45064
1.3449,0.49168
1.3159,0.48777
1.3026,0.55179
1.3065,0.52774
1.3237,0.60217
19.57,0.082266
15.021,0.076272
12.534,0.081015
10.427,0.10441
9.3168,0.11256
8.6058,0.12445
8.9132,0.13294
9.0429,0.15911
18.442,0.15621
13.761,0.16206
11.559,0.15242
9.979,0.18321
8.9453,0.19888
8.6894,0.21919
8.9835,0.21515
9.6804,0.25783
10.563,0.24357
7.8433,0.26405
7.2709,0.28324
7.4452,0.25908
8.1201,0.31306
8.3055,0.33928
8.773,0.36819
9.2901,0.39028
15.752,0.38728
3.5298,0.39129
2.4309,0.3522
2.8998,0.40906
3.1706,0.45508
3.1516,0.49808
3.4321,0.50271
4.295,0.49422
11.616,0.54704
1.6215,0.52158
0.39489,0.57751
0.29948,0.60353
0.090287,0.63714
0.032326,0.67303
0,1
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Kmeans-AML.csv <==
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Kmeans-LP.csv <==
0,1
4.7603,5.209
4.9294,4.9967
4.5243,5.0158
4.8696,3.7312
4.8229,3.7556
4.4313,1.6055
4.8089,1.816
4.6716,1.1304
4.8267,1.3334
4.7422,1.3822
4.4613,0.63905
4.545,0.89828
3.9483,1.7339
4.5614,0.6791
4.3237,1.0747
4.0563,1.345
4.1802,0.64607
4.0202,0.76992
4.1206,0.69043
2.0727,0.98311
4.8107,2.069
4.8894,2.5927
4.5842,2.6785
4.9193,1.7048
4.7976,1.2724
4.4319,1.5814
4.8249,1.1991
4.6757,0.69503
4.8272,0.75297
4.7388,0.57812
4.4611,0.51763
4.5452,0.52681
3.9878,0.47304
4.5664,0.47491
4.328,0.58328
4.0614,0.51516
4.1868,0.46396
4.0199,0.56495
4.1214,0.40862
1.8645,0.9253
4.8342,1.6243
5.1543,1.0685
4.6796,1.6561
4.9373,0.85779
4.8503,1.1504
4.4287,0.56289
4.8154,0.7455
4.6801,0.43559
4.8469,0.63821
4.7298,0.52948
4.4596,0.44984
4.5357,0.42205
3.9532,0.5913
4.5644,0.35456
4.3243,0.67004
4.0625,0.46546
4.1918,0.37971
4.0236,0.39674
4.1278,0.37571
1.4662,0.5139
4.8744,1.0382
5.2599,1.0102
4.8647,0.84644
4.8235,0.86085
5.0093,0.89546
4.4068,0.66664
4.7374,0.51532
4.6834,0.41587
4.8398,0.55399
4.7866,0.64489
4.4691,0.37191
4.5376,0.3958
3.9618,0.54576
4.5738,0.32576
4.3292,0.32522
4.0612,0.50566
4.1947,0.38726
4.0204,0.37464
4.1235,0.36609
4.2677,0.48785
4.829,0.90574
4.9975,1.1003
4.5453,0.69429
4.8334,0.80374
4.8384,0.68257
4.6196,0.64524
4.8445,0.62213
4.6668,0.37852
4.8112,0.56739
4.7549,0.417
4.4505,0.34682
4.526,0.36504
3.9981,0.34396
4.5646,0.34276
4.3213,0.41375
4.0536,0.39847
4.1794,0.36586
4.0271,0.33615
4.1292,0.364
3.5322,0.52883
4.8415,0.4977
5.0852,0.53523
4.9212,0.78648
4.8974,0.64542
4.8895,0.67951
4.3989,0.46069
5.0092,0.59472
4.6876,0.38349
4.8307,0.44234
4.7533,0.37745
4.5528,0.3847
4.5426,0.31916
3.9765,0.49239
4.5674,0.30695
4.3869,0.3495
4.0696,0.35322
4.2098,0.40009
4.0237,0.37213
4.1273,0.3357


==> img/Data/tradeoffSpace/train/tradeoffSpace-Kmeans-SK.csv <==
10.777,0.24716
9.9597,0.30171
9.2622,0.38427
8.4617,0.67191
7.7575,0.58906
6.7401,0.72475
5.6751,0.72655
4.8157,0.83724
3.4456,1.0741
0,0.94734
10.777,0.24769
9.9597,0.30657
9.2622,0.37631
8.4421,0.93245
7.7575,0.56123
6.7401,0.74479
5.6751,0.74726
4.8157,0.85696
3.4652,1.4609
0,0.98909
10.777,0.24767
9.9597,0.32099
9.2622,0.38467
8.4261,1.0882
7.7575,0.57685
6.7401,0.7136
5.6751,0.75024
4.8157,0.85421
3.4767,2.0217
0,0.93056
10.777,0.24565
9.9597,0.32016
9.2622,0.39757
8.4261,1.0381
7.7575,0.56346
6.7401,0.77564
5.6751,0.76386
4.8157,0.82918
3.477,2.0422
0,1.02
10.777,0.24553
9.9597,0.30128
9.2622,0.37807
8.4261,1.0445
7.7575,0.55138
6.7401,0.73394
5.6751,0.76042
4.8157,0.87434
3.477,1.9472
0,1.0537
10.777,0.24671
9.9597,0.30573
9.2622,0.4181
8.4261,1.1047
7.7575,0.57969
6.7401,0.77548
5.6751,0.77352
4.8157,0.82064
3.477,2.0074
0,1.0482
10.777,0.24453
9.9597,0.30848
9.2622,0.39376
8.4261,1.1077
7.7575,0.58558
6.7401,0.76297
5.6751,0.74064
4.8157,0.78058
3.477,1.9463
0,0.94992
10.777,0.24786
9.9597,0.30428
9.2622,0.40391
8.4261,1.1228
7.7575,0.57809
6.7401,0.76557
5.6751,0.75719
4.8157,0.88051
3.477,1.9451
0,1.0157
10.777,0.24572
9.9597,0.29282
9.2622,0.38059
8.4261,1.1054
7.7575,0.56405
6.7401,0.76249
5.6751,0.77819
4.8157,0.84468
3.477,1.9068
0,0.93199
10.777,0.24448
9.9597,0.309
9.2622,0.37334
8.4261,1.0883
7.7575,0.57591
6.7401,0.77454
5.6751,0.77121
4.8157,0.82933
3.477,1.9718
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Particlefilter-AML.csv <==
0,1
0.02505,0.44319
0.02491,0.45421
0.02058,0.4464
0.022156,0.45391
0.020104,0.45286
0.050487,0.43611
0.060713,0.46197
0.048376,0.45313
0.050144,0.44868
0.051026,0.45273
0.043291,0.45343
0.057144,0.44155
0.051653,0.4436
0.057413,0.47274
0.054245,0.43357
0.051701,0.44799
0.053904,0.4548
0.056897,0.42512
0.044209,0.45027
0.052439,0.45833
0.048962,0.44925
0.044457,0.45653
0.050197,0.4602
0.047254,0.45131
0.046894,0.44305
0.046739,0.45707
0.046269,0.43727
0.047798,0.44299
0.052613,0.4581
0.047086,0.44212
0.054415,0.46145
0.052803,0.44693
0.04348,0.4658
0.045407,0.45226
0.049567,0.45918
0.27321,0.45134
0.27255,0.46915
0.27139,0.45435
0.27216,0.45396
0.27155,0.46044
0.273,0.45599
0.26004,0.45618
0.25918,0.46557
0.25928,0.44492
0.25931,0.45299
0.25941,0.44602
0.25891,0.45881
0.26081,0.4455
0.25976,0.44529
0.25969,0.45899
0.2601,0.45163
0.2604,0.45861
0.26006,0.44853
0.2605,0.45285
0.2602,0.45862
0.26069,0.44975
0.26034,0.45557
0.26035,0.45072
0.26025,0.46081
0.26048,0.42923
0.26133,0.44949
0.26089,0.43772
0.2612,0.45086
0.26003,0.46923
0.26068,0.45136
0.26125,0.44234
0.26043,0.47118
0.26088,0.44608
0.26073,0.46671
0.26032,0.45186
0.2607,0.44969
0.29546,0.43603
0.29458,0.44961
0.29514,0.45626
0.29429,0.46686
0.29477,0.46314
0.29511,0.43705
0.27072,0.42749
0.27019,0.46296
0.27075,0.42656
0.27073,0.473
0.27091,0.43671
0.27076,0.46373
0.27272,0.44208
0.27181,0.45369
0.27176,0.45293
0.27203,0.43599
0.272,0.47099
0.272,0.44769
0.2729,0.44998
0.27261,0.44624
0.27253,0.46494
0.27272,0.46095
0.27248,0.47561
0.2727,0.45111
0.27388,0.45025
0.27306,0.46552
0.27334,0.43689
0.27341,0.44425
0.27275,0.47508
0.27243,0.47047
0.27392,0.45645
0.27319,0.44951
0.27336,0.44802
0.27306,0.4455
0.27334,0.46144
0.27285,0.45589
0.31535,0.44177
0.31549,0.45619
0.31436,0.45565
0.31511,0.46689
0.31496,0.46005
0.31503,0.46635
0.282,0.45037
0.28131,0.44383
0.28135,0.47478
0.28142,0.43908
0.28145,0.44799
0.28193,0.44973
0.28346,0.43384
0.28353,0.43337
0.28322,0.43956
0.28393,0.44288
0.28341,0.45777
0.28351,0.46395
0.28521,0.43411
0.28449,0.4582
0.28475,0.44562
0.28486,0.45026
0.28441,0.46539
0.28472,0.44969
0.28566,0.43563
0.28491,0.451
0.28554,0.45515
0.28553,0.45159
0.28556,0.44568
0.28547,0.44811
0.28664,0.45423
0.28647,0.47182
0.28597,0.46252
0.28637,0.47229
0.28565,0.45353
0.28578,0.45843
0.33455,0.43282
0.33381,0.4621
0.33341,0.44707
0.33335,0.46495
0.33343,0.45223
0.33357,0.4539
0.29287,0.4613
0.29192,0.45851
0.2917,0.45099
0.29175,0.44558
0.29233,0.44409
0.29235,0.46005
0.29519,0.456
0.29435,0.43846
0.29487,0.46242
0.29502,0.45501
0.29446,0.45265
0.29471,0.44388
0.29656,0.42837
0.2964,0.47092
0.29681,0.43945
0.29639,0.44824
0.29602,0.44947
0.29614,0.45503
0.29798,0.44791
0.29666,0.45347
0.29779,0.44735
0.2968,0.44359
0.29727,0.4658
0.29744,0.45872
0.29831,0.4522
0.29759,0.4483
0.29819,0.45049
0.29771,0.46274
0.29738,0.44805
0.29775,0.45119
0.3523,0.45189
0.35048,0.45291
0.35065,0.43901
0.35017,0.45292
0.34966,0.45675
0.35103,0.45891
0.30352,0.44597
0.30192,0.44426
0.30232,0.45278
0.3022,0.45344
0.30217,0.46349
0.30223,0.44925
0.30681,0.45378
0.30598,0.46224
0.3055,0.44778
0.30549,0.45493
0.30607,0.45719
0.30559,0.45805
0.30879,0.45647
0.30752,0.46502
0.30745,0.45683
0.30794,0.4398
0.30711,0.46526
0.30576,0.46746
0.30937,0.44882
0.30868,0.45252
0.30871,0.46087
0.3089,0.44901
0.30861,0.45171
0.30835,0.44245
0.31015,0.45048
0.30934,0.46216
0.30888,0.46066
0.30928,0.44903
0.30957,0.46601
0.30952,0.45052


==> img/Data/tradeoffSpace/train/tradeoffSpace-Particlefilter-LP.csv <==
0.00070517,1
0.00073453,0.65193
0,0.51066
0.00083556,0.45689
0.00093219,0.37825
0.0015735,0.35039
0.00078335,0.33548
0.0026928,0.30745
0.00058704,0.31805
0.0018409,0.27563
0.0025885,0.26999
0.0014571,0.25869
0.00070251,0.25661
0.0015161,0.25361
0.0043393,0.2411
0.0023081,0.2417
0.0014859,0.24322
0.0044716,0.23733
0.0060023,0.24915
0.0029696,0.23809
0.017835,0.92582
0.017295,0.55515
0.018003,0.45305
0.017405,0.36949
0.016396,0.32412
0.018606,0.30282
0.017953,0.26813
0.017127,0.25366
0.016075,0.23912
0.019247,0.22702
0.017952,0.21117
0.020011,0.22314
0.019241,0.20941
0.017681,0.22701
0.016427,0.19716
0.022045,0.19219
0.015204,0.19693
0.019677,0.20179
0.020629,0.17724
0.020819,0.17793
0.038363,0.92721
0.03992,0.55261
0.034564,0.44119
0.039398,0.38623
0.03449,0.33918
0.033529,0.30202
0.035524,0.26055
0.039917,0.26256
0.038573,0.23984
0.042682,0.24019
0.037045,0.21838
0.036681,0.2194
0.03741,0.19476
0.036529,0.19971
0.039314,0.19355
0.041952,0.18328
0.042851,0.18587
0.040858,0.18844
0.039205,0.18697
0.03089,0.22278
0.03015,0.91123
0.030845,0.58903
0.027845,0.4385
0.029536,0.38316
0.02906,0.33099
0.027203,0.29493
0.029051,0.27003
0.029864,0.2726
0.02753,0.2284
0.028783,0.23075
0.027194,0.21221
0.023957,0.21306
0.029279,0.22848
0.025439,0.20687
0.026601,0.1942
0.02446,0.19273
0.025807,0.18531
0.025101,0.17848
0.0285,0.20872
0.027764,0.17584
0.044835,0.9228
0.039303,0.57637
0.028458,0.43342
0.025586,0.36916
0.02415,0.33191
0.022459,0.30904
0.025442,0.29336
0.026487,0.26375
0.03336,0.23208
0.030856,0.22497
0.040179,0.21046
0.050683,0.20995
0.05723,0.20655
0.061243,0.19775
0.067284,0.18971
0.073032,0.1965
0.072224,0.18375
0.084245,0.17719
0.091613,0.20847
0.10052,0.18344
0.069112,0.91959
0.043128,0.5616
0.029971,0.42779
0.028862,0.37548
0.048583,0.32648
0.063084,0.2943
0.088791,0.26234
0.094089,0.26259
0.10821,0.22514
0.11985,0.22276
0.14692,0.21054
0.15786,0.21145
0.17516,0.2073
0.18816,0.26141
0.20475,0.19794
0.2222,0.19719
0.22385,0.19081
0.2442,0.19838
0.23194,0.1811
0.26304,0.19061
0.073121,0.94221
0.029542,0.55183
0.06419,0.44798
0.098722,0.38418
0.14642,0.32865
0.17704,0.30385
0.21434,0.26093
0.25583,0.2364
0.28128,0.22972
0.30889,0.2218
0.3161,0.21829
0.3446,0.21171
0.37609,0.21451
0.39462,0.19432
0.42167,0.22582
0.43404,0.22601
0.46288,0.19807
0.43951,0.20141
0.47485,0.18597
0.49945,0.19761
0.041975,0.93789
0.065412,0.54968
0.14396,0.44563
0.20575,0.3897
0.25889,0.32818
0.31303,0.28938
0.36385,0.27078
0.40456,0.24626
0.43411,0.22931
0.47494,0.22367
0.51768,0.20831
0.52866,0.20908
0.5401,0.20052
0.52845,0.20688
0.59927,0.19761
0.59394,0.19278
0.62272,0.18595
0.63974,0.18637
0.65948,0.23163
0.69186,0.17764
0.077187,0.94107
0.12064,0.56369
0.23759,0.44883
0.33571,0.38314
0.40176,0.32054
0.4725,0.28789
0.53846,0.25949
0.56845,0.26188
0.62107,0.21578
0.63689,0.21589
0.65602,0.24853
0.69258,0.19937
0.71419,0.19837
0.72234,0.19702
0.72638,0.18707
0.73354,0.19305
0.73263,0.20663
0.73589,0.18242
0.73693,0.18326
0.73833,0.18723
0.076468,0.91843
0.17788,0.56643
0.31515,0.43998
0.42661,0.3617
0.50112,0.33535
0.59142,0.28801
0.61031,0.25786
0.65725,0.23508
0.69622,0.2229
0.72103,0.23879
0.72722,0.21619
0.73064,0.21742
0.7343,0.20463
0.73679,0.21471
0.73753,0.19709
0.73492,0.18834
0.74026,0.18511
0.7405,0.17906
0.74191,0.18629
0.74215,0.1871


==> img/Data/tradeoffSpace/train/tradeoffSpace-Particlefilter-SK.csv <==
0.15262,0.062184
0.15727,0.053822
0.17405,0.057786
0.18287,0.073664
0.18812,0.053824
0.17352,0.063416
0.15648,0.06665
0.15801,0.061733
0.175,0.057525
0.17477,0.072424
0.20738,0.067057
0.15642,0.06797
0.12012,0.11605
0.090176,0.064458
0.072871,0.067541
0.053706,0.065898
0.041235,0.074008
0.02647,0.07773
0.012472,0.072626
0.0033509,0.086379
0.14283,0.092826
0.16775,0.09229
0.17391,0.080647
0.18806,0.093301
0.18503,0.099769
0.17964,0.086998
0.16141,0.088825
0.15928,0.09466
0.17138,0.078403
0.17907,0.091471
0.20326,0.093403
0.15786,0.09766
0.11911,0.10523
0.089412,0.09516
0.071396,0.088561
0.054368,0.10055
0.041736,0.088645
0.029019,0.10811
0.012187,0.10257
0.00077159,0.099735
0.14512,0.11157
0.15702,0.10452
0.17481,0.11073
0.18371,0.10362
0.18653,0.10532
0.18104,0.097192
0.16319,0.11408
0.158,0.11489
0.17285,0.10946
0.1766,0.12169
0.20082,0.11171
0.15682,0.11412
0.1193,0.12483
0.090044,0.127
0.073617,0.13591
0.052833,0.1323
0.041871,0.12639
0.02642,0.13868
0.011466,0.12987
0.0013306,0.13982
0.14487,0.12531
0.13311,0.12627
0.17644,0.11778
0.18546,0.12331
0.18656,0.13774
0.18038,0.12774
0.16197,0.14417
0.15766,0.12491
0.17202,0.13954
0.1842,0.12983
0.20121,0.14652
0.15714,0.16206
0.11895,0.13723
0.089802,0.15949
0.072742,0.15009
0.054103,0.15894
0.042044,0.1569
0.027063,0.16022
0.013328,0.17102
0.0009464,0.1732
0.14632,0.15466
0.13372,0.15442
0.17712,0.15795
0.18414,0.1641
0.18897,0.14673
0.18322,0.16083
0.16337,0.17646
0.15754,0.18981
0.17481,0.17864
0.17846,0.20854
0.20132,0.1779
0.15566,0.1992
0.11737,0.17997
0.089576,0.18238
0.071695,0.19177
0.053427,0.19465
0.041105,0.19654
0.028252,0.2077
0.01249,0.23441
0.0018909,0.21426
0.14526,0.203
0.13536,0.21529
0.1736,0.21293
0.18485,0.21695
0.18548,0.20569
0.17932,0.21427
0.16153,0.24759
0.15965,0.21842
0.17359,0.2423
0.18031,0.20136
0.19863,0.23271
0.15804,0.22798
0.11952,0.23519
0.090529,0.2336
0.071133,0.25504
0.054239,0.24189
0.041214,0.24334
0.02732,0.26155
0.011168,0.26218
0.0021018,0.28555
0.14825,0.26632
0.13281,0.24246
0.1752,0.26589
0.18447,0.28607
0.18854,0.2837
0.1827,0.26496
0.16296,0.29121
0.15968,0.29059
0.17394,0.26081
0.18123,0.28478
0.20112,0.30518
0.15724,0.28231
0.11857,0.29422
0.090001,0.29857
0.072895,0.28713
0.054455,0.33281
0.043065,0.3307
0.028052,0.34459
0.011262,0.32598
0.00072953,0.34453
0.14471,0.32631
0.13304,0.32585
0.17594,0.32375
0.18386,0.31091
0.18701,0.35124
0.18202,0.32282
0.16265,0.3667
0.15792,0.34707
0.1718,0.33651
0.18138,0.34838
0.19821,0.33322
0.1565,0.35726
0.11802,0.36381
0.090444,0.36553
0.071488,0.38358
0.053962,0.39592
0.040597,0.4073
0.027005,0.38143
0.012053,0.37221
0.0012224,0.40418
0.14635,0.38383
0.13467,0.37834
0.17782,0.38563
0.18288,0.41923
0.18596,0.37503
0.17888,0.39448
0.16277,0.39926
0.15805,0.40968
0.17421,0.41356
0.17853,0.41186
0.20307,0.39493
0.15719,0.42096
0.11988,0.4397
0.090642,0.4502
0.070938,0.44406
0.054087,0.46276
0.042066,0.45978
0.026153,0.45856
0.011004,0.47652
0.00046215,0.4664
0.14656,0.44125
0.13699,0.45692
0.1759,0.43302
0.18572,0.4634
0.18476,0.46773
0.18009,0.4635
0.16236,0.48472
0.15808,0.44886
0.17405,0.4764
0.17889,0.46601
0.19817,0.49555
0.15649,0.45652
0.11903,0.48989
0.08945,0.50796
0.071272,0.50501
0.053272,0.5412
0.040667,0.51674
0.026514,0.53205
0.013524,0.55796
0.00025312,0.56295
0.1447,0.45426
0.13527,0.50918
0.17493,0.50296
0.18487,0.51475
0.18695,0.51283
0.18022,0.51148
0.16308,0.52595
0.15973,0.53239
0.17501,0.53748
0.17763,0.53663
0.20273,0.53958
0.15579,0.53447
0.11908,0.57218
0.089536,0.56733
0.072324,0.57391
0.054701,0.60646
0.042012,0.60053
0.027907,0.60457
0.011289,0.61703
0.00010947,0.64304
0.1472,0.5682
0.13265,0.55024
0.17588,0.57132
0.18584,0.57827
0.18767,0.56922
0.18045,0.57409
0.16325,0.59651
0.15914,0.5941
0.17246,0.59648
0.18145,0.60776
0.20043,0.59072
0.1558,0.62272
0.11786,0.61841
0.090549,0.60687
0.070711,0.64173
0.054572,0.66043
0.04267,0.6613
0.026992,0.67976
0.011904,0.68101
0.00094865,0.70901
0.14512,0.60733
0.17166,0.62502
0.1761,0.63255
0.18531,0.61301
0.1879,0.64658
0.17889,0.63678
0.16252,0.67266
0.15824,0.64633
0.17268,0.65711
0.17982,0.68978
0.20337,0.65913
0.15466,0.68847
0.11824,0.7073
0.091035,0.68502
0.07192,0.73365
0.054215,0.71477
0.039202,0.73066
0.026261,0.75981
0.012401,0.78167
0.00023194,0.77598
0.14561,0.68946
0.134,0.73695
0.17876,0.71237
0.18412,0.68463
0.18412,0.71253
0.17984,0.7153
0.16295,0.70302
0.15769,0.72133
0.17411,0.75571
0.17836,0.73285
0.20052,0.75099
0.15674,0.73082
0.11723,0.73866
0.090777,0.76943
0.071869,0.77377
0.05365,0.80647
0.040895,0.81241
0.02687,0.8241
0.011223,0.85137
2.8683e-05,0.84993
0.14553,0.80875
0.13572,0.76505
0.17778,0.74132
0.18415,0.78852
0.18599,0.79331
0.17909,0.7971
0.1624,0.77955
0.15887,0.78062
0.17265,0.81604
0.17941,0.80854
0.20005,0.82428
0.15719,0.81319
0.11864,0.85265
0.090513,0.83014
0.071589,0.88601
0.053903,0.8859
0.041336,0.88275
0.027256,0.91827
0.012295,0.90787
0.00036015,0.95365
0.14848,0.84869
0.13236,0.83949
0.17598,0.8261
0.18435,0.8577
0.18532,0.87505
0.18121,0.86355
0.16301,0.85866
0.15905,0.85283
0.17376,0.89929
0.18049,0.9292
0.1992,0.90366
0.15573,0.90862
0.11928,0.92298
0.091541,0.9505
0.071432,0.95514
0.053451,0.99055
0.042282,1.0002
0.026776,0.98743
0.011841,1.0256
0.00065943,1.0448
0.14507,0.95184
0.13439,0.9475
0.17671,0.95037
0.18378,0.94189
0.18762,0.91942
0.18,0.94254
0.16155,0.95453
0.15908,0.95626
0.17249,0.96954
0.17856,0.97447
0.20114,1.0078
0.15856,0.99721
0.11924,1.0445
0.090454,1.0246
0.072215,1.0202
0.053891,1.1178
0.053891,1.0586
0.027583,1.0918
0.01177,1.1331
0,1.1695
0.14859,1.0129
0.13612,0.99238
0.1742,1.0175
0.18493,1.0569
0.1879,1.0219
0.17955,1.0545
0.1615,1.0491
0.15848,1.0586
0.17345,1.0701
0.17839,1.0601
0.20044,1.0932
0.15562,1.0956
0.11887,1.1149
0.090656,1.145
0.072085,1.1363
0.053874,1.1485
0.04173,1.162
0.026259,1.2073
0.011076,1.2341
0.00045605,1.2453
0.14688,1.1042
0.13591,1.1073
0.17617,1.125
0.18636,1.1131
0.18564,1.1285
0.17922,1.1456
0.16152,1.13
0.15831,1.1347
0.17292,1.1735
0.17908,1.1714
0.2007,1.1635
0.15629,1.182
0.11816,1.1965
0.09077,1.2466
0.071725,1.2674
0.054617,1.2605
0.042023,1.2773
0.027022,1.2524
0.010652,1.3322
0.00079292,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Srad-AML.csv <==
0,1
95.404,0.99682
95.404,0.9966
95.404,1.0035
95.404,1.0059
95.404,1.0088
23.136,0.77181
97.874,0.75853
97.874,0.7663
97.874,0.76145
97.874,0.76624
97.874,0.77443
4.9802,1.0001
96.098,0.99487
96.094,0.9937
96.094,1.001
96.094,1.0038
96.094,1.0072
1.0462,1.0078
95.533,0.99334
95.53,1.0073
95.53,0.99592
95.53,0.99814
95.53,1.0026
0.4312,1.0031
95.417,1.0001
95.417,1.0024
95.417,0.99936
95.417,1.0086
95.417,1.011
0.26955,1.0113
95.404,1.0066
95.404,0.99572
95.404,0.99833
95.404,1.0011
95.404,1.0039


==> img/Data/tradeoffSpace/train/tradeoffSpace-Srad-LP.csv <==
0,1
53.223,0.95954
55.926,0.96147
56.698,0.95025
56.845,0.95002
56.845,0.93106
56.845,0.93728
56.845,0.92548
56.845,0.92837
56.845,0.93217
56.845,0.92372
56.845,0.91949
56.845,0.9221
56.845,0.92822
56.845,0.92033
56.845,0.92677
56.67,0.29844
56.67,0.24989
57.258,0.26296
57.264,0.24852
56.845,0.24684
56.845,0.23036
56.845,0.23323
56.845,0.23525
56.845,0.23258
56.845,0.2263
56.845,0.21927
56.845,0.22344
56.845,0.21834
56.845,0.2207
56.845,0.22757
56.845,0.21831
57.258,0.2219
57.258,0.18009
57.258,0.17699
57.264,0.16031
56.845,0.15382
56.845,0.15073
56.845,0.14987
56.845,0.14566
56.845,0.13935
56.845,0.13705
56.845,0.13698
56.845,0.14372
56.845,0.14202
56.845,0.13927
56.845,0.1389
56.845,0.13724
57.264,0.20737
57.264,0.1587
57.264,0.18098
57.264,0.13813
56.845,0.1373
56.845,0.1248
56.845,0.12557
56.845,0.12518
56.845,0.12472
56.845,0.13257
56.845,0.12114
56.845,0.11927
56.845,0.11855
56.845,0.11854
56.845,0.11445
56.845,0.11701
56.845,0.38212
56.845,0.32493
56.845,0.34272
56.845,0.31828
56.845,0.31377
56.845,0.29848
56.845,0.30232
56.845,0.29845
56.845,0.29559
56.845,0.29266
56.845,0.29282
56.845,0.29194
56.845,0.29377
56.845,0.29027
56.845,0.29091
56.845,0.28594
56.845,0.20742
56.845,0.14927
56.845,0.15772
56.845,0.13535
56.845,0.13952
56.845,0.12661
56.845,0.12587
56.845,0.1213
56.845,0.11755
56.845,0.11616
56.845,0.11623
56.845,0.11527
56.845,0.11732
56.845,0.11237
56.845,0.1141
56.845,0.11407
56.845,0.18436
56.845,0.12874
56.845,0.13111
56.845,0.11352
56.845,0.11096
56.845,0.10064
56.845,0.10094
56.845,0.096017
56.845,0.096591
56.845,0.094297
56.845,0.095632
56.845,0.096549
56.845,0.088669
56.845,0.094049
56.845,0.088428
56.845,0.08918
56.845,0.17675
56.845,0.12173
56.845,0.13093
56.845,0.11018
56.845,0.11282
56.845,0.099322
56.845,0.09435
56.845,0.086595
56.845,0.087194
56.845,0.083091
56.845,0.086042
56.845,0.084995
56.845,0.085255
56.845,0.083987
56.845,0.078921
56.845,0.080214
56.845,0.22134
56.845,0.17259
56.845,0.17126
56.845,0.15927
56.845,0.14761
56.845,0.13643
56.845,0.14387
56.845,0.13563
56.845,0.13235
56.845,0.12735
56.845,0.12591
56.845,0.12398
56.845,0.12432
56.845,0.12234
56.845,0.12145
56.845,0.12075
56.845,0.1727
56.845,0.11935
56.845,0.12895
56.845,0.10911
56.845,0.11416
56.845,0.097864
56.845,0.091733
56.845,0.084269
56.845,0.084078
56.845,0.084042
56.845,0.088879
56.845,0.082642
56.845,0.083482
56.845,0.076598
56.845,0.078745
56.845,0.080989
56.845,0.17469
56.845,0.1229
56.845,0.11831
56.845,0.099721
56.845,0.10263
56.845,0.090017
56.845,0.087356
56.845,0.083998
56.845,0.082881
56.845,0.079121
56.845,0.075478
56.845,0.076338
56.845,0.076707
56.845,0.076316
56.845,0.071548
56.845,0.074721
56.845,0.17264
56.845,0.11381
56.845,0.11628
56.845,0.097003
56.845,0.10172
56.845,0.089485
56.845,0.086111
56.845,0.081279
56.845,0.075117
56.845,0.07304
56.845,0.0762
56.845,0.073437
56.845,0.07475
56.845,0.069107
56.845,0.072295
56.845,0.072691
56.845,0.18688
56.845,0.12509
56.845,0.12849
56.845,0.10819
56.845,0.11197
56.845,0.099885
56.845,0.09598
56.845,0.093554
56.845,0.092905
56.845,0.092201
56.845,0.088472
56.845,0.081361
56.845,0.083146
56.845,0.085013
56.845,0.081046
56.845,0.084931
56.845,0.16538
56.845,0.11819
56.845,0.1199
56.845,0.097169
56.845,0.10408
56.845,0.089686
56.845,0.089946
56.845,0.075432
56.845,0.078018
56.845,0.077106
56.845,0.076152
56.845,0.069812
56.845,0.07086
56.845,0.072035
56.845,0.067633
56.845,0.067432
56.845,0.16507
56.845,0.11707
56.845,0.11925
56.845,0.093527
56.845,0.095453
56.845,0.083951
56.845,0.08438
56.845,0.079644
56.845,0.079058
56.845,0.075278
56.845,0.070781
56.845,0.071899
56.845,0.073085
56.845,0.071829
56.845,0.067812
56.845,0.070233
56.845,0.17172
56.845,0.11238
56.845,0.1152
56.845,0.095218
56.845,0.10039
56.845,0.088094
56.845,0.082053
56.845,0.079023
56.845,0.073506
56.845,0.071802
56.845,0.074036
56.845,0.070907
56.845,0.067273
56.845,0.069748
56.845,0.071484
56.845,0.070188


==> img/Data/tradeoffSpace/train/tradeoffSpace-Srad-SK.csv <==
13.642,0.13648
10.322,0.22327
8.0598,0.32212
6.2646,0.41733
4.8073,0.52001
3.5873,0.61436
2.5548,0.71751
1.6127,0.80824
0.82892,0.90787
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Streamcluster-AML.csv <==
0,1
0.010018,1.2221
0.1039,0.98042
0.0046205,1.018
0.010096,1.1085
0.0021954,1.0381


==> img/Data/tradeoffSpace/train/tradeoffSpace-Streamcluster-LP.csv <==
0,1
0.10503,0.63188
0.083285,1.2448
0.010634,1.0179
0.15442,1.1172
0.16595,1.5117
0.01509,1.3179
0.11957,1.428
0.16064,2.1969
0.15067,1.023
0.15022,1.5248
0.15486,1.1244
0.0014972,1.5593
0.16131,1.3282
0.1848,1.3937
0.50886,0.48996
0.10479,1.519
0.047685,1.4435
0.036929,1.8271
0.12036,1.0527
0.17576,2.2527
0.20206,1.1825
0.16592,2.0374
0.16866,1.3974
0.18919,2.4334
0.18904,1.264
0.18568,0.95307
0.16149,1.2053
0.18551,2.7883
0.18892,1.3221
0.19141,1.9221
0.21783,1.6072
0.010821,0.72558
0.36552,0.90942
0.12001,0.47721
0.094987,1.1897
0.12826,0.73683
0.16172,0.33042
0.039508,0.85538
0.16189,0.42607
0.20336,1.37
0.10237,0.70932
0.051573,1.082
0.15574,1.1668
0.09408,1.0098
0.042871,1.0607
0.094272,1.5183
0.073897,1.3705
0.18864,1.1284
0.12555,1.0942
0.25742,0.67097
0.14079,0.71036
0.17062,2.1791
0.14204,0.61659
0.14264,0.89196
0.14242,0.90894
0.18755,1.4318
0.18961,0.52582
0.16425,0.97627
0.1841,0.89049
0.25974,1.5307
0.16521,0.58344
0.16442,0.46046
0.16442,0.53339
0.0024983,0.7642
0.057575,0.70149
0.06983,0.66251
0.090382,0.61192
0.084124,1.6445
0.12078,0.82749
0.091085,1.1351
0.10686,1.0456
0.10355,1.4797
0.15017,1.0674
0.031523,1.1058
0.15312,0.9308
0.1061,0.96085
0.14101,0.63334
0.091518,0.89595
0.025805,0.94053
0.031005,1.0708
0.14949,0.49983
0.022025,0.65832
0.13989,0.60731
0.13929,0.91085
0.072281,0.46771
0.14255,1.19
0.14361,0.40337
0.18677,0.89227
0.16222,0.72463
0.2136,0.91903
0.1871,0.70855
0.16525,1.2397
0.19179,0.80225
0.085379,2.3642
0.1649,0.62168
0.10352,0.71976
0.082225,1.5112
0.12935,0.883
0.01901,1.2496
0.10796,0.60296
0.15496,0.33923
0.10045,0.38226
0.15496,0.40076
0.10744,0.68575
0.11423,1.597
0.16282,0.89903
0.15027,1.0247
0.14285,0.81802
0.14325,1.0982
0.025623,0.6142
0.14336,0.90137
0.18939,0.64001
0.1411,0.6338
0.25798,0.70112
0.071562,0.64837
0.14204,0.78341
0.17684,0.42481
0.14249,0.96683
0.17684,0.61864
0.1201,0.50699
0.1201,0.52365
0.16223,0.47342
0.15899,0.59142
0.19081,0.44529
0.16431,0.4798
0.16431,0.54549
0.16452,0.47054
0,0.88157
0.10503,0.81698
0.083285,1.3318
0.010634,0.8451
0.15442,1.1346
0.16595,2.334
0.01509,1.446
0.11957,1.8202
0.16064,1.6326
0.15067,1.0652
0.15022,1.5591
0.15486,1.4586
0.0014972,1.356
0.16131,1.9629
0.1848,1.4386
0.50886,0.61084
0.10479,1.6479
0.047685,1.1748
0.036929,1.4342
0.12036,0.80207
0.17576,2.0743
0.20206,1.6426
0.16592,1.8477
0.16866,1.146
0.18919,2.347
0.18904,1.37
0.18568,1.2889
0.16149,1.1309
0.18551,3.0659
0.18892,1.3885
0.19141,1.9128
0.21783,1.6467
0.010821,0.6422
0.36552,0.90981
0.12001,0.54712
0.094987,1.0592
0.12826,1.0287
0.16172,0.36437
0.039508,0.67761
0.16189,0.48706
0.20336,1.6336
0.10237,0.99563
0.051573,1.3824
0.15574,1.3969
0.09408,0.77523
0.042871,0.82258
0.094272,1.5011
0.073897,1.3916
0.18864,0.99413
0.12555,0.74427
0.25742,1.0008
0.14079,0.68164
0.17062,2.1968
0.14204,0.62721
0.14264,0.87362
0.14242,0.89845
0.18755,1.3309
0.18961,0.50109
0.16425,1.1524
0.1841,0.8895
0.25974,1.0664
0.16521,0.62923
0.16442,0.57725
0.16442,0.61846
0.0024983,0.99882
0.057575,0.72042
0.06983,0.9066
0.090382,0.78275
0.084124,1.0951
0.12078,0.82559
0.091085,0.85417
0.10686,0.86085
0.10355,1.5686
0.15017,0.91706
0.031523,0.96359
0.15312,1.3151
0.1061,1.1842
0.14101,0.55884
0.091518,1.2515
0.025805,1.0948
0.031005,0.98966
0.14949,0.48273
0.022025,0.63818
0.13989,0.56224
0.13929,0.94897
0.072281,0.42756
0.14255,1.1624
0.14361,0.46573
0.18677,0.8308
0.16222,0.70972
0.2136,0.81116
0.1871,0.96309
0.16525,0.83195
0.19179,0.82929
0.085379,1.7151
0.1649,0.66402
0.10352,0.81695
0.082225,1.256
0.12935,0.61926
0.01901,1.0319
0.10796,0.74673
0.15496,0.46831
0.10045,0.33525
0.15496,0.38613
0.10744,0.60512
0.11423,1.1556
0.16282,1.2435
0.15027,1.2358
0.14285,0.98714
0.14325,0.847
0.025623,0.58847
0.14336,1.1728
0.18939,1.0123
0.1411,0.50775
0.25798,0.75081
0.071562,0.65739
0.14204,0.54738
0.17684,0.43686
0.14249,0.80411
0.17684,0.65292
0.1201,0.52779
0.1201,0.47403
0.16223,0.47195
0.15899,0.58815
0.19081,0.41589
0.16431,0.56933
0.16431,0.44285
0.16452,0.51507
0,0.81796
0.10503,0.78297
0.083285,1.27
0.010634,0.97315
0.15442,1.4879
0.16595,2.1783
0.01509,1.0004
0.11957,1.2795
0.16064,2.0826
0.15067,1.0045
0.15022,1.9865
0.15486,0.97913
0.0014972,1.7025
0.16131,1.9399
0.1848,1.3359
0.50886,0.46729
0.10479,2.0288
0.047685,1.3133
0.036929,1.9114
0.12036,0.77255
0.17576,2.0802
0.20206,1.2075
0.16592,1.8386
0.16866,1.4409
0.18919,2.267
0.18904,0.98528
0.18568,0.95141
0.16149,0.89625
0.18551,2.2325
0.18892,1.3151
0.19141,1.4089
0.21783,1.5541
0.010821,0.66643
0.36552,0.93464
0.12001,0.58566
0.094987,1.2069
0.12826,0.78874
0.16172,0.33856
0.039508,0.76838
0.16189,0.4113
0.20336,1.0044
0.10237,0.70457
0.051573,1.063
0.15574,1.0775
0.09408,0.7189
0.042871,0.99149
0.094272,1.1251
0.073897,1.1027
0.18864,0.78579
0.12555,0.75882
0.25742,0.687
0.14079,0.67155
0.17062,2.1346
0.14204,0.89964
0.14264,0.94044
0.14242,0.82821
0.18755,1.3995
0.18961,0.66504
0.16425,0.9156
0.1841,0.8067
0.25974,1.094
0.16521,0.58733
0.16442,0.39655
0.16442,0.41805
0.0024983,1.0045
0.057575,0.9703
0.06983,0.87245
0.090382,0.63953
0.084124,1.1091
0.12078,1.0353
0.091085,0.8223
0.10686,0.89806
0.10355,2.1838
0.15017,0.98142
0.031523,1.0003
0.15312,1.2635
0.1061,0.89696
0.14101,0.55383
0.091518,1.0237
0.025805,0.94707
0.031005,1.1415
0.14949,0.44922
0.022025,0.57189
0.13989,0.70335
0.13929,0.8689
0.072281,0.50465
0.14255,1.4279
0.14361,0.57924
0.18677,0.78835
0.16222,0.84929
0.2136,1.0045
0.1871,0.84008
0.16525,0.88577
0.19179,0.73298
0.085379,1.7926
0.1649,0.95478
0.10352,0.77252
0.082225,1.126
0.12935,0.72499
0.01901,0.88118
0.10796,0.50764
0.15496,0.40988
0.10045,0.37621
0.15496,0.45559
0.10744,0.58684
0.11423,1.1731
0.16282,1.2406
0.15027,1.3772
0.14285,0.80561
0.14325,1.034
0.025623,0.89384
0.14336,1.1148
0.18939,0.67392
0.1411,0.48365
0.25798,0.68874
0.071562,0.9699
0.14204,0.59669
0.17684,0.54215
0.14249,0.72222
0.17684,0.5055
0.1201,0.49002
0.1201,0.70086
0.16223,0.44935
0.15899,0.55627
0.19081,0.52893
0.16431,0.58218
0.16431,0.42523
0.16452,0.42318


==> img/Data/tradeoffSpace/train/tradeoffSpace-Streamcluster-SK.csv <==
0.40411,0.53959
0.018446,0.06407
0.13546,0.072868
0.38865,0.53705
0.24051,0.78266
0.23241,0.27794
0.19711,0.16272
0.2035,0.18686
0.19085,0.17731
0.21731,0.18667
0.25732,0.29549
0.19539,0.18543
0.20739,0.21202
0.19228,0.17815
0.19944,0.22515
0.40157,0.232
0.10675,0.082496
0.020768,0.14372
0.026468,0.19504
0.026605,0.086927
0.043542,0.21368
0.10181,0.16124
0.15849,0.16868
0.060774,0.16915
0.047343,0.24064
0.14459,0.23429
0.14048,0.25951
0.23742,0.29379
0.042404,0.30883
0.051613,0.33965
0.08231,0.2461
0.017224,0.23907
0.10713,0.19089
0.097694,0.14751
0.066719,0.22491
0.076573,0.17532
0.056894,0.2437
0.068491,0.41685
0.042274,0.24644
0.065493,0.28517
0.13862,0.26317
0.053547,0.27997
0.035707,0.30898
0.026072,0.36059
0.054269,0.38681
0.062839,0.26624
0.086186,0.27285
0.09134,0.34591
0.067384,0.13419
0.12164,0.17179
0.096416,0.21584
0.098056,0.29082
0.01936,0.23057
0.012774,0.2116
0.10434,0.31394
0.09698,0.19582
0.090422,0.4133
0.079129,0.37868
0.0067621,0.21993
0.10293,0.31495
0.012685,0.4146
0.12157,0.36351
0.001871,0.38668
0.09333,0.2928
0.068057,0.19283
0.12193,0.15347
0.085977,0.22263
0.019321,0.21704
0.12215,0.36316
0.013391,0.32935
0.010182,0.37071
0.090238,0.48836
0.027059,0.32763
0.011102,0.47307
0.075987,0.60538
0.10527,0.4834
0.10276,0.46827
0.084705,0.34653
0.00048009,0.58004
0.086112,0.47629
0.027087,0.24987
0.12234,0.23126
0.003502,0.23523
0.095914,0.35516
0.080612,0.38149
0.099139,0.30665
0.086791,0.3297
0.010012,0.55784
0.0091997,0.3471
0.082333,0.47263
0.021106,0.45073
0.10536,0.45841
0.0039653,0.54659
0.027414,0.3988
0.027122,0.3894
0.1161,0.36276
0.086747,0.34702
0.068196,0.45195
0.0065768,0.30506
0.11493,0.32431
0.027651,0.30577
0.067323,0.35273
0.084746,0.63984
0.12235,0.45131
0.02681,0.43224
0.073426,0.47413
0.073346,0.41309
0.027346,0.42759
0.075246,0.48632
0.073513,0.37789
0.067791,0.40941
0.013119,0.65249
0.027595,0.31973
0.027526,0.30677
0.027291,0.32116
0.027022,0.50472
0.084137,0.3988
0.12138,0.51261
0.018175,0.4014
0.027773,0.5284
0.067309,0.39705
0.02702,0.55734
0.088325,0.52
0.082027,0.50336
0.021367,0.42176
0.067633,0.50305
0.010199,0.54109
0.0086441,0.54917
0.027951,0.33075
0.066925,0.3726
0.067223,0.66965
0.027114,0.39756
0.028061,0.37409
0.027289,0.59099
0.073345,0.7859
0.027993,0.61383
0.085725,0.52266
0.067241,0.46723
0.12173,0.49141
0.12179,0.56452
0.12193,0.55933
0.028185,0.58925
0.087972,0.55525
0.1057,0.65767
0.027907,0.3383
0.02814,0.33696
0.027589,0.47684
0.027603,0.46207
0.02772,0.71185
0.027751,0.46492
0.084439,0.78878
0.02763,0.68046
0.073562,0.66667
0.026993,0.71677
0.014352,0.66143
0.11362,0.62974
0.19949,0.82061
0.12294,0.59261
0.12231,0.81576
0.12178,0.57934
0.027633,0.40307
0.027373,0.59743
0.12218,0.49126
0.027422,0.39836
0.027553,0.52624
0.02772,0.85561
0.027724,0.47471
0.028022,0.6987
0.027056,0.64542
0.026986,0.59278
0.027458,0.90443
0.12234,0.60374
0.0049059,0.76616
0.028048,0.5916
0.026826,0.62261
0.12181,0.71525
0.027971,0.53525
0.028004,0.51597
0.088149,0.54339
0.026716,0.51856
0.027859,0.67039
0.083689,0.60529
0.027419,0.82246
0.027733,0.72168
0.02702,0.58929
0.027413,0.73519
0.085824,0.71328
0.02728,0.51506
0.027193,0.76926
0.067697,0.91785
0.12161,0.7299
0.013832,0.71969
0.02733,0.61127
0.12217,0.51511
0.12241,0.66972
0.027461,0.60037
0.027229,0.51006
0.12162,0.62763
0.027752,0.73886
0.027763,1.0363
0.027024,0.90628
0.027507,0.97746
0.027463,0.727
0.0733,0.6815
0.027644,0.70334
0.085863,1.0973
0.12193,1.1345
0.081267,0.77439
0.087907,0.46239
0.027794,0.58266
0.02712,0.87886
0.027333,0.63994
0.027348,0.76348
0.12232,0.78134
0.12212,0.73159
0.027573,0.74369
0.026709,0.76344
0.02757,0.75195
0.027764,1.203
0.027794,0.56151
0.088244,1.2351
0.027643,0.78456
0.085455,0.88736
0.014697,1.1837
0.027471,0.71997
0.027451,0.76018
0.12217,0.63849
0.12222,0.593
0.02777,0.8003
0.02805,0.77046
0.021239,0.81784
0.12279,0.96773
0.027169,1.0324
0.067599,0.88535
0.021081,0.95305
0.027333,0.81273
0.027126,0.73905
0.016873,1.1024
0.02715,1.2391
0.027269,0.95719
0.027742,0.54529
0.012616,0.62247
0.12225,0.70052
0.021677,0.85785
0.027696,0.57889
0.027579,1.0261
0.027482,1.1031
0.027447,0.93357
0.067725,0.78492
0.027991,0.87499
0.027594,0.86518
0.12201,0.84207
0.12225,0.97193
0.12221,0.84786
0.12196,1.2935
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-Swaptions-AML.csv <==
0,1
9.8983e-13,1.5076
9.8983e-13,1.5466
9.8983e-13,1.4998
9.8983e-13,1.5104
9.8983e-13,1.4815
0,1.0221
9.8983e-13,1.0127
9.8983e-13,1.5204
9.8983e-13,1.5151
9.8983e-13,1.4946
9.8983e-13,1.5322
0,1.0076
9.8983e-13,1.5016
9.8983e-13,1.5623
9.8983e-13,1.0041
9.8983e-13,1.5022
9.8983e-13,1.0134
0,1.4559
9.8983e-13,1.5267
9.8983e-13,1.5514
9.8983e-13,1.0174
9.8983e-13,1.0207
9.8983e-13,1.5246
0,1.4969
9.8983e-13,1.5242
9.8983e-13,1.5402
9.8983e-13,1.506
9.8983e-13,1.0516
9.8983e-13,1.0051
0,1.5507
9.8983e-13,1.023
9.8983e-13,1.0072
9.8983e-13,1.0231
9.8983e-13,1.5609
9.8983e-13,1.5395
8.1938,1.2449
8.1938,1.1969
8.1938,1.2218
8.1938,1.2284
8.1938,1.1985
8.1938,1.2698
8.1938,1.2159
8.1938,0.82401
8.1938,0.79856
8.1938,1.2227
8.1938,1.2365
8.1938,0.82233
8.1938,1.255
8.1938,1.2866
8.1938,1.2536
8.1938,1.2387
8.1938,1.244
8.1938,1.7103
8.1938,1.2603
8.1938,1.2698
8.1938,1.2304
8.1938,1.1903
8.1938,0.81234
8.1938,1.2438
8.1938,1.2526
8.1938,1.2857
8.1938,1.2197
8.1938,1.7985
8.1938,1.2491
8.1938,1.2113
8.1938,1.2144
8.1938,1.1565
8.1938,0.80837
8.1938,1.6627
8.1938,1.2346
8.1938,1.6146
2.0585,1.3098
2.0585,0.81927
2.0585,2.1702
2.0585,1.2524
2.0585,1.2556
2.0585,1.2516
2.0585,0.82279
2.0585,0.8358
2.0585,1.2314
2.0585,1.3564
2.0585,1.348
2.0585,1.2221
2.0585,1.2638
2.0585,0.82731
2.0585,1.2926
2.0585,1.3033
2.0585,0.83417
2.0585,1.2477
2.0585,1.2153
2.0585,0.84993
2.0585,1.2315
2.0585,1.2784
2.0585,1.2947
2.0585,0.83817
2.0585,1.2426
2.0585,0.87115
2.0585,1.238
2.0585,1.234
2.0585,1.276
2.0585,0.86199
2.0585,0.84267
2.0585,1.2932
2.0585,1.2709
2.0585,0.84491
2.0585,1.2571
2.0585,1.272
0.77646,1.2713
0.77646,1.334
0.77646,1.3075
0.77646,1.2946
0.77646,1.696
0.77646,1.31
0.77646,1.2833
0.77646,1.2785
0.77646,1.2716
0.77646,1.3187
0.77646,0.87396
0.77646,0.85756
0.77646,1.7696
0.77646,1.2513
0.77646,1.2973
0.77646,0.85174
0.77646,0.8662
0.77646,0.8594
0.77646,1.327
0.77646,1.264
0.77646,1.7392
0.77646,1.253
0.77646,1.2777
0.77646,1.3494
0.77646,1.2817
0.77646,1.2621
0.77646,0.83881
0.77646,0.84383
0.77646,1.3181
0.77646,1.2817
0.77646,0.84931
0.77646,0.84377
0.77646,1.4098
0.77646,1.2793
0.77646,0.84789
0.77646,1.3048
0.33525,1.2981
0.33525,0.8978
0.33525,1.7993
0.33525,1.3245
0.33525,0.87602
0.33525,1.2746
0.33525,0.87633
0.33525,1.3146
0.33525,1.2914
0.33525,1.3272
0.33525,1.3468
0.33525,1.8577
0.33525,0.85855
0.33525,1.3435
0.33525,1.3076
0.33525,1.3086
0.33525,0.86113
0.33525,0.86654
0.33525,1.3451
0.33525,1.7857
0.33525,1.3473
0.33525,0.92245
0.33525,1.3443
0.33525,1.3178
0.33525,1.4294
0.33525,1.3642
0.33525,1.2772
0.33525,1.2921
0.33525,1.3251
0.33525,1.305
0.33525,1.3456
0.33525,1.3039
0.33525,1.2677
0.33525,1.3542
0.33525,1.3401
0.33525,1.3591
0.15252,1.3718
0.15252,1.3219
0.15252,1.3494
0.15252,0.90233
0.15252,1.3597
0.15252,1.4102
0.15252,1.4309
0.15252,1.3569
0.15252,1.0195
0.15252,1.8521
0.15252,1.3664
0.15252,0.90701
0.15252,1.3554
0.15252,1.3581
0.15252,1.421
0.15252,0.89947
0.15252,0.93289
0.15252,1.3601
0.15252,0.92631
0.15252,0.91003
0.15252,1.8842
0.15252,1.391
0.15252,0.89431
0.15252,0.8953
0.15252,1.4026
0.15252,1.3918
0.15252,1.393
0.15252,1.4101
0.15252,1.342
0.15252,1.4054
0.15252,1.4237
0.15252,1.4182
0.15252,0.92054
0.15252,1.8749
0.15252,0.91912
0.15252,0.89394


==> img/Data/tradeoffSpace/train/tradeoffSpace-Swaptions-LP.csv <==
0,1
0,1.0981
0,0.97184
0,1.0424
0.86896,1.4762
0.86896,0.99211
0.86896,1.4833
0.86896,1.4751
0.96417,1.3969
0.96417,1.4448
0.96417,1.4055
0.96417,0.95545
0.11736,1.3031
0.11736,1.8405
0.11736,1.3308
0.11736,1.3583
0.11731,1.2795
0.11731,1.35
0.11731,1.2545
0.11731,1.3295
0.11731,1.2299
0.11731,1.2581
0.11731,1.2662
0.11731,1.2595
0.13907,1.281
0.13907,1.2554
0.13907,1.2664
0.13907,1.7632
0.13903,1.2667
0.13903,1.2218
0.13903,1.6795
0.13903,1.2756
0.13903,1.2263
0.13903,1.2137
0.13903,1.2362
0.13903,1.6236
0.15962,0.80803
0.15962,0.80811
0.15962,1.1818
0.15962,1.1718
0.1596,0.82484
0.1596,1.206
0.1596,0.80512
0.1596,1.2735
0.1596,1.172
0.1596,0.80582
0.1596,1.2257
0.1596,1.1655
0.15962,1.2241
0.15962,1.1988
0.15962,1.2675
0.15962,1.7052
0.1596,1.2309
0.1596,1.2065
0.1596,1.2221
0.1596,1.2542
0.1596,1.1794
0.1596,1.1626
0.1596,1.1854
0.1596,1.1969
0.1695,1.2172
0.1695,1.2268
0.1695,1.1997
0.1695,1.172
0.16949,1.181
0.16949,1.1852
0.16949,1.2166
0.16949,1.6087
0.16949,1.1982
0.16949,0.81092
0.16949,1.1659
0.16949,1.201
0.1695,1.1891
0.1695,1.1956
0.1695,1.2159
0.1695,1.2113
0.16949,1.1636
0.16949,1.1909
0.16949,1.1913
0.16949,1.1748
0.16949,1.5873
0.16949,0.78024
0.16949,1.1986
0.16949,1.5573
0.17913,1.1649
0.17913,1.1851
0.17913,1.5425
0.17913,1.1761
0.17912,0.83297
0.17912,1.6192
0.17912,1.1374
0.17912,1.1936
0.17912,1.2224
0.17912,1.1219
0.17912,1.1619
0.17912,1.1823
0.96762,0.73255
0.96762,0.75406
0.96762,0.75537
0.96762,0.755
2.8741,0.72659
2.8741,0.71792
2.8741,0.74664
2.8741,0.73041
3.1909,0.71639
3.1909,0.70519
3.1909,0.74208
3.1909,0.49554
0.76525,0.67651
0.76525,0.65692
0.76525,0.66925
0.76525,0.64928
0.76535,0.45281
0.76535,0.64092
0.76535,0.65706
0.76535,0.63394
0.76535,0.42499
0.76535,0.85378
0.76535,0.6504
0.76535,0.62382
0.72184,0.63793
0.72184,0.6535
0.72184,0.63418
0.72184,0.66405
0.72192,0.42765
0.72192,0.66068
0.72192,0.61415
0.72192,0.64182
0.72192,0.40399
0.72192,0.4076
0.72192,0.63725
0.72192,0.61387
0.68073,0.5833
0.68073,0.60861
0.68073,0.60797
0.68073,0.6054
0.68078,0.60775
0.68078,0.81312
0.68078,0.39956
0.68078,0.60982
0.68078,0.40664
0.68078,0.59641
0.68078,0.40632
0.68078,0.57608
0.68074,0.64075
0.68074,0.61516
0.68074,0.6587
0.68074,0.59882
0.68078,0.62631
0.68078,0.63857
0.68078,0.61418
0.68078,0.5976
0.68078,0.62357
0.68078,0.59866
0.68078,0.60399
0.68078,0.42051
0.66098,0.41967
0.66098,0.58976
0.66098,0.62397
0.66098,0.5919
0.66101,0.39779
0.66101,0.60945
0.66101,0.6323
0.66101,0.60028
0.66101,0.60267
0.66101,0.57626
0.66101,0.60168
0.66101,0.80399
0.66098,0.62548
0.66098,0.60495
0.66098,0.62611
0.66098,0.4203
0.66101,0.40166
0.66101,0.63147
0.66101,0.60291
0.66101,0.59533
0.66101,0.59617
0.66101,0.81198
0.66101,0.59411
0.66101,0.60623
0.64172,0.57228
0.64172,0.58439
0.64172,0.59003
0.64172,0.61229
0.64174,0.58504
0.64174,0.59289
0.64174,0.40887
0.64174,0.79644
0.64174,0.6288
0.64174,0.76862
0.64174,0.59508
0.64174,0.61944
1.9328,0.51063
1.9328,0.48465
1.9328,0.5223
1.9328,0.49517
4.7387,0.49471
4.7387,0.47145
4.7387,0.49239
4.7387,0.3333
4.9293,0.67721
4.9293,0.33345
4.9293,0.32387
4.9293,0.45843
1.6145,0.29945
1.6145,0.45326
1.6145,0.4442
1.6145,0.42634
1.6146,0.29849
1.6146,0.45903
1.6146,0.30651
1.6146,0.60387
1.6146,0.41393
1.6146,0.42707
1.6146,0.57405
1.6146,0.42426
1.5494,0.42962
1.5494,0.28365
1.5494,0.41772
1.5494,0.42048
1.5495,0.39994
1.5495,0.44116
1.5495,0.44797
1.5495,0.31076
1.5495,0.40226
1.5495,0.40911
1.5495,0.27709
1.5495,0.41742
1.4877,0.55085
1.4877,0.41551
1.4877,0.27787
1.4877,0.41
1.4878,0.40637
1.4878,0.40212
1.4878,0.39039
1.4878,0.53738
1.4878,0.3883
1.4878,0.40421
1.4878,0.41762
1.4878,0.27339
1.4877,0.4127
1.4877,0.39914
1.4877,0.41434
1.4877,0.43546
1.4878,0.27236
1.4878,0.43017
1.4878,0.2874
1.4878,0.27554
1.4878,0.42044
1.4878,0.41423
1.4878,0.26804
1.4878,0.41648
1.4581,0.41111
1.4581,0.39314
1.4581,0.39918
1.4581,0.42118
1.4581,0.40987
1.4581,0.27515
1.4581,0.39172
1.4581,0.41716
1.4581,0.38725
1.4581,0.29281
1.4581,0.40608
1.4581,0.39471
1.4581,0.39601
1.4581,0.41076
1.4581,0.39354
1.4581,0.40829
1.4581,0.41841
1.4581,0.55087
1.4581,0.41688
1.4581,0.41721
1.4581,0.40452
1.4581,0.38905
1.4581,0.38906
1.4581,0.3947
1.4292,0.2725
1.4292,0.40784
1.4292,0.27323
1.4292,0.42979
1.4292,0.3969
1.4292,0.27169
1.4292,0.39618
1.4292,0.40456
1.4292,0.38302
1.4292,0.41472
1.4292,0.40203
1.4292,0.25613
2.8992,0.2643
2.8992,0.37747
2.8992,0.26304
2.8992,0.37653
5.9701,0.2647
5.9701,0.37747
5.9701,0.35034
5.9701,0.25104
6.1984,0.35662
6.1984,0.36832
6.1984,0.35388
6.1984,0.23534
2.4638,0.3199
2.4638,0.3344
2.4638,0.33031
2.4638,0.33132
2.464,0.33107
2.464,0.43105
2.464,0.22627
2.464,0.44828
2.464,0.31998
2.464,0.32969
2.464,0.21491
2.464,0.32708
2.377,0.33177
2.377,0.31583
2.377,0.32063
2.377,0.31103
2.3772,0.32161
2.3772,0.41598
2.3772,0.31103
2.3772,0.31993
2.3772,0.30372
2.3772,0.31125
2.3772,0.31593
2.3772,0.20937
2.2948,0.29726
2.2948,0.31137
2.2948,0.29794
2.2948,0.22242
2.2949,0.21158
2.2949,0.30671
2.2949,0.30236
2.2949,0.31083
2.2949,0.30444
2.2949,0.2033
2.2949,0.28866
2.2949,0.19939
2.2948,0.32334
2.2948,0.20444
2.2948,0.29972
2.2948,0.20202
2.2949,0.31742
2.2949,0.30527
2.2949,0.30933
2.2949,0.31444
2.2949,0.31386
2.2949,0.30397
2.2949,0.30754
2.2949,0.3104
2.2553,0.31022
2.2553,0.31159
2.2553,0.3072
2.2553,0.30195
2.2554,0.29477
2.2554,0.30841
2.2554,0.29282
2.2554,0.39704
2.2554,0.3003
2.2554,0.30135
2.2554,0.29114
2.2554,0.28785
2.2553,0.30747
2.2553,0.20657
2.2553,0.30743
2.2553,0.30338
2.2554,0.30505
2.2554,0.32053
2.2554,0.3055
2.2554,0.20761
2.2554,0.2928
2.2554,0.31332
2.2554,0.30609
2.2554,0.19938
2.2168,0.31839
2.2168,0.29144
2.2168,0.28703
2.2168,0.20553
2.2168,0.29038
2.2168,0.19536
2.2168,0.29464
2.2168,0.49977
2.2168,0.30495
2.2168,0.29057
2.2168,0.28535
2.2168,0.29352
3.8656,0.30744
3.8656,0.21218
3.8656,0.31148
3.8656,0.31224
7.84,0.28648
7.84,0.20234
7.84,0.31942
7.84,0.29664
8.116,0.27975
8.116,0.27686
8.116,0.28219
8.116,0.28465
3.3131,0.18295
3.3131,0.18946
3.3131,0.1997
3.3131,0.26599
3.3134,0.19302
3.3134,0.26709
3.3134,0.268
3.3134,0.25789
3.3134,0.25263
3.3134,0.25555
3.3134,0.26849
3.3134,0.17604
3.2046,0.26194
3.2046,0.18105
3.2046,0.25837
3.2046,0.26188
3.2048,0.257
3.2048,0.24793
3.2048,0.25345
3.2048,0.18638
3.2048,0.17058
3.2048,0.24881
3.2048,0.24534
3.2048,0.23952
3.1018,0.24083
3.1018,0.17802
3.1018,0.25173
3.1018,0.25294
3.1019,0.24239
3.1019,0.32564
3.1019,0.31498
3.1019,0.2388
3.1019,0.2498
3.1019,0.18525
3.1019,0.23623
3.1019,0.23948
3.1019,0.23756
3.1019,0.2573
3.1019,0.24276
3.1019,0.24026
3.102,0.23474
3.102,0.26361
3.102,0.24164
3.102,0.24764
3.102,0.24111
3.102,0.2409
3.102,0.23494
3.102,0.24251
3.0524,0.24673
3.0524,0.23689
3.0524,0.2355
3.0524,0.16388
3.0525,0.31776
3.0525,0.23373
3.0525,0.16225
3.0525,0.23407
3.0525,0.32647
3.0525,0.3146
3.0525,0.3273
3.0525,0.16068
3.0524,0.24005
3.0524,0.25406
3.0524,0.41553
3.0524,0.17111
3.0525,0.24129
3.0525,0.24024
3.0525,0.33636
3.0525,0.24263
3.0525,0.16192
3.0525,0.16597
3.0525,0.16737
3.0525,0.24587
3.0043,0.23517
3.0043,0.23412
3.0043,0.24416
3.0043,0.23034
3.0044,0.23677
3.0044,0.23393
3.0044,0.23112
3.0044,0.24079
3.0044,0.2383
3.0044,0.2452
3.0044,0.23393
3.0044,0.23969
4.8332,0.17339
4.8332,0.26328
4.8332,0.25779
4.8332,0.16881
9.8316,0.23276
9.8316,0.23794
9.8316,0.16809
9.8316,0.23307
10.686,0.24611
10.686,0.23979
10.686,0.24401
10.686,0.24147
4.1623,0.30061
4.1623,0.23779
4.1623,0.21598
4.1623,0.15469
4.1625,0.20725
4.1625,0.15168
4.1625,0.22401
4.1625,0.15075
4.1625,0.21332
4.1625,0.20873
4.1625,0.20923
4.1625,0.16062
4.032,0.21181
4.032,0.20683
4.032,0.14566
4.032,0.2961
4.0323,0.13935
4.0323,0.21008
4.0323,0.2162
4.0323,0.20771
4.0323,0.21194
4.0323,0.19844
4.0323,0.20928
4.0323,0.20396
3.9087,0.20595
3.9087,0.14576
3.9087,0.20484
3.9087,0.2102
3.9088,0.2739
3.9088,0.19796
3.9088,0.21464
3.9088,0.20982
3.9088,0.13964
3.9088,0.20221
3.9088,0.19476
3.9088,0.19419
3.9087,0.19611
3.9087,0.28438
3.9087,0.22011
3.9087,0.13675
3.9089,0.29441
3.9089,0.1421
3.9089,0.13651
3.9089,0.21247
3.9089,0.20045
3.9089,0.2025
3.9089,0.14732
3.9089,0.2112
3.8494,0.14023
3.8494,0.22043
3.8494,0.26899
3.8494,0.20207
3.8495,0.27228
3.8495,0.26268
3.8495,0.19234
3.8495,0.20168
3.8495,0.20058
3.8495,0.21349
3.8495,0.19226
3.8495,0.1994
3.8495,0.204
3.8495,0.20156
3.8495,0.19557
3.8495,0.13607
3.8495,0.13673
3.8495,0.19841
3.8495,0.21035
3.8495,0.22347
3.8495,0.27316
3.8495,0.19867
3.8495,0.1962
3.8495,0.20298
3.7917,0.19925
3.7917,0.19985
3.7917,0.19609
3.7917,0.1397
3.7917,0.14141
3.7917,0.19636
3.7917,0.26366
3.7917,0.20084
3.7917,0.19095
3.7917,0.20909
3.7917,0.18912
3.7917,0.19187
5.8031,0.21121
5.8031,0.21538
5.8031,0.22673
5.8031,0.21044
11.563,0.14802
11.563,0.28415
11.563,0.20517
11.563,0.20916
12.759,0.13844
12.759,0.20508
12.759,0.26655
12.759,0.19675
5.0114,0.18273
5.0114,0.19651
5.0114,0.19499
5.0114,0.19495
5.0118,0.18399
5.0118,0.18003
5.0118,0.18402
5.0118,0.19359
5.0118,0.18624
5.0118,0.18547
5.0118,0.18162
5.0118,0.17783
4.8595,0.18047
4.8595,0.18569
4.8595,0.17806
4.8595,0.18579
4.8598,0.19062
4.8598,0.24738
4.8598,0.17765
4.8598,0.18184
4.8598,0.18003
4.8598,0.17724
4.8598,0.29993
4.8598,0.17703
4.7156,0.17883
4.7156,0.16644
4.7156,0.17489
4.7156,0.17494
4.7158,0.18085
4.7158,0.1695
4.7158,0.24182
4.7158,0.17183
4.7158,0.17054
4.7158,0.17125
4.7158,0.13117
4.7158,0.18901
4.7156,0.18591
4.7156,0.18858
4.7156,0.18456
4.7156,0.24459
4.7158,0.17384
4.7158,0.17672
4.7158,0.17254
4.7158,0.17697
4.7158,0.17758
4.7158,0.1228
4.7158,0.16573
4.7158,0.11894
4.6465,0.22574
4.6465,0.1688
4.6465,0.18728
4.6465,0.17297
4.6466,0.17808
4.6466,0.17004
4.6466,0.17697
4.6466,0.18317
4.6466,0.16387
4.6466,0.17974
4.6466,0.16363
4.6466,0.12979
4.6465,0.16986
4.6465,0.22804
4.6465,0.17417
4.6465,0.17424
4.6466,0.17561
4.6466,0.12162
4.6466,0.1686
4.6466,0.16776
4.6466,0.17166
4.6466,0.16229
4.6466,0.17537
4.6466,0.11234
4.5791,0.1704
4.5791,0.16849
4.5791,0.1722
4.5791,0.1705
4.5792,0.17739
4.5792,0.175
4.5792,0.16456
4.5792,0.11808
4.5792,0.16781
4.5792,0.12559
4.5792,0.16739
4.5792,0.1671
6.7741,0.19614
6.7741,0.17573
6.7741,0.18605
6.7741,0.19356
13.149,0.17757
13.149,0.17507
13.149,0.18578
13.149,0.18546
15.113,0.13051
15.113,0.12082
15.113,0.18175
15.113,0.22768
5.8606,0.16589
5.8606,0.1873
5.8606,0.15967
5.8606,0.16591
5.861,0.15456
5.861,0.16636
5.861,0.11047
5.861,0.1092
5.861,0.21117
5.861,0.16205
5.861,0.10886
5.861,0.16482
5.6869,0.15544
5.6869,0.16384
5.6869,0.15698
5.6869,0.16329
5.6872,0.11619
5.6872,0.10976
5.6872,0.20922
5.6872,0.17001
5.6872,0.21018
5.6872,0.16202
5.6872,0.14593
5.6872,0.17061
5.5225,0.15782
5.5225,0.28031
5.5225,0.16512
5.5225,0.15174
5.5227,0.14577
5.5227,0.19675
5.5227,0.1467
5.5227,0.10197
5.5227,0.14821
5.5227,0.15119
5.5227,0.10123
5.5227,0.15254
5.5225,0.15644
5.5225,0.16832
5.5225,0.20646
5.5225,0.21972
5.5227,0.15057
5.5227,0.15319
5.5227,0.21245
5.5227,0.16768
5.5227,0.1504
5.5227,0.15681
5.5227,0.211
5.5227,0.14834
5.4435,0.10471
5.4435,0.15245
5.4435,0.14276
5.4435,0.1667
5.4436,0.14602
5.4436,0.1055
5.4436,0.15673
5.4436,0.16374
5.4436,0.13969
5.4436,0.1524
5.4436,0.14826
5.4436,0.14746
5.4435,0.1528
5.4435,0.20303
5.4435,0.21187
5.4435,0.15089
5.4436,0.20118
5.4436,0.15605
5.4436,0.11095
5.4436,0.15161
5.4436,0.15481
5.4436,0.12417
5.4436,0.10505
5.4436,0.15554
5.3665,0.20151
5.3665,0.14804
5.3665,0.14052
5.3665,0.19251
5.3666,0.09989
5.3666,0.10228
5.3666,0.15604
5.3666,0.14539
5.3666,0.14319
5.3666,0.14992
5.3666,0.10906
5.3666,0.14457


==> img/Data/tradeoffSpace/train/tradeoffSpace-Swaptions-SK.csv <==
18.735,0.014589
20.302,0.024712
4.0629,0.049356
7.3453,0.051984
17.861,0.056655
8.6438,0.097829
8.8017,0.074659
4.7662,0.086839
2.641,0.14495
4.6606,0.10023
7.2157,0.12201
9.1651,0.11972
9.3614,0.13303
4.6185,0.14499
8.0162,0.16534
2.2842,0.16509
1.5664,0.16848
3.7903,0.26929
3.3998,0.29403
3.0589,0.31568
6.765,0.21933
7.2304,0.22956
4.3453,0.25583
3.7428,0.24173
2.738,0.37091
0.61339,0.38765
2.2175,0.27688
0.35639,0.28327
3.1641,0.29137
0.79339,0.30876
1.2565,0.31834
3.8375,0.33205
2.7533,0.50781
0.93639,0.51144
0.37839,0.34886
2.4072,0.74944
2.591,0.37106
2.5247,0.59439
2.4449,0.60997
1.2981,0.3992
0.44639,0.4043
1.2791,0.66607
3.1549,0.43077
2.0312,0.44333
1.0135,0.69378
2.1436,0.45593
3.6526,0.73552
5.0195,0.48159
6.9775,0.48418
6.0212,0.77049
6.4986,0.52715
5.4544,0.51226
5.7791,0.52712
6.4183,0.82586
6.1596,1.1581
6.5077,0.56516
5.734,0.8683
4.0115,0.58036
4.3536,0.90206
2.8778,0.5892
3.5236,0.60045
1.2933,0.96643
0.26639,0.63669
1.1595,0.97899
1.299,1.0239
0.38539,1.0159
0.28739,0.69214
0.47339,0.67126
1.5668,0.68661
1.1111,0.69151
2.6056,0.70715
1.1267,0.71708
2.839,1.0648
2.1772,1.1164
1.7256,1.9223
1.6144,1.1231
1.8144,0.76799
2.8355,1.214
2.2644,0.78501
1.1677,0.81214
0.83639,0.80209
0.88139,1.2557
1.1796,0.81552
2.3497,0.81818
2.1414,0.84757
2.113,0.86497
2.5973,0.86995
3.2048,0.88044
3.4136,1.3664
3.2602,0.89722
2.8604,1.3562
2.3714,1.4122
2.4286,0.92498
2.0489,0.93893
1.7768,0.92882
1.4104,0.96715
1.5198,1.517
0.86339,0.97289
0.58439,0.98106
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-X264-AML.csv <==
0,1


==> img/Data/tradeoffSpace/train/tradeoffSpace-X264-LP.csv <==
0,1
0.0088494,0.85576
0.019469,0.90556
0.026968,0.76507
0.0056741,0.77883
0.007097,0.67159
0.019576,0.72314
0.026635,0.69543
0.0056846,0.66861
0.0070864,0.64955
0.019494,0.71243
0.026633,0.68224
0.0073474,0.33786
0.0072407,0.27937
0.019565,0.30926
0.026952,0.25951
0.0074025,0.31793
0.0052019,0.27399
0.01955,0.30082
0.026661,0.26489
0.0073955,0.3398
0.0051988,0.2943
0.019622,0.29263
0.026722,0.2588
0.0059363,0.32893
0.012123,0.25257
0.032954,0.22999
0.053669,0.21251
0.027177,0.33562
0.034038,0.22493
0.040574,0.22643
0.059106,0.19987
0.027184,0.29398
0.034039,0.24911
0.040596,0.22371
0.059121,0.19347
0.0061534,0.29277
0.012391,0.23866
0.032991,0.2137
0.053708,0.19932
0.027379,0.26544
0.034001,0.23957
0.040531,0.22359
0.059227,0.17904
0.027378,0.25506
0.034001,0.2277
0.040545,0.19509
0.059227,0.17349
0.0060382,0.33872
0.007233,0.27663
0.019732,0.30169
0.031964,0.28034
0.0094881,0.32861
0.010486,0.26328
0.022917,0.27459
0.039019,0.24376
0.0095006,0.31464
0.010487,0.25763
0.02284,0.24816
0.039014,0.21124
0.06735,0.24026
0.069097,0.1828
0.072064,0.18548
0.083062,0.15883
0.071809,0.23248
0.077739,0.17201
0.087517,0.17425
0.095557,0.14101
0.071806,0.22817
0.077739,0.17395
0.087521,0.17489
0.095559,0.14388
0.12014,0.2251
0.098106,0.17477
0.11754,0.15514
0.11175,0.14268
0.12884,0.21553
0.10508,0.16716
0.12404,0.14268
0.11521,0.12236
0.12884,0.21407
0.10508,0.16708
0.12404,0.14115
0.11521,0.12354
0.12012,0.22249
0.098092,0.172
0.11754,0.14964
0.11174,0.1381
0.12888,0.21305
0.10513,0.16561
0.12407,0.14173
0.11526,0.12024
0.12888,0.2109
0.10513,0.1666
0.12407,0.141
0.11526,0.12073
0.038196,0.27881
0.04121,0.21967
0.040435,0.23958
0.064011,0.19489
0.046423,0.27212
0.051875,0.20724
0.056925,0.20069
0.089134,0.16595
0.04642,0.29107
0.05185,0.21641
0.056895,0.21201
0.089126,0.16988
0.11484,0.22264
0.10194,0.17442
0.11216,0.18204
0.11209,0.14265
0.13263,0.18438
0.1093,0.14635
0.12103,0.16195
0.11841,0.12113
0.13263,0.18417
0.1093,0.14626
0.12103,0.16505
0.11841,0.12251
0.14048,0.18798
0.11675,0.14788
0.12795,0.14432
0.11635,0.13334
0.14048,0.18356
0.11894,0.1462
0.12795,0.14295
0.11411,0.12948
0.14048,0.18398
0.11894,0.14493
0.12795,0.14201
0.11411,0.1287
0.14048,0.18798
0.11675,0.1474
0.12796,0.1447
0.11636,0.13077
0.14048,0.18342
0.11894,0.14603
0.12795,0.14261
0.11411,0.12946
0.14048,0.18309
0.11894,0.1442
0.12795,0.14244
0.11411,0.13125
0.038294,0.27176
0.041301,0.19559
0.040351,0.20118
0.063995,0.18257
0.046369,0.25118
0.05182,0.19045
0.056946,0.19005
0.089079,0.15303
0.046351,0.2446
0.051825,0.18821
0.056952,0.19028
0.089079,0.15407
0.11487,0.21986
0.10194,0.16919
0.11216,0.16562
0.11211,0.13774
0.13266,0.18495
0.10934,0.14537
0.12105,0.16157
0.11845,0.11983
0.13266,0.18499
0.10934,0.1451
0.12105,0.15881
0.11845,0.11951
0.14048,0.18913
0.11675,0.14766
0.12795,0.14432
0.11636,0.13099
0.14048,0.18469
0.11894,0.14455
0.12795,0.14287
0.11411,0.12881
0.14048,0.1833
0.11894,0.1453
0.12795,0.14289
0.11411,0.1286
0.14048,0.18798
0.11675,0.1477
0.12795,0.14535
0.11636,0.1318
0.14048,0.18263
0.11894,0.14468
0.12795,0.14254
0.11411,0.12884
0.14048,0.18269
0.11894,0.14693
0.12795,0.14333
0.11411,0.12893
0.00027228,0.67309
0.0085331,0.5243
0.019001,0.56692
0.026947,0.45802
0.0054716,0.52411
0.0068657,0.4543
0.019368,0.50904
0.026502,0.44981
0.0054897,0.53349
0.0068788,0.45764
0.01941,0.48972
0.026486,0.45605
0.0071452,0.29266
0.0069681,0.2324
0.019383,0.23407
0.02682,0.20887
0.0073342,0.279
0.0051728,0.24213
0.019448,0.22269
0.026535,0.20911
0.0073209,0.30756
0.0051534,0.24263
0.019516,0.22383
0.026553,0.19239
0.0056697,0.25006
0.011986,0.21938
0.032722,0.23746
0.053634,0.1692
0.027051,0.2746
0.034045,0.1961
0.040439,0.20884
0.059079,0.16147
0.027046,0.26862
0.034044,0.19502
0.040422,0.19219
0.059083,0.16013
0.0059081,0.24304
0.012107,0.19043
0.032833,0.19482
0.053714,0.16293
0.027234,0.24018
0.033979,0.18413
0.040464,0.18123
0.059183,0.16084
0.027229,0.2347
0.033979,0.18314
0.040464,0.21069
0.059183,0.15489
0.0058394,0.28407
0.0069792,0.21748
0.019293,0.21494
0.031779,0.18367
0.0093933,0.25783
0.01023,0.22228
0.022664,0.20519
0.038833,0.18285
0.0094627,0.28368
0.010264,0.20972
0.022667,0.20861
0.038895,0.18738
0.067294,0.226
0.069108,0.17261
0.072013,0.17315
0.083036,0.14518
0.071763,0.21762
0.077676,0.16261
0.087437,0.16642
0.095484,0.13529
0.07176,0.22341
0.077674,0.16469
0.087427,0.16656
0.095485,0.13554
0.12013,0.21621
0.098073,0.16546
0.11754,0.14758
0.11175,0.13627
0.12882,0.20607
0.10507,0.15922
0.12403,0.14315
0.11519,0.11873
0.12882,0.20856
0.10507,0.16086
0.12403,0.14106
0.11519,0.11771
0.12013,0.21454
0.098087,0.16392
0.11753,0.14659
0.11173,0.13278
0.12886,0.20638
0.10512,0.15577
0.12406,0.14102
0.11524,0.12185
0.12886,0.20633
0.10512,0.15871
0.12406,0.14167
0.11524,0.11832
0.038028,0.27005
0.041068,0.20628
0.04026,0.20959
0.063973,0.16184
0.046264,0.23716
0.051749,0.18824
0.056861,0.18895
0.089101,0.15407
0.046251,0.23441
0.051738,0.18463
0.056823,0.18392
0.089085,0.15693
0.11483,0.21338
0.10196,0.16479
0.11214,0.16212
0.11208,0.13785
0.13263,0.18431
0.10928,0.14278
0.12101,0.15717
0.1184,0.118
0.13263,0.18449
0.10928,0.14325
0.12101,0.15412
0.1184,0.11912
0.14048,0.18801
0.11674,0.14674
0.12794,0.14468
0.11633,0.12848
0.14048,0.18337
0.11893,0.14246
0.12794,0.13947
0.11407,0.12413
0.14048,0.18481
0.11893,0.14321
0.12794,0.13921
0.11407,0.12409
0.14048,0.18817
0.11674,0.14618
0.12795,0.14393
0.11633,0.12695
0.14048,0.18363
0.11893,0.14503
0.12794,0.14032
0.11407,0.12428
0.14048,0.18328
0.11893,0.14263
0.12794,0.14178
0.11407,0.12323
0.038186,0.2436
0.04111,0.18046
0.040244,0.18221
0.063984,0.15313
0.046249,0.23066
0.051724,0.18277
0.056886,0.17536
0.089036,0.15897
0.046241,0.22662
0.051739,0.17856
0.056916,0.1837
0.089036,0.14454
0.11486,0.21006
0.10195,0.16298
0.11216,0.15879
0.1121,0.13184
0.13266,0.18424
0.10933,0.1432
0.12104,0.1532
0.11844,0.11869
0.13266,0.18453
0.10933,0.14288
0.12104,0.15385
0.11844,0.11744
0.14048,0.18722
0.11674,0.14684
0.12794,0.14439
0.11633,0.12843
0.14048,0.18352
0.11893,0.1419
0.12794,0.14008
0.11407,0.12484
0.14048,0.18214
0.11893,0.14264
0.12794,0.13973
0.11407,0.12418
0.14048,0.18767
0.11674,0.14573
0.12794,0.14449
0.11633,0.12692
0.14048,0.18217
0.11893,0.14221
0.12794,0.14007
0.11407,0.12244
0.14048,0.18249
0.11893,0.14213
0.12794,0.13918
0.11407,0.12487
0.00063536,0.50999
0.0092422,0.39371
0.019582,0.40327
0.027254,0.36737
0.0059149,0.44333
0.0070692,0.41558
0.01994,0.39014
0.026938,0.37285
0.0059641,0.48686
0.0071201,0.3927
0.01993,0.34656
0.026925,0.35071
0.0080938,0.27816
0.0075628,0.21811
0.019925,0.20675
0.027451,0.17814
0.0079806,0.24701
0.0054817,0.20318
0.019862,0.19687
0.026886,0.17663
0.0079698,0.25161
0.0054715,0.20112
0.019865,0.20039
0.026866,0.17886
0.0065071,0.2431
0.01238,0.18962
0.033043,0.1917
0.053992,0.16131
0.027383,0.23127
0.034101,0.20359
0.040554,0.18107
0.059367,0.15064
0.027385,0.23168
0.03411,0.18312
0.04055,0.18036
0.059363,0.15061
0.0065251,0.23433
0.012357,0.18678
0.033168,0.18192
0.054046,0.15893
0.027389,0.22628
0.034027,0.17775
0.040574,0.17835
0.059351,0.14483
0.027389,0.22488
0.034027,0.17765
0.040574,0.17506
0.059351,0.14443
0.0064008,0.25003
0.0075944,0.21808
0.019733,0.19951
0.032131,0.17021
0.009774,0.24503
0.010535,0.19335
0.023009,0.18997
0.039201,0.16588
0.0097875,0.24396
0.010548,0.1941
0.022954,0.20105
0.039214,0.16699
0.067464,0.21908
0.069202,0.16716
0.072126,0.16877
0.083158,0.14083
0.071766,0.212
0.077757,0.15902
0.087531,0.16248
0.095602,0.13237
0.071766,0.21171
0.077757,0.15882
0.087531,0.15944
0.095602,0.13026
0.12017,0.20893
0.098121,0.16272
0.11756,0.14851
0.11179,0.13321
0.12891,0.20222
0.10512,0.1551
0.12409,0.14417
0.11526,0.11726
0.12891,0.20283
0.10512,0.15427
0.12409,0.14117
0.11526,0.11758
0.12016,0.20727
0.098082,0.15873
0.11755,0.14602
0.11178,0.13043
0.1289,0.19923
0.10512,0.15419
0.12409,0.1417
0.11526,0.11849
0.1289,0.20137
0.10512,0.15529
0.12409,0.14054
0.11526,0.11783
0.038301,0.23266
0.041292,0.1796
0.040422,0.1812
0.064077,0.15521
0.046463,0.22515
0.051838,0.17868
0.056966,0.18186
0.089164,0.1471
0.046463,0.22916
0.051843,0.17771
0.056956,0.18931
0.089157,0.14401
0.11486,0.20616
0.10194,0.16021
0.1122,0.15784
0.11213,0.13053
0.13266,0.18345
0.10934,0.1435
0.12106,0.15224
0.11846,0.11654
0.13266,0.18479
0.10934,0.14447
0.12106,0.15257
0.11846,0.1185
0.14048,0.187
0.11674,0.14635
0.12796,0.14375
0.11635,0.12454
0.14048,0.18456
0.11894,0.14179
0.12796,0.13932
0.11409,0.12054
0.14048,0.18371
0.11894,0.14215
0.12796,0.1378
0.11409,0.12284
0.14048,0.18763
0.11675,0.14644
0.12797,0.14372
0.11636,0.12489
0.14048,0.18412
0.11894,0.14216
0.12796,0.13991
0.11409,0.1203
0.14048,0.18336
0.11894,0.14139
0.12796,0.13923
0.11409,0.12079
0.038324,0.22772
0.041346,0.1752
0.040351,0.17526
0.064093,0.14817
0.046455,0.21973
0.051802,0.173
0.056947,0.16935
0.08916,0.13979
0.046455,0.22025
0.051802,0.17149
0.056947,0.16971
0.08916,0.14045
0.11487,0.20506
0.10194,0.15845
0.11219,0.15665
0.11211,0.13015
0.13266,0.18448
0.10934,0.14358
0.12106,0.15148
0.11846,0.11738
0.13266,0.18417
0.10934,0.14476
0.12106,0.1514
0.11846,0.1178
0.14048,0.18712
0.11675,0.1465
0.12796,0.14429
0.11635,0.12457
0.14048,0.18397
0.11894,0.14187
0.12796,0.13984
0.11409,0.12613
0.14048,0.18432
0.11894,0.14117
0.12796,0.13996
0.11409,0.12082
0.14048,0.18866
0.11675,0.14575
0.12796,0.14448
0.11635,0.12272
0.14048,0.18318
0.11894,0.14152
0.12796,0.1392
0.11409,0.12039
0.14048,0.18495
0.11894,0.14165
0.12796,0.14007
0.11409,0.12071
0.00043192,0.47939
0.0083804,0.3774
0.018788,0.39186
0.026765,0.35934
0.0054322,0.41861
0.0068161,0.38618
0.019379,0.39108
0.02647,0.36984
0.0054381,0.44157
0.0068576,0.3832
0.01937,0.38432
0.026423,0.36105
0.0070141,0.27146
0.006936,0.2109
0.019294,0.20519
0.026735,0.18252
0.0072569,0.25117
0.0050694,0.21428
0.019423,0.20052
0.02647,0.18771
0.0072813,0.25433
0.005028,0.20385
0.019456,0.1972
0.026508,0.17072
0.0056581,0.24922
0.011895,0.19509
0.03272,0.1886
0.05358,0.161
0.026972,0.23279
0.033937,0.18329
0.040406,0.1834
0.059017,0.1513
0.026973,0.23275
0.033946,0.18589
0.040379,0.18312
0.05903,0.16396
0.0057721,0.2351
0.012127,0.18535
0.032793,0.18294
0.053647,0.15606
0.027184,0.22731
0.033883,0.17805
0.040445,0.17709
0.059123,0.14894
0.02718,0.22608
0.033883,0.17895
0.040445,0.17744
0.059123,0.1444
0.0057734,0.25308
0.0068905,0.20814
0.019188,0.19803
0.031722,0.17385
0.0093894,0.26445
0.010195,0.19382
0.022641,0.19036
0.038865,0.16731
0.0094922,0.24032
0.010219,0.19362
0.022614,0.19248
0.038866,0.16956
0.067299,0.22006
0.069067,0.16807
0.071974,0.16946
0.083032,0.14233
0.071756,0.21446
0.077657,0.15698
0.087434,0.16214
0.095467,0.13048
0.071753,0.21244
0.077655,0.15843
0.087419,0.16157
0.095468,0.13062
0.12014,0.20825
0.098066,0.16265
0.11756,0.14635
0.11173,0.13133
0.12882,0.20099
0.10506,0.15413
0.12405,0.14201
0.11518,0.11801
0.12882,0.19915
0.10506,0.15391
0.12405,0.14186
0.11518,0.11853
0.12013,0.20844
0.098082,0.16101
0.11754,0.14583
0.11173,0.13055
0.12886,0.20109
0.10511,0.15428
0.12408,0.1406
0.11522,0.11771
0.12886,0.19788
0.10511,0.15284
0.12408,0.14158
0.11522,0.11834
0.038006,0.23545
0.041031,0.18401
0.040155,0.18014
0.063886,0.15593
0.046244,0.22594
0.051715,0.17852
0.056794,0.1794
0.089051,0.14414
0.046256,0.22601
0.051703,0.18509
0.056753,0.17491
0.089044,0.14706
0.11483,0.20898
0.10196,0.16397
0.11216,0.15611
0.11208,0.13352
0.13263,0.18579
0.10928,0.14308
0.12102,0.15067
0.11838,0.1179
0.13263,0.18498
0.10928,0.14266
0.12102,0.1515
0.11838,0.11742
0.14048,0.18807
0.11673,0.14723
0.12796,0.14312
0.11632,0.12465
0.14048,0.18344
0.11893,0.14143
0.12795,0.14026
0.11407,0.12058
0.14048,0.18379
0.11893,0.14237
0.12795,0.13959
0.11407,0.12072
0.14048,0.18705
0.11673,0.14562
0.12796,0.14462
0.11632,0.12404
0.14048,0.18302
0.11893,0.14225
0.12795,0.14032
0.11407,0.12139
0.14048,0.18346
0.11893,0.14157
0.12795,0.14007
0.11407,0.1228
0.038162,0.22875
0.04114,0.17642
0.040232,0.17674
0.063932,0.14931
0.046254,0.22629
0.0517,0.17243
0.056846,0.17099
0.089027,0.1379
0.046248,0.23955
0.051705,0.17295
0.05687,0.17074
0.089027,0.13944
0.11486,0.20535
0.10194,0.15927
0.11217,0.15535
0.1121,0.1291
0.13266,0.18455
0.10933,0.14384
0.12106,0.15069
0.11843,0.1178
0.13266,0.18461
0.10933,0.14388
0.12106,0.15089
0.11843,0.11751
0.14048,0.18853
0.11674,0.14608
0.12796,0.14412
0.11631,0.12441
0.14048,0.18239
0.11893,0.14128
0.12795,0.13982
0.11407,0.12039
0.14048,0.18316
0.11893,0.14216
0.12795,0.14001
0.11407,0.1213
0.14048,0.18815
0.11674,0.1452
0.12796,0.14779
0.11631,0.12367
0.14048,0.18448
0.11893,0.1424
0.12795,0.1402
0.11407,0.12283
0.14048,0.18459
0.11893,0.14273
0.12795,0.13925
0.11407,0.11993


==> img/Data/tradeoffSpace/train/tradeoffSpace-X264-SK.csv <==
0.020901,0.28354
0.020901,0.28071
0.020901,0.28175
0.020901,0.28038
0.0209,0.2817
0.020904,0.29233
0.020905,0.29737
0.020911,0.30048
0.020901,0.29829
0.020905,0.33245
0.020905,0.30721
0.020907,0.3219
0.020897,0.33481
0.020908,0.35165
0.020908,0.31723
0.020895,0.38696
0.017718,0.32422
0.017718,0.32185
0.017718,0.32364
0.017718,0.32872
0.017717,0.32475
0.01772,0.33565
0.01772,0.33529
0.017726,0.33808
0.017719,0.33782
0.017719,0.3412
0.017719,0.34701
0.01772,0.36793
0.01772,0.34772
0.017721,0.3528
0.017722,0.36008
0.017718,0.39691
0.017721,0.32535
0.017721,0.32635
0.017721,0.32677
0.017721,0.32709
0.017718,0.32586
0.01772,0.33257
0.017719,0.33615
0.017715,0.34844
0.017719,0.36488
0.017719,0.34248
0.017717,0.36992
0.017719,0.34924
0.017719,0.37319
0.017719,0.36044
0.01772,0.39969
0.01771,0.40475
0.017717,0.32894
0.017717,0.33059
0.017717,0.32861
0.017717,0.36571
0.017717,0.32989
0.017718,0.3423
0.017718,0.33823
0.017711,0.34846
0.017721,0.40118
0.017719,0.37779
0.017719,0.39547
0.017718,0.39866
0.017719,0.38348
0.01772,0.41468
0.017722,0.38445
0.017719,0.37208
0.017706,0.33997
0.017706,0.34009
0.017706,0.33858
0.017706,0.33862
0.017708,0.34129
0.01771,0.37412
0.01771,0.3492
0.017709,0.38236
0.017707,0.35542
0.017706,0.36269
0.017705,0.39228
0.017708,0.38574
0.017709,0.37634
0.017707,0.43903
0.017706,0.43429
0.017705,0.39191
0.020902,0.33106
0.020902,0.31544
0.020902,0.33582
0.020902,0.3015
0.020902,0.33207
0.020906,0.33264
0.020907,0.37195
0.020901,0.39097
0.020902,0.43149
0.020908,0.42207
0.02091,0.47506
0.020901,0.4682
0.020902,0.48658
0.020899,0.50517
0.020899,0.52402
0.0209,0.56388
0.017718,0.35056
0.017718,0.36232
0.017718,0.37976
0.017718,0.3686
0.017718,0.36276
0.01772,0.37093
0.017721,0.40048
0.017726,0.40831
0.01772,0.45708
0.017719,0.40101
0.017719,0.49921
0.01772,0.49474
0.017721,0.50939
0.017723,0.52063
0.017724,0.54416
0.017719,0.57994
0.017721,0.39787
0.017721,0.35099
0.017721,0.35066
0.017721,0.38097
0.017718,0.39902
0.01772,0.39714
0.017718,0.40852
0.017715,0.46358
0.017719,0.45378
0.017719,0.47403
0.017717,0.51009
0.017719,0.49782
0.017719,0.53058
0.017719,0.53451
0.017721,0.54161
0.01771,0.57987
0.017718,0.37116
0.017718,0.37014
0.017718,0.40161
0.017718,0.39648
0.017717,0.37219
0.017718,0.41997
0.017718,0.42798
0.017711,0.4357
0.017721,0.46973
0.01772,0.4955
0.01772,0.52468
0.017719,0.55468
0.01772,0.51312
0.017721,0.54778
0.017723,0.56736
0.017719,0.58955
0.017707,0.4531
0.017707,0.38534
0.017707,0.39186
0.017707,0.41595
0.01771,0.38322
0.017711,0.45731
0.017711,0.48721
0.01771,0.43087
0.017708,0.53726
0.017708,0.50953
0.017707,0.54722
0.01771,0.56175
0.01771,0.56508
0.017709,0.63618
0.017708,0.59614
0.017708,0.62365
0.020911,0.38557
0.020911,0.36366
0.020911,0.36765
0.020911,0.3529
0.020911,0.35724
0.020912,0.41344
0.020911,0.47116
0.020916,0.44772
0.020918,0.49748
0.020924,0.50186
0.020935,0.57556
0.020925,0.57916
0.020927,0.615
0.020919,0.66427
0.020922,0.70561
0.020915,0.75584
0.017724,0.42677
0.017724,0.4067
0.017724,0.38129
0.017724,0.39238
0.017722,0.37372
0.017726,0.41672
0.01772,0.45238
0.017725,0.4931
0.017729,0.54787
0.017733,0.55308
0.017729,0.60888
0.017725,0.61656
0.017722,0.61513
0.017724,0.70819
0.017735,0.68505
0.017722,0.70641
0.017716,0.43193
0.017716,0.42452
0.017716,0.4354
0.017716,0.39993
0.017713,0.40358
0.017713,0.47833
0.017716,0.45784
0.017724,0.49694
0.01773,0.58367
0.017731,0.55664
0.017729,0.5989
0.017721,0.63649
0.017722,0.63648
0.017724,0.72963
0.017721,0.72834
0.017722,0.79128
0.017713,0.44892
0.017713,0.42308
0.017713,0.4241
0.017713,0.44446
0.017713,0.43106
0.017713,0.50663
0.017717,0.48252
0.01772,0.56079
0.017732,0.59236
0.017732,0.65776
0.01773,0.67044
0.017723,0.69353
0.017726,0.71107
0.017723,0.76064
0.017726,0.77657
0.017724,0.78605
0.017709,0.5006
0.017709,0.46607
0.017709,0.46593
0.017709,0.47375
0.017712,0.49513
0.01771,0.51781
0.017713,0.49824
0.017711,0.63037
0.017709,0.6414
0.017708,0.66039
0.017695,0.74277
0.017701,0.77223
0.017698,0.74308
0.017709,0.81721
0.017697,0.81732
0.017699,0.85416
0.0052378,0.40557
0.0052378,0.41961
0.0052378,0.41759
0.0052378,0.42925
0.0057586,0.40833
0.0057275,0.48172
0.0054769,0.44394
0.0058059,0.5284
0.0062408,0.58921
0.0062088,0.63387
0.0060496,0.72974
0.0061992,0.76596
0.0062234,0.76795
0.0062067,0.81034
0.0062194,0.87827
0.0061614,0.84623
0.0079049,0.47526
0.0079049,0.48407
0.0079049,0.46647
0.0079049,0.464
0.0081032,0.45536
0.0081751,0.48874
0.0079019,0.50397
0.0083951,0.59777
0.0083623,0.69183
0.0083504,0.6896
0.0084114,0.75059
0.0083474,0.8152
0.0083516,0.79308
0.0083572,0.88654
0.008394,0.87898
0.0082592,1.0418
0.0084659,0.49193
0.0084659,0.49475
0.0084659,0.53209
0.0084659,0.49832
0.0084758,0.50086
0.0086719,0.49702
0.0079503,0.54198
0.0088879,0.5856
0.0088824,0.6995
0.0088838,0.72905
0.0088769,0.79606
0.0088163,0.82181
0.0088106,0.83521
0.0088359,0.90565
0.008913,0.9261
0.0087558,1.0168
0.0085754,0.47163
0.0085754,0.49699
0.0085754,0.49963
0.0085754,0.50878
0.0085732,0.50713
0.0083203,0.54696
0.0084509,0.58908
0.0088652,0.60022
0.0088512,0.71369
0.0088366,0.75803
0.0088822,0.81877
0.0089678,0.82111
0.0089074,0.87809
0.0088979,0.95105
0.0089271,0.91245
0.0088701,1.0397
0.011338,0.54547
0.011338,0.56888
0.011338,0.54583
0.011338,0.55454
0.011886,0.59163
0.01139,0.60076
0.011216,0.64345
0.010932,0.71114
0.011137,0.7888
0.011158,0.80996
0.010944,0.89578
0.010836,0.8868
0.010795,0.83933
0.010788,0.99039
0.010776,1.0235
0.010605,1.139
0.016321,0.4838
0.016321,0.4768
0.016321,0.46375
0.016321,0.49839
0.016632,0.46635
0.01676,0.54643
0.016555,0.52692
0.017063,0.62205
0.017015,0.70624
0.016975,0.75974
0.017047,0.82493
0.017136,0.7939
0.017097,0.87355
0.017217,0.98842
0.01717,0.96422
0.017095,1.0324
0.019008,0.52391
0.019008,0.53114
0.019008,0.51399
0.019008,0.54593
0.019062,0.48147
0.01936,0.58787
0.019132,0.61258
0.019629,0.68028
0.019554,0.74574
0.019631,0.73725
0.01964,0.8608
0.019611,0.92101
0.01954,0.89184
0.019621,0.9705
0.019634,0.98998
0.019676,1.1673
0.019789,0.5292
0.019789,0.53926
0.019789,0.53514
0.019789,0.55316
0.019836,0.55914
0.020309,0.57233
0.019572,0.61222
0.020388,0.6591
0.020308,0.83261
0.020449,0.86777
0.020479,0.93753
0.020421,0.93044
0.020546,0.90172
0.020367,1.0408
0.020441,1.0077
0.020458,1.1838
0.020093,0.56919
0.020093,0.60385
0.020093,0.57988
0.020093,0.58828
0.019884,0.5738
0.020277,0.65619
0.020191,0.66447
0.020535,0.70638
0.020542,0.84659
0.02062,0.85285
0.0206,0.93189
0.020533,1.0152
0.020605,1.0011
0.020466,1.0383
0.020497,1.1349
0.020591,1.1304
0.00032466,0.62497
0.00032466,0.66203
0.00032466,0.63447
0.00032466,0.64164
0.00046281,0.62846
0.00034008,0.66937
0.0002677,0.6667
7.7754e-05,0.7573
0.00010792,0.971
0.00010137,1.0144
0.00013424,1.0891
5.3234e-05,1.0646
4.3748e-05,0.96591
5.6704e-05,1.133
9.5633e-05,1.1229
0,1


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-BOA-0.csv <==
0,0.1158
0.00029693,0.012032
0.00059386,0.027151
0.00089079,0.042936
0.0011877,0.059433
0.0014847,0.076691
0.0017816,0.082629
0.0020785,0.083928
0.0023754,0.085232
0.0026724,0.08654
0.0029693,0.087853
0.0032662,0.089171
0.0035632,0.090492
0.0038601,0.091819
0.004157,0.093149
0.004454,0.094485
0.0047509,0.095824
0.0050478,0.097169
0.0053447,0.098518
0.0056417,0.099872
0.0059386,0.10123
0.0062355,0.10259
0.0065325,0.10396
0.0068294,0.10533
0.0071263,0.10671
0.0074233,0.10809
0.0077202,0.10948
0.0080171,0.11087
0.008314,0.11227
0.008611,0.11367
0.0089079,0.11508
0.0092048,0.11649
0.0095018,0.1179
0.0097987,0.11932
0.010096,0.12075
0.010393,0.12218
0.010689,0.12362
0.010986,0.12506
0.011283,0.12651
0.01158,0.12796
0.011877,0.12942
0.012174,0.13088
0.012471,0.13234
0.012768,0.13382
0.013065,0.1353
0.013362,0.13678
0.013659,0.13827
0.013956,0.13976
0.014253,0.14126
0.01455,0.14277
0.014847,0.14428
0.015143,0.14579
0.01544,0.14731
0.015737,0.14884
0.016034,0.15037
0.016331,0.15191
0.016628,0.15345
0.016925,0.155
0.017222,0.15656
0.017519,0.15812
0.017816,0.15969
0.018113,0.16126
0.01841,0.16284
0.018707,0.16442
0.019004,0.16601
0.0193,0.16761
0.019597,0.16921
0.019894,0.17082
0.020191,0.17243
0.020488,0.17405
0.020785,0.17568
0.021082,0.17731
0.021379,0.17895
0.021676,0.18059
0.021973,0.18224
0.02227,0.1839
0.022567,0.18556
0.022864,0.18723
0.023161,0.18891
0.023457,0.19059
0.023754,0.19228
0.024051,0.19398
0.024348,0.19568
0.024645,0.19739
0.024942,0.1991
0.025239,0.20083
0.025536,0.20255
0.025833,0.20429
0.02613,0.20603
0.026427,0.20778
0.026724,0.20954
0.027021,0.2113
0.027318,0.21307
0.027614,0.21485
0.027911,0.21663
0.028208,0.21842
0.028505,0.22022
0.028802,0.22202
0.029099,0.22384
0.029396,0.22566
0.029693,0.22748
0.02999,0.22932
0.030287,0.23116
0.030584,0.23301
0.030881,0.23486
0.031178,0.23673
0.031475,0.2386
0.031772,0.24048
0.032068,0.24228
0.032365,0.24371
0.032662,0.24514
0.032959,0.24658
0.033256,0.24802
0.033553,0.24946
0.03385,0.25091
0.034147,0.25237
0.034444,0.25383
0.034741,0.25529
0.035038,0.25676
0.035335,0.25823
0.035632,0.2597
0.035929,0.26119
0.036225,0.26267
0.036522,0.26416
0.036819,0.26566
0.037116,0.26716
0.037413,0.26866
0.03771,0.27017
0.038007,0.27169
0.038304,0.27321
0.038601,0.27473
0.038898,0.27626
0.039195,0.27779
0.039492,0.27933
0.039789,0.28087
0.040086,0.28242
0.040382,0.28398
0.040679,0.28553
0.040976,0.2871
0.041273,0.28867
0.04157,0.29024
0.041867,0.29182
0.042164,0.2934
0.042461,0.29499
0.042758,0.29658
0.043055,0.29818
0.043352,0.29979
0.043649,0.30139
0.043946,0.30301
0.044243,0.30463
0.04454,0.30625
0.044836,0.30788
0.045133,0.30952
0.04543,0.31116
0.045727,0.31281
0.046024,0.31446
0.046321,0.31612
0.046618,0.31778
0.046915,0.31945
0.047212,0.32112
0.047509,0.3228
0.047806,0.32449
0.048103,0.32618
0.0484,0.32788
0.048697,0.32958
0.048993,0.33129
0.04929,0.333
0.049587,0.33472
0.049884,0.33644
0.050181,0.33817
0.050478,0.33991
0.050775,0.34165
0.051072,0.3434
0.051369,0.34516
0.051666,0.34692
0.051963,0.34868
0.05226,0.35046
0.052557,0.35224
0.052854,0.35402
0.05315,0.35581
0.053447,0.35761
0.053744,0.35941
0.054041,0.36122
0.054338,0.36304
0.054635,0.36486
0.054932,0.36669
0.055229,0.36852
0.055526,0.37036
0.055823,0.37221
0.05612,0.37406
0.056417,0.37593
0.056714,0.37779
0.057011,0.37967
0.057307,0.38155
0.057604,0.38343
0.057901,0.38533
0.058198,0.38723
0.058495,0.38913
0.058792,0.39105
0.059089,0.39297
0.059386,0.39489
0.059683,0.39683
0.05998,0.39877
0.060277,0.40072
0.060574,0.40267
0.060871,0.40463
0.061168,0.4066
0.061465,0.40858
0.061761,0.41056
0.062058,0.41255
0.062355,0.41455
0.062652,0.41656
0.062949,0.41857
0.063246,0.42059
0.063543,0.42262
0.06384,0.42465
0.064137,0.42669
0.064434,0.42874
0.064731,0.4308
0.065028,0.43286
0.065325,0.43494
0.065622,0.43702
0.065918,0.4391
0.066215,0.4412
0.066512,0.4433
0.066809,0.44541
0.067106,0.44753
0.067403,0.44966
0.0677,0.45179
0.067997,0.45394
0.068294,0.45609
0.068591,0.45825
0.068888,0.46041
0.069185,0.46259
0.069482,0.46477
0.069779,0.46696
0.070075,0.46916
0.070372,0.47137
0.070669,0.47359
0.070966,0.47581
0.071263,0.47805
0.07156,0.48029
0.071857,0.48254
0.072154,0.4848
0.072451,0.48652
0.072748,0.48741
0.073045,0.48831
0.073342,0.4892
0.073639,0.4901
0.073936,0.49099
0.074233,0.49189
0.074529,0.49279
0.074826,0.49369
0.075123,0.49459
0.07542,0.4955
0.075717,0.4964
0.076014,0.49731
0.076311,0.49822
0.076608,0.49912
0.076905,0.50003
0.077202,0.50095
0.077499,0.50186
0.077796,0.50277
0.078093,0.50369
0.07839,0.50461
0.078686,0.50553
0.078983,0.50645
0.07928,0.50737
0.079577,0.50829
0.079874,0.50922
0.080171,0.51014
0.080468,0.51107
0.080765,0.512
0.081062,0.51293
0.081359,0.51386
0.081656,0.51479
0.081953,0.51573
0.08225,0.51666
0.082547,0.5176
0.082843,0.51854
0.08314,0.51948
0.083437,0.52042
0.083734,0.52137
0.084031,0.52231
0.084328,0.52326
0.084625,0.52421
0.084922,0.52515
0.085219,0.52611
0.085516,0.52706
0.085813,0.52801
0.08611,0.52897
0.086407,0.52992
0.086704,0.53088
0.087,0.53184
0.087297,0.5328
0.087594,0.53377
0.087891,0.53473
0.088188,0.5357
0.088485,0.53666
0.088782,0.53763
0.089079,0.5386
0.089376,0.53957
0.089673,0.54055
0.08997,0.54152
0.090267,0.5425
0.090564,0.54348
0.090861,0.54446
0.091158,0.54544
0.091454,0.54642
0.091751,0.54741
0.092048,0.54839
0.092345,0.54938
0.092642,0.55037
0.092939,0.55136
0.093236,0.55235
0.093533,0.55334
0.09383,0.55434
0.094127,0.55534
0.094424,0.55634
0.094721,0.55734
0.095018,0.55834
0.095315,0.55934
0.095611,0.56035
0.095908,0.56135
0.096205,0.56236
0.096502,0.56337
0.096799,0.56438
0.097096,0.5654
0.097393,0.56641
0.09769,0.56743
0.097987,0.56845
0.098284,0.56947
0.098581,0.57049
0.098878,0.57151
0.099175,0.57254
0.099472,0.57356
0.099768,0.57459
0.10007,0.57562
0.10036,0.57665
0.10066,0.57768
0.10096,0.57872
0.10125,0.57976
0.10155,0.58079
0.10185,0.58183
0.10214,0.58285
0.10244,0.5834
0.10274,0.58395
0.10303,0.5845
0.10333,0.58505
0.10363,0.58561
0.10393,0.58616
0.10422,0.58671
0.10452,0.58726
0.10482,0.58782
0.10511,0.58837
0.10541,0.58893
0.10571,0.58948
0.106,0.59004
0.1063,0.59059
0.1066,0.59115
0.10689,0.59171
0.10719,0.59226
0.10749,0.59282
0.10779,0.59338
0.10808,0.59394
0.10838,0.5945
0.10868,0.59506
0.10897,0.59562
0.10927,0.59618
0.10957,0.59674
0.10986,0.5973
0.11016,0.59786
0.11046,0.59843
0.11075,0.59899
0.11105,0.59955
0.11135,0.60012
0.11165,0.60068
0.11194,0.60125
0.11224,0.60181
0.11254,0.60238
0.11283,0.60295
0.11313,0.60351
0.11343,0.60408
0.11372,0.60465
0.11402,0.60522
0.11432,0.60579
0.11461,0.60636
0.11491,0.60693
0.11521,0.6075
0.11551,0.60807
0.1158,0.60864
0.1161,0.60921
0.1164,0.60979
0.11669,0.61036
0.11699,0.61093
0.11729,0.61151
0.11758,0.61208
0.11788,0.61266
0.11818,0.61323
0.11848,0.61381
0.11877,0.61439
0.11907,0.61496
0.11937,0.61554
0.11966,0.61612
0.11996,0.6167
0.12026,0.61728
0.12055,0.61786
0.12085,0.61844
0.12115,0.61902
0.12144,0.6196
0.12174,0.62018
0.12204,0.62076
0.12234,0.62135
0.12263,0.62193
0.12293,0.62251
0.12323,0.6231
0.12352,0.62368
0.12382,0.62427
0.12412,0.62486
0.12441,0.62544
0.12471,0.62603
0.12501,0.62662
0.1253,0.62721
0.1256,0.62779
0.1259,0.62838
0.1262,0.62897
0.12649,0.62956
0.12679,0.63015
0.12709,0.63075
0.12738,0.63134
0.12768,0.63193
0.12798,0.63252
0.12827,0.63312
0.12857,0.63371
0.12887,0.63431
0.12916,0.6349
0.12946,0.6355
0.12976,0.63609
0.13006,0.63669
0.13035,0.63729
0.13065,0.63788
0.13095,0.63848
0.13124,0.63908
0.13154,0.63968
0.13184,0.64028
0.13213,0.64088
0.13243,0.64148
0.13273,0.64208
0.13302,0.64269
0.13332,0.64329
0.13362,0.64389
0.13392,0.6445
0.13421,0.6451
0.13451,0.6457
0.13481,0.64631
0.1351,0.64692
0.1354,0.64752
0.1357,0.64813
0.13599,0.64874
0.13629,0.64935
0.13659,0.64995
0.13688,0.65056
0.13718,0.65117
0.13748,0.65178
0.13778,0.65239
0.13807,0.65301
0.13837,0.65362
0.13867,0.65423
0.13896,0.65484
0.13926,0.65546
0.13956,0.65607
0.13985,0.65669
0.14015,0.6573
0.14045,0.65792
0.14074,0.65853
0.14104,0.65915
0.14134,0.65977
0.14164,0.66039
0.14193,0.66101
0.14223,0.66163
0.14253,0.66225
0.14282,0.66287
0.14312,0.66349
0.14342,0.66411
0.14371,0.66473
0.14401,0.66535
0.14431,0.66598
0.1446,0.6666
0.1449,0.66723
0.1452,0.66785
0.1455,0.66848
0.14579,0.6691
0.14609,0.66973
0.14639,0.67036
0.14668,0.67098
0.14698,0.67161
0.14728,0.67224
0.14757,0.67287
0.14787,0.6735
0.14817,0.67413
0.14847,0.67476
0.14876,0.6754
0.14906,0.67603
0.14936,0.67666
0.14965,0.6773
0.14995,0.67793
0.15025,0.67857
0.15054,0.6792
0.15084,0.67984
0.15114,0.68047
0.15143,0.68111
0.15173,0.68175
0.15203,0.68239
0.15233,0.68303
0.15262,0.68367
0.15292,0.68431
0.15322,0.68495
0.15351,0.68559
0.15381,0.68623
0.15411,0.68688
0.1544,0.68752
0.1547,0.68816
0.155,0.68881
0.15529,0.68945
0.15559,0.6901
0.15589,0.69074
0.15619,0.69139
0.15648,0.69204
0.15678,0.69269
0.15708,0.69334
0.15737,0.69398
0.15767,0.69463
0.15797,0.69529
0.15826,0.69594
0.15856,0.69659
0.15886,0.69724
0.15915,0.69789
0.15945,0.69855
0.15975,0.6992
0.16005,0.69986
0.16034,0.70051
0.16064,0.70117
0.16094,0.70183
0.16123,0.70248
0.16153,0.70314
0.16183,0.7038
0.16212,0.70446
0.16242,0.70512
0.16272,0.70578
0.16301,0.70644
0.16331,0.7071
0.16361,0.70776
0.16391,0.70843
0.1642,0.70909
0.1645,0.70976
0.1648,0.71042
0.16509,0.71109
0.16539,0.71175
0.16569,0.71242
0.16598,0.71309
0.16628,0.71375
0.16658,0.71442
0.16687,0.71509
0.16717,0.71576
0.16747,0.71643
0.16777,0.7171
0.16806,0.71778
0.16836,0.71845
0.16866,0.71912
0.16895,0.7198
0.16925,0.72047
0.16955,0.72115
0.16984,0.72182
0.17014,0.7225
0.17044,0.72318
0.17073,0.72385
0.17103,0.72453
0.17133,0.72521
0.17163,0.72589
0.17192,0.72657
0.17222,0.72725
0.17252,0.72793
0.17281,0.72862
0.17311,0.7293
0.17341,0.72998
0.1737,0.73067
0.174,0.73135
0.1743,0.73204
0.17459,0.73272
0.17489,0.73341
0.17519,0.7341
0.17549,0.73479
0.17578,0.73547
0.17608,0.73616
0.17638,0.73685
0.17667,0.73755
0.17697,0.73824
0.17727,0.73893
0.17756,0.73962
0.17786,0.74032
0.17816,0.74101
0.17845,0.74171
0.17875,0.7424
0.17905,0.7431
0.17935,0.74379
0.17964,0.74449
0.17994,0.74519
0.18024,0.74589
0.18053,0.74659
0.18083,0.74729
0.18113,0.74799
0.18142,0.74869
0.18172,0.7494
0.18202,0.7501
0.18232,0.7508
0.18261,0.75151
0.18291,0.75221
0.18321,0.75292
0.1835,0.75362
0.1838,0.75433
0.1841,0.75504
0.18439,0.75575
0.18469,0.75646
0.18499,0.75717
0.18528,0.75788
0.18558,0.75859
0.18588,0.7593
0.18618,0.76002
0.18647,0.76073
0.18677,0.76144
0.18707,0.76216
0.18736,0.76263
0.18766,0.76296
0.18796,0.76329
0.18825,0.76363
0.18855,0.76396
0.18885,0.7643
0.18914,0.76463
0.18944,0.76496
0.18974,0.7653
0.19004,0.76563
0.19033,0.76597
0.19063,0.7663
0.19093,0.76664
0.19122,0.76698
0.19152,0.76731
0.19182,0.76765
0.19211,0.76798
0.19241,0.76832
0.19271,0.76866
0.193,0.76899
0.1933,0.76933
0.1936,0.76967
0.1939,0.77
0.19419,0.77034
0.19449,0.77068
0.19479,0.77101
0.19508,0.77135
0.19538,0.77169
0.19568,0.77203
0.19597,0.77237
0.19627,0.7727
0.19657,0.77304
0.19686,0.77338
0.19716,0.77372
0.19746,0.77406
0.19776,0.7744
0.19805,0.77474
0.19835,0.77508
0.19865,0.77541
0.19894,0.77575
0.19924,0.77609
0.19954,0.77643
0.19983,0.77677
0.20013,0.77711
0.20043,0.77745
0.20072,0.7778
0.20102,0.77814
0.20132,0.77848
0.20162,0.77882
0.20191,0.77916
0.20221,0.7795
0.20251,0.77984
0.2028,0.78018
0.2031,0.78053
0.2034,0.78087
0.20369,0.78121
0.20399,0.78155
0.20429,0.78189
0.20458,0.78224
0.20488,0.78258
0.20518,0.78292
0.20548,0.78327
0.20577,0.78361
0.20607,0.78395
0.20637,0.7843
0.20666,0.78464
0.20696,0.78498
0.20726,0.78533
0.20755,0.78567
0.20785,0.78602
0.20815,0.78636
0.20844,0.78671
0.20874,0.78705
0.20904,0.7874
0.20934,0.78774
0.20963,0.78809
0.20993,0.78843
0.21023,0.78878
0.21052,0.78912
0.21082,0.78947
0.21112,0.78982
0.21141,0.79016
0.21171,0.79051
0.21201,0.79085
0.2123,0.7912
0.2126,0.79155
0.2129,0.7919
0.2132,0.79224
0.21349,0.79259
0.21379,0.79294
0.21409,0.79329
0.21438,0.79363
0.21468,0.79398
0.21498,0.79433
0.21527,0.79468
0.21557,0.79503
0.21587,0.79538
0.21617,0.79573
0.21646,0.79607
0.21676,0.79642
0.21706,0.79677
0.21735,0.79712
0.21765,0.79747
0.21795,0.79782
0.21824,0.79817
0.21854,0.79852
0.21884,0.79887
0.21913,0.79922
0.21943,0.79957
0.21973,0.79993
0.22003,0.80028
0.22032,0.80063
0.22062,0.80098
0.22092,0.80133
0.22121,0.80168
0.22151,0.80203
0.22181,0.80239
0.2221,0.80274
0.2224,0.80309
0.2227,0.80344
0.22299,0.8038
0.22329,0.80415
0.22359,0.8045
0.22389,0.80486
0.22418,0.80521
0.22448,0.80556
0.22478,0.80592
0.22507,0.80627
0.22537,0.80662
0.22567,0.80698
0.22596,0.80733
0.22626,0.80769
0.22656,0.80804
0.22685,0.8084
0.22715,0.80875
0.22745,0.80911
0.22775,0.80946
0.22804,0.80982
0.22834,0.81017
0.22864,0.81053
0.22893,0.81089
0.22923,0.81124
0.22953,0.8116
0.22982,0.81196
0.23012,0.81231
0.23042,0.81267
0.23071,0.81303
0.23101,0.81338
0.23131,0.81374
0.23161,0.8141
0.2319,0.81446
0.2322,0.81481
0.2325,0.81517
0.23279,0.81553
0.23309,0.81589
0.23339,0.81625
0.23368,0.81661
0.23398,0.81697
0.23428,0.81732
0.23457,0.81768
0.23487,0.81804
0.23517,0.8184
0.23547,0.81876
0.23576,0.81912
0.23606,0.81948
0.23636,0.81984
0.23665,0.8202
0.23695,0.82056
0.23725,0.82093
0.23754,0.82129
0.23784,0.82165
0.23814,0.82201
0.23843,0.82237
0.23873,0.82273
0.23903,0.82309
0.23933,0.82346
0.23962,0.82382
0.23992,0.82418
0.24022,0.82454
0.24051,0.82491
0.24081,0.82527
0.24111,0.82563
0.2414,0.826
0.2417,0.82636
0.242,0.82672
0.24229,0.82709
0.24259,0.82745
0.24289,0.82782
0.24319,0.82818
0.24348,0.82854
0.24378,0.82891
0.24408,0.82927
0.24437,0.82964
0.24467,0.83
0.24497,0.83037
0.24526,0.83074
0.24556,0.8311
0.24586,0.83147
0.24615,0.83183
0.24645,0.8322
0.24675,0.83257
0.24705,0.83293
0.24734,0.8333
0.24764,0.83367
0.24794,0.83403
0.24823,0.8344
0.24853,0.83477
0.24883,0.83514
0.24912,0.8355
0.24942,0.83587
0.24972,0.83624
0.25002,0.83661
0.25031,0.83698
0.25061,0.83735
0.25091,0.83771
0.2512,0.83808
0.2515,0.83845
0.2518,0.83882
0.25209,0.83919
0.25239,0.83956
0.25269,0.83993
0.25298,0.8403
0.25328,0.84067
0.25358,0.84104
0.25388,0.84141
0.25417,0.84179
0.25447,0.84216
0.25477,0.84253
0.25506,0.8429
0.25536,0.84327
0.25566,0.84364
0.25595,0.84401
0.25625,0.84439
0.25655,0.84476
0.25684,0.84513
0.25714,0.8455
0.25744,0.84588
0.25774,0.84625
0.25803,0.84662
0.25833,0.847
0.25863,0.84737
0.25892,0.84774
0.25922,0.84812
0.25952,0.84849
0.25981,0.84887
0.26011,0.84924
0.26041,0.84962
0.2607,0.84999
0.261,0.85037
0.2613,0.85074
0.2616,0.85112
0.26189,0.85149
0.26219,0.85187
0.26249,0.85224
0.26278,0.85262
0.26308,0.853
0.26338,0.85337
0.26367,0.85375
0.26397,0.85413
0.26427,0.8545
0.26456,0.85488
0.26486,0.85526
0.26516,0.85564
0.26546,0.85601
0.26575,0.85639
0.26605,0.85677
0.26635,0.85715
0.26664,0.85753
0.26694,0.85791
0.26724,0.85829
0.26753,0.85866
0.26783,0.85904
0.26813,0.85942
0.26842,0.8598
0.26872,0.86018
0.26902,0.86056
0.26932,0.86094
0.26961,0.86132
0.26991,0.8617
0.27021,0.86209
0.2705,0.86247
0.2708,0.86285
0.2711,0.86323
0.27139,0.86361
0.27169,0.86399
0.27199,0.86437
0.27228,0.86476
0.27258,0.86514
0.27288,0.86552
0.27318,0.8659
0.27347,0.86629
0.27377,0.86667
0.27407,0.86705
0.27436,0.86744
0.27466,0.86782
0.27496,0.8682
0.27525,0.86859
0.27555,0.86897
0.27585,0.86936
0.27614,0.86974
0.27644,0.87013
0.27674,0.87051
0.27704,0.8709
0.27733,0.87128
0.27763,0.87167
0.27793,0.87205
0.27822,0.87244
0.27852,0.87282
0.27882,0.87321
0.27911,0.8736
0.27941,0.87398
0.27971,0.87437
0.28,0.87476
0.2803,0.87515
0.2806,0.87553
0.2809,0.87592
0.28119,0.87631
0.28149,0.8767
0.28179,0.87708
0.28208,0.87747
0.28238,0.87786
0.28268,0.87825
0.28297,0.87864
0.28327,0.87903
0.28357,0.87942
0.28387,0.87981
0.28416,0.8802
0.28446,0.88059
0.28476,0.88098
0.28505,0.88137
0.28535,0.88176
0.28565,0.88215
0.28594,0.88254
0.28624,0.88293
0.28654,0.88332
0.28683,0.88371
0.28713,0.88411
0.28743,0.8845
0.28773,0.88489
0.28802,0.88528
0.28832,0.88567
0.28862,0.88607
0.28891,0.88646
0.28921,0.88685
0.28951,0.88725
0.2898,0.88764
0.2901,0.88803
0.2904,0.88843
0.29069,0.88882
0.29099,0.88922
0.29129,0.88961
0.29159,0.89
0.29188,0.8904
0.29218,0.89079
0.29248,0.89119
0.29277,0.89159
0.29307,0.89198
0.29337,0.89238
0.29366,0.89277
0.29396,0.89317
0.29426,0.89357
0.29455,0.89396
0.29485,0.89436
0.29515,0.89476
0.29545,0.89515
0.29574,0.89555
0.29604,0.89595
0.29634,0.89635
0.29663,0.87678
0.29693,0.87678


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-BOA-5.csv <==
0,0.1158
0.00029693,0.0014171
0.00059386,0.0053393
0.00089079,0.0093064
0.0011877,0.013319
0.0014847,0.017378
0.0017816,0.021484
0.0020785,0.025639
0.0023754,0.029842
0.0026724,0.034095
0.0029693,0.038399
0.0032662,0.042754
0.0035632,0.047161
0.0038601,0.051622
0.004157,0.056138
0.004454,0.060709
0.0047509,0.065336
0.0050478,0.070021
0.0053447,0.074764
0.0056417,0.079567
0.0059386,0.084431
0.0062355,0.089356
0.0065325,0.094345
0.0068294,0.099399
0.0071263,0.10452
0.0074233,0.1097
0.0077202,0.11496
0.0080171,0.12028
0.008314,0.12568
0.008611,0.13114
0.0089079,0.13668
0.0092048,0.14175
0.0095018,0.143
0.0097987,0.14425
0.010096,0.14551
0.010393,0.14676
0.010689,0.14803
0.010986,0.14929
0.011283,0.15056
0.01158,0.15184
0.011877,0.15312
0.012174,0.1544
0.012471,0.15569
0.012768,0.15698
0.013065,0.15827
0.013362,0.15957
0.013659,0.16087
0.013956,0.16217
0.014253,0.16348
0.01455,0.1648
0.014847,0.16612
0.015143,0.16744
0.01544,0.16876
0.015737,0.17009
0.016034,0.17143
0.016331,0.17277
0.016628,0.17411
0.016925,0.17546
0.017222,0.17681
0.017519,0.17816
0.017816,0.17952
0.018113,0.18089
0.01841,0.18225
0.018707,0.18363
0.019004,0.185
0.0193,0.18639
0.019597,0.18777
0.019894,0.18916
0.020191,0.19056
0.020488,0.19195
0.020785,0.19336
0.021082,0.19476
0.021379,0.19618
0.021676,0.19759
0.021973,0.19901
0.02227,0.20044
0.022567,0.20187
0.022864,0.20331
0.023161,0.20475
0.023457,0.20619
0.023754,0.20764
0.024051,0.20909
0.024348,0.21055
0.024645,0.21201
0.024942,0.21348
0.025239,0.21495
0.025536,0.21643
0.025833,0.21791
0.02613,0.2194
0.026427,0.22089
0.026724,0.22239
0.027021,0.22389
0.027318,0.2254
0.027614,0.22691
0.027911,0.22843
0.028208,0.22995
0.028505,0.23148
0.028802,0.23301
0.029099,0.23455
0.029396,0.23609
0.029693,0.23764
0.02999,0.23919
0.030287,0.24075
0.030584,0.24231
0.030881,0.24388
0.031178,0.24545
0.031475,0.24703
0.031772,0.24862
0.032068,0.25021
0.032365,0.2518
0.032662,0.2534
0.032959,0.25501
0.033256,0.25662
0.033553,0.25824
0.03385,0.25986
0.034147,0.26149
0.034444,0.26312
0.034741,0.26476
0.035038,0.2664
0.035335,0.26805
0.035632,0.26971
0.035929,0.27137
0.036225,0.27304
0.036522,0.27471
0.036819,0.27639
0.037116,0.27808
0.037413,0.27977
0.03771,0.28147
0.038007,0.28317
0.038304,0.28488
0.038601,0.2866
0.038898,0.28821
0.039195,0.28977
0.039492,0.29134
0.039789,0.29292
0.040086,0.2945
0.040382,0.29609
0.040679,0.29768
0.040976,0.29928
0.041273,0.30088
0.04157,0.30249
0.041867,0.3041
0.042164,0.30572
0.042461,0.30734
0.042758,0.30897
0.043055,0.3106
0.043352,0.31224
0.043649,0.31389
0.043946,0.31554
0.044243,0.31719
0.04454,0.31885
0.044836,0.32052
0.045133,0.32219
0.04543,0.32387
0.045727,0.32555
0.046024,0.32724
0.046321,0.32894
0.046618,0.33064
0.046915,0.33234
0.047212,0.33405
0.047509,0.33577
0.047806,0.33749
0.048103,0.33922
0.0484,0.34096
0.048697,0.3427
0.048993,0.34444
0.04929,0.3462
0.049587,0.34795
0.049884,0.34972
0.050181,0.35149
0.050478,0.35326
0.050775,0.35505
0.051072,0.35684
0.051369,0.35863
0.051666,0.36043
0.051963,0.36224
0.05226,0.36405
0.052557,0.36587
0.052854,0.3677
0.05315,0.36953
0.053447,0.37137
0.053744,0.37321
0.054041,0.37506
0.054338,0.37692
0.054635,0.37878
0.054932,0.38066
0.055229,0.38253
0.055526,0.38442
0.055823,0.38631
0.05612,0.3882
0.056417,0.39011
0.056714,0.39202
0.057011,0.39394
0.057307,0.39586
0.057604,0.39779
0.057901,0.39973
0.058198,0.40167
0.058495,0.40363
0.058792,0.40559
0.059089,0.40755
0.059386,0.40952
0.059683,0.4115
0.05998,0.41349
0.060277,0.41549
0.060574,0.41749
0.060871,0.4195
0.061168,0.42151
0.061465,0.42354
0.061761,0.42557
0.062058,0.42761
0.062355,0.42965
0.062652,0.43129
0.062949,0.4323
0.063246,0.43331
0.063543,0.43432
0.06384,0.43534
0.064137,0.43636
0.064434,0.43737
0.064731,0.4384
0.065028,0.43942
0.065325,0.44044
0.065622,0.44147
0.065918,0.4425
0.066215,0.44353
0.066512,0.44456
0.066809,0.44559
0.067106,0.44663
0.067403,0.44767
0.0677,0.44871
0.067997,0.44975
0.068294,0.45079
0.068591,0.45183
0.068888,0.45288
0.069185,0.45393
0.069482,0.45498
0.069779,0.45603
0.070075,0.45709
0.070372,0.45815
0.070669,0.45921
0.070966,0.46027
0.071263,0.46133
0.07156,0.46239
0.071857,0.46346
0.072154,0.46453
0.072451,0.4656
0.072748,0.46667
0.073045,0.46775
0.073342,0.46882
0.073639,0.4699
0.073936,0.47098
0.074233,0.47206
0.074529,0.47315
0.074826,0.47424
0.075123,0.47532
0.07542,0.47641
0.075717,0.47751
0.076014,0.4786
0.076311,0.4797
0.076608,0.4808
0.076905,0.4819
0.077202,0.483
0.077499,0.48411
0.077796,0.48521
0.078093,0.48632
0.07839,0.48744
0.078686,0.48855
0.078983,0.48966
0.07928,0.49078
0.079577,0.4919
0.079874,0.49302
0.080171,0.49415
0.080468,0.49527
0.080765,0.4964
0.081062,0.49753
0.081359,0.49867
0.081656,0.4998
0.081953,0.50094
0.08225,0.50208
0.082547,0.50322
0.082843,0.50436
0.08314,0.50551
0.083437,0.50666
0.083734,0.50781
0.084031,0.50896
0.084328,0.51011
0.084625,0.51127
0.084922,0.51243
0.085219,0.51359
0.085516,0.51475
0.085813,0.51592
0.08611,0.51709
0.086407,0.51826
0.086704,0.51943
0.087,0.52061
0.087297,0.52178
0.087594,0.52296
0.087891,0.52414
0.088188,0.52533
0.088485,0.52652
0.088782,0.5277
0.089079,0.5289
0.089376,0.53009
0.089673,0.53128
0.08997,0.53248
0.090267,0.53368
0.090564,0.53489
0.090861,0.53609
0.091158,0.5373
0.091454,0.53851
0.091751,0.53972
0.092048,0.54094
0.092345,0.54215
0.092642,0.54337
0.092939,0.54459
0.093236,0.54582
0.093533,0.54705
0.09383,0.54828
0.094127,0.54951
0.094424,0.55074
0.094721,0.55198
0.095018,0.55322
0.095315,0.55446
0.095611,0.5557
0.095908,0.55695
0.096205,0.5582
0.096502,0.55945
0.096799,0.5607
0.097096,0.56196
0.097393,0.56322
0.09769,0.56448
0.097987,0.56575
0.098284,0.56701
0.098581,0.56828
0.098878,0.56955
0.099175,0.57083
0.099472,0.57198
0.099768,0.57266
0.10007,0.57334
0.10036,0.57402
0.10066,0.5747
0.10096,0.57538
0.10125,0.57606
0.10155,0.57674
0.10185,0.57743
0.10214,0.57811
0.10244,0.57879
0.10274,0.57948
0.10303,0.58017
0.10333,0.58085
0.10363,0.58154
0.10393,0.58223
0.10422,0.58292
0.10452,0.58361
0.10482,0.5843
0.10511,0.58499
0.10541,0.58568
0.10571,0.58637
0.106,0.58706
0.1063,0.58776
0.1066,0.58845
0.10689,0.58915
0.10719,0.58984
0.10749,0.59054
0.10779,0.59124
0.10808,0.59194
0.10838,0.59264
0.10868,0.59334
0.10897,0.59404
0.10927,0.59474
0.10957,0.59544
0.10986,0.59614
0.11016,0.59685
0.11046,0.59755
0.11075,0.59826
0.11105,0.59896
0.11135,0.59967
0.11165,0.60038
0.11194,0.60109
0.11224,0.6018
0.11254,0.60251
0.11283,0.60322
0.11313,0.60393
0.11343,0.60464
0.11372,0.60536
0.11402,0.60607
0.11432,0.60678
0.11461,0.6075
0.11491,0.60822
0.11521,0.60893
0.11551,0.60965
0.1158,0.61037
0.1161,0.61109
0.1164,0.61181
0.11669,0.61253
0.11699,0.61325
0.11729,0.61398
0.11758,0.6147
0.11788,0.61542
0.11818,0.61615
0.11848,0.61688
0.11877,0.6176
0.11907,0.61833
0.11937,0.61906
0.11966,0.61979
0.11996,0.62052
0.12026,0.62125
0.12055,0.62198
0.12085,0.62271
0.12115,0.62345
0.12144,0.62418
0.12174,0.62491
0.12204,0.62565
0.12234,0.62639
0.12263,0.62712
0.12293,0.62786
0.12323,0.6286
0.12352,0.62934
0.12382,0.63008
0.12412,0.63082
0.12441,0.63157
0.12471,0.63231
0.12501,0.63305
0.1253,0.6338
0.1256,0.63454
0.1259,0.63529
0.1262,0.63604
0.12649,0.63679
0.12679,0.63754
0.12709,0.63829
0.12738,0.63904
0.12768,0.63979
0.12798,0.64054
0.12827,0.64129
0.12857,0.64205
0.12887,0.6428
0.12916,0.64356
0.12946,0.64432
0.12976,0.64507
0.13006,0.64583
0.13035,0.64659
0.13065,0.64735
0.13095,0.64811
0.13124,0.64888
0.13154,0.64964
0.13184,0.6504
0.13213,0.65117
0.13243,0.65193
0.13273,0.6527
0.13302,0.65347
0.13332,0.65423
0.13362,0.655
0.13392,0.65577
0.13421,0.65654
0.13451,0.65732
0.13481,0.65809
0.1351,0.65886
0.1354,0.65964
0.1357,0.66041
0.13599,0.66119
0.13629,0.66196
0.13659,0.66274
0.13688,0.66352
0.13718,0.6643
0.13748,0.66508
0.13778,0.66586
0.13807,0.66664
0.13837,0.66743
0.13867,0.66821
0.13896,0.669
0.13926,0.66978
0.13956,0.67057
0.13985,0.67136
0.14015,0.67215
0.14045,0.67294
0.14074,0.67373
0.14104,0.67452
0.14134,0.67531
0.14164,0.6761
0.14193,0.6769
0.14223,0.67769
0.14253,0.67849
0.14282,0.67929
0.14312,0.68008
0.14342,0.68088
0.14371,0.68168
0.14401,0.68248
0.14431,0.68329
0.1446,0.68409
0.1449,0.68489
0.1452,0.6857
0.1455,0.6865
0.14579,0.68731
0.14609,0.68812
0.14639,0.68892
0.14668,0.68973
0.14698,0.69054
0.14728,0.69135
0.14757,0.69217
0.14787,0.69298
0.14817,0.69379
0.14847,0.69461
0.14876,0.69542
0.14906,0.69624
0.14936,0.69706
0.14965,0.69788
0.14995,0.6987
0.15025,0.69952
0.15054,0.70034
0.15084,0.70116
0.15114,0.70199
0.15143,0.70281
0.15173,0.70364
0.15203,0.70446
0.15233,0.70529
0.15262,0.70612
0.15292,0.70695
0.15322,0.70778
0.15351,0.70861
0.15381,0.70944
0.15411,0.71028
0.1544,0.71111
0.1547,0.71195
0.155,0.71278
0.15529,0.71362
0.15559,0.71446
0.15589,0.7153
0.15619,0.7161
0.15648,0.71668
0.15678,0.71726
0.15708,0.71784
0.15737,0.71842
0.15767,0.719
0.15797,0.71959
0.15826,0.72017
0.15856,0.72075
0.15886,0.72134
0.15915,0.72192
0.15945,0.72251
0.15975,0.72309
0.16005,0.72368
0.16034,0.72426
0.16064,0.72485
0.16094,0.72544
0.16123,0.72603
0.16153,0.72661
0.16183,0.7272
0.16212,0.72779
0.16242,0.72838
0.16272,0.72897
0.16301,0.72956
0.16331,0.73015
0.16361,0.73074
0.16391,0.73134
0.1642,0.73193
0.1645,0.73252
0.1648,0.73312
0.16509,0.73371
0.16539,0.7343
0.16569,0.7349
0.16598,0.7355
0.16628,0.73609
0.16658,0.73669
0.16687,0.73729
0.16717,0.73788
0.16747,0.73848
0.16777,0.73908
0.16806,0.73968
0.16836,0.74028
0.16866,0.74088
0.16895,0.74148
0.16925,0.74208
0.16955,0.74268
0.16984,0.74328
0.17014,0.74389
0.17044,0.74449
0.17073,0.74509
0.17103,0.7457
0.17133,0.7463
0.17163,0.74691
0.17192,0.74751
0.17222,0.74812
0.17252,0.74873
0.17281,0.74933
0.17311,0.74994
0.17341,0.75055
0.1737,0.75116
0.174,0.75177
0.1743,0.75238
0.17459,0.75299
0.17489,0.7536
0.17519,0.75421
0.17549,0.75482
0.17578,0.75543
0.17608,0.75605
0.17638,0.75666
0.17667,0.75727
0.17697,0.75789
0.17727,0.7585
0.17756,0.75912
0.17786,0.75974
0.17816,0.76035
0.17845,0.76097
0.17875,0.76159
0.17905,0.7622
0.17935,0.76282
0.17964,0.76344
0.17994,0.76406
0.18024,0.76468
0.18053,0.7653
0.18083,0.76592
0.18113,0.76655
0.18142,0.76717
0.18172,0.76779
0.18202,0.76842
0.18232,0.76904
0.18261,0.76966
0.18291,0.77029
0.18321,0.77091
0.1835,0.77154
0.1838,0.77217
0.1841,0.77279
0.18439,0.77342
0.18469,0.77405
0.18499,0.77468
0.18528,0.77531
0.18558,0.77594
0.18588,0.77657
0.18618,0.7772
0.18647,0.77783
0.18677,0.77846
0.18707,0.7791
0.18736,0.77973
0.18766,0.78036
0.18796,0.781
0.18825,0.78163
0.18855,0.78227
0.18885,0.7829
0.18914,0.78354
0.18944,0.78418
0.18974,0.78481
0.19004,0.78545
0.19033,0.78609
0.19063,0.78673
0.19093,0.78737
0.19122,0.78801
0.19152,0.78865
0.19182,0.78929
0.19211,0.78993
0.19241,0.79058
0.19271,0.79122
0.193,0.79186
0.1933,0.79251
0.1936,0.79315
0.1939,0.7938
0.19419,0.79444
0.19449,0.79509
0.19479,0.79574
0.19508,0.79639
0.19538,0.79703
0.19568,0.79768
0.19597,0.79833
0.19627,0.79898
0.19657,0.79963
0.19686,0.80028
0.19716,0.80093
0.19746,0.80159
0.19776,0.80224
0.19805,0.80289
0.19835,0.80355
0.19865,0.8042
0.19894,0.80486
0.19924,0.80551
0.19954,0.80617
0.19983,0.80682
0.20013,0.80748
0.20043,0.80762
0.20072,0.80765
0.20102,0.80768
0.20132,0.80771
0.20162,0.80774
0.20191,0.80777
0.20221,0.8078
0.20251,0.80783
0.2028,0.80786
0.2031,0.80789
0.2034,0.80792
0.20369,0.80795
0.20399,0.80798
0.20429,0.80801
0.20458,0.80804
0.20488,0.80807
0.20518,0.8081
0.20548,0.80813
0.20577,0.80816
0.20607,0.80819
0.20637,0.80822
0.20666,0.80825
0.20696,0.80828
0.20726,0.80831
0.20755,0.80834
0.20785,0.80837
0.20815,0.8084
0.20844,0.80843
0.20874,0.80846
0.20904,0.80849
0.20934,0.80852
0.20963,0.80855
0.20993,0.80858
0.21023,0.80861
0.21052,0.80864
0.21082,0.80867
0.21112,0.8087
0.21141,0.80873
0.21171,0.80876
0.21201,0.80879
0.2123,0.80882
0.2126,0.80885
0.2129,0.80888
0.2132,0.80891
0.21349,0.80894
0.21379,0.80897
0.21409,0.809
0.21438,0.80903
0.21468,0.80906
0.21498,0.80909
0.21527,0.80912
0.21557,0.80915
0.21587,0.80918
0.21617,0.80921
0.21646,0.80924
0.21676,0.80927
0.21706,0.8093
0.21735,0.80933
0.21765,0.80936
0.21795,0.80939
0.21824,0.80942
0.21854,0.80945
0.21884,0.80948
0.21913,0.80951
0.21943,0.80954
0.21973,0.80957
0.22003,0.8096
0.22032,0.80963
0.22062,0.80966
0.22092,0.80969
0.22121,0.80972
0.22151,0.80975
0.22181,0.80978
0.2221,0.80981
0.2224,0.80984
0.2227,0.80987
0.22299,0.8099
0.22329,0.80993
0.22359,0.80996
0.22389,0.80999
0.22418,0.81002
0.22448,0.81005
0.22478,0.81008
0.22507,0.81011
0.22537,0.81014
0.22567,0.81017
0.22596,0.8102
0.22626,0.81023
0.22656,0.81026
0.22685,0.81029
0.22715,0.81032
0.22745,0.81035
0.22775,0.81038
0.22804,0.81041
0.22834,0.81044
0.22864,0.81047
0.22893,0.8105
0.22923,0.81053
0.22953,0.81056
0.22982,0.81059
0.23012,0.81062
0.23042,0.81065
0.23071,0.81068
0.23101,0.81071
0.23131,0.81074
0.23161,0.81077
0.2319,0.8108
0.2322,0.81083
0.2325,0.81086
0.23279,0.81089
0.23309,0.81092
0.23339,0.81095
0.23368,0.81098
0.23398,0.81101
0.23428,0.81104
0.23457,0.81107
0.23487,0.8111
0.23517,0.81113
0.23547,0.81116
0.23576,0.81119
0.23606,0.81122
0.23636,0.81126
0.23665,0.81129
0.23695,0.81132
0.23725,0.81135
0.23754,0.81138
0.23784,0.81141
0.23814,0.81144
0.23843,0.81147
0.23873,0.8115
0.23903,0.81153
0.23933,0.81156
0.23962,0.81159
0.23992,0.81162
0.24022,0.81165
0.24051,0.81168
0.24081,0.81171
0.24111,0.81174
0.2414,0.81177
0.2417,0.8118
0.242,0.81183
0.24229,0.81186
0.24259,0.81189
0.24289,0.81192
0.24319,0.81195
0.24348,0.81198
0.24378,0.81201
0.24408,0.81204
0.24437,0.81207
0.24467,0.8121
0.24497,0.81213
0.24526,0.81216
0.24556,0.81219
0.24586,0.81222
0.24615,0.81225
0.24645,0.81228
0.24675,0.81231
0.24705,0.81234
0.24734,0.81237
0.24764,0.8124
0.24794,0.81243
0.24823,0.81246
0.24853,0.81249
0.24883,0.81252
0.24912,0.81255
0.24942,0.81258
0.24972,0.81261
0.25002,0.81264
0.25031,0.81267
0.25061,0.8127
0.25091,0.81273
0.2512,0.81276
0.2515,0.81279
0.2518,0.81282
0.25209,0.81285
0.25239,0.81289
0.25269,0.81292
0.25298,0.81295
0.25328,0.81298
0.25358,0.81301
0.25388,0.81304
0.25417,0.81307
0.25447,0.8131
0.25477,0.81313
0.25506,0.81316
0.25536,0.81319
0.25566,0.81322
0.25595,0.81325
0.25625,0.81328
0.25655,0.81331
0.25684,0.81334
0.25714,0.81337
0.25744,0.8134
0.25774,0.81343
0.25803,0.81346
0.25833,0.81349
0.25863,0.81352
0.25892,0.81355
0.25922,0.81358
0.25952,0.81361
0.25981,0.81364
0.26011,0.81367
0.26041,0.8137
0.2607,0.81373
0.261,0.81376
0.2613,0.81379
0.2616,0.81382
0.26189,0.81385
0.26219,0.81388
0.26249,0.81391
0.26278,0.81394
0.26308,0.81397
0.26338,0.814
0.26367,0.81403
0.26397,0.81406
0.26427,0.81409
0.26456,0.81412
0.26486,0.81416
0.26516,0.81419
0.26546,0.81422
0.26575,0.81425
0.26605,0.81428
0.26635,0.81431
0.26664,0.81434
0.26694,0.81437
0.26724,0.8144
0.26753,0.81443
0.26783,0.81446
0.26813,0.81449
0.26842,0.81452
0.26872,0.81455
0.26902,0.81458
0.26932,0.81461
0.26961,0.81464
0.26991,0.81467
0.27021,0.8147
0.2705,0.81473
0.2708,0.81476
0.2711,0.81479
0.27139,0.81482
0.27169,0.81485
0.27199,0.81488
0.27228,0.81491
0.27258,0.81494
0.27288,0.81497
0.27318,0.815
0.27347,0.81503
0.27377,0.81506
0.27407,0.81509
0.27436,0.81512
0.27466,0.81515
0.27496,0.81519
0.27525,0.81522
0.27555,0.81525
0.27585,0.81528
0.27614,0.81531
0.27644,0.81534
0.27674,0.81537
0.27704,0.8154
0.27733,0.81543
0.27763,0.81546
0.27793,0.81549
0.27822,0.81552
0.27852,0.81555
0.27882,0.81558
0.27911,0.81561
0.27941,0.81564
0.27971,0.81567
0.28,0.8157
0.2803,0.81573
0.2806,0.81576
0.2809,0.81579
0.28119,0.81582
0.28149,0.81585
0.28179,0.81588
0.28208,0.81591
0.28238,0.81594
0.28268,0.81597
0.28297,0.816
0.28327,0.81603
0.28357,0.81606
0.28387,0.81609
0.28416,0.81613
0.28446,0.81616
0.28476,0.81619
0.28505,0.81622
0.28535,0.81625
0.28565,0.81628
0.28594,0.81631
0.28624,0.81634
0.28654,0.81637
0.28683,0.8164
0.28713,0.81643
0.28743,0.81646
0.28773,0.81649
0.28802,0.81652
0.28832,0.81655
0.28862,0.81658
0.28891,0.81661
0.28921,0.81664
0.28951,0.81667
0.2898,0.8167
0.2901,0.81673
0.2904,0.81676
0.29069,0.81679
0.29099,0.81682
0.29129,0.81685
0.29159,0.81688
0.29188,0.81691
0.29218,0.81695
0.29248,0.81698
0.29277,0.81701
0.29307,0.81704
0.29337,0.81707
0.29366,0.8171
0.29396,0.81713
0.29426,0.81716
0.29455,0.81719
0.29485,0.81722
0.29515,0.82717
0.29545,0.87268
0.29574,0.87268
0.29604,0.87268
0.29634,0.87268
0.29663,0.87268
0.29693,0.87268


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-BOA-Rand.csv <==
0,0.1158
0.00029693,0.00017774
0.00059386,0.002837
0.00089079,0.0055168
0.0011877,0.0082174
0.0014847,0.010939
0.0017816,0.013682
0.0020785,0.016447
0.0023754,0.019233
0.0026724,0.022042
0.0029693,0.024873
0.0032662,0.027727
0.0035632,0.030603
0.0038601,0.033503
0.004157,0.036426
0.004454,0.039373
0.0047509,0.042344
0.0050478,0.04534
0.0053447,0.04836
0.0056417,0.051405
0.0059386,0.054475
0.0062355,0.057571
0.0065325,0.060692
0.0068294,0.06384
0.0071263,0.067014
0.0074233,0.070216
0.0077202,0.073444
0.0080171,0.076701
0.008314,0.079985
0.008611,0.083297
0.0089079,0.086638
0.0092048,0.090008
0.0095018,0.093408
0.0097987,0.096837
0.010096,0.1003
0.010393,0.10379
0.010689,0.10731
0.010986,0.11086
0.011283,0.11444
0.01158,0.11806
0.011877,0.12171
0.012174,0.12539
0.012471,0.12911
0.012768,0.13286
0.013065,0.13664
0.013362,0.14046
0.013659,0.14351
0.013956,0.14442
0.014253,0.14533
0.01455,0.14624
0.014847,0.14716
0.015143,0.14807
0.01544,0.14899
0.015737,0.14991
0.016034,0.15083
0.016331,0.15175
0.016628,0.15268
0.016925,0.15361
0.017222,0.15454
0.017519,0.15547
0.017816,0.1564
0.018113,0.15734
0.01841,0.15828
0.018707,0.15922
0.019004,0.16016
0.0193,0.1611
0.019597,0.16205
0.019894,0.163
0.020191,0.16395
0.020488,0.1649
0.020785,0.16585
0.021082,0.16681
0.021379,0.16777
0.021676,0.16873
0.021973,0.16969
0.02227,0.17066
0.022567,0.17163
0.022864,0.1726
0.023161,0.17357
0.023457,0.17454
0.023754,0.17552
0.024051,0.1765
0.024348,0.17748
0.024645,0.17846
0.024942,0.17945
0.025239,0.18044
0.025536,0.18143
0.025833,0.18242
0.02613,0.18341
0.026427,0.18441
0.026724,0.18541
0.027021,0.18641
0.027318,0.18741
0.027614,0.18842
0.027911,0.18943
0.028208,0.19044
0.028505,0.19145
0.028802,0.19247
0.029099,0.19348
0.029396,0.1945
0.029693,0.19553
0.02999,0.19655
0.030287,0.19758
0.030584,0.19861
0.030881,0.19964
0.031178,0.20067
0.031475,0.20171
0.031772,0.20275
0.032068,0.20379
0.032365,0.20483
0.032662,0.20588
0.032959,0.20693
0.033256,0.20798
0.033553,0.20903
0.03385,0.21009
0.034147,0.21115
0.034444,0.21221
0.034741,0.21327
0.035038,0.21434
0.035335,0.21541
0.035632,0.21648
0.035929,0.21755
0.036225,0.21863
0.036522,0.21971
0.036819,0.22079
0.037116,0.22187
0.037413,0.22296
0.03771,0.22405
0.038007,0.22514
0.038304,0.22623
0.038601,0.22733
0.038898,0.22843
0.039195,0.22953
0.039492,0.23064
0.039789,0.23174
0.040086,0.23285
0.040382,0.23397
0.040679,0.23508
0.040976,0.2362
0.041273,0.23732
0.04157,0.23845
0.041867,0.23957
0.042164,0.2407
0.042461,0.24183
0.042758,0.24297
0.043055,0.24411
0.043352,0.24525
0.043649,0.24639
0.043946,0.24754
0.044243,0.24868
0.04454,0.24984
0.044836,0.25099
0.045133,0.25215
0.04543,0.25331
0.045727,0.25447
0.046024,0.25564
0.046321,0.2568
0.046618,0.25798
0.046915,0.25915
0.047212,0.26033
0.047509,0.26151
0.047806,0.26269
0.048103,0.26388
0.0484,0.26507
0.048697,0.26626
0.048993,0.26745
0.04929,0.26865
0.049587,0.26985
0.049884,0.27106
0.050181,0.27226
0.050478,0.27347
0.050775,0.27469
0.051072,0.2759
0.051369,0.27712
0.051666,0.27835
0.051963,0.27957
0.05226,0.2808
0.052557,0.28203
0.052854,0.28327
0.05315,0.28451
0.053447,0.28575
0.053744,0.28699
0.054041,0.28824
0.054338,0.28949
0.054635,0.29074
0.054932,0.292
0.055229,0.29326
0.055526,0.29452
0.055823,0.29579
0.05612,0.29706
0.056417,0.29834
0.056714,0.29961
0.057011,0.30089
0.057307,0.30218
0.057604,0.30346
0.057901,0.30475
0.058198,0.30605
0.058495,0.30734
0.058792,0.30864
0.059089,0.30995
0.059386,0.31125
0.059683,0.31256
0.05998,0.31388
0.060277,0.3152
0.060574,0.31652
0.060871,0.31784
0.061168,0.31917
0.061465,0.32043
0.061761,0.32154
0.062058,0.32265
0.062355,0.32377
0.062652,0.32489
0.062949,0.32601
0.063246,0.32713
0.063543,0.32826
0.06384,0.32939
0.064137,0.33052
0.064434,0.33165
0.064731,0.33279
0.065028,0.33392
0.065325,0.33507
0.065622,0.33621
0.065918,0.33736
0.066215,0.3385
0.066512,0.33966
0.066809,0.34081
0.067106,0.34197
0.067403,0.34312
0.0677,0.34429
0.067997,0.34545
0.068294,0.34662
0.068591,0.34779
0.068888,0.34896
0.069185,0.35013
0.069482,0.35131
0.069779,0.35249
0.070075,0.35367
0.070372,0.35486
0.070669,0.35605
0.070966,0.35724
0.071263,0.35843
0.07156,0.35963
0.071857,0.36083
0.072154,0.36203
0.072451,0.36323
0.072748,0.36444
0.073045,0.36565
0.073342,0.36686
0.073639,0.36808
0.073936,0.3693
0.074233,0.37052
0.074529,0.37174
0.074826,0.37297
0.075123,0.3742
0.07542,0.37543
0.075717,0.37667
0.076014,0.3779
0.076311,0.37915
0.076608,0.38039
0.076905,0.38164
0.077202,0.38289
0.077499,0.38414
0.077796,0.3854
0.078093,0.38665
0.07839,0.38792
0.078686,0.38918
0.078983,0.39045
0.07928,0.39172
0.079577,0.39299
0.079874,0.39427
0.080171,0.39555
0.080468,0.39683
0.080765,0.39812
0.081062,0.39941
0.081359,0.4007
0.081656,0.40199
0.081953,0.40329
0.08225,0.40459
0.082547,0.4059
0.082843,0.4072
0.08314,0.40851
0.083437,0.40983
0.083734,0.41114
0.084031,0.41246
0.084328,0.41379
0.084625,0.41511
0.084922,0.41644
0.085219,0.41777
0.085516,0.41911
0.085813,0.42045
0.08611,0.42179
0.086407,0.42314
0.086704,0.42449
0.087,0.42584
0.087297,0.42719
0.087594,0.42855
0.087891,0.42991
0.088188,0.43128
0.088485,0.43265
0.088782,0.43402
0.089079,0.43539
0.089376,0.43677
0.089673,0.43815
0.08997,0.43954
0.090267,0.44093
0.090564,0.44232
0.090861,0.44372
0.091158,0.44512
0.091454,0.44652
0.091751,0.44792
0.092048,0.44933
0.092345,0.45075
0.092642,0.45216
0.092939,0.45358
0.093236,0.45501
0.093533,0.45644
0.09383,0.45787
0.094127,0.4593
0.094424,0.46074
0.094721,0.46218
0.095018,0.46363
0.095315,0.46507
0.095611,0.46653
0.095908,0.46798
0.096205,0.46944
0.096502,0.47091
0.096799,0.47237
0.097096,0.47384
0.097393,0.47532
0.09769,0.4768
0.097987,0.47828
0.098284,0.47977
0.098581,0.48125
0.098878,0.48275
0.099175,0.48425
0.099472,0.48575
0.099768,0.48725
0.10007,0.48876
0.10036,0.49027
0.10066,0.49179
0.10096,0.49331
0.10125,0.49484
0.10155,0.49636
0.10185,0.4979
0.10214,0.49943
0.10244,0.50097
0.10274,0.50252
0.10303,0.50407
0.10333,0.50562
0.10363,0.50717
0.10393,0.50873
0.10422,0.5103
0.10452,0.51187
0.10482,0.51344
0.10511,0.51502
0.10541,0.5166
0.10571,0.51818
0.106,0.51977
0.1063,0.52137
0.1066,0.52296
0.10689,0.52457
0.10719,0.52617
0.10749,0.52778
0.10779,0.5294
0.10808,0.53102
0.10838,0.53264
0.10868,0.53427
0.10897,0.53572
0.10927,0.53608
0.10957,0.53645
0.10986,0.53682
0.11016,0.53719
0.11046,0.53756
0.11075,0.53793
0.11105,0.5383
0.11135,0.53867
0.11165,0.53905
0.11194,0.53942
0.11224,0.53979
0.11254,0.54016
0.11283,0.54053
0.11313,0.5409
0.11343,0.54128
0.11372,0.54165
0.11402,0.54202
0.11432,0.54239
0.11461,0.54277
0.11491,0.54314
0.11521,0.54351
0.11551,0.54389
0.1158,0.54426
0.1161,0.54464
0.1164,0.54501
0.11669,0.54539
0.11699,0.54576
0.11729,0.54614
0.11758,0.54651
0.11788,0.54689
0.11818,0.54726
0.11848,0.54764
0.11877,0.54802
0.11907,0.54839
0.11937,0.54877
0.11966,0.54915
0.11996,0.54952
0.12026,0.5499
0.12055,0.55028
0.12085,0.55066
0.12115,0.55103
0.12144,0.55141
0.12174,0.55179
0.12204,0.55217
0.12234,0.55255
0.12263,0.55293
0.12293,0.55331
0.12323,0.55369
0.12352,0.55407
0.12382,0.55445
0.12412,0.55483
0.12441,0.55521
0.12471,0.55559
0.12501,0.55597
0.1253,0.55635
0.1256,0.55674
0.1259,0.55712
0.1262,0.5575
0.12649,0.55788
0.12679,0.55826
0.12709,0.55865
0.12738,0.55903
0.12768,0.55941
0.12798,0.5598
0.12827,0.56018
0.12857,0.56056
0.12887,0.56095
0.12916,0.56133
0.12946,0.56172
0.12976,0.5621
0.13006,0.56249
0.13035,0.56287
0.13065,0.56326
0.13095,0.56365
0.13124,0.56403
0.13154,0.56442
0.13184,0.5648
0.13213,0.56519
0.13243,0.56558
0.13273,0.56597
0.13302,0.56635
0.13332,0.56674
0.13362,0.56713
0.13392,0.56752
0.13421,0.56791
0.13451,0.5683
0.13481,0.56868
0.1351,0.56907
0.1354,0.56946
0.1357,0.56985
0.13599,0.57024
0.13629,0.57063
0.13659,0.57102
0.13688,0.57141
0.13718,0.57181
0.13748,0.5722
0.13778,0.57259
0.13807,0.57298
0.13837,0.57337
0.13867,0.57376
0.13896,0.57416
0.13926,0.57455
0.13956,0.57494
0.13985,0.57534
0.14015,0.57573
0.14045,0.57612
0.14074,0.57652
0.14104,0.57691
0.14134,0.5773
0.14164,0.5777
0.14193,0.57809
0.14223,0.57849
0.14253,0.57888
0.14282,0.57928
0.14312,0.57968
0.14342,0.58007
0.14371,0.58047
0.14401,0.58087
0.14431,0.58126
0.1446,0.58166
0.1449,0.58206
0.1452,0.58245
0.1455,0.58285
0.14579,0.58325
0.14609,0.58365
0.14639,0.58405
0.14668,0.58445
0.14698,0.58484
0.14728,0.58524
0.14757,0.58564
0.14787,0.58604
0.14817,0.58644
0.14847,0.58684
0.14876,0.58724
0.14906,0.58765
0.14936,0.58805
0.14965,0.58845
0.14995,0.58885
0.15025,0.58925
0.15054,0.58965
0.15084,0.59006
0.15114,0.59046
0.15143,0.59086
0.15173,0.59126
0.15203,0.59167
0.15233,0.59207
0.15262,0.59248
0.15292,0.59288
0.15322,0.59328
0.15351,0.59369
0.15381,0.59409
0.15411,0.5945
0.1544,0.5949
0.1547,0.59531
0.155,0.59572
0.15529,0.59612
0.15559,0.59653
0.15589,0.59694
0.15619,0.59734
0.15648,0.59775
0.15678,0.59816
0.15708,0.59856
0.15737,0.59897
0.15767,0.59938
0.15797,0.59979
0.15826,0.6002
0.15856,0.60061
0.15886,0.60102
0.15915,0.60143
0.15945,0.60184
0.15975,0.60225
0.16005,0.60266
0.16034,0.60307
0.16064,0.60348
0.16094,0.60389
0.16123,0.6043
0.16153,0.60471
0.16183,0.60512
0.16212,0.60554
0.16242,0.60595
0.16272,0.60636
0.16301,0.60677
0.16331,0.60719
0.16361,0.6076
0.16391,0.60801
0.1642,0.60843
0.1645,0.60883
0.1648,0.60904
0.16509,0.60924
0.16539,0.60945
0.16569,0.60965
0.16598,0.60986
0.16628,0.61007
0.16658,0.61027
0.16687,0.61048
0.16717,0.61068
0.16747,0.61089
0.16777,0.6111
0.16806,0.6113
0.16836,0.61151
0.16866,0.61172
0.16895,0.61192
0.16925,0.61213
0.16955,0.61234
0.16984,0.61254
0.17014,0.61275
0.17044,0.61296
0.17073,0.61317
0.17103,0.61337
0.17133,0.61358
0.17163,0.61379
0.17192,0.61399
0.17222,0.6142
0.17252,0.61441
0.17281,0.61462
0.17311,0.61482
0.17341,0.61503
0.1737,0.61524
0.174,0.61545
0.1743,0.61566
0.17459,0.61586
0.17489,0.61607
0.17519,0.61628
0.17549,0.61649
0.17578,0.6167
0.17608,0.6169
0.17638,0.61711
0.17667,0.61732
0.17697,0.61753
0.17727,0.61774
0.17756,0.61795
0.17786,0.61816
0.17816,0.61836
0.17845,0.61857
0.17875,0.61878
0.17905,0.61899
0.17935,0.6192
0.17964,0.61941
0.17994,0.61962
0.18024,0.61983
0.18053,0.62004
0.18083,0.62025
0.18113,0.62046
0.18142,0.62067
0.18172,0.62088
0.18202,0.62109
0.18232,0.6213
0.18261,0.6215
0.18291,0.62171
0.18321,0.62192
0.1835,0.62213
0.1838,0.62234
0.1841,0.62255
0.18439,0.62276
0.18469,0.62298
0.18499,0.62319
0.18528,0.6234
0.18558,0.62361
0.18588,0.62382
0.18618,0.62403
0.18647,0.62424
0.18677,0.62445
0.18707,0.62466
0.18736,0.62487
0.18766,0.62508
0.18796,0.62529
0.18825,0.6255
0.18855,0.62571
0.18885,0.62593
0.18914,0.62614
0.18944,0.62635
0.18974,0.62656
0.19004,0.62677
0.19033,0.62698
0.19063,0.62719
0.19093,0.62741
0.19122,0.62762
0.19152,0.62783
0.19182,0.62804
0.19211,0.62825
0.19241,0.62847
0.19271,0.62868
0.193,0.62889
0.1933,0.6291
0.1936,0.62931
0.1939,0.62953
0.19419,0.62974
0.19449,0.62995
0.19479,0.63016
0.19508,0.63038
0.19538,0.63059
0.19568,0.6308
0.19597,0.63102
0.19627,0.63123
0.19657,0.63144
0.19686,0.63165
0.19716,0.63187
0.19746,0.63208
0.19776,0.63229
0.19805,0.63251
0.19835,0.63272
0.19865,0.63293
0.19894,0.63315
0.19924,0.63336
0.19954,0.63357
0.19983,0.63379
0.20013,0.634
0.20043,0.63422
0.20072,0.63443
0.20102,0.63464
0.20132,0.63486
0.20162,0.63507
0.20191,0.63529
0.20221,0.6355
0.20251,0.63572
0.2028,0.63593
0.2031,0.63614
0.2034,0.63636
0.20369,0.63657
0.20399,0.63679
0.20429,0.637
0.20458,0.63722
0.20488,0.63743
0.20518,0.63765
0.20548,0.63786
0.20577,0.63808
0.20607,0.63829
0.20637,0.63851
0.20666,0.63872
0.20696,0.63894
0.20726,0.63915
0.20755,0.63937
0.20785,0.63959
0.20815,0.6398
0.20844,0.64002
0.20874,0.64023
0.20904,0.64045
0.20934,0.64066
0.20963,0.64088
0.20993,0.6411
0.21023,0.64131
0.21052,0.64153
0.21082,0.64175
0.21112,0.64196
0.21141,0.64218
0.21171,0.6424
0.21201,0.64261
0.2123,0.64283
0.2126,0.64305
0.2129,0.64326
0.2132,0.64348
0.21349,0.6437
0.21379,0.64391
0.21409,0.64413
0.21438,0.64435
0.21468,0.64456
0.21498,0.64478
0.21527,0.645
0.21557,0.64522
0.21587,0.64543
0.21617,0.64565
0.21646,0.64587
0.21676,0.64609
0.21706,0.6463
0.21735,0.64652
0.21765,0.64674
0.21795,0.64696
0.21824,0.64718
0.21854,0.64739
0.21884,0.64761
0.21913,0.64783
0.21943,0.64805
0.21973,0.64827
0.22003,0.64849
0.22032,0.64871
0.22062,0.64892
0.22092,0.64914
0.22121,0.64936
0.22151,0.64958
0.22181,0.6498
0.2221,0.65002
0.2224,0.65024
0.2227,0.65046
0.22299,0.65068
0.22329,0.6509
0.22359,0.65111
0.22389,0.65133
0.22418,0.65155
0.22448,0.65177
0.22478,0.65199
0.22507,0.65221
0.22537,0.65243
0.22567,0.65265
0.22596,0.65287
0.22626,0.65309
0.22656,0.65331
0.22685,0.65353
0.22715,0.65375
0.22745,0.65397
0.22775,0.65419
0.22804,0.65441
0.22834,0.65463
0.22864,0.65486
0.22893,0.65508
0.22923,0.6553
0.22953,0.65552
0.22982,0.65574
0.23012,0.65596
0.23042,0.65618
0.23071,0.6564
0.23101,0.65662
0.23131,0.65684
0.23161,0.65707
0.2319,0.65729
0.2322,0.65751
0.2325,0.65773
0.23279,0.65795
0.23309,0.65817
0.23339,0.65839
0.23368,0.65862
0.23398,0.65884
0.23428,0.65906
0.23457,0.65928
0.23487,0.6595
0.23517,0.65973
0.23547,0.65995
0.23576,0.66017
0.23606,0.66039
0.23636,0.66062
0.23665,0.66084
0.23695,0.66106
0.23725,0.66128
0.23754,0.66151
0.23784,0.66173
0.23814,0.66195
0.23843,0.66218
0.23873,0.6624
0.23903,0.66262
0.23933,0.66285
0.23962,0.66307
0.23992,0.66329
0.24022,0.66352
0.24051,0.66374
0.24081,0.66396
0.24111,0.66419
0.2414,0.66441
0.2417,0.66463
0.242,0.66486
0.24229,0.66508
0.24259,0.66531
0.24289,0.66553
0.24319,0.66575
0.24348,0.66598
0.24378,0.6662
0.24408,0.66643
0.24437,0.66665
0.24467,0.66688
0.24497,0.6671
0.24526,0.66733
0.24556,0.66755
0.24586,0.66778
0.24615,0.668
0.24645,0.66823
0.24675,0.66845
0.24705,0.66868
0.24734,0.6689
0.24764,0.66913
0.24794,0.66935
0.24823,0.66958
0.24853,0.6698
0.24883,0.67003
0.24912,0.67025
0.24942,0.67048
0.24972,0.67071
0.25002,0.67093
0.25031,0.67116
0.25061,0.67138
0.25091,0.67161
0.2512,0.67184
0.2515,0.67206
0.2518,0.67229
0.25209,0.67251
0.25239,0.67274
0.25269,0.67297
0.25298,0.67319
0.25328,0.67342
0.25358,0.67365
0.25388,0.67387
0.25417,0.6741
0.25447,0.67433
0.25477,0.67456
0.25506,0.67478
0.25536,0.67501
0.25566,0.67524
0.25595,0.67547
0.25625,0.67569
0.25655,0.67592
0.25684,0.67615
0.25714,0.67638
0.25744,0.6766
0.25774,0.67683
0.25803,0.67706
0.25833,0.67729
0.25863,0.67752
0.25892,0.67774
0.25922,0.67797
0.25952,0.6782
0.25981,0.67843
0.26011,0.67866
0.26041,0.67889
0.2607,0.67911
0.261,0.67934
0.2613,0.67957
0.2616,0.6798
0.26189,0.68003
0.26219,0.68026
0.26249,0.68049
0.26278,0.68072
0.26308,0.68095
0.26338,0.68118
0.26367,0.6814
0.26397,0.68163
0.26427,0.68186
0.26456,0.68209
0.26486,0.68232
0.26516,0.68255
0.26546,0.68278
0.26575,0.68301
0.26605,0.68324
0.26635,0.68347
0.26664,0.6837
0.26694,0.68393
0.26724,0.68416
0.26753,0.68439
0.26783,0.68462
0.26813,0.68486
0.26842,0.68509
0.26872,0.68532
0.26902,0.68555
0.26932,0.68578
0.26961,0.68601
0.26991,0.68624
0.27021,0.68647
0.2705,0.6867
0.2708,0.68693
0.2711,0.68717
0.27139,0.6874
0.27169,0.68763
0.27199,0.68786
0.27228,0.68809
0.27258,0.68832
0.27288,0.68855
0.27318,0.68879
0.27347,0.68902
0.27377,0.68925
0.27407,0.68948
0.27436,0.68971
0.27466,0.68995
0.27496,0.69018
0.27525,0.69041
0.27555,0.69064
0.27585,0.69088
0.27614,0.69111
0.27644,0.69134
0.27674,0.69158
0.27704,0.69181
0.27733,0.69204
0.27763,0.69227
0.27793,0.69251
0.27822,0.69274
0.27852,0.69297
0.27882,0.69321
0.27911,0.69344
0.27941,0.69367
0.27971,0.69391
0.28,0.69414
0.2803,0.69438
0.2806,0.69461
0.2809,0.69484
0.28119,0.69508
0.28149,0.69531
0.28179,0.69555
0.28208,0.69578
0.28238,0.69601
0.28268,0.69625
0.28297,0.69648
0.28327,0.69672
0.28357,0.69695
0.28387,0.69719
0.28416,0.69742
0.28446,0.69766
0.28476,0.69789
0.28505,0.69813
0.28535,0.69836
0.28565,0.6986
0.28594,0.69883
0.28624,0.69907
0.28654,0.6993
0.28683,0.69954
0.28713,0.69977
0.28743,0.70001
0.28773,0.70025
0.28802,0.70048
0.28832,0.70072
0.28862,0.70095
0.28891,0.70119
0.28921,0.70143
0.28951,0.70166
0.2898,0.7019
0.2901,0.70213
0.2904,0.70237
0.29069,0.70261
0.29099,0.70284
0.29129,0.70308
0.29159,0.70332
0.29188,0.70355
0.29218,0.70379
0.29248,0.70403
0.29277,0.70427
0.29307,0.7045
0.29337,0.70474
0.29366,0.70498
0.29396,0.70521
0.29426,0.70545
0.29455,0.70569
0.29485,0.70593
0.29515,0.70617
0.29545,0.7064
0.29574,0.70664
0.29604,0.70688
0.29634,0.70712
0.29663,0.70829
0.29693,0.70829


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-MCKP.csv <==
0,0.1158
0.00029693,0
0.00059386,0.0024788
0.00089079,0.0049755
0.0011877,0.0074904
0.0014847,0.010023
0.0017816,0.012575
0.0020785,0.015145
0.0023754,0.017735
0.0026724,0.020343
0.0029693,0.022971
0.0032662,0.025618
0.0035632,0.028285
0.0038601,0.030972
0.004157,0.033679
0.004454,0.036407
0.0047509,0.039155
0.0050478,0.041924
0.0053447,0.044714
0.0056417,0.047526
0.0059386,0.050359
0.0062355,0.053215
0.0065325,0.056092
0.0068294,0.058992
0.0071263,0.061914
0.0074233,0.06486
0.0077202,0.067828
0.0080171,0.07082
0.008314,0.073836
0.008611,0.076876
0.0089079,0.07994
0.0092048,0.083029
0.0095018,0.086143
0.0097987,0.089282
0.010096,0.092446
0.010393,0.095637
0.010689,0.098853
0.010986,0.1021
0.011283,0.10537
0.01158,0.10866
0.011877,0.11199
0.012174,0.11534
0.012471,0.11872
0.012768,0.12213
0.013065,0.12557
0.013362,0.12903
0.013659,0.13253
0.013956,0.13606
0.014253,0.13961
0.01455,0.14239
0.014847,0.14386
0.015143,0.14534
0.01544,0.14683
0.015737,0.14832
0.016034,0.14981
0.016331,0.15131
0.016628,0.15282
0.016925,0.15433
0.017222,0.15585
0.017519,0.15737
0.017816,0.15889
0.018113,0.16043
0.01841,0.16197
0.018707,0.16351
0.019004,0.16506
0.0193,0.16662
0.019597,0.16818
0.019894,0.16974
0.020191,0.17132
0.020488,0.17289
0.020785,0.17448
0.021082,0.17607
0.021379,0.17766
0.021676,0.17927
0.021973,0.18087
0.02227,0.18249
0.022567,0.18411
0.022864,0.18573
0.023161,0.18736
0.023457,0.189
0.023754,0.19065
0.024051,0.1923
0.024348,0.19395
0.024645,0.19562
0.024942,0.19728
0.025239,0.19896
0.025536,0.20064
0.025833,0.20233
0.02613,0.20402
0.026427,0.20572
0.026724,0.20743
0.027021,0.20915
0.027318,0.21087
0.027614,0.21259
0.027911,0.21433
0.028208,0.21607
0.028505,0.21781
0.028802,0.21957
0.029099,0.22133
0.029396,0.2231
0.029693,0.22487
0.02999,0.22665
0.030287,0.22844
0.030584,0.23023
0.030881,0.23172
0.031178,0.23315
0.031475,0.23458
0.031772,0.23602
0.032068,0.23746
0.032365,0.23891
0.032662,0.24036
0.032959,0.24182
0.033256,0.24328
0.033553,0.24475
0.03385,0.24622
0.034147,0.24769
0.034444,0.24917
0.034741,0.25066
0.035038,0.25215
0.035335,0.25364
0.035632,0.25514
0.035929,0.25664
0.036225,0.25815
0.036522,0.25967
0.036819,0.26118
0.037116,0.26271
0.037413,0.26424
0.03771,0.26577
0.038007,0.26731
0.038304,0.26885
0.038601,0.2704
0.038898,0.27195
0.039195,0.27351
0.039492,0.27507
0.039789,0.27664
0.040086,0.27821
0.040382,0.27979
0.040679,0.28137
0.040976,0.28296
0.041273,0.28455
0.04157,0.28615
0.041867,0.28776
0.042164,0.28937
0.042461,0.29098
0.042758,0.2926
0.043055,0.29423
0.043352,0.29586
0.043649,0.2975
0.043946,0.29914
0.044243,0.30078
0.04454,0.30244
0.044836,0.3041
0.045133,0.30576
0.04543,0.30743
0.045727,0.3091
0.046024,0.31078
0.046321,0.31247
0.046618,0.31416
0.046915,0.31586
0.047212,0.31756
0.047509,0.31927
0.047806,0.32099
0.048103,0.32271
0.0484,0.32444
0.048697,0.32617
0.048993,0.32791
0.04929,0.32962
0.049587,0.33078
0.049884,0.33194
0.050181,0.33311
0.050478,0.33428
0.050775,0.33545
0.051072,0.33663
0.051369,0.3378
0.051666,0.33898
0.051963,0.34017
0.05226,0.34135
0.052557,0.34254
0.052854,0.34373
0.05315,0.34492
0.053447,0.34612
0.053744,0.34732
0.054041,0.34852
0.054338,0.34973
0.054635,0.35094
0.054932,0.35215
0.055229,0.35336
0.055526,0.35458
0.055823,0.3558
0.05612,0.35702
0.056417,0.35824
0.056714,0.35947
0.057011,0.3607
0.057307,0.36193
0.057604,0.36317
0.057901,0.36441
0.058198,0.36565
0.058495,0.3669
0.058792,0.36814
0.059089,0.3694
0.059386,0.37065
0.059683,0.37191
0.05998,0.37317
0.060277,0.37443
0.060574,0.3757
0.060871,0.37696
0.061168,0.37824
0.061465,0.37951
0.061761,0.38079
0.062058,0.38207
0.062355,0.38335
0.062652,0.38459
0.062949,0.38582
0.063246,0.38705
0.063543,0.38828
0.06384,0.38952
0.064137,0.39076
0.064434,0.392
0.064731,0.39325
0.065028,0.3945
0.065325,0.39575
0.065622,0.397
0.065918,0.39826
0.066215,0.39952
0.066512,0.40078
0.066809,0.40205
0.067106,0.40332
0.067403,0.40459
0.0677,0.40587
0.067997,0.40714
0.068294,0.40842
0.068591,0.40971
0.068888,0.411
0.069185,0.41228
0.069482,0.41358
0.069779,0.41487
0.070075,0.41617
0.070372,0.41748
0.070669,0.41878
0.070966,0.42009
0.071263,0.4214
0.07156,0.42271
0.071857,0.42403
0.072154,0.42535
0.072451,0.42668
0.072748,0.428
0.073045,0.42933
0.073342,0.43067
0.073639,0.432
0.073936,0.43334
0.074233,0.43469
0.074529,0.43603
0.074826,0.43738
0.075123,0.43873
0.07542,0.44009
0.075717,0.44145
0.076014,0.44281
0.076311,0.44418
0.076608,0.44555
0.076905,0.44692
0.077202,0.44829
0.077499,0.44967
0.077796,0.45105
0.078093,0.45244
0.07839,0.45383
0.078686,0.45522
0.078983,0.45662
0.07928,0.45802
0.079577,0.45942
0.079874,0.46083
0.080171,0.46224
0.080468,0.46365
0.080765,0.46506
0.081062,0.46648
0.081359,0.46791
0.081656,0.46934
0.081953,0.47077
0.08225,0.4722
0.082547,0.47364
0.082843,0.47508
0.08314,0.47652
0.083437,0.47797
0.083734,0.47942
0.084031,0.48088
0.084328,0.48234
0.084625,0.4838
0.084922,0.48527
0.085219,0.48674
0.085516,0.48821
0.085813,0.48969
0.08611,0.49117
0.086407,0.49265
0.086704,0.49414
0.087,0.49564
0.087297,0.49713
0.087594,0.49863
0.087891,0.50014
0.088188,0.50164
0.088485,0.50315
0.088782,0.50467
0.089079,0.50619
0.089376,0.50771
0.089673,0.50924
0.08997,0.51077
0.090267,0.5123
0.090564,0.51384
0.090861,0.51539
0.091158,0.51693
0.091454,0.51848
0.091751,0.52004
0.092048,0.5216
0.092345,0.52316
0.092642,0.52473
0.092939,0.5263
0.093236,0.52787
0.093533,0.52945
0.09383,0.53103
0.094127,0.53262
0.094424,0.53421
0.094721,0.53581
0.095018,0.53741
0.095315,0.53901
0.095611,0.54062
0.095908,0.54223
0.096205,0.54385
0.096502,0.54547
0.096799,0.54709
0.097096,0.54872
0.097393,0.55035
0.09769,0.55199
0.097987,0.55363
0.098284,0.55528
0.098581,0.55693
0.098878,0.55859
0.099175,0.56025
0.099472,0.56191
0.099768,0.56358
0.10007,0.56525
0.10036,0.56693
0.10066,0.56861
0.10096,0.5703
0.10125,0.57199
0.10155,0.57368
0.10185,0.57538
0.10214,0.57709
0.10244,0.5788
0.10274,0.58051
0.10303,0.58223
0.10333,0.58395
0.10363,0.58568
0.10393,0.58741
0.10422,0.58915
0.10452,0.59089
0.10482,0.59264
0.10511,0.59439
0.10541,0.59615
0.10571,0.59791
0.106,0.59967
0.1063,0.60144
0.1066,0.60322
0.10689,0.605
0.10719,0.60679
0.10749,0.60858
0.10779,0.61037
0.10808,0.61217
0.10838,0.61398
0.10868,0.61579
0.10897,0.6176
0.10927,0.61942
0.10957,0.62125
0.10986,0.62308
0.11016,0.62492
0.11046,0.62676
0.11075,0.6286
0.11105,0.63045
0.11135,0.63231
0.11165,0.63417
0.11194,0.63604
0.11224,0.63791
0.11254,0.63979
0.11283,0.64167
0.11313,0.64356
0.11343,0.64545
0.11372,0.64735
0.11402,0.64926
0.11432,0.65117
0.11461,0.65308
0.11491,0.655
0.11521,0.65693
0.11551,0.65886
0.1158,0.6608
0.1161,0.66274
0.1164,0.66469
0.11669,0.66664
0.11699,0.6672
0.11729,0.6675
0.11758,0.6678
0.11788,0.66809
0.11818,0.66839
0.11848,0.66869
0.11877,0.66899
0.11907,0.66929
0.11937,0.66958
0.11966,0.66988
0.11996,0.67018
0.12026,0.67048
0.12055,0.67078
0.12085,0.67108
0.12115,0.67138
0.12144,0.67168
0.12174,0.67198
0.12204,0.67228
0.12234,0.67258
0.12263,0.67288
0.12293,0.67318
0.12323,0.67348
0.12352,0.67378
0.12382,0.67408
0.12412,0.67438
0.12441,0.67468
0.12471,0.67498
0.12501,0.67528
0.1253,0.67558
0.1256,0.67588
0.1259,0.67618
0.1262,0.67648
0.12649,0.67678
0.12679,0.67709
0.12709,0.67739
0.12738,0.67769
0.12768,0.67799
0.12798,0.67829
0.12827,0.6786
0.12857,0.6789
0.12887,0.6792
0.12916,0.6795
0.12946,0.67981
0.12976,0.68011
0.13006,0.68041
0.13035,0.68072
0.13065,0.68102
0.13095,0.68132
0.13124,0.68163
0.13154,0.68193
0.13184,0.68224
0.13213,0.68254
0.13243,0.68284
0.13273,0.68315
0.13302,0.68345
0.13332,0.68376
0.13362,0.68406
0.13392,0.68437
0.13421,0.68467
0.13451,0.68498
0.13481,0.68528
0.1351,0.68559
0.1354,0.68589
0.1357,0.6862
0.13599,0.6865
0.13629,0.68681
0.13659,0.68712
0.13688,0.68742
0.13718,0.68773
0.13748,0.68804
0.13778,0.68834
0.13807,0.68865
0.13837,0.68896
0.13867,0.68926
0.13896,0.68957
0.13926,0.68988
0.13956,0.69019
0.13985,0.69049
0.14015,0.6908
0.14045,0.69111
0.14074,0.69142
0.14104,0.69173
0.14134,0.69203
0.14164,0.69234
0.14193,0.69265
0.14223,0.69296
0.14253,0.69327
0.14282,0.69358
0.14312,0.69389
0.14342,0.6942
0.14371,0.69451
0.14401,0.69481
0.14431,0.69512
0.1446,0.69543
0.1449,0.69574
0.1452,0.69605
0.1455,0.69636
0.14579,0.69667
0.14609,0.69699
0.14639,0.6973
0.14668,0.69761
0.14698,0.69792
0.14728,0.69823
0.14757,0.69854
0.14787,0.69885
0.14817,0.69916
0.14847,0.69947
0.14876,0.69979
0.14906,0.7001
0.14936,0.70041
0.14965,0.70072
0.14995,0.70104
0.15025,0.70135
0.15054,0.70166
0.15084,0.70197
0.15114,0.70229
0.15143,0.7026
0.15173,0.70291
0.15203,0.70323
0.15233,0.70354
0.15262,0.70385
0.15292,0.70417
0.15322,0.70448
0.15351,0.70479
0.15381,0.70511
0.15411,0.70542
0.1544,0.70574
0.1547,0.70605
0.155,0.70637
0.15529,0.70668
0.15559,0.707
0.15589,0.70731
0.15619,0.70763
0.15648,0.70794
0.15678,0.70826
0.15708,0.70857
0.15737,0.70889
0.15767,0.70921
0.15797,0.70952
0.15826,0.70984
0.15856,0.71015
0.15886,0.71047
0.15915,0.71079
0.15945,0.7111
0.15975,0.71142
0.16005,0.71174
0.16034,0.71206
0.16064,0.71237
0.16094,0.71269
0.16123,0.71301
0.16153,0.71333
0.16183,0.71365
0.16212,0.71396
0.16242,0.71428
0.16272,0.7146
0.16301,0.71492
0.16331,0.71524
0.16361,0.71556
0.16391,0.71588
0.1642,0.71619
0.1645,0.71651
0.1648,0.71683
0.16509,0.71715
0.16539,0.71747
0.16569,0.71779
0.16598,0.71811
0.16628,0.71843
0.16658,0.71875
0.16687,0.71907
0.16717,0.71939
0.16747,0.71972
0.16777,0.72004
0.16806,0.72036
0.16836,0.72068
0.16866,0.721
0.16895,0.72132
0.16925,0.72164
0.16955,0.72197
0.16984,0.72229
0.17014,0.72261
0.17044,0.72293
0.17073,0.72325
0.17103,0.72358
0.17133,0.7239
0.17163,0.72422
0.17192,0.72454
0.17222,0.72487
0.17252,0.72519
0.17281,0.72551
0.17311,0.72584
0.17341,0.72616
0.1737,0.72649
0.174,0.72681
0.1743,0.72713
0.17459,0.72746
0.17489,0.72778
0.17519,0.72811
0.17549,0.72843
0.17578,0.72876
0.17608,0.72908
0.17638,0.72941
0.17667,0.72973
0.17697,0.73006
0.17727,0.73038
0.17756,0.73071
0.17786,0.73104
0.17816,0.73136
0.17845,0.73169
0.17875,0.73201
0.17905,0.73234
0.17935,0.73267
0.17964,0.733
0.17994,0.73332
0.18024,0.73365
0.18053,0.73398
0.18083,0.7343
0.18113,0.73463
0.18142,0.73496
0.18172,0.73529
0.18202,0.73562
0.18232,0.73594
0.18261,0.73627
0.18291,0.7366
0.18321,0.73693
0.1835,0.73726
0.1838,0.73759
0.1841,0.73792
0.18439,0.73825
0.18469,0.73858
0.18499,0.7389
0.18528,0.73923
0.18558,0.73956
0.18588,0.73989
0.18618,0.74022
0.18647,0.74055
0.18677,0.74089
0.18707,0.74122
0.18736,0.74155
0.18766,0.74188
0.18796,0.74221
0.18825,0.74254
0.18855,0.74287
0.18885,0.7432
0.18914,0.74354
0.18944,0.74387
0.18974,0.7442
0.19004,0.74453
0.19033,0.74486
0.19063,0.7452
0.19093,0.74553
0.19122,0.74586
0.19152,0.74619
0.19182,0.74653
0.19211,0.74686
0.19241,0.74719
0.19271,0.74753
0.193,0.74786
0.1933,0.7482
0.1936,0.74853
0.1939,0.74886
0.19419,0.7492
0.19449,0.74953
0.19479,0.74987
0.19508,0.7502
0.19538,0.75054
0.19568,0.75087
0.19597,0.75121
0.19627,0.75154
0.19657,0.75188
0.19686,0.75221
0.19716,0.75255
0.19746,0.75289
0.19776,0.75322
0.19805,0.75356
0.19835,0.7539
0.19865,0.75423
0.19894,0.75457
0.19924,0.75491
0.19954,0.75524
0.19983,0.75558
0.20013,0.75592
0.20043,0.75626
0.20072,0.75659
0.20102,0.75693
0.20132,0.75727
0.20162,0.75761
0.20191,0.75795
0.20221,0.75829
0.20251,0.75862
0.2028,0.75896
0.2031,0.7593
0.2034,0.75964
0.20369,0.75998
0.20399,0.76032
0.20429,0.76066
0.20458,0.761
0.20488,0.76134
0.20518,0.76168
0.20548,0.76202
0.20577,0.76236
0.20607,0.7627
0.20637,0.76304
0.20666,0.76338
0.20696,0.76372
0.20726,0.76407
0.20755,0.76441
0.20785,0.76475
0.20815,0.76509
0.20844,0.76543
0.20874,0.76577
0.20904,0.76612
0.20934,0.76646
0.20963,0.7668
0.20993,0.76714
0.21023,0.76749
0.21052,0.76783
0.21082,0.76817
0.21112,0.76852
0.21141,0.76886
0.21171,0.7692
0.21201,0.76955
0.2123,0.76989
0.2126,0.77024
0.2129,0.77058
0.2132,0.77093
0.21349,0.77127
0.21379,0.77162
0.21409,0.77196
0.21438,0.77231
0.21468,0.77265
0.21498,0.773
0.21527,0.77334
0.21557,0.77369
0.21587,0.77403
0.21617,0.77438
0.21646,0.77473
0.21676,0.77507
0.21706,0.77542
0.21735,0.77577
0.21765,0.77611
0.21795,0.77646
0.21824,0.77681
0.21854,0.77716
0.21884,0.7775
0.21913,0.77785
0.21943,0.7782
0.21973,0.77855
0.22003,0.7789
0.22032,0.77924
0.22062,0.77959
0.22092,0.77994
0.22121,0.78029
0.22151,0.78064
0.22181,0.78099
0.2221,0.78134
0.2224,0.78169
0.2227,0.78204
0.22299,0.78239
0.22329,0.78274
0.22359,0.78309
0.22389,0.78344
0.22418,0.78379
0.22448,0.78414
0.22478,0.78449
0.22507,0.78484
0.22537,0.78519
0.22567,0.78555
0.22596,0.7859
0.22626,0.78625
0.22656,0.7866
0.22685,0.78695
0.22715,0.78731
0.22745,0.78766
0.22775,0.78801
0.22804,0.78836
0.22834,0.78872
0.22864,0.78907
0.22893,0.78942
0.22923,0.78978
0.22953,0.79013
0.22982,0.79048
0.23012,0.79084
0.23042,0.79119
0.23071,0.79155
0.23101,0.7919
0.23131,0.79226
0.23161,0.79261
0.2319,0.79297
0.2322,0.79332
0.2325,0.79368
0.23279,0.79403
0.23309,0.79439
0.23339,0.79474
0.23368,0.7951
0.23398,0.79546
0.23428,0.79581
0.23457,0.79617
0.23487,0.79652
0.23517,0.79688
0.23547,0.79724
0.23576,0.7976
0.23606,0.79795
0.23636,0.79831
0.23665,0.79867
0.23695,0.79903
0.23725,0.79938
0.23754,0.79974
0.23784,0.8001
0.23814,0.80046
0.23843,0.80082
0.23873,0.80118
0.23903,0.80154
0.23933,0.8019
0.23962,0.80226
0.23992,0.80262
0.24022,0.80298
0.24051,0.80334
0.24081,0.8037
0.24111,0.80406
0.2414,0.80442
0.2417,0.80478
0.242,0.80514
0.24229,0.8055
0.24259,0.80586
0.24289,0.80622
0.24319,0.80658
0.24348,0.80695
0.24378,0.80731
0.24408,0.80767
0.24437,0.80803
0.24467,0.80839
0.24497,0.80876
0.24526,0.80912
0.24556,0.80948
0.24586,0.80985
0.24615,0.81021
0.24645,0.81057
0.24675,0.81094
0.24705,0.8113
0.24734,0.81166
0.24764,0.81203
0.24794,0.81239
0.24823,0.81276
0.24853,0.81312
0.24883,0.81349
0.24912,0.81385
0.24942,0.81422
0.24972,0.81458
0.25002,0.81495
0.25031,0.81531
0.25061,0.81568
0.25091,0.81605
0.2512,0.81641
0.2515,0.81678
0.2518,0.81715
0.25209,0.81751
0.25239,0.81788
0.25269,0.81825
0.25298,0.81861
0.25328,0.81898
0.25358,0.81935
0.25388,0.81972
0.25417,0.82009
0.25447,0.82045
0.25477,0.82082
0.25506,0.82119
0.25536,0.82156
0.25566,0.82193
0.25595,0.8223
0.25625,0.82267
0.25655,0.82304
0.25684,0.82341
0.25714,0.82378
0.25744,0.82415
0.25774,0.82452
0.25803,0.82489
0.25833,0.82526
0.25863,0.82563
0.25892,0.826
0.25922,0.82637
0.25952,0.82674
0.25981,0.82711
0.26011,0.82749
0.26041,0.82786
0.2607,0.82823
0.261,0.8286
0.2613,0.82898
0.2616,0.82935
0.26189,0.82972
0.26219,0.83009
0.26249,0.83047
0.26278,0.83084
0.26308,0.83121
0.26338,0.83159
0.26367,0.83196
0.26397,0.83234
0.26427,0.83271
0.26456,0.83309
0.26486,0.83346
0.26516,0.83383
0.26546,0.83421
0.26575,0.83458
0.26605,0.83496
0.26635,0.83534
0.26664,0.83571
0.26694,0.83609
0.26724,0.83646
0.26753,0.83684
0.26783,0.83722
0.26813,0.83759
0.26842,0.83797
0.26872,0.83835
0.26902,0.83872
0.26932,0.8391
0.26961,0.83948
0.26991,0.83986
0.27021,0.84024
0.2705,0.84061
0.2708,0.84099
0.2711,0.84137
0.27139,0.84175
0.27169,0.84213
0.27199,0.84251
0.27228,0.84289
0.27258,0.84327
0.27288,0.84365
0.27318,0.84403
0.27347,0.84441
0.27377,0.84479
0.27407,0.84517
0.27436,0.84555
0.27466,0.84593
0.27496,0.84631
0.27525,0.84669
0.27555,0.84707
0.27585,0.84745
0.27614,0.84784
0.27644,0.84822
0.27674,0.8486
0.27704,0.84898
0.27733,0.84937
0.27763,0.84975
0.27793,0.85013
0.27822,0.85051
0.27852,0.8509
0.27882,0.85128
0.27911,0.85166
0.27941,0.85205
0.27971,0.85243
0.28,0.85282
0.2803,0.8532
0.2806,0.85359
0.2809,0.85397
0.28119,0.85436
0.28149,0.85474
0.28179,0.85513
0.28208,0.85551
0.28238,0.8559
0.28268,0.85628
0.28297,0.85667
0.28327,0.85706
0.28357,0.85744
0.28387,0.85783
0.28416,0.85822
0.28446,0.8586
0.28476,0.85899
0.28505,0.85938
0.28535,0.85977
0.28565,0.86015
0.28594,0.86054
0.28624,0.86093
0.28654,0.86132
0.28683,0.86171
0.28713,0.8621
0.28743,0.86249
0.28773,0.86288
0.28802,0.86327
0.28832,0.86365
0.28862,0.86404
0.28891,0.86443
0.28921,0.86483
0.28951,0.86522
0.2898,0.86561
0.2901,0.866
0.2904,0.86639
0.29069,0.86678
0.29099,0.86717
0.29129,0.86756
0.29159,0.86795
0.29188,0.86835
0.29218,0.86874
0.29248,0.86913
0.29277,0.86952
0.29307,0.86992
0.29337,0.87031
0.29366,0.8707
0.29396,0.8711
0.29426,0.87149
0.29455,0.87188
0.29485,0.87228
0.29515,0.87267
0.29545,0.87297
0.29574,0.87297
0.29604,0.87297
0.29634,0.87297
0.29663,0.87297
0.29693,0.87297


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-NSGA.csv <==
0,0.1158
0.00029693,0.1158
0.00059386,0.1158
0.00089079,0.1158
0.0011877,0.1158
0.0014847,0.1158
0.0017816,0.1158
0.0020785,0.1158
0.0023754,0.1158
0.0026724,0.1158
0.0029693,0.1158
0.0032662,0.1158
0.0035632,0.1158
0.0038601,0.1158
0.004157,0.1158
0.004454,0.1158
0.0047509,0.1158
0.0050478,0.1158
0.0053447,0.1158
0.0056417,0.1158
0.0059386,0.1158
0.0062355,0.1158
0.0065325,0.1158
0.0068294,0.1158
0.0071263,0.1158
0.0074233,0.1158
0.0077202,0.1158
0.0080171,0.1158
0.008314,0.1158
0.008611,0.1158
0.0089079,0.1158
0.0092048,0.1158
0.0095018,0.1158
0.0097987,0.1158
0.010096,0.1158
0.010393,0.1158
0.010689,0.1158
0.010986,0.1158
0.011283,0.1158
0.01158,0.1158
0.011877,0.1158
0.012174,0.1158
0.012471,0.1158
0.012768,0.1158
0.013065,0.1158
0.013362,0.1158
0.013659,0.1158
0.013956,0.1158
0.014253,0.1158
0.01455,0.1158
0.014847,0.1158
0.015143,0.1158
0.01544,0.1158
0.015737,0.1158
0.016034,0.1158
0.016331,0.1158
0.016628,0.1158
0.016925,0.1158
0.017222,0.1158
0.017519,0.1158
0.017816,0.1158
0.018113,0.1158
0.01841,0.1158
0.018707,0.1158
0.019004,0.1158
0.0193,0.1158
0.019597,0.1158
0.019894,0.1158
0.020191,0.1158
0.020488,0.1158
0.020785,0.1158
0.021082,0.1158
0.021379,0.1158
0.021676,0.1158
0.021973,0.1158
0.02227,0.1158
0.022567,0.1158
0.022864,0.1158
0.023161,0.1158
0.023457,0.1158
0.023754,0.1158
0.024051,0.1158
0.024348,0.1158
0.024645,0.1158
0.024942,0.1158
0.025239,0.1158
0.025536,0.1158
0.025833,0.1158
0.02613,0.1158
0.026427,0.1158
0.026724,0.1158
0.027021,0.1158
0.027318,0.1158
0.027614,0.1158
0.027911,0.1158
0.028208,0.1158
0.028505,0.1158
0.028802,0.1158
0.029099,0.1158
0.029396,0.1158
0.029693,0.1158
0.02999,0.1158
0.030287,0.1158
0.030584,0.1158
0.030881,0.1158
0.031178,0.1158
0.031475,0.1158
0.031772,0.1158
0.032068,0.1158
0.032365,0.1158
0.032662,0.1158
0.032959,0.1158
0.033256,0.1158
0.033553,0.1158
0.03385,0.1158
0.034147,0.1158
0.034444,0.1158
0.034741,0.1158
0.035038,0.1158
0.035335,0.1158
0.035632,0.1158
0.035929,0.1158
0.036225,0.1158
0.036522,0.1158
0.036819,0.1158
0.037116,0.1158
0.037413,0.1158
0.03771,0.1158
0.038007,0.1158
0.038304,0.1158
0.038601,0.1158
0.038898,0.1158
0.039195,0.1158
0.039492,0.1158
0.039789,0.1158
0.040086,0.1158
0.040382,0.1158
0.040679,0.1158
0.040976,0.1158
0.041273,0.1158
0.04157,0.1158
0.041867,0.1158
0.042164,0.1158
0.042461,0.1158
0.042758,0.1158
0.043055,0.1158
0.043352,0.1158
0.043649,0.1158
0.043946,0.1158
0.044243,0.1158
0.04454,0.1158
0.044836,0.1158
0.045133,0.1158
0.04543,0.1158
0.045727,0.1158
0.046024,0.1158
0.046321,0.1158
0.046618,0.1158
0.046915,0.1158
0.047212,0.1158
0.047509,0.1158
0.047806,0.1158
0.048103,0.1158
0.0484,0.1158
0.048697,0.1158
0.048993,0.1158
0.04929,0.1158
0.049587,0.1158
0.049884,0.1158
0.050181,0.1158
0.050478,0.1158
0.050775,0.1158
0.051072,0.1158
0.051369,0.1158
0.051666,0.1158
0.051963,0.1158
0.05226,0.1158
0.052557,0.1158
0.052854,0.1158
0.05315,0.1158
0.053447,0.1158
0.053744,0.1158
0.054041,0.1158
0.054338,0.1158
0.054635,0.1158
0.054932,0.1158
0.055229,0.1158
0.055526,0.1158
0.055823,0.1158
0.05612,0.1158
0.056417,0.1158
0.056714,0.1158
0.057011,0.1158
0.057307,0.1158
0.057604,0.1158
0.057901,0.1158
0.058198,0.1158
0.058495,0.1158
0.058792,0.1158
0.059089,0.1158
0.059386,0.1158
0.059683,0.1158
0.05998,0.1158
0.060277,0.1158
0.060574,0.1158
0.060871,0.1158
0.061168,0.1158
0.061465,0.1158
0.061761,0.1158
0.062058,0.1158
0.062355,0.1158
0.062652,0.1158
0.062949,0.1158
0.063246,0.1158
0.063543,0.1158
0.06384,0.1158
0.064137,0.1158
0.064434,0.1158
0.064731,0.1158
0.065028,0.1158
0.065325,0.1158
0.065622,0.1158
0.065918,0.1158
0.066215,0.1158
0.066512,0.1158
0.066809,0.1158
0.067106,0.1158
0.067403,0.1158
0.0677,0.1158
0.067997,0.1158
0.068294,0.1158
0.068591,0.1158
0.068888,0.1158
0.069185,0.1158
0.069482,0.1158
0.069779,0.1158
0.070075,0.1158
0.070372,0.1158
0.070669,0.1158
0.070966,0.1158
0.071263,0.1158
0.07156,0.1158
0.071857,0.1158
0.072154,0.1158
0.072451,0.1158
0.072748,0.1158
0.073045,0.1158
0.073342,0.1158
0.073639,0.1158
0.073936,0.1158
0.074233,0.1158
0.074529,0.1158
0.074826,0.1158
0.075123,0.1158
0.07542,0.1158
0.075717,0.1158
0.076014,0.1158
0.076311,0.1158
0.076608,0.1158
0.076905,0.1158
0.077202,0.1158
0.077499,0.1158
0.077796,0.1158
0.078093,0.1158
0.07839,0.1158
0.078686,0.1158
0.078983,0.1158
0.07928,0.1158
0.079577,0.1158
0.079874,0.1158
0.080171,0.1158
0.080468,0.1158
0.080765,0.1158
0.081062,0.1158
0.081359,0.1158
0.081656,0.1158
0.081953,0.1158
0.08225,0.1158
0.082547,0.1158
0.082843,0.1158
0.08314,0.1158
0.083437,0.1158
0.083734,0.1158
0.084031,0.1158
0.084328,0.1158
0.084625,0.1158
0.084922,0.1158
0.085219,0.1158
0.085516,0.1158
0.085813,0.1158
0.08611,0.1158
0.086407,0.1158
0.086704,0.1158
0.087,0.1158
0.087297,0.1158
0.087594,0.1158
0.087891,0.1158
0.088188,0.1158
0.088485,0.1158
0.088782,0.1158
0.089079,0.1158
0.089376,0.1158
0.089673,0.1158
0.08997,0.1158
0.090267,0.1158
0.090564,0.1158
0.090861,0.1158
0.091158,0.1158
0.091454,0.1158
0.091751,0.1158
0.092048,0.1158
0.092345,0.1158
0.092642,0.1158
0.092939,0.1158
0.093236,0.1158
0.093533,0.1158
0.09383,0.1158
0.094127,0.1158
0.094424,0.1158
0.094721,0.1158
0.095018,0.1158
0.095315,0.1158
0.095611,0.1158
0.095908,0.1158
0.096205,0.1158
0.096502,0.1158
0.096799,0.1158
0.097096,0.1158
0.097393,0.1158
0.09769,0.1158
0.097987,0.1158
0.098284,0.1158
0.098581,0.1158
0.098878,0.1158
0.099175,0.1158
0.099472,0.1158
0.099768,0.1158
0.10007,0.1158
0.10036,0.1158
0.10066,0.1158
0.10096,0.1158
0.10125,0.1158
0.10155,0.1158
0.10185,0.1158
0.10214,0.1158
0.10244,0.1158
0.10274,0.1158
0.10303,0.1158
0.10333,0.1158
0.10363,0.1158
0.10393,0.1158
0.10422,0.1158
0.10452,0.1158
0.10482,0.1158
0.10511,0.1158
0.10541,0.1158
0.10571,0.1158
0.106,0.1158
0.1063,0.1158
0.1066,0.1158
0.10689,0.1158
0.10719,0.1158
0.10749,0.1158
0.10779,0.1158
0.10808,0.1158
0.10838,0.1158
0.10868,0.1158
0.10897,0.1158
0.10927,0.1158
0.10957,0.1158
0.10986,0.1158
0.11016,0.1158
0.11046,0.1158
0.11075,0.1158
0.11105,0.1158
0.11135,0.1158
0.11165,0.1158
0.11194,0.1158
0.11224,0.1158
0.11254,0.1158
0.11283,0.1158
0.11313,0.1158
0.11343,0.1158
0.11372,0.1158
0.11402,0.1158
0.11432,0.1158
0.11461,0.1158
0.11491,0.1158
0.11521,0.1158
0.11551,0.1158
0.1158,0.1158
0.1161,0.1158
0.1164,0.1158
0.11669,0.1158
0.11699,0.1158
0.11729,0.1158
0.11758,0.1158
0.11788,0.1158
0.11818,0.1158
0.11848,0.1158
0.11877,0.1158
0.11907,0.1158
0.11937,0.1158
0.11966,0.1158
0.11996,0.1158
0.12026,0.1158
0.12055,0.1158
0.12085,0.1158
0.12115,0.1158
0.12144,0.1158
0.12174,0.1158
0.12204,0.1158
0.12234,0.1158
0.12263,0.1158
0.12293,0.1158
0.12323,0.1158
0.12352,0.1158
0.12382,0.1158
0.12412,0.1158
0.12441,0.1158
0.12471,0.1158
0.12501,0.1158
0.1253,0.1158
0.1256,0.1158
0.1259,0.1158
0.1262,0.1158
0.12649,0.1158
0.12679,0.1158
0.12709,0.1158
0.12738,0.1158
0.12768,0.1158
0.12798,0.1158
0.12827,0.1158
0.12857,0.1158
0.12887,0.1158
0.12916,0.1158
0.12946,0.1158
0.12976,0.1158
0.13006,0.1158
0.13035,0.1158
0.13065,0.1158
0.13095,0.1158
0.13124,0.1158
0.13154,0.1158
0.13184,0.1158
0.13213,0.1158
0.13243,0.1158
0.13273,0.1158
0.13302,0.1158
0.13332,0.1158
0.13362,0.1158
0.13392,0.1158
0.13421,0.1158
0.13451,0.1158
0.13481,0.1158
0.1351,0.1158
0.1354,0.1158
0.1357,0.1158
0.13599,0.1158
0.13629,0.1158
0.13659,0.1158
0.13688,0.1158
0.13718,0.1158
0.13748,0.1158
0.13778,0.1158
0.13807,0.1158
0.13837,0.1158
0.13867,0.1158
0.13896,0.1158
0.13926,0.1158
0.13956,0.1158
0.13985,0.1158
0.14015,0.1158
0.14045,0.1158
0.14074,0.1158
0.14104,0.1158
0.14134,0.1158
0.14164,0.1158
0.14193,0.1158
0.14223,0.1158
0.14253,0.1158
0.14282,0.1158
0.14312,0.1158
0.14342,0.1158
0.14371,0.1158
0.14401,0.1158
0.14431,0.1158
0.1446,0.1158
0.1449,0.1158
0.1452,0.1158
0.1455,0.1158
0.14579,0.1158
0.14609,0.1158
0.14639,0.1158
0.14668,0.1158
0.14698,0.1158
0.14728,0.1158
0.14757,0.1158
0.14787,0.1158
0.14817,0.1158
0.14847,0.1158
0.14876,0.1158
0.14906,0.1158
0.14936,0.1158
0.14965,0.1158
0.14995,0.1158
0.15025,0.1158
0.15054,0.1158
0.15084,0.1158
0.15114,0.1158
0.15143,0.1158
0.15173,0.1158
0.15203,0.1158
0.15233,0.1158
0.15262,0.1158
0.15292,0.1158
0.15322,0.1158
0.15351,0.1158
0.15381,0.1158
0.15411,0.1158
0.1544,0.1158
0.1547,0.1158
0.155,0.1158
0.15529,0.1158
0.15559,0.1158
0.15589,0.1158
0.15619,0.1158
0.15648,0.1158
0.15678,0.1158
0.15708,0.1158
0.15737,0.1158
0.15767,0.1158
0.15797,0.1158
0.15826,0.1158
0.15856,0.1158
0.15886,0.1158
0.15915,0.1158
0.15945,0.1158
0.15975,0.1158
0.16005,0.1158
0.16034,0.1158
0.16064,0.1158
0.16094,0.1158
0.16123,0.1158
0.16153,0.1158
0.16183,0.1158
0.16212,0.1158
0.16242,0.1158
0.16272,0.1158
0.16301,0.1158
0.16331,0.1158
0.16361,0.1158
0.16391,0.1158
0.1642,0.1158
0.1645,0.1158
0.1648,0.1158
0.16509,0.1158
0.16539,0.1158
0.16569,0.1158
0.16598,0.1158
0.16628,0.1158
0.16658,0.1158
0.16687,0.1158
0.16717,0.1158
0.16747,0.1158
0.16777,0.1158
0.16806,0.1158
0.16836,0.1158
0.16866,0.1158
0.16895,0.1158
0.16925,0.1158
0.16955,0.1158
0.16984,0.1158
0.17014,0.1158
0.17044,0.1158
0.17073,0.1158
0.17103,0.1158
0.17133,0.1158
0.17163,0.1158
0.17192,0.1158
0.17222,0.1158
0.17252,0.1158
0.17281,0.1158
0.17311,0.1158
0.17341,0.1158
0.1737,0.1158
0.174,0.1158
0.1743,0.1158
0.17459,0.1158
0.17489,0.1158
0.17519,0.1158
0.17549,0.1158
0.17578,0.1158
0.17608,0.1158
0.17638,0.1158
0.17667,0.1158
0.17697,0.1158
0.17727,0.1158
0.17756,0.1158
0.17786,0.1158
0.17816,0.1158
0.17845,0.1158
0.17875,0.1158
0.17905,0.1158
0.17935,0.1158
0.17964,0.1158
0.17994,0.1158
0.18024,0.1158
0.18053,0.1158
0.18083,0.1158
0.18113,0.1158
0.18142,0.1158
0.18172,0.1158
0.18202,0.1158
0.18232,0.1158
0.18261,0.1158
0.18291,0.1158
0.18321,0.1158
0.1835,0.1158
0.1838,0.1158
0.1841,0.1158
0.18439,0.1158
0.18469,0.1158
0.18499,0.1158
0.18528,0.1158
0.18558,0.1158
0.18588,0.1158
0.18618,0.1158
0.18647,0.1158
0.18677,0.1158
0.18707,0.1158
0.18736,0.1158
0.18766,0.1158
0.18796,0.1158
0.18825,0.1158
0.18855,0.1158
0.18885,0.1158
0.18914,0.1158
0.18944,0.1158
0.18974,0.1158
0.19004,0.1158
0.19033,0.1158
0.19063,0.1158
0.19093,0.1158
0.19122,0.1158
0.19152,0.1158
0.19182,0.1158
0.19211,0.1158
0.19241,0.1158
0.19271,0.1158
0.193,0.1158
0.1933,0.1158
0.1936,0.1158
0.1939,0.1158
0.19419,0.1158
0.19449,0.1158
0.19479,0.1158
0.19508,0.1158
0.19538,0.1158
0.19568,0.1158
0.19597,0.1158
0.19627,0.1158
0.19657,0.1158
0.19686,0.1158
0.19716,0.1158
0.19746,0.1158
0.19776,0.1158
0.19805,0.1158
0.19835,0.1158
0.19865,0.1158
0.19894,0.1158
0.19924,0.1158
0.19954,0.1158
0.19983,0.1158
0.20013,0.1158
0.20043,0.1158
0.20072,0.1158
0.20102,0.1158
0.20132,0.1158
0.20162,0.1158
0.20191,0.1158
0.20221,0.1158
0.20251,0.1158
0.2028,0.1158
0.2031,0.1158
0.2034,0.1158
0.20369,0.1158
0.20399,0.1158
0.20429,0.1158
0.20458,0.1158
0.20488,0.1158
0.20518,0.1158
0.20548,0.1158
0.20577,0.1158
0.20607,0.1158
0.20637,0.1158
0.20666,0.1158
0.20696,0.1158
0.20726,0.1158
0.20755,0.1158
0.20785,0.1158
0.20815,0.1158
0.20844,0.1158
0.20874,0.1158
0.20904,0.1158
0.20934,0.1158
0.20963,0.1158
0.20993,0.1158
0.21023,0.1158
0.21052,0.1158
0.21082,0.1158
0.21112,0.1158
0.21141,0.1158
0.21171,0.1158
0.21201,0.1158
0.2123,0.1158
0.2126,0.1158
0.2129,0.1158
0.2132,0.1158
0.21349,0.1158
0.21379,0.1158
0.21409,0.1158
0.21438,0.1158
0.21468,0.1158
0.21498,0.1158
0.21527,0.1158
0.21557,0.1158
0.21587,0.1158
0.21617,0.1158
0.21646,0.1158
0.21676,0.1158
0.21706,0.1158
0.21735,0.1158
0.21765,0.1158
0.21795,0.1158
0.21824,0.1158
0.21854,0.1158
0.21884,0.1158
0.21913,0.1158
0.21943,0.1158
0.21973,0.1158
0.22003,0.1158
0.22032,0.1158
0.22062,0.1158
0.22092,0.1158
0.22121,0.1158
0.22151,0.1158
0.22181,0.1158
0.2221,0.1158
0.2224,0.1158
0.2227,0.1158
0.22299,0.1158
0.22329,0.1158
0.22359,0.1158
0.22389,0.1158
0.22418,0.1158
0.22448,0.1158
0.22478,0.1158
0.22507,0.1158
0.22537,0.1158
0.22567,0.1158
0.22596,0.1158
0.22626,0.1158
0.22656,0.1158
0.22685,0.1158
0.22715,0.1158
0.22745,0.1158
0.22775,0.1158
0.22804,0.1158
0.22834,0.1158
0.22864,0.1158
0.22893,0.1158
0.22923,0.1158
0.22953,0.1158
0.22982,0.1158
0.23012,0.1158
0.23042,0.1158
0.23071,0.1158
0.23101,0.1158
0.23131,0.1158
0.23161,0.1158
0.2319,0.1158
0.2322,0.1158
0.2325,0.1158
0.23279,0.1158
0.23309,0.1158
0.23339,0.1158
0.23368,0.1158
0.23398,0.1158
0.23428,0.1158
0.23457,0.1158
0.23487,0.1158
0.23517,0.1158
0.23547,0.1158
0.23576,0.1158
0.23606,0.1158
0.23636,0.1158
0.23665,0.1158
0.23695,0.1158
0.23725,0.1158
0.23754,0.1158
0.23784,0.1158
0.23814,0.1158
0.23843,0.1158
0.23873,0.1158
0.23903,0.1158
0.23933,0.1158
0.23962,0.1158
0.23992,0.1158
0.24022,0.1158
0.24051,0.1158
0.24081,0.1158
0.24111,0.1158
0.2414,0.1158
0.2417,0.1158
0.242,0.1158
0.24229,0.1158
0.24259,0.1158
0.24289,0.1158
0.24319,0.1158
0.24348,0.1158
0.24378,0.1158
0.24408,0.1158
0.24437,0.1158
0.24467,0.1158
0.24497,0.1158
0.24526,0.1158
0.24556,0.1158
0.24586,0.1158
0.24615,0.1158
0.24645,0.1158
0.24675,0.1158
0.24705,0.1158
0.24734,0.1158
0.24764,0.1158
0.24794,0.1158
0.24823,0.1158
0.24853,0.1158
0.24883,0.1158
0.24912,0.1158
0.24942,0.1158
0.24972,0.1158
0.25002,0.1158
0.25031,0.1158
0.25061,0.1158
0.25091,0.1158
0.2512,0.1158
0.2515,0.1158
0.2518,0.1158
0.25209,0.1158
0.25239,0.1158
0.25269,0.1158
0.25298,0.1158
0.25328,0.1158
0.25358,0.1158
0.25388,0.1158
0.25417,0.1158
0.25447,0.1158
0.25477,0.1158
0.25506,0.1158
0.25536,0.1158
0.25566,0.1158
0.25595,0.1158
0.25625,0.1158
0.25655,0.1158
0.25684,0.1158
0.25714,0.1158
0.25744,0.1158
0.25774,0.1158
0.25803,0.1158
0.25833,0.1158
0.25863,0.1158
0.25892,0.1158
0.25922,0.1158
0.25952,0.1158
0.25981,0.1158
0.26011,0.1158
0.26041,0.1158
0.2607,0.1158
0.261,0.1158
0.2613,0.1158
0.2616,0.1158
0.26189,0.1158
0.26219,0.1158
0.26249,0.1158
0.26278,0.1158
0.26308,0.1158
0.26338,0.1158
0.26367,0.1158
0.26397,0.1158
0.26427,0.1158
0.26456,0.1158
0.26486,0.1158
0.26516,0.1158
0.26546,0.1158
0.26575,0.1158
0.26605,0.1158
0.26635,0.1158
0.26664,0.1158
0.26694,0.1158
0.26724,0.1158
0.26753,0.1158
0.26783,0.1158
0.26813,0.1158
0.26842,0.1158
0.26872,0.1158
0.26902,0.1158
0.26932,0.1158
0.26961,0.1158
0.26991,0.1158
0.27021,0.1158
0.2705,0.1158
0.2708,0.1158
0.2711,0.1158
0.27139,0.1158
0.27169,0.1158
0.27199,0.1158
0.27228,0.1158
0.27258,0.1158
0.27288,0.1158
0.27318,0.1158
0.27347,0.1158
0.27377,0.1158
0.27407,0.1158
0.27436,0.1158
0.27466,0.1158
0.27496,0.1158
0.27525,0.1158
0.27555,0.1158
0.27585,0.1158
0.27614,0.1158
0.27644,0.1158
0.27674,0.1158
0.27704,0.1158
0.27733,0.1158
0.27763,0.1158
0.27793,0.1158
0.27822,0.1158
0.27852,0.1158
0.27882,0.1158
0.27911,0.1158
0.27941,0.1158
0.27971,0.1158
0.28,0.1158
0.2803,0.1158
0.2806,0.1158
0.2809,0.1158
0.28119,0.1158
0.28149,0.1158
0.28179,0.1158
0.28208,0.1158
0.28238,0.1158
0.28268,0.1158
0.28297,0.1158
0.28327,0.1158
0.28357,0.1158
0.28387,0.1158
0.28416,0.1158
0.28446,0.1158
0.28476,0.1158
0.28505,0.1158
0.28535,0.1158
0.28565,0.1158
0.28594,0.1158
0.28624,0.1158
0.28654,0.1158
0.28683,0.1158
0.28713,0.1158
0.28743,0.1158
0.28773,0.1158
0.28802,0.1158
0.28832,0.1158
0.28862,0.1158
0.28891,0.1158
0.28921,0.1158
0.28951,0.1158
0.2898,0.1158
0.2901,0.1158
0.2904,0.1158
0.29069,0.1158
0.29099,0.1158
0.29129,0.1158
0.29159,0.1158
0.29188,0.1158
0.29218,0.1158
0.29248,0.1158
0.29277,0.1158
0.29307,0.1158
0.29337,0.1158
0.29366,0.1158
0.29396,0.1158
0.29426,0.1158
0.29455,0.1158
0.29485,0.1158
0.29515,0.1158
0.29545,0.1158
0.29574,0.1158
0.29604,0.1158
0.29634,0.1158
0.29663,0.1158
0.29693,0.1158


==> img/Data/viperLines/exhpc/perfImprovLine-Canneal-exhaustive.csv <==
0,0.1158
0.00029693,0.12882
0.00059386,0.13074
0.00089079,0.13268
0.0011877,0.13462
0.0014847,0.13658
0.0017816,0.13854
0.0020785,0.14051
0.0023754,0.1425
0.0026724,0.14449
0.0029693,0.14649
0.0032662,0.1485
0.0035632,0.15052
0.0038601,0.15255
0.004157,0.15459
0.004454,0.15664
0.0047509,0.1587
0.0050478,0.16077
0.0053447,0.16285
0.0056417,0.16494
0.0059386,0.16704
0.0062355,0.16916
0.0065325,0.17128
0.0068294,0.17341
0.0071263,0.17555
0.0074233,0.17771
0.0077202,0.17987
0.0080171,0.18205
0.008314,0.18423
0.008611,0.18643
0.0089079,0.18864
0.0092048,0.19086
0.0095018,0.19309
0.0097987,0.19533
0.010096,0.19758
0.010393,0.19985
0.010689,0.20212
0.010986,0.20441
0.011283,0.20671
0.01158,0.20902
0.011877,0.21135
0.012174,0.21368
0.012471,0.21603
0.012768,0.21839
0.013065,0.22076
0.013362,0.22315
0.013659,0.22554
0.013956,0.22795
0.014253,0.23038
0.01455,0.23281
0.014847,0.23526
0.015143,0.23772
0.01544,0.2402
0.015737,0.24269
0.016034,0.24519
0.016331,0.2477
0.016628,0.25023
0.016925,0.25277
0.017222,0.25533
0.017519,0.2579
0.017816,0.26048
0.018113,0.26308
0.01841,0.26569
0.018707,0.26832
0.019004,0.27096
0.0193,0.27362
0.019597,0.27629
0.019894,0.27897
0.020191,0.28167
0.020488,0.28439
0.020785,0.28712
0.021082,0.28986
0.021379,0.29233
0.021676,0.29424
0.021973,0.29616
0.02227,0.29808
0.022567,0.30002
0.022864,0.30196
0.023161,0.3039
0.023457,0.30586
0.023754,0.30782
0.024051,0.30979
0.024348,0.31177
0.024645,0.31376
0.024942,0.31575
0.025239,0.31776
0.025536,0.31977
0.025833,0.32179
0.02613,0.32381
0.026427,0.32585
0.026724,0.32789
0.027021,0.32994
0.027318,0.332
0.027614,0.33407
0.027911,0.33614
0.028208,0.33823
0.028505,0.34032
0.028802,0.34242
0.029099,0.34453
0.029396,0.34665
0.029693,0.34878
0.02999,0.35092
0.030287,0.35306
0.030584,0.35522
0.030881,0.35738
0.031178,0.35955
0.031475,0.36173
0.031772,0.36392
0.032068,0.36612
0.032365,0.36833
0.032662,0.37055
0.032959,0.37278
0.033256,0.37501
0.033553,0.37726
0.03385,0.37951
0.034147,0.38178
0.034444,0.38405
0.034741,0.38634
0.035038,0.38863
0.035335,0.39094
0.035632,0.39325
0.035929,0.39557
0.036225,0.39791
0.036522,0.40025
0.036819,0.40261
0.037116,0.40497
0.037413,0.40734
0.03771,0.40973
0.038007,0.41212
0.038304,0.41453
0.038601,0.41612
0.038898,0.41769
0.039195,0.41928
0.039492,0.42086
0.039789,0.42245
0.040086,0.42405
0.040382,0.42564
0.040679,0.42725
0.040976,0.42886
0.041273,0.43047
0.04157,0.43209
0.041867,0.43371
0.042164,0.43534
0.042461,0.43697
0.042758,0.4386
0.043055,0.44025
0.043352,0.44189
0.043649,0.44354
0.043946,0.4452
0.044243,0.44686
0.04454,0.44852
0.044836,0.45019
0.045133,0.45187
0.04543,0.45355
0.045727,0.45523
0.046024,0.45692
0.046321,0.45862
0.046618,0.46032
0.046915,0.46202
0.047212,0.46374
0.047509,0.46545
0.047806,0.46717
0.048103,0.4689
0.0484,0.47063
0.048697,0.47236
0.048993,0.4741
0.04929,0.47585
0.049587,0.4776
0.049884,0.47936
0.050181,0.4808
0.050478,0.48202
0.050775,0.48324
0.051072,0.48447
0.051369,0.4857
0.051666,0.48693
0.051963,0.48816
0.05226,0.48939
0.052557,0.49063
0.052854,0.49187
0.05315,0.49311
0.053447,0.49436
0.053744,0.49561
0.054041,0.49686
0.054338,0.49811
0.054635,0.49937
0.054932,0.50063
0.055229,0.50189
0.055526,0.50315
0.055823,0.50442
0.05612,0.50569
0.056417,0.50696
0.056714,0.50824
0.057011,0.50952
0.057307,0.5108
0.057604,0.51208
0.057901,0.51337
0.058198,0.51465
0.058495,0.51595
0.058792,0.51724
0.059089,0.51854
0.059386,0.51984
0.059683,0.52114
0.05998,0.52245
0.060277,0.52375
0.060574,0.52506
0.060871,0.52638
0.061168,0.5277
0.061465,0.52902
0.061761,0.53034
0.062058,0.53166
0.062355,0.53299
0.062652,0.53432
0.062949,0.53566
0.063246,0.53699
0.063543,0.53833
0.06384,0.53968
0.064137,0.54102
0.064434,0.54237
0.064731,0.54372
0.065028,0.54508
0.065325,0.54644
0.065622,0.5478
0.065918,0.54916
0.066215,0.55053
0.066512,0.5519
0.066809,0.55327
0.067106,0.55464
0.067403,0.55602
0.0677,0.55741
0.067997,0.55879
0.068294,0.56018
0.068591,0.56157
0.068888,0.56296
0.069185,0.56436
0.069482,0.56576
0.069779,0.56717
0.070075,0.56857
0.070372,0.56998
0.070669,0.57139
0.070966,0.57281
0.071263,0.57423
0.07156,0.57565
0.071857,0.57708
0.072154,0.57851
0.072451,0.57994
0.072748,0.58138
0.073045,0.58281
0.073342,0.58426
0.073639,0.5857
0.073936,0.58715
0.074233,0.5886
0.074529,0.59006
0.074826,0.59152
0.075123,0.59298
0.07542,0.59444
0.075717,0.59591
0.076014,0.59738
0.076311,0.59886
0.076608,0.60034
0.076905,0.60182
0.077202,0.60331
0.077499,0.60479
0.077796,0.60629
0.078093,0.60778
0.07839,0.60928
0.078686,0.61078
0.078983,0.61229
0.07928,0.6138
0.079577,0.61502
0.079874,0.61619
0.080171,0.61737
0.080468,0.61854
0.080765,0.61972
0.081062,0.6209
0.081359,0.62208
0.081656,0.62326
0.081953,0.62445
0.08225,0.62564
0.082547,0.62683
0.082843,0.62802
0.08314,0.62921
0.083437,0.63041
0.083734,0.63161
0.084031,0.63281
0.084328,0.63401
0.084625,0.63522
0.084922,0.63642
0.085219,0.63763
0.085516,0.63884
0.085813,0.64006
0.08611,0.64127
0.086407,0.64249
0.086704,0.64371
0.087,0.64494
0.087297,0.64616
0.087594,0.64739
0.087891,0.64862
0.088188,0.64985
0.088485,0.65108
0.088782,0.65232
0.089079,0.65356
0.089376,0.6548
0.089673,0.65604
0.08997,0.65729
0.090267,0.65854
0.090564,0.65979
0.090861,0.66104
0.091158,0.6623
0.091454,0.66355
0.091751,0.66481
0.092048,0.66607
0.092345,0.66734
0.092642,0.6686
0.092939,0.66987
0.093236,0.67115
0.093533,0.67242
0.09383,0.67369
0.094127,0.67497
0.094424,0.67625
0.094721,0.67754
0.095018,0.67882
0.095315,0.68011
0.095611,0.6814
0.095908,0.6827
0.096205,0.68399
0.096502,0.68529
0.096799,0.68659
0.097096,0.68778
0.097393,0.6889
0.09769,0.69003
0.097987,0.69116
0.098284,0.69229
0.098581,0.69342
0.098878,0.69455
0.099175,0.69569
0.099472,0.69683
0.099768,0.69797
0.10007,0.69911
0.10036,0.70025
0.10066,0.7014
0.10096,0.70255
0.10125,0.7037
0.10155,0.70485
0.10185,0.706
0.10214,0.70715
0.10244,0.70831
0.10274,0.70947
0.10303,0.71063
0.10333,0.71179
0.10363,0.71296
0.10393,0.71412
0.10422,0.71529
0.10452,0.71646
0.10482,0.71764
0.10511,0.71881
0.10541,0.71999
0.10571,0.72116
0.106,0.72234
0.1063,0.72353
0.1066,0.72471
0.10689,0.7259
0.10719,0.72709
0.10749,0.72828
0.10779,0.72947
0.10808,0.73066
0.10838,0.73186
0.10868,0.73306
0.10897,0.73426
0.10927,0.73545
0.10957,0.73665
0.10986,0.73784
0.11016,0.73904
0.11046,0.74024
0.11075,0.74144
0.11105,0.74264
0.11135,0.74385
0.11165,0.74506
0.11194,0.74627
0.11224,0.74748
0.11254,0.74869
0.11283,0.74991
0.11313,0.75113
0.11343,0.75235
0.11372,0.75357
0.11402,0.75479
0.11432,0.75602
0.11461,0.75725
0.11491,0.75848
0.11521,0.75971
0.11551,0.76095
0.1158,0.76218
0.1161,0.76321
0.1164,0.764
0.11669,0.76478
0.11699,0.76557
0.11729,0.76636
0.11758,0.76715
0.11788,0.76794
0.11818,0.76874
0.11848,0.76953
0.11877,0.77032
0.11907,0.77112
0.11937,0.77191
0.11966,0.77271
0.11996,0.77351
0.12026,0.77431
0.12055,0.7751
0.12085,0.7759
0.12115,0.77671
0.12144,0.77751
0.12174,0.77831
0.12204,0.77911
0.12234,0.77992
0.12263,0.78072
0.12293,0.78153
0.12323,0.78234
0.12352,0.78314
0.12382,0.78395
0.12412,0.78476
0.12441,0.78557
0.12471,0.78639
0.12501,0.7872
0.1253,0.78801
0.1256,0.78883
0.1259,0.78964
0.1262,0.79046
0.12649,0.79127
0.12679,0.79209
0.12709,0.79291
0.12738,0.79373
0.12768,0.79455
0.12798,0.79537
0.12827,0.79619
0.12857,0.79702
0.12887,0.79784
0.12916,0.79867
0.12946,0.79949
0.12976,0.80032
0.13006,0.80115
0.13035,0.80198
0.13065,0.80281
0.13095,0.80364
0.13124,0.80447
0.13154,0.8053
0.13184,0.80613
0.13213,0.80697
0.13243,0.8078
0.13273,0.80864
0.13302,0.80948
0.13332,0.81031
0.13362,0.81115
0.13392,0.81199
0.13421,0.81283
0.13451,0.81368
0.13481,0.81452
0.1351,0.81536
0.1354,0.81621
0.1357,0.81705
0.13599,0.8179
0.13629,0.81875
0.13659,0.8196
0.13688,0.82044
0.13718,0.8213
0.13748,0.82215
0.13778,0.823
0.13807,0.82385
0.13837,0.82471
0.13867,0.82556
0.13896,0.82642
0.13926,0.82727
0.13956,0.82813
0.13985,0.82899
0.14015,0.82985
0.14045,0.83071
0.14074,0.83157
0.14104,0.83244
0.14134,0.8333
0.14164,0.83417
0.14193,0.83503
0.14223,0.8359
0.14253,0.83677
0.14282,0.83764
0.14312,0.83851
0.14342,0.83938
0.14371,0.84025
0.14401,0.84112
0.14431,0.842
0.1446,0.84287
0.1449,0.84375
0.1452,0.84462
0.1455,0.8455
0.14579,0.84638
0.14609,0.84726
0.14639,0.84814
0.14668,0.84902
0.14698,0.84991
0.14728,0.85079
0.14757,0.85167
0.14787,0.85256
0.14817,0.85345
0.14847,0.85433
0.14876,0.85522
0.14906,0.85611
0.14936,0.857
0.14965,0.8579
0.14995,0.85879
0.15025,0.85968
0.15054,0.86058
0.15084,0.86148
0.15114,0.86237
0.15143,0.86327
0.15173,0.86417
0.15203,0.86507
0.15233,0.86597
0.15262,0.86687
0.15292,0.86778
0.15322,0.86868
0.15351,0.86959
0.15381,0.8705
0.15411,0.8714
0.1544,0.87231
0.1547,0.87322
0.155,0.87413
0.15529,0.87504
0.15559,0.87596
0.15589,0.87687
0.15619,0.87779
0.15648,0.8787
0.15678,0.87962
0.15708,0.88054
0.15737,0.88146
0.15767,0.88238
0.15797,0.8833
0.15826,0.88422
0.15856,0.88515
0.15886,0.88607
0.15915,0.887
0.15945,0.88792
0.15975,0.88885
0.16005,0.88978
0.16034,0.89071
0.16064,0.89164
0.16094,0.89258
0.16123,0.89351
0.16153,0.89444
0.16183,0.89538
0.16212,0.89632
0.16242,0.89726
0.16272,0.89819
0.16301,0.89913
0.16331,0.90008
0.16361,0.90102
0.16391,0.90196
0.1642,0.90291
0.1645,0.90385
0.1648,0.9048
0.16509,0.90575
0.16539,0.9067
0.16569,0.90765
0.16598,0.9086
0.16628,0.90955
0.16658,0.91051
0.16687,0.91146
0.16717,0.91242
0.16747,0.91337
0.16777,0.91433
0.16806,0.91529
0.16836,0.91625
0.16866,0.91721
0.16895,0.91818
0.16925,0.91914
0.16955,0.92011
0.16984,0.92104
0.17014,0.92133
0.17044,0.92161
0.17073,0.9219
0.17103,0.92219
0.17133,0.92248
0.17163,0.92276
0.17192,0.92305
0.17222,0.92334
0.17252,0.92363
0.17281,0.92391
0.17311,0.9242
0.17341,0.92449
0.1737,0.92478
0.174,0.92506
0.1743,0.92535
0.17459,0.92564
0.17489,0.92593
0.17519,0.92622
0.17549,0.92651
0.17578,0.9268
0.17608,0.92708
0.17638,0.92737
0.17667,0.92766
0.17697,0.92795
0.17727,0.92824
0.17756,0.92853
0.17786,0.92882
0.17816,0.92911
0.17845,0.9294
0.17875,0.92969
0.17905,0.92998
0.17935,0.93027
0.17964,0.93056
0.17994,0.93085
0.18024,0.93114
0.18053,0.93143
0.18083,0.93172
0.18113,0.93201
0.18142,0.9323
0.18172,0.93259
0.18202,0.93288
0.18232,0.93317
0.18261,0.93346
0.18291,0.93376
0.18321,0.93405
0.1835,0.93434
0.1838,0.93463
0.1841,0.93492
0.18439,0.93521
0.18469,0.9355
0.18499,0.9358
0.18528,0.93609
0.18558,0.93638
0.18588,0.93667
0.18618,0.93697
0.18647,0.93726
0.18677,0.93755
0.18707,0.93784
0.18736,0.93814
0.18766,0.93843
0.18796,0.93872
0.18825,0.93902
0.18855,0.93931
0.18885,0.9396
0.18914,0.93989
0.18944,0.94019
0.18974,0.94048
0.19004,0.94078
0.19033,0.94107
0.19063,0.94136
0.19093,0.94166
0.19122,0.94195
0.19152,0.94225
0.19182,0.94254
0.19211,0.94283
0.19241,0.94313
0.19271,0.94342
0.193,0.94372
0.1933,0.94401
0.1936,0.94431
0.1939,0.9446
0.19419,0.9449
0.19449,0.94519
0.19479,0.94549
0.19508,0.94579
0.19538,0.94608
0.19568,0.94638
0.19597,0.94667
0.19627,0.94697
0.19657,0.94726
0.19686,0.94756
0.19716,0.94786
0.19746,0.94815
0.19776,0.94845
0.19805,0.94875
0.19835,0.94904
0.19865,0.94934
0.19894,0.94964
0.19924,0.94993
0.19954,0.95023
0.19983,0.95053
0.20013,0.95083
0.20043,0.95112
0.20072,0.95142
0.20102,0.95172
0.20132,0.95202
0.20162,0.95231
0.20191,0.95261
0.20221,0.95291
0.20251,0.95321
0.2028,0.95351
0.2031,0.95381
0.2034,0.9541
0.20369,0.9544
0.20399,0.9547
0.20429,0.955
0.20458,0.9553
0.20488,0.9556
0.20518,0.9559
0.20548,0.9562
0.20577,0.9565
0.20607,0.9568
0.20637,0.9571
0.20666,0.9574
0.20696,0.9577
0.20726,0.958
0.20755,0.9583
0.20785,0.9586
0.20815,0.9589
0.20844,0.9592
0.20874,0.9595
0.20904,0.9598
0.20934,0.9601
0.20963,0.9604
0.20993,0.9607
0.21023,0.961
0.21052,0.9613
0.21082,0.9616
0.21112,0.9619
0.21141,0.96221
0.21171,0.96251
0.21201,0.96281
0.2123,0.96311
0.2126,0.96341
0.2129,0.96372
0.2132,0.96402
0.21349,0.96432
0.21379,0.96462
0.21409,0.96492
0.21438,0.96523
0.21468,0.96553
0.21498,0.96583
0.21527,0.96614
0.21557,0.96644
0.21587,0.96674
0.21617,0.96705
0.21646,0.96735
0.21676,0.96765
0.21706,0.96796
0.21735,0.96826
0.21765,0.96856
0.21795,0.96887
0.21824,0.96917
0.21854,0.96948
0.21884,0.96978
0.21913,0.97008
0.21943,0.97039
0.21973,0.97069
0.22003,0.971
0.22032,0.9713
0.22062,0.97161
0.22092,0.97191
0.22121,0.97222
0.22151,0.97252
0.22181,0.97283
0.2221,0.97313
0.2224,0.97344
0.2227,0.97375
0.22299,0.97405
0.22329,0.97436
0.22359,0.97466
0.22389,0.97497
0.22418,0.97528
0.22448,0.97558
0.22478,0.97589
0.22507,0.9762
0.22537,0.9765
0.22567,0.97681
0.22596,0.97712
0.22626,0.97742
0.22656,0.97773
0.22685,0.97804
0.22715,0.97835
0.22745,0.97865
0.22775,0.97896
0.22804,0.97927
0.22834,0.97958
0.22864,0.97988
0.22893,0.98019
0.22923,0.9805
0.22953,0.98081
0.22982,0.98112
0.23012,0.98143
0.23042,0.98173
0.23071,0.98204
0.23101,0.98235
0.23131,0.98266
0.23161,0.98297
0.2319,0.98328
0.2322,0.98359
0.2325,0.9839
0.23279,0.98421
0.23309,0.98452
0.23339,0.98483
0.23368,0.98514
0.23398,0.98545
0.23428,0.98576
0.23457,0.98607
0.23487,0.98638
0.23517,0.98669
0.23547,0.987
0.23576,0.98731
0.23606,0.98762
0.23636,0.98793
0.23665,0.98824
0.23695,0.98855
0.23725,0.98887
0.23754,0.98918
0.23784,0.98949
0.23814,0.9898
0.23843,0.99011
0.23873,0.99042
0.23903,0.99074
0.23933,0.99105
0.23962,0.99136
0.23992,0.99167
0.24022,0.99199
0.24051,0.9923
0.24081,0.99261
0.24111,0.99292
0.2414,0.99324
0.2417,0.99355
0.242,0.99386
0.24229,0.99418
0.24259,0.99449
0.24289,0.9948
0.24319,0.99512
0.24348,0.99543
0.24378,0.99574
0.24408,0.99606
0.24437,0.99613
0.24467,0.99615
0.24497,0.99618
0.24526,0.9962
0.24556,0.99622
0.24586,0.99624
0.24615,0.99626
0.24645,0.99629
0.24675,0.99631
0.24705,0.99633
0.24734,0.99635
0.24764,0.99637
0.24794,0.9964
0.24823,0.99642
0.24853,0.99644
0.24883,0.99646
0.24912,0.99648
0.24942,0.99651
0.24972,0.99653
0.25002,0.99655
0.25031,0.99657
0.25061,0.99659
0.25091,0.99661
0.2512,0.99664
0.2515,0.99666
0.2518,0.99668
0.25209,0.9967
0.25239,0.99672
0.25269,0.99675
0.25298,0.99677
0.25328,0.99679
0.25358,0.99681
0.25388,0.99683
0.25417,0.99686
0.25447,0.99688
0.25477,0.9969
0.25506,0.99692
0.25536,0.99694
0.25566,0.99697
0.25595,0.99699
0.25625,0.99701
0.25655,0.99703
0.25684,0.99705
0.25714,0.99708
0.25744,0.9971
0.25774,0.99712
0.25803,0.99714
0.25833,0.99716
0.25863,0.99719
0.25892,0.99721
0.25922,0.99723
0.25952,0.99725
0.25981,0.99727
0.26011,0.9973
0.26041,0.99732
0.2607,0.99734
0.261,0.99736
0.2613,0.99738
0.2616,0.99741
0.26189,0.99743
0.26219,0.99745
0.26249,0.99747
0.26278,0.99749
0.26308,0.99751
0.26338,0.99754
0.26367,0.99756
0.26397,0.99758
0.26427,0.9976
0.26456,0.99762
0.26486,0.99765
0.26516,0.99767
0.26546,0.99769
0.26575,0.99771
0.26605,0.99773
0.26635,0.99776
0.26664,0.99778
0.26694,0.9978
0.26724,0.99782
0.26753,0.99784
0.26783,0.99787
0.26813,0.99789
0.26842,0.99791
0.26872,0.99793
0.26902,0.99795
0.26932,0.99798
0.26961,0.998
0.26991,0.99802
0.27021,0.99804
0.2705,0.99806
0.2708,0.99809
0.2711,0.99811
0.27139,0.99813
0.27169,0.99815
0.27199,0.99817
0.27228,0.9982
0.27258,0.99822
0.27288,0.99824
0.27318,0.99826
0.27347,0.99828
0.27377,0.99831
0.27407,0.99833
0.27436,0.99835
0.27466,0.99837
0.27496,0.99839
0.27525,0.99842
0.27555,0.99844
0.27585,0.99846
0.27614,0.99848
0.27644,0.9985
0.27674,0.99853
0.27704,0.99855
0.27733,0.99857
0.27763,0.99859
0.27793,0.99861
0.27822,0.99864
0.27852,0.99866
0.27882,0.99868
0.27911,0.9987
0.27941,0.99872
0.27971,0.99875
0.28,0.99877
0.2803,0.99879
0.2806,0.99881
0.2809,0.99883
0.28119,0.99886
0.28149,0.99888
0.28179,0.9989
0.28208,0.99892
0.28238,0.99894
0.28268,0.99897
0.28297,0.99899
0.28327,0.99901
0.28357,0.99903
0.28387,0.99905
0.28416,0.99908
0.28446,0.9991
0.28476,0.99912
0.28505,0.99914
0.28535,0.99916
0.28565,0.99919
0.28594,0.99921
0.28624,0.99923
0.28654,0.99925
0.28683,0.99927
0.28713,0.9993
0.28743,0.99932
0.28773,0.99934
0.28802,0.99936
0.28832,0.99938
0.28862,0.99941
0.28891,0.99943
0.28921,0.99945
0.28951,0.99947
0.2898,0.99949
0.2901,0.99952
0.2904,0.99954
0.29069,0.99956
0.29099,0.99958
0.29129,0.9996
0.29159,0.99963
0.29188,0.99965
0.29218,0.99967
0.29248,0.99969
0.29277,0.99971
0.29307,0.99974
0.29337,0.99976
0.29366,0.99978
0.29396,0.9998
0.29426,0.99982
0.29455,0.99985
0.29485,0.99987
0.29515,0.99989
0.29545,0.99991
0.29574,0.99993
0.29604,0.99996
0.29634,0.99998
0.29663,1
0.29693,1


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-BOA-0.csv <==
0,0
0.00068589,0.0043494
0.0013718,0.0088898
0.0020577,0.013634
0.0027436,0.018596
0.0034294,0.02379
0.0041153,0.029235
0.0048012,0.034948
0.0054871,0.04095
0.006173,0.047263
0.0068589,0.053913
0.0075448,0.060925
0.0082307,0.068332
0.0089166,0.076168
0.0096025,0.08447
0.010288,0.093282
0.010974,0.10265
0.01166,0.11264
0.012346,0.12329
0.013032,0.1347
0.013718,0.14693
0.014404,0.16008
0.01509,0.17426
0.015775,0.1896
0.016461,0.20623
0.017147,0.22434
0.017833,0.24413
0.018519,0.26584
0.019205,0.28978
0.019891,0.31628
0.020577,0.34581
0.021263,0.3789
0.021948,0.41623
0.022634,0.43528
0.02332,0.43857
0.024006,0.44217
0.024692,0.44615
0.025378,0.45056
0.026064,0.45546
0.02675,0.47731
0.027436,0.435
0.028121,0.42655
0.028807,0.42643
0.029493,0.42632
0.030179,0.4262
0.030865,0.42609
0.031551,0.42597
0.032237,0.42586
0.032923,0.42574
0.033609,0.42563
0.034294,0.42551
0.03498,0.4254
0.035666,0.42528
0.036352,0.42517
0.037038,0.42505
0.037724,0.42493
0.03841,0.42482
0.039096,0.4247
0.039782,0.42458
0.040468,0.42447
0.041153,0.42435
0.041839,0.42423
0.042525,0.42412
0.043211,0.424
0.043897,0.42388
0.044583,0.42377
0.045269,0.42365
0.045955,0.42353
0.046641,0.42341
0.047326,0.4233
0.048012,0.42318
0.048698,0.42306
0.049384,0.42294
0.05007,0.42283
0.050756,0.42271
0.051442,0.42259
0.052128,0.42247
0.052814,0.42235
0.053499,0.42223
0.054185,0.42211
0.054871,0.422
0.055557,0.42188
0.056243,0.42176
0.056929,0.42164
0.057615,0.42152
0.058301,0.4214
0.058987,0.42128
0.059672,0.42116
0.060358,0.42104
0.061044,0.42092
0.06173,0.4208
0.062416,0.42068
0.063102,0.42056
0.063788,0.42044
0.064474,0.42032
0.06516,0.4202
0.065845,0.42008
0.066531,0.41996
0.067217,0.41984
0.067903,0.41971
0.068589,0.41959
0.069275,0.41947
0.069961,0.41935
0.070647,0.41923
0.071333,0.41911
0.072018,0.41899
0.072704,0.41886
0.07339,0.41874
0.074076,0.41862
0.074762,0.4185
0.075448,0.41838
0.076134,0.41825
0.07682,0.41813
0.077506,0.41801
0.078191,0.41788
0.078877,0.41776
0.079563,0.41764
0.080249,0.41751
0.080935,0.41739
0.081621,0.41727
0.082307,0.41714
0.082993,0.41702
0.083679,0.4169
0.084364,0.41677
0.08505,0.41665
0.085736,0.41652
0.086422,0.4164
0.087108,0.41628
0.087794,0.41615
0.08848,0.41603
0.089166,0.4159
0.089852,0.41578
0.090537,0.41565
0.091223,0.41553
0.091909,0.4154
0.092595,0.41528
0.093281,0.41515
0.093967,0.41502
0.094653,0.4149
0.095339,0.41477
0.096025,0.41465
0.09671,0.41452
0.097396,0.41439
0.098082,0.41427
0.098768,0.41414
0.099454,0.41401
0.10014,0.41389
0.10083,0.41376
0.10151,0.41363
0.1022,0.41351
0.10288,0.41338
0.10357,0.41325
0.10426,0.41312
0.10494,0.413
0.10563,0.41287
0.10631,0.41274
0.107,0.41261
0.10768,0.41248
0.10837,0.41236
0.10906,0.41223
0.10974,0.4121
0.11043,0.41197
0.11111,0.41184
0.1118,0.41171
0.11249,0.41158
0.11317,0.41145
0.11386,0.41132
0.11454,0.41119
0.11523,0.41106
0.11592,0.41093
0.1166,0.4108
0.11729,0.41067
0.11797,0.41054
0.11866,0.41041
0.11934,0.41028
0.12003,0.41015
0.12072,0.41002
0.1214,0.40989
0.12209,0.40976
0.12277,0.40963
0.12346,0.4095
0.12415,0.40937
0.12483,0.40923
0.12552,0.4091
0.1262,0.40897
0.12689,0.40884
0.12758,0.40871
0.12826,0.40857
0.12895,0.40844
0.12963,0.40831
0.13032,0.40818
0.131,0.40804
0.13169,0.40791
0.13238,0.40778
0.13306,0.40765
0.13375,0.40751
0.13443,0.40738
0.13512,0.40725
0.13581,0.40711
0.13649,0.40698
0.13718,0.40684
0.13786,0.40671
0.13855,0.40658
0.13924,0.40644
0.13992,0.40631
0.14061,0.40617
0.14129,0.40604
0.14198,0.4059
0.14267,0.40577
0.14335,0.40563
0.14404,0.4055
0.14472,0.40536
0.14541,0.40523
0.14609,0.40509
0.14678,0.40495
0.14747,0.40482
0.14815,0.40468
0.14884,0.40454
0.14952,0.40441
0.15021,0.40427
0.1509,0.40413
0.15158,0.404
0.15227,0.40386
0.15295,0.40372
0.15364,0.40359
0.15433,0.40345
0.15501,0.40331
0.1557,0.40317
0.15638,0.40304
0.15707,0.4029
0.15775,0.40276
0.15844,0.40262
0.15913,0.40248
0.15981,0.40234
0.1605,0.4022
0.16118,0.40207
0.16187,0.40193
0.16256,0.40179
0.16324,0.40165
0.16393,0.40151
0.16461,0.40137
0.1653,0.40123
0.16599,0.40109
0.16667,0.40095
0.16736,0.40081
0.16804,0.40067
0.16873,0.40053
0.16941,0.40039
0.1701,0.40025
0.17079,0.40011
0.17147,0.39996
0.17216,0.39982
0.17284,0.39968
0.17353,0.39954
0.17422,0.3994
0.1749,0.39926
0.17559,0.39911
0.17627,0.39897
0.17696,0.39883
0.17765,0.39869
0.17833,0.39854
0.17902,0.3984
0.1797,0.39826
0.18039,0.39812
0.18107,0.39797
0.18176,0.39849
0.18245,0.39938
0.18313,0.40027
0.18382,0.40116
0.1845,0.40206
0.18519,0.40295
0.18588,0.40384
0.18656,0.40474
0.18725,0.40564
0.18793,0.40653
0.18862,0.40743
0.18931,0.40833
0.18999,0.40923
0.19068,0.41013
0.19136,0.41103
0.19205,0.41194
0.19274,0.41284
0.19342,0.41375
0.19411,0.41465
0.19479,0.41556
0.19548,0.41647
0.19616,0.41738
0.19685,0.41829
0.19754,0.4192
0.19822,0.42011
0.19891,0.42102
0.19959,0.42193
0.20028,0.42285
0.20097,0.42377
0.20165,0.42468
0.20234,0.4256
0.20302,0.42652
0.20371,0.42744
0.2044,0.42836
0.20508,0.42928
0.20577,0.4302
0.20645,0.43113
0.20714,0.43186
0.20782,0.43184
0.20851,0.43182
0.2092,0.4318
0.20988,0.43178
0.21057,0.43176
0.21125,0.43174
0.21194,0.43172
0.21263,0.43169
0.21331,0.43167
0.214,0.43165
0.21468,0.43163
0.21537,0.43161
0.21606,0.43159
0.21674,0.43157
0.21743,0.43155
0.21811,0.43153
0.2188,0.43151
0.21948,0.43149
0.22017,0.43147
0.22086,0.43145
0.22154,0.43142
0.22223,0.4314
0.22291,0.43138
0.2236,0.43136
0.22429,0.43134
0.22497,0.43132
0.22566,0.4313
0.22634,0.43128
0.22703,0.43126
0.22772,0.43124
0.2284,0.43122
0.22909,0.4312
0.22977,0.43118
0.23046,0.43116
0.23114,0.43113
0.23183,0.43111
0.23252,0.43109
0.2332,0.43107
0.23389,0.43105
0.23457,0.43103
0.23526,0.43101
0.23595,0.43099
0.23663,0.43097
0.23732,0.43095
0.238,0.43093
0.23869,0.43091
0.23938,0.43089
0.24006,0.43086
0.24075,0.43084
0.24143,0.43082
0.24212,0.4308
0.24281,0.43078
0.24349,0.43076
0.24418,0.43074
0.24486,0.43072
0.24555,0.4307
0.24623,0.43068
0.24692,0.43066
0.24761,0.43064
0.24829,0.43062
0.24898,0.4306
0.24966,0.43057
0.25035,0.43055
0.25104,0.43053
0.25172,0.43051
0.25241,0.43049
0.25309,0.43047
0.25378,0.43045
0.25447,0.43043
0.25515,0.43041
0.25584,0.43039
0.25652,0.43037
0.25721,0.43035
0.25789,0.43033
0.25858,0.4303
0.25927,0.43028
0.25995,0.43026
0.26064,0.43024
0.26132,0.43022
0.26201,0.4302
0.2627,0.43018
0.26338,0.43016
0.26407,0.43014
0.26475,0.43012
0.26544,0.4301
0.26613,0.43008
0.26681,0.43006
0.2675,0.43004
0.26818,0.43001
0.26887,0.42999
0.26955,0.42997
0.27024,0.42995
0.27093,0.42993
0.27161,0.42991
0.2723,0.42989
0.27298,0.42987
0.27367,0.42985
0.27436,0.42983
0.27504,0.42981
0.27573,0.42979
0.27641,0.42977
0.2771,0.42974
0.27779,0.42972
0.27847,0.4297
0.27916,0.42968
0.27984,0.42966
0.28053,0.42964
0.28121,0.42962
0.2819,0.4296
0.28259,0.42958
0.28327,0.42956
0.28396,0.42954
0.28464,0.42952
0.28533,0.4295
0.28602,0.42947
0.2867,0.42945
0.28739,0.42943
0.28807,0.42941
0.28876,0.42939
0.28945,0.42937
0.29013,0.42935
0.29082,0.42933
0.2915,0.42931
0.29219,0.42929
0.29288,0.42927
0.29356,0.42925
0.29425,0.42923
0.29493,0.42921
0.29562,0.42918
0.2963,0.42916
0.29699,0.42914
0.29768,0.42912
0.29836,0.4291
0.29905,0.42908
0.29973,0.42906
0.30042,0.42904
0.30111,0.42902
0.30179,0.429
0.30248,0.42898
0.30316,0.42896
0.30385,0.42894
0.30454,0.42891
0.30522,0.42889
0.30591,0.42887
0.30659,0.42885
0.30728,0.42883
0.30796,0.42881
0.30865,0.42879
0.30934,0.42877
0.31002,0.42875
0.31071,0.42873
0.31139,0.42871
0.31208,0.42869
0.31277,0.42867
0.31345,0.42865
0.31414,0.42862
0.31482,0.4286
0.31551,0.42858
0.3162,0.42856
0.31688,0.42854
0.31757,0.42852
0.31825,0.4285
0.31894,0.42848
0.31962,0.42846
0.32031,0.42844
0.321,0.42842
0.32168,0.4284
0.32237,0.42838
0.32305,0.42835
0.32374,0.42833
0.32443,0.42831
0.32511,0.42829
0.3258,0.42827
0.32648,0.42825
0.32717,0.42823
0.32786,0.42821
0.32854,0.42819
0.32923,0.42817
0.32991,0.42815
0.3306,0.42813
0.33128,0.42811
0.33197,0.42809
0.33266,0.42806
0.33334,0.42804
0.33403,0.42802
0.33471,0.428
0.3354,0.42798
0.33609,0.42796
0.33677,0.42794
0.33746,0.42792
0.33814,0.4279
0.33883,0.42788
0.33952,0.42786
0.3402,0.42784
0.34089,0.42782
0.34157,0.42779
0.34226,0.42777
0.34294,0.42775
0.34363,0.42773
0.34432,0.42771
0.345,0.42769
0.34569,0.42767
0.34637,0.42765
0.34706,0.42763
0.34775,0.42761
0.34843,0.42759
0.34912,0.42757
0.3498,0.42755
0.35049,0.42752
0.35118,0.4275
0.35186,0.42748
0.35255,0.42746
0.35323,0.42744
0.35392,0.42742
0.35461,0.4274
0.35529,0.42738
0.35598,0.42736
0.35666,0.42734
0.35735,0.42732
0.35803,0.4273
0.35872,0.42728
0.35941,0.42726
0.36009,0.42723
0.36078,0.42721
0.36146,0.42719
0.36215,0.42717
0.36284,0.42715
0.36352,0.42713
0.36421,0.42711
0.36489,0.42709
0.36558,0.42707
0.36627,0.42705
0.36695,0.42703
0.36764,0.42701
0.36832,0.42699
0.36901,0.42696
0.36969,0.42694
0.37038,0.42692
0.37107,0.4269
0.37175,0.42688
0.37244,0.42686
0.37312,0.42684
0.37381,0.42682
0.3745,0.4268
0.37518,0.42678
0.37587,0.42676
0.37655,0.42674
0.37724,0.42672
0.37793,0.4267
0.37861,0.42667
0.3793,0.42665
0.37998,0.42663
0.38067,0.42661
0.38135,0.42659
0.38204,0.42657
0.38273,0.42655
0.38341,0.42653
0.3841,0.42651
0.38478,0.42649
0.38547,0.42647
0.38616,0.42645
0.38684,0.42643
0.38753,0.4264
0.38821,0.42638
0.3889,0.42636
0.38959,0.42634
0.39027,0.42632
0.39096,0.4263
0.39164,0.42628
0.39233,0.42626
0.39301,0.42624
0.3937,0.42622
0.39439,0.4262
0.39507,0.42618
0.39576,0.42616
0.39644,0.42614
0.39713,0.42611
0.39782,0.42609
0.3985,0.42607
0.39919,0.42605
0.39987,0.42603
0.40056,0.42601
0.40125,0.42599
0.40193,0.42597
0.40262,0.42595
0.4033,0.42593
0.40399,0.42591
0.40468,0.42589
0.40536,0.42587
0.40605,0.42584
0.40673,0.42582
0.40742,0.4258
0.4081,0.42578
0.40879,0.42576
0.40948,0.42574
0.41016,0.42572
0.41085,0.4257
0.41153,0.42568
0.41222,0.42566
0.41291,0.42564
0.41359,0.42562
0.41428,0.4256
0.41496,0.42557
0.41565,0.42555
0.41634,0.42553
0.41702,0.42551
0.41771,0.42549
0.41839,0.42547
0.41908,0.42545
0.41976,0.42543
0.42045,0.42541
0.42114,0.42539
0.42182,0.42537
0.42251,0.42535
0.42319,0.42533
0.42388,0.42531
0.42457,0.42528
0.42525,0.42526
0.42594,0.42524
0.42662,0.42522
0.42731,0.4252
0.428,0.42518
0.42868,0.42516
0.42937,0.42514
0.43005,0.42512
0.43074,0.4251
0.43142,0.42508
0.43211,0.42506
0.4328,0.42504
0.43348,0.42501
0.43417,0.42499
0.43485,0.42497
0.43554,0.42495
0.43623,0.42493
0.43691,0.42491
0.4376,0.42489
0.43828,0.42487
0.43897,0.42485
0.43966,0.42483
0.44034,0.42481
0.44103,0.42479
0.44171,0.42477
0.4424,0.42475
0.44308,0.42472
0.44377,0.4247
0.44446,0.42468
0.44514,0.42466
0.44583,0.42464
0.44651,0.42462
0.4472,0.4246
0.44789,0.42458
0.44857,0.42456
0.44926,0.42454
0.44994,0.42452
0.45063,0.4245
0.45132,0.42448
0.452,0.42445
0.45269,0.42443
0.45337,0.42441
0.45406,0.42439
0.45475,0.42437
0.45543,0.42435
0.45612,0.42433
0.4568,0.42431
0.45749,0.42429
0.45817,0.42427
0.45886,0.42425
0.45955,0.42423
0.46023,0.42421
0.46092,0.42419
0.4616,0.42416
0.46229,0.42414
0.46298,0.42412
0.46366,0.4241
0.46435,0.42408
0.46503,0.42406
0.46572,0.42404
0.46641,0.42402
0.46709,0.424
0.46778,0.42398
0.46846,0.42396
0.46915,0.42394
0.46983,0.42392
0.47052,0.42389
0.47121,0.42387
0.47189,0.42385
0.47258,0.42383
0.47326,0.42381
0.47395,0.42379
0.47464,0.42377
0.47532,0.42375
0.47601,0.42373
0.47669,0.42371
0.47738,0.42369
0.47807,0.42367
0.47875,0.42365
0.47944,0.42362
0.48012,0.4236
0.48081,0.42358
0.48149,0.42356
0.48218,0.42354
0.48287,0.42352
0.48355,0.4235
0.48424,0.42348
0.48492,0.42346
0.48561,0.42344
0.4863,0.42342
0.48698,0.4234
0.48767,0.42338
0.48835,0.42336
0.48904,0.42333
0.48973,0.42331
0.49041,0.42329
0.4911,0.42327
0.49178,0.42325
0.49247,0.42323
0.49315,0.42321
0.49384,0.42319
0.49453,0.42317
0.49521,0.42315
0.4959,0.42313
0.49658,0.42311
0.49727,0.42309
0.49796,0.42306
0.49864,0.42304
0.49933,0.42302
0.50001,0.423
0.5007,0.42298
0.50139,0.42296
0.50207,0.42294
0.50276,0.42292
0.50344,0.4229
0.50413,0.42288
0.50482,0.42286
0.5055,0.42284
0.50619,0.42282
0.50687,0.4228
0.50756,0.42277
0.50824,0.42275
0.50893,0.42273
0.50962,0.42271
0.5103,0.42269
0.51099,0.42267
0.51167,0.42265
0.51236,0.42263
0.51305,0.42261
0.51373,0.42259
0.51442,0.42257
0.5151,0.42255
0.51579,0.42253
0.51648,0.4225
0.51716,0.42248
0.51785,0.42246
0.51853,0.42244
0.51922,0.42242
0.5199,0.4224
0.52059,0.42238
0.52128,0.42236
0.52196,0.42234
0.52265,0.42232
0.52333,0.4223
0.52402,0.42228
0.52471,0.42226
0.52539,0.42224
0.52608,0.42221
0.52676,0.42219
0.52745,0.42217
0.52814,0.42215
0.52882,0.42213
0.52951,0.42211
0.53019,0.42209
0.53088,0.42207
0.53156,0.42205
0.53225,0.42203
0.53294,0.42201
0.53362,0.42199
0.53431,0.42197
0.53499,0.42194
0.53568,0.42192
0.53637,0.4219
0.53705,0.42188
0.53774,0.42186
0.53842,0.42184
0.53911,0.42182
0.5398,0.4218
0.54048,0.42178
0.54117,0.42176
0.54185,0.42174
0.54254,0.42172
0.54322,0.4217
0.54391,0.42167
0.5446,0.42165
0.54528,0.42163
0.54597,0.42161
0.54665,0.42159
0.54734,0.42157
0.54803,0.42155
0.54871,0.42153
0.5494,0.42151
0.55008,0.42149
0.55077,0.42147
0.55146,0.42145
0.55214,0.42143
0.55283,0.42141
0.55351,0.42138
0.5542,0.42136
0.55489,0.42134
0.55557,0.42132
0.55626,0.4213
0.55694,0.42128
0.55763,0.42126
0.55831,0.42124
0.559,0.42122
0.55969,0.4212
0.56037,0.42118
0.56106,0.42116
0.56174,0.42114
0.56243,0.42111
0.56312,0.42109
0.5638,0.42107
0.56449,0.42105
0.56517,0.42103
0.56586,0.42101
0.56655,0.42099
0.56723,0.42097
0.56792,0.42095
0.5686,0.42093
0.56929,0.42091
0.56997,0.42089
0.57066,0.42087
0.57135,0.42085
0.57203,0.42082
0.57272,0.4208
0.5734,0.42078
0.57409,0.42076
0.57478,0.42074
0.57546,0.42072
0.57615,0.4207
0.57683,0.42068
0.57752,0.42066
0.57821,0.42064
0.57889,0.42062
0.57958,0.4206
0.58026,0.42058
0.58095,0.42055
0.58163,0.42053
0.58232,0.42051
0.58301,0.42049
0.58369,0.42047
0.58438,0.42045
0.58506,0.42043
0.58575,0.42041
0.58644,0.42039
0.58712,0.42037
0.58781,0.42035
0.58849,0.42033
0.58918,0.42031
0.58987,0.42029
0.59055,0.42026
0.59124,0.42024
0.59192,0.42022
0.59261,0.4202
0.59329,0.42018
0.59398,0.42016
0.59467,0.42014
0.59535,0.42012
0.59604,0.4201
0.59672,0.42008
0.59741,0.42006
0.5981,0.42004
0.59878,0.42002
0.59947,0.41999
0.60015,0.41997
0.60084,0.41995
0.60153,0.41993
0.60221,0.41991
0.6029,0.41989
0.60358,0.41987
0.60427,0.41985
0.60495,0.41983
0.60564,0.41981
0.60633,0.41979
0.60701,0.41977
0.6077,0.41975
0.60838,0.41972
0.60907,0.4197
0.60976,0.41968
0.61044,0.41966
0.61113,0.41964
0.61181,0.41962
0.6125,0.4196
0.61319,0.41958
0.61387,0.41956
0.61456,0.41954
0.61524,0.41952
0.61593,0.4195
0.61662,0.41948
0.6173,0.41946
0.61799,0.41943
0.61867,0.41941
0.61936,0.41939
0.62004,0.41937
0.62073,0.41937
0.62142,0.41937
0.6221,0.41937
0.62279,0.41937
0.62347,0.41937
0.62416,0.41937
0.62485,0.41937
0.62553,0.41937
0.62622,0.41937
0.6269,0.41937
0.62759,0.41937
0.62828,0.41937
0.62896,0.41937
0.62965,0.41937
0.63033,0.41937
0.63102,0.41937
0.6317,0.41937
0.63239,0.41937
0.63308,0.41937
0.63376,0.41937
0.63445,0.41937
0.63513,0.41937
0.63582,0.41937
0.63651,0.41937
0.63719,0.41937
0.63788,0.41937
0.63856,0.41937
0.63925,0.41937
0.63994,0.41937
0.64062,0.41937
0.64131,0.41937
0.64199,0.41937
0.64268,0.41937
0.64336,0.41937
0.64405,0.41937
0.64474,0.41937
0.64542,0.41937
0.64611,0.41937
0.64679,0.41937
0.64748,0.41937
0.64817,0.41937
0.64885,0.41937
0.64954,0.41937
0.65022,0.41937
0.65091,0.41937
0.6516,0.41937
0.65228,0.41937
0.65297,0.41937
0.65365,0.41937
0.65434,0.41937
0.65502,0.41937
0.65571,0.41937
0.6564,0.41937
0.65708,0.41937
0.65777,0.41937
0.65845,0.41937
0.65914,0.41937
0.65983,0.41937
0.66051,0.41937
0.6612,0.41937
0.66188,0.41937
0.66257,0.41937
0.66326,0.41937
0.66394,0.41937
0.66463,0.41937
0.66531,0.41937
0.666,0.41937
0.66669,0.41937
0.66737,0.41937
0.66806,0.41937
0.66874,0.41937
0.66943,0.41937
0.67011,0.41937
0.6708,0.41937
0.67149,0.41937
0.67217,0.41937
0.67286,0.41937
0.67354,0.41937
0.67423,0.41937
0.67492,0.41937
0.6756,0.41937
0.67629,0.41937
0.67697,0.41937
0.67766,0.41937
0.67835,0.41937
0.67903,0.41937
0.67972,0.41937
0.6804,0.41937
0.68109,0.41937
0.68177,0.41937
0.68246,0.41937
0.68315,0.41937
0.68383,0.41937
0.68452,0.41937
0.6852,0.41937
0.68589,0.41937


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-BOA-5.csv <==
0,0
0.00068589,0.028625
0.0013718,0.033634
0.0020577,0.038871
0.0027436,0.044351
0.0034294,0.050092
0.0041153,0.056114
0.0048012,0.062437
0.0054871,0.069084
0.006173,0.076082
0.0068589,0.083458
0.0075448,0.091244
0.0082307,0.099475
0.0089166,0.10819
0.0096025,0.11744
0.010288,0.12726
0.010974,0.13772
0.01166,0.14887
0.012346,0.1608
0.013032,0.17357
0.013718,0.1873
0.014404,0.20208
0.01509,0.21804
0.015775,0.23534
0.016461,0.25414
0.017147,0.27466
0.017833,0.29713
0.018519,0.32185
0.019205,0.34918
0.019891,0.37954
0.020577,0.41349
0.021263,0.45168
0.021948,0.49493
0.022634,0.49825
0.02332,0.49818
0.024006,0.4981
0.024692,0.49802
0.025378,0.49793
0.026064,0.49782
0.02675,0.51439
0.027436,0.48896
0.028121,0.49552
0.028807,0.50383
0.029493,0.50353
0.030179,0.50324
0.030865,0.50294
0.031551,0.50264
0.032237,0.50234
0.032923,0.50204
0.033609,0.50174
0.034294,0.50144
0.03498,0.50114
0.035666,0.50084
0.036352,0.50054
0.037038,0.50024
0.037724,0.49994
0.03841,0.49964
0.039096,0.49934
0.039782,0.49904
0.040468,0.49874
0.041153,0.49843
0.041839,0.49813
0.042525,0.49783
0.043211,0.49753
0.043897,0.49722
0.044583,0.49692
0.045269,0.49662
0.045955,0.49631
0.046641,0.49601
0.047326,0.49571
0.048012,0.4954
0.048698,0.4951
0.049384,0.49479
0.05007,0.49449
0.050756,0.49418
0.051442,0.49388
0.052128,0.49357
0.052814,0.49327
0.053499,0.49296
0.054185,0.49265
0.054871,0.49235
0.055557,0.49204
0.056243,0.49173
0.056929,0.49143
0.057615,0.49112
0.058301,0.49081
0.058987,0.4905
0.059672,0.49019
0.060358,0.48989
0.061044,0.48958
0.06173,0.48927
0.062416,0.48896
0.063102,0.48865
0.063788,0.48834
0.064474,0.48803
0.06516,0.48772
0.065845,0.48741
0.066531,0.4871
0.067217,0.48679
0.067903,0.48648
0.068589,0.48617
0.069275,0.48585
0.069961,0.48554
0.070647,0.48523
0.071333,0.48492
0.072018,0.48461
0.072704,0.48429
0.07339,0.48398
0.074076,0.48367
0.074762,0.48335
0.075448,0.48304
0.076134,0.48273
0.07682,0.48241
0.077506,0.4821
0.078191,0.48178
0.078877,0.48147
0.079563,0.48115
0.080249,0.48084
0.080935,0.48052
0.081621,0.48021
0.082307,0.47989
0.082993,0.47957
0.083679,0.47926
0.084364,0.47894
0.08505,0.47862
0.085736,0.4783
0.086422,0.47799
0.087108,0.47767
0.087794,0.47735
0.08848,0.47703
0.089166,0.47671
0.089852,0.47639
0.090537,0.47608
0.091223,0.47576
0.091909,0.47544
0.092595,0.47512
0.093281,0.4748
0.093967,0.47448
0.094653,0.47416
0.095339,0.47383
0.096025,0.47351
0.09671,0.47319
0.097396,0.47287
0.098082,0.47255
0.098768,0.47223
0.099454,0.4719
0.10014,0.47158
0.10083,0.47126
0.10151,0.47094
0.1022,0.47061
0.10288,0.47029
0.10357,0.46996
0.10426,0.46964
0.10494,0.46932
0.10563,0.46899
0.10631,0.46867
0.107,0.46834
0.10768,0.46802
0.10837,0.46769
0.10906,0.46736
0.10974,0.46704
0.11043,0.46671
0.11111,0.46638
0.1118,0.46606
0.11249,0.46573
0.11317,0.4654
0.11386,0.46507
0.11454,0.46475
0.11523,0.46442
0.11592,0.46409
0.1166,0.46376
0.11729,0.46343
0.11797,0.4631
0.11866,0.46277
0.11934,0.46244
0.12003,0.46211
0.12072,0.46178
0.1214,0.46145
0.12209,0.46112
0.12277,0.46079
0.12346,0.46046
0.12415,0.46013
0.12483,0.45979
0.12552,0.45946
0.1262,0.45913
0.12689,0.4588
0.12758,0.45846
0.12826,0.45813
0.12895,0.4578
0.12963,0.45746
0.13032,0.45713
0.131,0.4568
0.13169,0.45646
0.13238,0.45613
0.13306,0.45579
0.13375,0.45545
0.13443,0.45512
0.13512,0.45478
0.13581,0.45445
0.13649,0.45411
0.13718,0.45377
0.13786,0.45344
0.13855,0.4531
0.13924,0.45276
0.13992,0.45242
0.14061,0.45209
0.14129,0.45175
0.14198,0.45141
0.14267,0.45107
0.14335,0.45073
0.14404,0.45039
0.14472,0.45005
0.14541,0.44971
0.14609,0.44937
0.14678,0.44903
0.14747,0.44869
0.14815,0.44835
0.14884,0.44801
0.14952,0.44767
0.15021,0.44732
0.1509,0.44698
0.15158,0.44664
0.15227,0.4463
0.15295,0.44595
0.15364,0.44561
0.15433,0.44527
0.15501,0.44492
0.1557,0.44458
0.15638,0.44423
0.15707,0.44389
0.15775,0.44354
0.15844,0.4432
0.15913,0.44285
0.15981,0.44251
0.1605,0.44216
0.16118,0.44181
0.16187,0.44147
0.16256,0.44112
0.16324,0.44077
0.16393,0.44042
0.16461,0.44008
0.1653,0.43973
0.16599,0.43938
0.16667,0.43903
0.16736,0.43868
0.16804,0.43833
0.16873,0.43798
0.16941,0.43763
0.1701,0.43728
0.17079,0.43693
0.17147,0.43658
0.17216,0.43623
0.17284,0.43588
0.17353,0.43553
0.17422,0.43518
0.1749,0.43482
0.17559,0.43447
0.17627,0.43412
0.17696,0.43377
0.17765,0.43341
0.17833,0.43306
0.17902,0.43271
0.1797,0.43235
0.18039,0.432
0.18107,0.43164
0.18176,0.43196
0.18245,0.43224
0.18313,0.43233
0.18382,0.43242
0.1845,0.43252
0.18519,0.43261
0.18588,0.4327
0.18656,0.43278
0.18725,0.43287
0.18793,0.43296
0.18862,0.43305
0.18931,0.43314
0.18999,0.43323
0.19068,0.43332
0.19136,0.43341
0.19205,0.43349
0.19274,0.43358
0.19342,0.43367
0.19411,0.43376
0.19479,0.43385
0.19548,0.43394
0.19616,0.43403
0.19685,0.43412
0.19754,0.4342
0.19822,0.43429
0.19891,0.43438
0.19959,0.43447
0.20028,0.43456
0.20097,0.43465
0.20165,0.43474
0.20234,0.43483
0.20302,0.43491
0.20371,0.435
0.2044,0.43509
0.20508,0.43518
0.20577,0.43527
0.20645,0.43536
0.20714,0.43545
0.20782,0.43554
0.20851,0.43563
0.2092,0.43572
0.20988,0.4358
0.21057,0.43589
0.21125,0.43598
0.21194,0.43607
0.21263,0.43616
0.21331,0.43625
0.214,0.43634
0.21468,0.43643
0.21537,0.43652
0.21606,0.43661
0.21674,0.4367
0.21743,0.43678
0.21811,0.43687
0.2188,0.43696
0.21948,0.43705
0.22017,0.43714
0.22086,0.43723
0.22154,0.43732
0.22223,0.43741
0.22291,0.4375
0.2236,0.43759
0.22429,0.43768
0.22497,0.43777
0.22566,0.43785
0.22634,0.43794
0.22703,0.43803
0.22772,0.43812
0.2284,0.43821
0.22909,0.4383
0.22977,0.43839
0.23046,0.43848
0.23114,0.43857
0.23183,0.43866
0.23252,0.43875
0.2332,0.43884
0.23389,0.43893
0.23457,0.43902
0.23526,0.43911
0.23595,0.4392
0.23663,0.43928
0.23732,0.43937
0.238,0.43946
0.23869,0.43955
0.23938,0.43964
0.24006,0.43973
0.24075,0.43982
0.24143,0.43991
0.24212,0.44
0.24281,0.44009
0.24349,0.44018
0.24418,0.44027
0.24486,0.44036
0.24555,0.44045
0.24623,0.44054
0.24692,0.44063
0.24761,0.44072
0.24829,0.44081
0.24898,0.4409
0.24966,0.44099
0.25035,0.44108
0.25104,0.44117
0.25172,0.44126
0.25241,0.44134
0.25309,0.44143
0.25378,0.44152
0.25447,0.44161
0.25515,0.4417
0.25584,0.44179
0.25652,0.44188
0.25721,0.44197
0.25789,0.44206
0.25858,0.44215
0.25927,0.44224
0.25995,0.44233
0.26064,0.44242
0.26132,0.44251
0.26201,0.4426
0.2627,0.44269
0.26338,0.44278
0.26407,0.44287
0.26475,0.44296
0.26544,0.44305
0.26613,0.44314
0.26681,0.44323
0.2675,0.44332
0.26818,0.44341
0.26887,0.4435
0.26955,0.44359
0.27024,0.44368
0.27093,0.44377
0.27161,0.44386
0.2723,0.44395
0.27298,0.44404
0.27367,0.44413
0.27436,0.44422
0.27504,0.44431
0.27573,0.4444
0.27641,0.44449
0.2771,0.44458
0.27779,0.44467
0.27847,0.44476
0.27916,0.44485
0.27984,0.44494
0.28053,0.44503
0.28121,0.44512
0.2819,0.44521
0.28259,0.4453
0.28327,0.44539
0.28396,0.44548
0.28464,0.44557
0.28533,0.44566
0.28602,0.44575
0.2867,0.44584
0.28739,0.44593
0.28807,0.44603
0.28876,0.44612
0.28945,0.44621
0.29013,0.4463
0.29082,0.44639
0.2915,0.44648
0.29219,0.44657
0.29288,0.44666
0.29356,0.44675
0.29425,0.44684
0.29493,0.44693
0.29562,0.44702
0.2963,0.44711
0.29699,0.4472
0.29768,0.44729
0.29836,0.44738
0.29905,0.44747
0.29973,0.44756
0.30042,0.44765
0.30111,0.44774
0.30179,0.44783
0.30248,0.44792
0.30316,0.44801
0.30385,0.44811
0.30454,0.4482
0.30522,0.44829
0.30591,0.44838
0.30659,0.44847
0.30728,0.44856
0.30796,0.44865
0.30865,0.44874
0.30934,0.44883
0.31002,0.44892
0.31071,0.44901
0.31139,0.4491
0.31208,0.44919
0.31277,0.44928
0.31345,0.44937
0.31414,0.44946
0.31482,0.44956
0.31551,0.44965
0.3162,0.44974
0.31688,0.44983
0.31757,0.44992
0.31825,0.45001
0.31894,0.4501
0.31962,0.45019
0.32031,0.45028
0.321,0.45037
0.32168,0.45046
0.32237,0.45055
0.32305,0.45065
0.32374,0.45074
0.32443,0.45083
0.32511,0.45092
0.3258,0.45101
0.32648,0.4511
0.32717,0.45119
0.32786,0.45128
0.32854,0.45137
0.32923,0.45146
0.32991,0.45155
0.3306,0.45165
0.33128,0.45174
0.33197,0.45183
0.33266,0.45192
0.33334,0.45201
0.33403,0.4521
0.33471,0.45219
0.3354,0.45228
0.33609,0.45237
0.33677,0.45247
0.33746,0.45256
0.33814,0.45265
0.33883,0.45274
0.33952,0.45283
0.3402,0.45292
0.34089,0.45301
0.34157,0.4531
0.34226,0.45319
0.34294,0.45329
0.34363,0.45338
0.34432,0.45347
0.345,0.45356
0.34569,0.45365
0.34637,0.45374
0.34706,0.45383
0.34775,0.45392
0.34843,0.45402
0.34912,0.45411
0.3498,0.4542
0.35049,0.45429
0.35118,0.45438
0.35186,0.45447
0.35255,0.45456
0.35323,0.45466
0.35392,0.45475
0.35461,0.45484
0.35529,0.45493
0.35598,0.45502
0.35666,0.45511
0.35735,0.4552
0.35803,0.4553
0.35872,0.45539
0.35941,0.45548
0.36009,0.45557
0.36078,0.45566
0.36146,0.45575
0.36215,0.45584
0.36284,0.45594
0.36352,0.45603
0.36421,0.45612
0.36489,0.45621
0.36558,0.4563
0.36627,0.45639
0.36695,0.45649
0.36764,0.45658
0.36832,0.45667
0.36901,0.45676
0.36969,0.45685
0.37038,0.45694
0.37107,0.45704
0.37175,0.45713
0.37244,0.45722
0.37312,0.45731
0.37381,0.4574
0.3745,0.45749
0.37518,0.45759
0.37587,0.45768
0.37655,0.45777
0.37724,0.45786
0.37793,0.45795
0.37861,0.45805
0.3793,0.45814
0.37998,0.45823
0.38067,0.45832
0.38135,0.45841
0.38204,0.4585
0.38273,0.4586
0.38341,0.45869
0.3841,0.45878
0.38478,0.45887
0.38547,0.45896
0.38616,0.45906
0.38684,0.45915
0.38753,0.45924
0.38821,0.45933
0.3889,0.45942
0.38959,0.45952
0.39027,0.45961
0.39096,0.4597
0.39164,0.45979
0.39233,0.45988
0.39301,0.45998
0.3937,0.46007
0.39439,0.46016
0.39507,0.46025
0.39576,0.46034
0.39644,0.46044
0.39713,0.46053
0.39782,0.46062
0.3985,0.46071
0.39919,0.46081
0.39987,0.4609
0.40056,0.46099
0.40125,0.46108
0.40193,0.46117
0.40262,0.46127
0.4033,0.46136
0.40399,0.46145
0.40468,0.46154
0.40536,0.46164
0.40605,0.46173
0.40673,0.46182
0.40742,0.46191
0.4081,0.46201
0.40879,0.4621
0.40948,0.46219
0.41016,0.46228
0.41085,0.46237
0.41153,0.46247
0.41222,0.46256
0.41291,0.46265
0.41359,0.46274
0.41428,0.46284
0.41496,0.46293
0.41565,0.46302
0.41634,0.46311
0.41702,0.46321
0.41771,0.4633
0.41839,0.46339
0.41908,0.46348
0.41976,0.46358
0.42045,0.46367
0.42114,0.46376
0.42182,0.46385
0.42251,0.46395
0.42319,0.46404
0.42388,0.46413
0.42457,0.46422
0.42525,0.46432
0.42594,0.46441
0.42662,0.4645
0.42731,0.4646
0.428,0.46469
0.42868,0.46478
0.42937,0.46487
0.43005,0.46497
0.43074,0.46506
0.43142,0.46515
0.43211,0.46524
0.4328,0.46534
0.43348,0.46543
0.43417,0.46552
0.43485,0.46562
0.43554,0.46571
0.43623,0.4658
0.43691,0.46589
0.4376,0.46599
0.43828,0.46608
0.43897,0.46617
0.43966,0.46627
0.44034,0.46636
0.44103,0.46645
0.44171,0.46654
0.4424,0.46664
0.44308,0.46673
0.44377,0.46682
0.44446,0.46692
0.44514,0.46701
0.44583,0.4671
0.44651,0.46719
0.4472,0.46729
0.44789,0.46738
0.44857,0.46747
0.44926,0.46757
0.44994,0.46766
0.45063,0.46775
0.45132,0.46785
0.452,0.46794
0.45269,0.46803
0.45337,0.46813
0.45406,0.46822
0.45475,0.46831
0.45543,0.4684
0.45612,0.4685
0.4568,0.46859
0.45749,0.46868
0.45817,0.46878
0.45886,0.46887
0.45955,0.46896
0.46023,0.46906
0.46092,0.46915
0.4616,0.46924
0.46229,0.46934
0.46298,0.46943
0.46366,0.46952
0.46435,0.46962
0.46503,0.46971
0.46572,0.4698
0.46641,0.4699
0.46709,0.46999
0.46778,0.47008
0.46846,0.47018
0.46915,0.47027
0.46983,0.47036
0.47052,0.47046
0.47121,0.47055
0.47189,0.47064
0.47258,0.47074
0.47326,0.47083
0.47395,0.47092
0.47464,0.47102
0.47532,0.47111
0.47601,0.4712
0.47669,0.4713
0.47738,0.47139
0.47807,0.47149
0.47875,0.47158
0.47944,0.47167
0.48012,0.47177
0.48081,0.47186
0.48149,0.47195
0.48218,0.47205
0.48287,0.47214
0.48355,0.47223
0.48424,0.47233
0.48492,0.47242
0.48561,0.47252
0.4863,0.47261
0.48698,0.4727
0.48767,0.4728
0.48835,0.47289
0.48904,0.47298
0.48973,0.47308
0.49041,0.47317
0.4911,0.47327
0.49178,0.47336
0.49247,0.47345
0.49315,0.47355
0.49384,0.47364
0.49453,0.47373
0.49521,0.47383
0.4959,0.47392
0.49658,0.47402
0.49727,0.47411
0.49796,0.4742
0.49864,0.4743
0.49933,0.47439
0.50001,0.47449
0.5007,0.47458
0.50139,0.47467
0.50207,0.47477
0.50276,0.47486
0.50344,0.47496
0.50413,0.47505
0.50482,0.47514
0.5055,0.47524
0.50619,0.47533
0.50687,0.47543
0.50756,0.47552
0.50824,0.47561
0.50893,0.47571
0.50962,0.4758
0.5103,0.4759
0.51099,0.47599
0.51167,0.47608
0.51236,0.47618
0.51305,0.47627
0.51373,0.47637
0.51442,0.47646
0.5151,0.47655
0.51579,0.47665
0.51648,0.47674
0.51716,0.47684
0.51785,0.47693
0.51853,0.47703
0.51922,0.47712
0.5199,0.47721
0.52059,0.47731
0.52128,0.4774
0.52196,0.4775
0.52265,0.47759
0.52333,0.47769
0.52402,0.47778
0.52471,0.47788
0.52539,0.47797
0.52608,0.47806
0.52676,0.47816
0.52745,0.47825
0.52814,0.47835
0.52882,0.47844
0.52951,0.47854
0.53019,0.47863
0.53088,0.47872
0.53156,0.47882
0.53225,0.47891
0.53294,0.47901
0.53362,0.4791
0.53431,0.4792
0.53499,0.47929
0.53568,0.47939
0.53637,0.47948
0.53705,0.47958
0.53774,0.47967
0.53842,0.47977
0.53911,0.47986
0.5398,0.47995
0.54048,0.48005
0.54117,0.48014
0.54185,0.48024
0.54254,0.48033
0.54322,0.48043
0.54391,0.48052
0.5446,0.48062
0.54528,0.48071
0.54597,0.48081
0.54665,0.4809
0.54734,0.481
0.54803,0.48109
0.54871,0.48119
0.5494,0.48128
0.55008,0.48138
0.55077,0.48147
0.55146,0.48157
0.55214,0.48166
0.55283,0.48175
0.55351,0.48185
0.5542,0.48194
0.55489,0.48204
0.55557,0.48213
0.55626,0.48223
0.55694,0.48232
0.55763,0.48242
0.55831,0.48251
0.559,0.48261
0.55969,0.4827
0.56037,0.4828
0.56106,0.48289
0.56174,0.48299
0.56243,0.48308
0.56312,0.48318
0.5638,0.48327
0.56449,0.48337
0.56517,0.48346
0.56586,0.48356
0.56655,0.48366
0.56723,0.48375
0.56792,0.48385
0.5686,0.48394
0.56929,0.48404
0.56997,0.48413
0.57066,0.48423
0.57135,0.48432
0.57203,0.48442
0.57272,0.48451
0.5734,0.48461
0.57409,0.4847
0.57478,0.4848
0.57546,0.48489
0.57615,0.48499
0.57683,0.48508
0.57752,0.48518
0.57821,0.48527
0.57889,0.48537
0.57958,0.48546
0.58026,0.48556
0.58095,0.48566
0.58163,0.48575
0.58232,0.48585
0.58301,0.48594
0.58369,0.48604
0.58438,0.48613
0.58506,0.48623
0.58575,0.48632
0.58644,0.48642
0.58712,0.48651
0.58781,0.48661
0.58849,0.48671
0.58918,0.4868
0.58987,0.4869
0.59055,0.48699
0.59124,0.48709
0.59192,0.48718
0.59261,0.48728
0.59329,0.48737
0.59398,0.48747
0.59467,0.48757
0.59535,0.48766
0.59604,0.48776
0.59672,0.48785
0.59741,0.48795
0.5981,0.48804
0.59878,0.48814
0.59947,0.48824
0.60015,0.48833
0.60084,0.48843
0.60153,0.48852
0.60221,0.48862
0.6029,0.48871
0.60358,0.48881
0.60427,0.48891
0.60495,0.489
0.60564,0.4891
0.60633,0.48919
0.60701,0.48929
0.6077,0.48939
0.60838,0.48948
0.60907,0.48958
0.60976,0.48967
0.61044,0.48977
0.61113,0.48986
0.61181,0.48996
0.6125,0.49006
0.61319,0.49015
0.61387,0.49025
0.61456,0.49034
0.61524,0.49044
0.61593,0.49054
0.61662,0.49063
0.6173,0.49073
0.61799,0.49082
0.61867,0.49092
0.61936,0.49102
0.62004,0.49112
0.62073,0.49123
0.62142,0.49135
0.6221,0.49147
0.62279,0.49159
0.62347,0.4917
0.62416,0.49182
0.62485,0.49194
0.62553,0.49206
0.62622,0.49218
0.6269,0.49229
0.62759,0.49241
0.62828,0.49253
0.62896,0.49265
0.62965,0.49277
0.63033,0.49288
0.63102,0.493
0.6317,0.49312
0.63239,0.49324
0.63308,0.49335
0.63376,0.49347
0.63445,0.49359
0.63513,0.49371
0.63582,0.49383
0.63651,0.49395
0.63719,0.49406
0.63788,0.49418
0.63856,0.4943
0.63925,0.49442
0.63994,0.49454
0.64062,0.49465
0.64131,0.49477
0.64199,0.49489
0.64268,0.49501
0.64336,0.49513
0.64405,0.49524
0.64474,0.49536
0.64542,0.49548
0.64611,0.4956
0.64679,0.49572
0.64748,0.49584
0.64817,0.49595
0.64885,0.49607
0.64954,0.49619
0.65022,0.49631
0.65091,0.49643
0.6516,0.49655
0.65228,0.49666
0.65297,0.49678
0.65365,0.4969
0.65434,0.49702
0.65502,0.49714
0.65571,0.49726
0.6564,0.49738
0.65708,0.49749
0.65777,0.49761
0.65845,0.49773
0.65914,0.49785
0.65983,0.49797
0.66051,0.49809
0.6612,0.49821
0.66188,0.49832
0.66257,0.49844
0.66326,0.49856
0.66394,0.49868
0.66463,0.4988
0.66531,0.49892
0.666,0.49904
0.66669,0.49916
0.66737,0.49927
0.66806,0.49939
0.66874,0.49951
0.66943,0.49963
0.67011,0.49975
0.6708,0.49987
0.67149,0.49999
0.67217,0.50011
0.67286,0.50022
0.67354,0.50034
0.67423,0.50046
0.67492,0.50058
0.6756,0.5007
0.67629,0.50082
0.67697,0.50094
0.67766,0.50096
0.67835,0.50096
0.67903,0.50096
0.67972,0.50096
0.6804,0.50096
0.68109,0.50096
0.68177,0.50096
0.68246,0.50096
0.68315,0.50096
0.68383,0.50096
0.68452,0.50096
0.6852,0.50096
0.68589,0.50096


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-BOA-Rand.csv <==
0,0
0.00068589,0.14718
0.0013718,0.20755
0.0020577,0.21296
0.0027436,0.21861
0.0034294,0.22454
0.0041153,0.23074
0.0048012,0.23725
0.0054871,0.24409
0.006173,0.25128
0.0068589,0.25886
0.0075448,0.26685
0.0082307,0.27528
0.0089166,0.28421
0.0096025,0.29366
0.010288,0.3037
0.010974,0.31436
0.01166,0.32573
0.012346,0.33786
0.013032,0.35084
0.013718,0.36475
0.014404,0.37972
0.01509,0.39585
0.015775,0.41328
0.016461,0.4322
0.017147,0.45278
0.017833,0.47527
0.018519,0.49994
0.019205,0.52711
0.019891,0.55721
0.020577,0.59071
0.021263,0.62824
0.021948,0.67058
0.022634,0.69403
0.02332,0.65461
0.024006,0.61327
0.024692,0.56984
0.025378,0.52418
0.026064,0.4761
0.02675,0.44144
0.027436,0.37822
0.028121,0.37724
0.028807,0.38213
0.029493,0.38202
0.030179,0.38191
0.030865,0.3818
0.031551,0.38169
0.032237,0.38158
0.032923,0.38147
0.033609,0.38136
0.034294,0.38125
0.03498,0.38114
0.035666,0.38103
0.036352,0.38092
0.037038,0.38081
0.037724,0.3807
0.03841,0.38059
0.039096,0.38048
0.039782,0.38037
0.040468,0.38026
0.041153,0.38015
0.041839,0.38003
0.042525,0.37992
0.043211,0.37981
0.043897,0.3797
0.044583,0.37959
0.045269,0.37948
0.045955,0.37936
0.046641,0.37925
0.047326,0.37914
0.048012,0.37903
0.048698,0.37891
0.049384,0.3788
0.05007,0.37869
0.050756,0.37858
0.051442,0.37846
0.052128,0.37835
0.052814,0.37824
0.053499,0.37812
0.054185,0.37801
0.054871,0.3779
0.055557,0.37778
0.056243,0.37767
0.056929,0.37756
0.057615,0.37744
0.058301,0.37733
0.058987,0.37721
0.059672,0.3771
0.060358,0.37699
0.061044,0.37687
0.06173,0.37676
0.062416,0.37664
0.063102,0.37653
0.063788,0.37641
0.064474,0.3763
0.06516,0.37618
0.065845,0.37607
0.066531,0.37595
0.067217,0.37584
0.067903,0.37572
0.068589,0.3756
0.069275,0.37549
0.069961,0.37537
0.070647,0.37526
0.071333,0.37514
0.072018,0.37502
0.072704,0.37491
0.07339,0.37479
0.074076,0.37467
0.074762,0.37456
0.075448,0.37444
0.076134,0.37432
0.07682,0.37421
0.077506,0.37409
0.078191,0.37397
0.078877,0.37386
0.079563,0.37374
0.080249,0.37362
0.080935,0.3735
0.081621,0.37338
0.082307,0.37327
0.082993,0.37315
0.083679,0.37303
0.084364,0.37291
0.08505,0.37279
0.085736,0.37267
0.086422,0.37256
0.087108,0.37244
0.087794,0.37232
0.08848,0.3722
0.089166,0.37208
0.089852,0.37196
0.090537,0.37184
0.091223,0.37172
0.091909,0.3716
0.092595,0.37148
0.093281,0.37136
0.093967,0.37124
0.094653,0.37112
0.095339,0.371
0.096025,0.37088
0.09671,0.37076
0.097396,0.37064
0.098082,0.37052
0.098768,0.3704
0.099454,0.37028
0.10014,0.37016
0.10083,0.37004
0.10151,0.36991
0.1022,0.36979
0.10288,0.36967
0.10357,0.36955
0.10426,0.36943
0.10494,0.36931
0.10563,0.36918
0.10631,0.36906
0.107,0.36894
0.10768,0.36882
0.10837,0.36869
0.10906,0.36857
0.10974,0.36845
0.11043,0.36833
0.11111,0.3682
0.1118,0.36808
0.11249,0.36796
0.11317,0.36783
0.11386,0.36771
0.11454,0.36759
0.11523,0.36746
0.11592,0.36734
0.1166,0.36721
0.11729,0.36709
0.11797,0.36697
0.11866,0.36684
0.11934,0.36672
0.12003,0.36659
0.12072,0.36647
0.1214,0.36634
0.12209,0.36622
0.12277,0.36609
0.12346,0.36597
0.12415,0.36584
0.12483,0.36572
0.12552,0.36559
0.1262,0.36546
0.12689,0.36534
0.12758,0.36521
0.12826,0.36509
0.12895,0.36496
0.12963,0.36483
0.13032,0.36471
0.131,0.36458
0.13169,0.36445
0.13238,0.36432
0.13306,0.3642
0.13375,0.36407
0.13443,0.36394
0.13512,0.36382
0.13581,0.36369
0.13649,0.36356
0.13718,0.36343
0.13786,0.3633
0.13855,0.36318
0.13924,0.36305
0.13992,0.36292
0.14061,0.36279
0.14129,0.36266
0.14198,0.36253
0.14267,0.3624
0.14335,0.36227
0.14404,0.36215
0.14472,0.36202
0.14541,0.36189
0.14609,0.36176
0.14678,0.36163
0.14747,0.3615
0.14815,0.36137
0.14884,0.36124
0.14952,0.36111
0.15021,0.36098
0.1509,0.36085
0.15158,0.36071
0.15227,0.36058
0.15295,0.36045
0.15364,0.36032
0.15433,0.36019
0.15501,0.36006
0.1557,0.35993
0.15638,0.3598
0.15707,0.35966
0.15775,0.35953
0.15844,0.3594
0.15913,0.35927
0.15981,0.35913
0.1605,0.359
0.16118,0.35887
0.16187,0.35874
0.16256,0.3586
0.16324,0.35847
0.16393,0.35834
0.16461,0.3582
0.1653,0.35807
0.16599,0.35794
0.16667,0.3578
0.16736,0.35767
0.16804,0.35754
0.16873,0.3574
0.16941,0.35727
0.1701,0.35713
0.17079,0.357
0.17147,0.35686
0.17216,0.35673
0.17284,0.35659
0.17353,0.35646
0.17422,0.35632
0.1749,0.35619
0.17559,0.35605
0.17627,0.35591
0.17696,0.35578
0.17765,0.35564
0.17833,0.35551
0.17902,0.35537
0.1797,0.35523
0.18039,0.3551
0.18107,0.35496
0.18176,0.35547
0.18245,0.35634
0.18313,0.35721
0.18382,0.35808
0.1845,0.35896
0.18519,0.35983
0.18588,0.3607
0.18656,0.36158
0.18725,0.36246
0.18793,0.36333
0.18862,0.36421
0.18931,0.36509
0.18999,0.36597
0.19068,0.36685
0.19136,0.36774
0.19205,0.36862
0.19274,0.3695
0.19342,0.37039
0.19411,0.37128
0.19479,0.37216
0.19548,0.37305
0.19616,0.37394
0.19685,0.37483
0.19754,0.37572
0.19822,0.37661
0.19891,0.3775
0.19959,0.3784
0.20028,0.37929
0.20097,0.38019
0.20165,0.38109
0.20234,0.38198
0.20302,0.38288
0.20371,0.38378
0.2044,0.38468
0.20508,0.38558
0.20577,0.3857
0.20645,0.3857
0.20714,0.38569
0.20782,0.38569
0.20851,0.38569
0.2092,0.38568
0.20988,0.38568
0.21057,0.38568
0.21125,0.38568
0.21194,0.38567
0.21263,0.38567
0.21331,0.38567
0.214,0.38567
0.21468,0.38566
0.21537,0.38566
0.21606,0.38566
0.21674,0.38565
0.21743,0.38565
0.21811,0.38565
0.2188,0.38565
0.21948,0.38564
0.22017,0.38564
0.22086,0.38564
0.22154,0.38564
0.22223,0.38563
0.22291,0.38563
0.2236,0.38563
0.22429,0.38562
0.22497,0.38562
0.22566,0.38562
0.22634,0.38562
0.22703,0.38561
0.22772,0.38561
0.2284,0.38561
0.22909,0.38561
0.22977,0.3856
0.23046,0.3856
0.23114,0.3856
0.23183,0.38559
0.23252,0.38559
0.2332,0.38559
0.23389,0.38559
0.23457,0.38558
0.23526,0.38558
0.23595,0.38558
0.23663,0.38558
0.23732,0.38557
0.238,0.38557
0.23869,0.38557
0.23938,0.38556
0.24006,0.38556
0.24075,0.38556
0.24143,0.38556
0.24212,0.38555
0.24281,0.38555
0.24349,0.38555
0.24418,0.38555
0.24486,0.38554
0.24555,0.38554
0.24623,0.38554
0.24692,0.38553
0.24761,0.38553
0.24829,0.38553
0.24898,0.38553
0.24966,0.38552
0.25035,0.38552
0.25104,0.38552
0.25172,0.38552
0.25241,0.38551
0.25309,0.38551
0.25378,0.38551
0.25447,0.3855
0.25515,0.3855
0.25584,0.3855
0.25652,0.3855
0.25721,0.38549
0.25789,0.38549
0.25858,0.38549
0.25927,0.38549
0.25995,0.38548
0.26064,0.38548
0.26132,0.38548
0.26201,0.38547
0.2627,0.38547
0.26338,0.38547
0.26407,0.38547
0.26475,0.38546
0.26544,0.38546
0.26613,0.38546
0.26681,0.38546
0.2675,0.38545
0.26818,0.38545
0.26887,0.38545
0.26955,0.38544
0.27024,0.38544
0.27093,0.38544
0.27161,0.38544
0.2723,0.38543
0.27298,0.38543
0.27367,0.38543
0.27436,0.38543
0.27504,0.38542
0.27573,0.38542
0.27641,0.38542
0.2771,0.38541
0.27779,0.38541
0.27847,0.38541
0.27916,0.38541
0.27984,0.3854
0.28053,0.3854
0.28121,0.3854
0.2819,0.3854
0.28259,0.38539
0.28327,0.38539
0.28396,0.38539
0.28464,0.38538
0.28533,0.38538
0.28602,0.38538
0.2867,0.38538
0.28739,0.38537
0.28807,0.38537
0.28876,0.38537
0.28945,0.38537
0.29013,0.38536
0.29082,0.38536
0.2915,0.38536
0.29219,0.38535
0.29288,0.38535
0.29356,0.38535
0.29425,0.38535
0.29493,0.38534
0.29562,0.38534
0.2963,0.38534
0.29699,0.38533
0.29768,0.38533
0.29836,0.38533
0.29905,0.38533
0.29973,0.38532
0.30042,0.38532
0.30111,0.38532
0.30179,0.38532
0.30248,0.38531
0.30316,0.38531
0.30385,0.38531
0.30454,0.3853
0.30522,0.3853
0.30591,0.3853
0.30659,0.3853
0.30728,0.38529
0.30796,0.38529
0.30865,0.38529
0.30934,0.38529
0.31002,0.38528
0.31071,0.38528
0.31139,0.38528
0.31208,0.38527
0.31277,0.38527
0.31345,0.38527
0.31414,0.38527
0.31482,0.38526
0.31551,0.38526
0.3162,0.38526
0.31688,0.38526
0.31757,0.38525
0.31825,0.38525
0.31894,0.38525
0.31962,0.38524
0.32031,0.38524
0.321,0.38524
0.32168,0.38524
0.32237,0.38523
0.32305,0.38523
0.32374,0.38523
0.32443,0.38523
0.32511,0.38522
0.3258,0.38522
0.32648,0.38522
0.32717,0.38521
0.32786,0.38521
0.32854,0.38521
0.32923,0.38521
0.32991,0.3852
0.3306,0.3852
0.33128,0.3852
0.33197,0.3852
0.33266,0.38519
0.33334,0.38519
0.33403,0.38519
0.33471,0.38518
0.3354,0.38518
0.33609,0.38518
0.33677,0.38518
0.33746,0.38517
0.33814,0.38517
0.33883,0.38517
0.33952,0.38517
0.3402,0.38516
0.34089,0.38516
0.34157,0.38516
0.34226,0.38515
0.34294,0.38515
0.34363,0.38515
0.34432,0.38515
0.345,0.38514
0.34569,0.38514
0.34637,0.38514
0.34706,0.38513
0.34775,0.38513
0.34843,0.38513
0.34912,0.38513
0.3498,0.38512
0.35049,0.38512
0.35118,0.38512
0.35186,0.38512
0.35255,0.38511
0.35323,0.38511
0.35392,0.38511
0.35461,0.3851
0.35529,0.3851
0.35598,0.3851
0.35666,0.3851
0.35735,0.38509
0.35803,0.38509
0.35872,0.38509
0.35941,0.38509
0.36009,0.38508
0.36078,0.38508
0.36146,0.38508
0.36215,0.38507
0.36284,0.38507
0.36352,0.38507
0.36421,0.38507
0.36489,0.38506
0.36558,0.38506
0.36627,0.38506
0.36695,0.38506
0.36764,0.38505
0.36832,0.38505
0.36901,0.38505
0.36969,0.38504
0.37038,0.38504
0.37107,0.38504
0.37175,0.38504
0.37244,0.38503
0.37312,0.38503
0.37381,0.38503
0.3745,0.38503
0.37518,0.38502
0.37587,0.38502
0.37655,0.38502
0.37724,0.38501
0.37793,0.38501
0.37861,0.38501
0.3793,0.38501
0.37998,0.385
0.38067,0.385
0.38135,0.385
0.38204,0.38499
0.38273,0.38499
0.38341,0.38499
0.3841,0.38499
0.38478,0.38498
0.38547,0.38498
0.38616,0.38498
0.38684,0.38498
0.38753,0.38497
0.38821,0.38497
0.3889,0.38497
0.38959,0.38496
0.39027,0.38496
0.39096,0.38496
0.39164,0.38496
0.39233,0.38495
0.39301,0.38495
0.3937,0.38495
0.39439,0.38495
0.39507,0.38494
0.39576,0.38494
0.39644,0.38494
0.39713,0.38493
0.39782,0.38493
0.3985,0.38493
0.39919,0.38493
0.39987,0.38492
0.40056,0.38492
0.40125,0.38492
0.40193,0.38492
0.40262,0.38491
0.4033,0.38491
0.40399,0.38491
0.40468,0.3849
0.40536,0.3849
0.40605,0.3849
0.40673,0.3849
0.40742,0.38489
0.4081,0.38489
0.40879,0.38489
0.40948,0.38489
0.41016,0.38488
0.41085,0.38488
0.41153,0.38488
0.41222,0.38487
0.41291,0.38487
0.41359,0.38487
0.41428,0.38487
0.41496,0.38486
0.41565,0.38486
0.41634,0.38486
0.41702,0.38485
0.41771,0.38485
0.41839,0.38485
0.41908,0.38485
0.41976,0.38484
0.42045,0.38484
0.42114,0.38484
0.42182,0.38484
0.42251,0.38483
0.42319,0.38483
0.42388,0.38483
0.42457,0.38482
0.42525,0.38482
0.42594,0.38482
0.42662,0.38482
0.42731,0.38481
0.428,0.38481
0.42868,0.38481
0.42937,0.38481
0.43005,0.3848
0.43074,0.3848
0.43142,0.3848
0.43211,0.38479
0.4328,0.38479
0.43348,0.38479
0.43417,0.38479
0.43485,0.38478
0.43554,0.38478
0.43623,0.38478
0.43691,0.38478
0.4376,0.38477
0.43828,0.38477
0.43897,0.38477
0.43966,0.38476
0.44034,0.38476
0.44103,0.38476
0.44171,0.38476
0.4424,0.38475
0.44308,0.38475
0.44377,0.38475
0.44446,0.38474
0.44514,0.38474
0.44583,0.38474
0.44651,0.38474
0.4472,0.38473
0.44789,0.38473
0.44857,0.38473
0.44926,0.38473
0.44994,0.38472
0.45063,0.38472
0.45132,0.38472
0.452,0.38471
0.45269,0.38471
0.45337,0.38471
0.45406,0.38471
0.45475,0.3847
0.45543,0.3847
0.45612,0.3847
0.4568,0.3847
0.45749,0.38469
0.45817,0.38469
0.45886,0.38469
0.45955,0.38468
0.46023,0.38468
0.46092,0.38468
0.4616,0.38468
0.46229,0.38467
0.46298,0.38467
0.46366,0.38467
0.46435,0.38467
0.46503,0.38466
0.46572,0.38466
0.46641,0.38466
0.46709,0.38465
0.46778,0.38465
0.46846,0.38465
0.46915,0.38465
0.46983,0.38464
0.47052,0.38464
0.47121,0.38464
0.47189,0.38463
0.47258,0.38463
0.47326,0.38463
0.47395,0.38463
0.47464,0.38462
0.47532,0.38462
0.47601,0.38462
0.47669,0.38462
0.47738,0.38461
0.47807,0.38461
0.47875,0.38461
0.47944,0.3846
0.48012,0.3846
0.48081,0.3846
0.48149,0.3846
0.48218,0.38459
0.48287,0.38459
0.48355,0.38459
0.48424,0.38459
0.48492,0.38458
0.48561,0.38458
0.4863,0.38458
0.48698,0.38457
0.48767,0.38457
0.48835,0.38457
0.48904,0.38457
0.48973,0.38456
0.49041,0.38456
0.4911,0.38456
0.49178,0.38456
0.49247,0.38455
0.49315,0.38455
0.49384,0.38455
0.49453,0.38454
0.49521,0.38454
0.4959,0.38454
0.49658,0.38454
0.49727,0.38453
0.49796,0.38453
0.49864,0.38453
0.49933,0.38452
0.50001,0.38452
0.5007,0.38452
0.50139,0.38452
0.50207,0.38451
0.50276,0.38451
0.50344,0.38451
0.50413,0.38451
0.50482,0.3845
0.5055,0.3845
0.50619,0.3845
0.50687,0.38449
0.50756,0.38449
0.50824,0.38449
0.50893,0.38449
0.50962,0.38448
0.5103,0.38448
0.51099,0.38448
0.51167,0.38448
0.51236,0.38447
0.51305,0.38447
0.51373,0.38447
0.51442,0.38446
0.5151,0.38446
0.51579,0.38446
0.51648,0.38446
0.51716,0.38445
0.51785,0.38445
0.51853,0.38445
0.51922,0.38444
0.5199,0.38444
0.52059,0.38444
0.52128,0.38444
0.52196,0.38443
0.52265,0.38443
0.52333,0.38443
0.52402,0.38443
0.52471,0.38442
0.52539,0.38442
0.52608,0.38442
0.52676,0.38441
0.52745,0.38441
0.52814,0.38441
0.52882,0.38441
0.52951,0.3844
0.53019,0.3844
0.53088,0.3844
0.53156,0.3844
0.53225,0.38439
0.53294,0.38439
0.53362,0.38439
0.53431,0.38438
0.53499,0.38438
0.53568,0.38438
0.53637,0.38438
0.53705,0.38437
0.53774,0.38437
0.53842,0.38437
0.53911,0.38436
0.5398,0.38436
0.54048,0.38436
0.54117,0.38436
0.54185,0.38435
0.54254,0.38435
0.54322,0.38435
0.54391,0.38435
0.5446,0.38434
0.54528,0.38434
0.54597,0.38434
0.54665,0.38433
0.54734,0.38433
0.54803,0.38433
0.54871,0.38433
0.5494,0.38432
0.55008,0.38432
0.55077,0.38432
0.55146,0.38432
0.55214,0.38431
0.55283,0.38431
0.55351,0.38431
0.5542,0.3843
0.55489,0.3843
0.55557,0.3843
0.55626,0.3843
0.55694,0.38429
0.55763,0.38429
0.55831,0.38429
0.559,0.38428
0.55969,0.38428
0.56037,0.38428
0.56106,0.38428
0.56174,0.38427
0.56243,0.38427
0.56312,0.38427
0.5638,0.38427
0.56449,0.38426
0.56517,0.38426
0.56586,0.38426
0.56655,0.38425
0.56723,0.38425
0.56792,0.38425
0.5686,0.38425
0.56929,0.38424
0.56997,0.38424
0.57066,0.38424
0.57135,0.38424
0.57203,0.38423
0.57272,0.38423
0.5734,0.38423
0.57409,0.38422
0.57478,0.38422
0.57546,0.38422
0.57615,0.38422
0.57683,0.38421
0.57752,0.38421
0.57821,0.38421
0.57889,0.3842
0.57958,0.3842
0.58026,0.3842
0.58095,0.3842
0.58163,0.38419
0.58232,0.38419
0.58301,0.38419
0.58369,0.38419
0.58438,0.38418
0.58506,0.38418
0.58575,0.38418
0.58644,0.38417
0.58712,0.38417
0.58781,0.38417
0.58849,0.38417
0.58918,0.38416
0.58987,0.38416
0.59055,0.38416
0.59124,0.38416
0.59192,0.38415
0.59261,0.38415
0.59329,0.38415
0.59398,0.38414
0.59467,0.38414
0.59535,0.38414
0.59604,0.38414
0.59672,0.38413
0.59741,0.38413
0.5981,0.38413
0.59878,0.38412
0.59947,0.38412
0.60015,0.38412
0.60084,0.38412
0.60153,0.38411
0.60221,0.38411
0.6029,0.38411
0.60358,0.38411
0.60427,0.3841
0.60495,0.3841
0.60564,0.3841
0.60633,0.38409
0.60701,0.38409
0.6077,0.38409
0.60838,0.38409
0.60907,0.38408
0.60976,0.38408
0.61044,0.38408
0.61113,0.38408
0.61181,0.38407
0.6125,0.38407
0.61319,0.38407
0.61387,0.38406
0.61456,0.38406
0.61524,0.38406
0.61593,0.38406
0.61662,0.38405
0.6173,0.38405
0.61799,0.38405
0.61867,0.38404
0.61936,0.38404
0.62004,0.38404
0.62073,0.38406
0.62142,0.38408
0.6221,0.38409
0.62279,0.38411
0.62347,0.38413
0.62416,0.38415
0.62485,0.38416
0.62553,0.38418
0.62622,0.3842
0.6269,0.38422
0.62759,0.38423
0.62828,0.38425
0.62896,0.38427
0.62965,0.38429
0.63033,0.38431
0.63102,0.38432
0.6317,0.38434
0.63239,0.38436
0.63308,0.38438
0.63376,0.38439
0.63445,0.38441
0.63513,0.38443
0.63582,0.38445
0.63651,0.38446
0.63719,0.38448
0.63788,0.3845
0.63856,0.38452
0.63925,0.38453
0.63994,0.38455
0.64062,0.38457
0.64131,0.38459
0.64199,0.3846
0.64268,0.38462
0.64336,0.38464
0.64405,0.38466
0.64474,0.38467
0.64542,0.38469
0.64611,0.38471
0.64679,0.38473
0.64748,0.38474
0.64817,0.38476
0.64885,0.38478
0.64954,0.3848
0.65022,0.38481
0.65091,0.38483
0.6516,0.38485
0.65228,0.38487
0.65297,0.38488
0.65365,0.3849
0.65434,0.38492
0.65502,0.38494
0.65571,0.38496
0.6564,0.38497
0.65708,0.38499
0.65777,0.38501
0.65845,0.38503
0.65914,0.38504
0.65983,0.38506
0.66051,0.38508
0.6612,0.3851
0.66188,0.38511
0.66257,0.38513
0.66326,0.38515
0.66394,0.38517
0.66463,0.38518
0.66531,0.3852
0.666,0.38522
0.66669,0.38524
0.66737,0.38525
0.66806,0.38527
0.66874,0.38529
0.66943,0.38531
0.67011,0.38532
0.6708,0.38534
0.67149,0.38536
0.67217,0.38538
0.67286,0.38539
0.67354,0.38541
0.67423,0.38543
0.67492,0.38545
0.6756,0.38546
0.67629,0.38548
0.67697,0.3855
0.67766,0.38552
0.67835,0.38554
0.67903,0.38555
0.67972,0.38557
0.6804,0.38559
0.68109,0.38561
0.68177,0.38562
0.68246,0.38564
0.68315,0.38566
0.68383,0.38568
0.68452,0.38569
0.6852,0.38571
0.68589,0.38571


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-MCKP.csv <==
0,0
0.00068589,0.27794
0.0013718,0.40975
0.0020577,0.41451
0.0027436,0.41948
0.0034294,0.42467
0.0041153,0.4301
0.0048012,0.43579
0.0054871,0.44175
0.006173,0.44801
0.0068589,0.45458
0.0075448,0.4615
0.0082307,0.4688
0.0089166,0.47649
0.0096025,0.48462
0.010288,0.49322
0.010974,0.50234
0.01166,0.51202
0.012346,0.52232
0.013032,0.5333
0.013718,0.54503
0.014404,0.55759
0.01509,0.57106
0.015775,0.58556
0.016461,0.60121
0.017147,0.61814
0.017833,0.63653
0.018519,0.65656
0.019205,0.67847
0.019891,0.70254
0.020577,0.7291
0.021263,0.75857
0.021948,0.79143
0.022634,0.7798
0.02332,0.7274
0.024006,0.67305
0.024692,0.61663
0.025378,0.55804
0.026064,0.49714
0.02675,0.44988
0.027436,0.40965
0.028121,0.40893
0.028807,0.4089
0.029493,0.40886
0.030179,0.40883
0.030865,0.40879
0.031551,0.40876
0.032237,0.40872
0.032923,0.40868
0.033609,0.40865
0.034294,0.40861
0.03498,0.40858
0.035666,0.40854
0.036352,0.4085
0.037038,0.40847
0.037724,0.40843
0.03841,0.40839
0.039096,0.40836
0.039782,0.40832
0.040468,0.40829
0.041153,0.40825
0.041839,0.40821
0.042525,0.40818
0.043211,0.40814
0.043897,0.4081
0.044583,0.40807
0.045269,0.40803
0.045955,0.40799
0.046641,0.40796
0.047326,0.40792
0.048012,0.40788
0.048698,0.40785
0.049384,0.40781
0.05007,0.40777
0.050756,0.40774
0.051442,0.4077
0.052128,0.40766
0.052814,0.40762
0.053499,0.40759
0.054185,0.40755
0.054871,0.40751
0.055557,0.40748
0.056243,0.40744
0.056929,0.4074
0.057615,0.40736
0.058301,0.40733
0.058987,0.40729
0.059672,0.40725
0.060358,0.40721
0.061044,0.40718
0.06173,0.40714
0.062416,0.4071
0.063102,0.40706
0.063788,0.40703
0.064474,0.40699
0.06516,0.40695
0.065845,0.40691
0.066531,0.40688
0.067217,0.40684
0.067903,0.4068
0.068589,0.40676
0.069275,0.40672
0.069961,0.40669
0.070647,0.40665
0.071333,0.40661
0.072018,0.40657
0.072704,0.40653
0.07339,0.40649
0.074076,0.40646
0.074762,0.40642
0.075448,0.40638
0.076134,0.40634
0.07682,0.4063
0.077506,0.40626
0.078191,0.40623
0.078877,0.40619
0.079563,0.40615
0.080249,0.40611
0.080935,0.40607
0.081621,0.40603
0.082307,0.40599
0.082993,0.40595
0.083679,0.40592
0.084364,0.40588
0.08505,0.40584
0.085736,0.4058
0.086422,0.40576
0.087108,0.40572
0.087794,0.40568
0.08848,0.40564
0.089166,0.4056
0.089852,0.40556
0.090537,0.40552
0.091223,0.40548
0.091909,0.40545
0.092595,0.40541
0.093281,0.40537
0.093967,0.40533
0.094653,0.40529
0.095339,0.40525
0.096025,0.40521
0.09671,0.40517
0.097396,0.40513
0.098082,0.40509
0.098768,0.40505
0.099454,0.40501
0.10014,0.40497
0.10083,0.40493
0.10151,0.40489
0.1022,0.40485
0.10288,0.40481
0.10357,0.40477
0.10426,0.40473
0.10494,0.40469
0.10563,0.40465
0.10631,0.40461
0.107,0.40457
0.10768,0.40453
0.10837,0.40449
0.10906,0.40445
0.10974,0.40441
0.11043,0.40437
0.11111,0.40432
0.1118,0.40428
0.11249,0.40424
0.11317,0.4042
0.11386,0.40416
0.11454,0.40412
0.11523,0.40408
0.11592,0.40404
0.1166,0.404
0.11729,0.40396
0.11797,0.40392
0.11866,0.40387
0.11934,0.40383
0.12003,0.40379
0.12072,0.40375
0.1214,0.40371
0.12209,0.40367
0.12277,0.40363
0.12346,0.40359
0.12415,0.40354
0.12483,0.4035
0.12552,0.40346
0.1262,0.40342
0.12689,0.40338
0.12758,0.40334
0.12826,0.40329
0.12895,0.40325
0.12963,0.40321
0.13032,0.40317
0.131,0.40313
0.13169,0.40308
0.13238,0.40304
0.13306,0.403
0.13375,0.40296
0.13443,0.40292
0.13512,0.40287
0.13581,0.40283
0.13649,0.40279
0.13718,0.40275
0.13786,0.4027
0.13855,0.40266
0.13924,0.40262
0.13992,0.40258
0.14061,0.40253
0.14129,0.40249
0.14198,0.40245
0.14267,0.40241
0.14335,0.40236
0.14404,0.40232
0.14472,0.40228
0.14541,0.40223
0.14609,0.40219
0.14678,0.40215
0.14747,0.4021
0.14815,0.40206
0.14884,0.40202
0.14952,0.40197
0.15021,0.40193
0.1509,0.40189
0.15158,0.40184
0.15227,0.4018
0.15295,0.40176
0.15364,0.40171
0.15433,0.40167
0.15501,0.40163
0.1557,0.40158
0.15638,0.40154
0.15707,0.4015
0.15775,0.40145
0.15844,0.40141
0.15913,0.40136
0.15981,0.40132
0.1605,0.40128
0.16118,0.40123
0.16187,0.40119
0.16256,0.40114
0.16324,0.4011
0.16393,0.40105
0.16461,0.40101
0.1653,0.40097
0.16599,0.40092
0.16667,0.40088
0.16736,0.40083
0.16804,0.40079
0.16873,0.40074
0.16941,0.4007
0.1701,0.40065
0.17079,0.40061
0.17147,0.40056
0.17216,0.40052
0.17284,0.40047
0.17353,0.40043
0.17422,0.40038
0.1749,0.40034
0.17559,0.40029
0.17627,0.40025
0.17696,0.4002
0.17765,0.40016
0.17833,0.40011
0.17902,0.40007
0.1797,0.40002
0.18039,0.39997
0.18107,0.39993
0.18176,0.40055
0.18245,0.40154
0.18313,0.40253
0.18382,0.40352
0.1845,0.40451
0.18519,0.4055
0.18588,0.4065
0.18656,0.40749
0.18725,0.40849
0.18793,0.40949
0.18862,0.41049
0.18931,0.41149
0.18999,0.41249
0.19068,0.41349
0.19136,0.4145
0.19205,0.4155
0.19274,0.41651
0.19342,0.41752
0.19411,0.41853
0.19479,0.41954
0.19548,0.42055
0.19616,0.42156
0.19685,0.42257
0.19754,0.42359
0.19822,0.4246
0.19891,0.42562
0.19959,0.42664
0.20028,0.42766
0.20097,0.42868
0.20165,0.4297
0.20234,0.43073
0.20302,0.43175
0.20371,0.43278
0.2044,0.4338
0.20508,0.43483
0.20577,0.43586
0.20645,0.43689
0.20714,0.43793
0.20782,0.43896
0.20851,0.43999
0.2092,0.44103
0.20988,0.44207
0.21057,0.4431
0.21125,0.44414
0.21194,0.44518
0.21263,0.44606
0.21331,0.44604
0.214,0.44602
0.21468,0.446
0.21537,0.44598
0.21606,0.44596
0.21674,0.44594
0.21743,0.44592
0.21811,0.4459
0.2188,0.44587
0.21948,0.44585
0.22017,0.44583
0.22086,0.44581
0.22154,0.44579
0.22223,0.44577
0.22291,0.44575
0.2236,0.44573
0.22429,0.44571
0.22497,0.44569
0.22566,0.44567
0.22634,0.44564
0.22703,0.44562
0.22772,0.4456
0.2284,0.44558
0.22909,0.44556
0.22977,0.44554
0.23046,0.44552
0.23114,0.4455
0.23183,0.44548
0.23252,0.44546
0.2332,0.44544
0.23389,0.44541
0.23457,0.44539
0.23526,0.44537
0.23595,0.44535
0.23663,0.44533
0.23732,0.44531
0.238,0.44529
0.23869,0.44527
0.23938,0.44525
0.24006,0.44523
0.24075,0.44521
0.24143,0.44518
0.24212,0.44516
0.24281,0.44514
0.24349,0.44512
0.24418,0.4451
0.24486,0.44508
0.24555,0.44506
0.24623,0.44504
0.24692,0.44502
0.24761,0.445
0.24829,0.44498
0.24898,0.44495
0.24966,0.44493
0.25035,0.44491
0.25104,0.44489
0.25172,0.44487
0.25241,0.44485
0.25309,0.44483
0.25378,0.44481
0.25447,0.44479
0.25515,0.44477
0.25584,0.44474
0.25652,0.44472
0.25721,0.4447
0.25789,0.44468
0.25858,0.44466
0.25927,0.44464
0.25995,0.44462
0.26064,0.4446
0.26132,0.44458
0.26201,0.44456
0.2627,0.44454
0.26338,0.44451
0.26407,0.44449
0.26475,0.44447
0.26544,0.44445
0.26613,0.44443
0.26681,0.44441
0.2675,0.44439
0.26818,0.44437
0.26887,0.44435
0.26955,0.44433
0.27024,0.44431
0.27093,0.44428
0.27161,0.44426
0.2723,0.44424
0.27298,0.44422
0.27367,0.4442
0.27436,0.44418
0.27504,0.44416
0.27573,0.44414
0.27641,0.44412
0.2771,0.4441
0.27779,0.44408
0.27847,0.44405
0.27916,0.44403
0.27984,0.44401
0.28053,0.44399
0.28121,0.44397
0.2819,0.44395
0.28259,0.44393
0.28327,0.44391
0.28396,0.44389
0.28464,0.44387
0.28533,0.44385
0.28602,0.44382
0.2867,0.4438
0.28739,0.44378
0.28807,0.44376
0.28876,0.44374
0.28945,0.44372
0.29013,0.4437
0.29082,0.44368
0.2915,0.44366
0.29219,0.44364
0.29288,0.44362
0.29356,0.44359
0.29425,0.44357
0.29493,0.44355
0.29562,0.44353
0.2963,0.44351
0.29699,0.44349
0.29768,0.44347
0.29836,0.44345
0.29905,0.44343
0.29973,0.44341
0.30042,0.44339
0.30111,0.44336
0.30179,0.44334
0.30248,0.44332
0.30316,0.4433
0.30385,0.44328
0.30454,0.44326
0.30522,0.44324
0.30591,0.44322
0.30659,0.4432
0.30728,0.44318
0.30796,0.44316
0.30865,0.44313
0.30934,0.44311
0.31002,0.44309
0.31071,0.44307
0.31139,0.44305
0.31208,0.44303
0.31277,0.44301
0.31345,0.44299
0.31414,0.44297
0.31482,0.44295
0.31551,0.44293
0.3162,0.4429
0.31688,0.44288
0.31757,0.44286
0.31825,0.44284
0.31894,0.44282
0.31962,0.4428
0.32031,0.44278
0.321,0.44276
0.32168,0.44274
0.32237,0.44272
0.32305,0.4427
0.32374,0.44267
0.32443,0.44265
0.32511,0.44263
0.3258,0.44261
0.32648,0.44259
0.32717,0.44257
0.32786,0.44255
0.32854,0.44253
0.32923,0.44251
0.32991,0.44249
0.3306,0.44247
0.33128,0.44244
0.33197,0.44242
0.33266,0.4424
0.33334,0.44238
0.33403,0.44236
0.33471,0.44234
0.3354,0.44232
0.33609,0.4423
0.33677,0.44228
0.33746,0.44226
0.33814,0.44224
0.33883,0.44221
0.33952,0.44219
0.3402,0.44217
0.34089,0.44215
0.34157,0.44213
0.34226,0.44211
0.34294,0.44209
0.34363,0.44207
0.34432,0.44205
0.345,0.44203
0.34569,0.44201
0.34637,0.44198
0.34706,0.44196
0.34775,0.44194
0.34843,0.44192
0.34912,0.4419
0.3498,0.44188
0.35049,0.44186
0.35118,0.44184
0.35186,0.44182
0.35255,0.4418
0.35323,0.44177
0.35392,0.44175
0.35461,0.44173
0.35529,0.44171
0.35598,0.44169
0.35666,0.44167
0.35735,0.44165
0.35803,0.44163
0.35872,0.44161
0.35941,0.44159
0.36009,0.44157
0.36078,0.44154
0.36146,0.44152
0.36215,0.4415
0.36284,0.44148
0.36352,0.44146
0.36421,0.44144
0.36489,0.44142
0.36558,0.4414
0.36627,0.44138
0.36695,0.44136
0.36764,0.44134
0.36832,0.44131
0.36901,0.44129
0.36969,0.44127
0.37038,0.44125
0.37107,0.44123
0.37175,0.44121
0.37244,0.44119
0.37312,0.44117
0.37381,0.44115
0.3745,0.44113
0.37518,0.44111
0.37587,0.44108
0.37655,0.44106
0.37724,0.44104
0.37793,0.44102
0.37861,0.441
0.3793,0.44098
0.37998,0.44096
0.38067,0.44094
0.38135,0.44092
0.38204,0.4409
0.38273,0.44088
0.38341,0.44085
0.3841,0.44083
0.38478,0.44081
0.38547,0.44079
0.38616,0.44077
0.38684,0.44075
0.38753,0.44073
0.38821,0.44071
0.3889,0.44069
0.38959,0.44067
0.39027,0.44065
0.39096,0.44062
0.39164,0.4406
0.39233,0.44058
0.39301,0.44056
0.3937,0.44054
0.39439,0.44052
0.39507,0.4405
0.39576,0.44048
0.39644,0.44046
0.39713,0.44044
0.39782,0.44042
0.3985,0.44039
0.39919,0.44037
0.39987,0.44035
0.40056,0.44033
0.40125,0.44031
0.40193,0.44029
0.40262,0.44027
0.4033,0.44025
0.40399,0.44023
0.40468,0.44021
0.40536,0.44019
0.40605,0.44016
0.40673,0.44014
0.40742,0.44012
0.4081,0.4401
0.40879,0.44008
0.40948,0.44006
0.41016,0.44004
0.41085,0.44002
0.41153,0.44
0.41222,0.43998
0.41291,0.43996
0.41359,0.43993
0.41428,0.43991
0.41496,0.43989
0.41565,0.43987
0.41634,0.43985
0.41702,0.43983
0.41771,0.43981
0.41839,0.43979
0.41908,0.43977
0.41976,0.43975
0.42045,0.43973
0.42114,0.4397
0.42182,0.43968
0.42251,0.43966
0.42319,0.43964
0.42388,0.43962
0.42457,0.4396
0.42525,0.43958
0.42594,0.43956
0.42662,0.43954
0.42731,0.43952
0.428,0.4395
0.42868,0.43947
0.42937,0.43945
0.43005,0.43943
0.43074,0.43941
0.43142,0.43939
0.43211,0.43937
0.4328,0.43935
0.43348,0.43933
0.43417,0.43931
0.43485,0.43929
0.43554,0.43927
0.43623,0.43924
0.43691,0.43922
0.4376,0.4392
0.43828,0.43918
0.43897,0.43916
0.43966,0.43914
0.44034,0.43912
0.44103,0.4391
0.44171,0.43908
0.4424,0.43906
0.44308,0.43903
0.44377,0.43901
0.44446,0.43899
0.44514,0.43897
0.44583,0.43895
0.44651,0.43893
0.4472,0.43891
0.44789,0.43889
0.44857,0.43887
0.44926,0.43885
0.44994,0.43883
0.45063,0.4388
0.45132,0.43878
0.452,0.43876
0.45269,0.43874
0.45337,0.43872
0.45406,0.4387
0.45475,0.43868
0.45543,0.43866
0.45612,0.43864
0.4568,0.43862
0.45749,0.4386
0.45817,0.43857
0.45886,0.43855
0.45955,0.43853
0.46023,0.43851
0.46092,0.43849
0.4616,0.43847
0.46229,0.43845
0.46298,0.43843
0.46366,0.43841
0.46435,0.43839
0.46503,0.43837
0.46572,0.43834
0.46641,0.43832
0.46709,0.4383
0.46778,0.43828
0.46846,0.43826
0.46915,0.43824
0.46983,0.43822
0.47052,0.4382
0.47121,0.43818
0.47189,0.43816
0.47258,0.43814
0.47326,0.43811
0.47395,0.43809
0.47464,0.43807
0.47532,0.43805
0.47601,0.43803
0.47669,0.43801
0.47738,0.43799
0.47807,0.43797
0.47875,0.43795
0.47944,0.43793
0.48012,0.43791
0.48081,0.43788
0.48149,0.43786
0.48218,0.43784
0.48287,0.43782
0.48355,0.4378
0.48424,0.43778
0.48492,0.43776
0.48561,0.43774
0.4863,0.43772
0.48698,0.4377
0.48767,0.43768
0.48835,0.43765
0.48904,0.43763
0.48973,0.43761
0.49041,0.43759
0.4911,0.43757
0.49178,0.43755
0.49247,0.43753
0.49315,0.43751
0.49384,0.43749
0.49453,0.43747
0.49521,0.43745
0.4959,0.43742
0.49658,0.4374
0.49727,0.43738
0.49796,0.43736
0.49864,0.43734
0.49933,0.43732
0.50001,0.4373
0.5007,0.43728
0.50139,0.43726
0.50207,0.43724
0.50276,0.43722
0.50344,0.43719
0.50413,0.43717
0.50482,0.43715
0.5055,0.43713
0.50619,0.43711
0.50687,0.43709
0.50756,0.43707
0.50824,0.43705
0.50893,0.43703
0.50962,0.43701
0.5103,0.43699
0.51099,0.43696
0.51167,0.43694
0.51236,0.43692
0.51305,0.4369
0.51373,0.43688
0.51442,0.43686
0.5151,0.43684
0.51579,0.43682
0.51648,0.4368
0.51716,0.43678
0.51785,0.43676
0.51853,0.43673
0.51922,0.43671
0.5199,0.43669
0.52059,0.43667
0.52128,0.43665
0.52196,0.43663
0.52265,0.43661
0.52333,0.43659
0.52402,0.43657
0.52471,0.43655
0.52539,0.43653
0.52608,0.4365
0.52676,0.43648
0.52745,0.43646
0.52814,0.43644
0.52882,0.43642
0.52951,0.4364
0.53019,0.43638
0.53088,0.43636
0.53156,0.43634
0.53225,0.43632
0.53294,0.4363
0.53362,0.43627
0.53431,0.43625
0.53499,0.43623
0.53568,0.43621
0.53637,0.43619
0.53705,0.43617
0.53774,0.43615
0.53842,0.43613
0.53911,0.43611
0.5398,0.43609
0.54048,0.43606
0.54117,0.43604
0.54185,0.43602
0.54254,0.436
0.54322,0.43598
0.54391,0.43596
0.5446,0.43594
0.54528,0.43592
0.54597,0.4359
0.54665,0.43588
0.54734,0.43586
0.54803,0.43583
0.54871,0.43581
0.5494,0.43579
0.55008,0.43577
0.55077,0.43575
0.55146,0.43573
0.55214,0.43571
0.55283,0.43569
0.55351,0.43567
0.5542,0.43565
0.55489,0.43563
0.55557,0.4356
0.55626,0.43558
0.55694,0.43556
0.55763,0.43554
0.55831,0.43552
0.559,0.4355
0.55969,0.43548
0.56037,0.43546
0.56106,0.43544
0.56174,0.43542
0.56243,0.4354
0.56312,0.43537
0.5638,0.43535
0.56449,0.43533
0.56517,0.43531
0.56586,0.43529
0.56655,0.43527
0.56723,0.43525
0.56792,0.43523
0.5686,0.43521
0.56929,0.43519
0.56997,0.43517
0.57066,0.43514
0.57135,0.43512
0.57203,0.4351
0.57272,0.43508
0.5734,0.43506
0.57409,0.43504
0.57478,0.43502
0.57546,0.435
0.57615,0.43498
0.57683,0.43496
0.57752,0.43494
0.57821,0.43491
0.57889,0.43489
0.57958,0.43487
0.58026,0.43485
0.58095,0.43483
0.58163,0.43481
0.58232,0.43479
0.58301,0.43477
0.58369,0.43475
0.58438,0.43473
0.58506,0.43471
0.58575,0.43468
0.58644,0.43466
0.58712,0.43464
0.58781,0.43462
0.58849,0.4346
0.58918,0.43458
0.58987,0.43456
0.59055,0.43454
0.59124,0.43452
0.59192,0.4345
0.59261,0.43448
0.59329,0.43445
0.59398,0.43443
0.59467,0.43441
0.59535,0.43439
0.59604,0.43437
0.59672,0.43435
0.59741,0.43433
0.5981,0.43431
0.59878,0.43429
0.59947,0.43427
0.60015,0.43425
0.60084,0.43422
0.60153,0.4342
0.60221,0.43418
0.6029,0.43416
0.60358,0.43414
0.60427,0.43412
0.60495,0.4341
0.60564,0.43408
0.60633,0.43406
0.60701,0.43404
0.6077,0.43402
0.60838,0.43399
0.60907,0.43397
0.60976,0.43395
0.61044,0.43393
0.61113,0.43391
0.61181,0.43389
0.6125,0.43387
0.61319,0.43385
0.61387,0.43383
0.61456,0.43381
0.61524,0.43379
0.61593,0.43376
0.61662,0.43374
0.6173,0.43372
0.61799,0.4337
0.61867,0.43368
0.61936,0.43366
0.62004,0.43364
0.62073,0.43364
0.62142,0.43364
0.6221,0.43364
0.62279,0.43364
0.62347,0.43364
0.62416,0.43364
0.62485,0.43364
0.62553,0.43364
0.62622,0.43364
0.6269,0.43364
0.62759,0.43364
0.62828,0.43364
0.62896,0.43364
0.62965,0.43364
0.63033,0.43364
0.63102,0.43364
0.6317,0.43364
0.63239,0.43364
0.63308,0.43364
0.63376,0.43364
0.63445,0.43364
0.63513,0.43364
0.63582,0.43364
0.63651,0.43364
0.63719,0.43364
0.63788,0.43364
0.63856,0.43364
0.63925,0.43364
0.63994,0.43364
0.64062,0.43364
0.64131,0.43364
0.64199,0.43364
0.64268,0.43364
0.64336,0.43364
0.64405,0.43364
0.64474,0.43364
0.64542,0.43364
0.64611,0.43364
0.64679,0.43364
0.64748,0.43364
0.64817,0.43364
0.64885,0.43364
0.64954,0.43364
0.65022,0.43364
0.65091,0.43364
0.6516,0.43364
0.65228,0.43364
0.65297,0.43364
0.65365,0.43364
0.65434,0.43364
0.65502,0.43364
0.65571,0.43364
0.6564,0.43364
0.65708,0.43364
0.65777,0.43364
0.65845,0.43364
0.65914,0.43364
0.65983,0.43364
0.66051,0.43364
0.6612,0.43364
0.66188,0.43364
0.66257,0.43364
0.66326,0.43364
0.66394,0.43364
0.66463,0.43364
0.66531,0.43364
0.666,0.43364
0.66669,0.43364
0.66737,0.43364
0.66806,0.43364
0.66874,0.43364
0.66943,0.43364
0.67011,0.43364
0.6708,0.43364
0.67149,0.43364
0.67217,0.43364
0.67286,0.43364
0.67354,0.43364
0.67423,0.43364
0.67492,0.43364
0.6756,0.43364
0.67629,0.43364
0.67697,0.43364
0.67766,0.43364
0.67835,0.43364
0.67903,0.43364
0.67972,0.43364
0.6804,0.43364
0.68109,0.43364
0.68177,0.43364
0.68246,0.43364
0.68315,0.43364
0.68383,0.43364
0.68452,0.43364
0.6852,0.43364
0.68589,0.43364


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-NSGA.csv <==
0,0
0.00068589,0
0.0013718,0
0.0020577,0
0.0027436,0
0.0034294,0
0.0041153,0
0.0048012,0
0.0054871,0
0.006173,0
0.0068589,0
0.0075448,0
0.0082307,0
0.0089166,0
0.0096025,0
0.010288,0
0.010974,0
0.01166,0
0.012346,0
0.013032,0
0.013718,0
0.014404,0
0.01509,0
0.015775,0
0.016461,0
0.017147,0
0.017833,0
0.018519,0
0.019205,0
0.019891,0
0.020577,0
0.021263,0
0.021948,0
0.022634,0
0.02332,0
0.024006,0
0.024692,0
0.025378,0
0.026064,0
0.02675,0
0.027436,0
0.028121,0
0.028807,0
0.029493,0
0.030179,0
0.030865,0
0.031551,0
0.032237,0
0.032923,0
0.033609,0
0.034294,0
0.03498,0
0.035666,0
0.036352,0
0.037038,0
0.037724,0
0.03841,0
0.039096,0
0.039782,0
0.040468,0
0.041153,0
0.041839,0
0.042525,0
0.043211,0
0.043897,0
0.044583,0
0.045269,0
0.045955,0
0.046641,0
0.047326,0
0.048012,0
0.048698,0
0.049384,0
0.05007,0
0.050756,0
0.051442,0
0.052128,0
0.052814,0
0.053499,0
0.054185,0
0.054871,0
0.055557,0
0.056243,0
0.056929,0
0.057615,0
0.058301,0
0.058987,0
0.059672,0
0.060358,0
0.061044,0
0.06173,0
0.062416,0
0.063102,0
0.063788,0
0.064474,0
0.06516,0
0.065845,0
0.066531,0
0.067217,0
0.067903,0
0.068589,0
0.069275,0
0.069961,0
0.070647,0
0.071333,0
0.072018,0
0.072704,0
0.07339,0
0.074076,0
0.074762,0
0.075448,0
0.076134,0
0.07682,0
0.077506,0
0.078191,0
0.078877,0
0.079563,0
0.080249,0
0.080935,0
0.081621,0
0.082307,0
0.082993,0
0.083679,0
0.084364,0
0.08505,0
0.085736,0
0.086422,0
0.087108,0
0.087794,0
0.08848,0
0.089166,0
0.089852,0
0.090537,0
0.091223,0
0.091909,0
0.092595,0
0.093281,0
0.093967,0
0.094653,0
0.095339,0
0.096025,0
0.09671,0
0.097396,0
0.098082,0
0.098768,0
0.099454,0
0.10014,0
0.10083,0
0.10151,0
0.1022,0
0.10288,0
0.10357,0
0.10426,0
0.10494,0
0.10563,0
0.10631,0
0.107,0
0.10768,0
0.10837,0
0.10906,0
0.10974,0
0.11043,0
0.11111,0
0.1118,0
0.11249,0
0.11317,0
0.11386,0
0.11454,0
0.11523,0
0.11592,0
0.1166,0
0.11729,0
0.11797,0
0.11866,0
0.11934,0
0.12003,0
0.12072,0
0.1214,0
0.12209,0
0.12277,0
0.12346,0
0.12415,0
0.12483,0
0.12552,0
0.1262,0
0.12689,0
0.12758,0
0.12826,0
0.12895,0
0.12963,0
0.13032,0
0.131,0
0.13169,0
0.13238,0
0.13306,0
0.13375,0
0.13443,0
0.13512,0
0.13581,0
0.13649,0
0.13718,0
0.13786,0
0.13855,0
0.13924,0
0.13992,0
0.14061,0
0.14129,0
0.14198,0
0.14267,0
0.14335,0
0.14404,0
0.14472,0
0.14541,0
0.14609,0
0.14678,0
0.14747,0
0.14815,0
0.14884,0
0.14952,0
0.15021,0
0.1509,0
0.15158,0
0.15227,0
0.15295,0
0.15364,0
0.15433,0
0.15501,0
0.1557,0
0.15638,0
0.15707,0
0.15775,0
0.15844,0
0.15913,0
0.15981,0
0.1605,0
0.16118,0
0.16187,0
0.16256,0
0.16324,0
0.16393,0
0.16461,0
0.1653,0
0.16599,0
0.16667,0
0.16736,0
0.16804,0
0.16873,0
0.16941,0
0.1701,0
0.17079,0
0.17147,0
0.17216,0
0.17284,0
0.17353,0
0.17422,0
0.1749,0
0.17559,0
0.17627,0
0.17696,0
0.17765,0
0.17833,0
0.17902,0
0.1797,0
0.18039,0
0.18107,0
0.18176,0
0.18245,0
0.18313,0
0.18382,0
0.1845,0
0.18519,0
0.18588,0
0.18656,0
0.18725,0
0.18793,0
0.18862,0
0.18931,0
0.18999,0
0.19068,0
0.19136,0
0.19205,0
0.19274,0
0.19342,0
0.19411,0
0.19479,0
0.19548,0
0.19616,0
0.19685,0
0.19754,0
0.19822,0
0.19891,0
0.19959,0
0.20028,0
0.20097,0
0.20165,0
0.20234,0
0.20302,0
0.20371,0
0.2044,0
0.20508,0
0.20577,0
0.20645,0
0.20714,0
0.20782,0
0.20851,0
0.2092,0
0.20988,0
0.21057,0
0.21125,0
0.21194,0
0.21263,0
0.21331,0
0.214,0
0.21468,0
0.21537,0
0.21606,0
0.21674,0
0.21743,0
0.21811,0
0.2188,0
0.21948,0
0.22017,0
0.22086,0
0.22154,0
0.22223,0
0.22291,0
0.2236,0
0.22429,0
0.22497,0
0.22566,0
0.22634,0
0.22703,0
0.22772,0
0.2284,0
0.22909,0
0.22977,0
0.23046,0
0.23114,0
0.23183,0
0.23252,0
0.2332,0
0.23389,0
0.23457,0
0.23526,0
0.23595,0
0.23663,0
0.23732,0
0.238,0
0.23869,0
0.23938,0
0.24006,0
0.24075,0
0.24143,0
0.24212,0
0.24281,0
0.24349,0
0.24418,0
0.24486,0
0.24555,0
0.24623,0
0.24692,0
0.24761,0
0.24829,0
0.24898,0
0.24966,0
0.25035,0
0.25104,0
0.25172,0
0.25241,0
0.25309,0
0.25378,0
0.25447,0
0.25515,0
0.25584,0
0.25652,0
0.25721,0
0.25789,0
0.25858,0
0.25927,0
0.25995,0
0.26064,0
0.26132,0
0.26201,0
0.2627,0
0.26338,0
0.26407,0
0.26475,0
0.26544,0
0.26613,0
0.26681,0
0.2675,0
0.26818,0
0.26887,0
0.26955,0
0.27024,0
0.27093,0
0.27161,0
0.2723,0
0.27298,0
0.27367,0
0.27436,0
0.27504,0
0.27573,0
0.27641,0
0.2771,0
0.27779,0
0.27847,0
0.27916,0
0.27984,0
0.28053,0
0.28121,0
0.2819,0
0.28259,0
0.28327,0
0.28396,0
0.28464,0
0.28533,0
0.28602,0
0.2867,0
0.28739,0
0.28807,0
0.28876,0
0.28945,0
0.29013,0
0.29082,0
0.2915,0
0.29219,0
0.29288,0
0.29356,0
0.29425,0
0.29493,0
0.29562,0
0.2963,0
0.29699,0
0.29768,0
0.29836,0
0.29905,0
0.29973,0
0.30042,0
0.30111,0
0.30179,0
0.30248,0
0.30316,0
0.30385,0
0.30454,0
0.30522,0
0.30591,0
0.30659,0
0.30728,0
0.30796,0
0.30865,0
0.30934,0
0.31002,0
0.31071,0
0.31139,0
0.31208,0
0.31277,0
0.31345,0
0.31414,0
0.31482,0
0.31551,0
0.3162,0
0.31688,0
0.31757,0
0.31825,0
0.31894,0
0.31962,0
0.32031,0
0.321,0
0.32168,0
0.32237,0
0.32305,0
0.32374,0
0.32443,0
0.32511,0
0.3258,0
0.32648,0
0.32717,0
0.32786,0
0.32854,0
0.32923,0
0.32991,0
0.3306,0
0.33128,0
0.33197,0
0.33266,0
0.33334,0
0.33403,0
0.33471,0
0.3354,0
0.33609,0
0.33677,0
0.33746,0
0.33814,0
0.33883,0
0.33952,0
0.3402,0
0.34089,0
0.34157,0
0.34226,0
0.34294,0
0.34363,0
0.34432,0
0.345,0
0.34569,0
0.34637,0
0.34706,0
0.34775,0
0.34843,0
0.34912,0
0.3498,0
0.35049,0
0.35118,0
0.35186,0
0.35255,0
0.35323,0
0.35392,0
0.35461,0
0.35529,0
0.35598,0
0.35666,0
0.35735,0
0.35803,0
0.35872,0
0.35941,0
0.36009,0
0.36078,0
0.36146,0
0.36215,0
0.36284,0
0.36352,0
0.36421,0
0.36489,0
0.36558,0
0.36627,0
0.36695,0
0.36764,0
0.36832,0
0.36901,0
0.36969,0
0.37038,0
0.37107,0
0.37175,0
0.37244,0
0.37312,0
0.37381,0
0.3745,0
0.37518,0
0.37587,0
0.37655,0
0.37724,0
0.37793,0
0.37861,0
0.3793,0
0.37998,0
0.38067,0
0.38135,0
0.38204,0
0.38273,0
0.38341,0
0.3841,0
0.38478,0
0.38547,0
0.38616,0
0.38684,0
0.38753,0
0.38821,0
0.3889,0
0.38959,0
0.39027,0
0.39096,0
0.39164,0
0.39233,0
0.39301,0
0.3937,0
0.39439,0
0.39507,0
0.39576,0
0.39644,0
0.39713,0
0.39782,0
0.3985,0
0.39919,0
0.39987,0
0.40056,0
0.40125,0
0.40193,0
0.40262,0
0.4033,0
0.40399,0
0.40468,0
0.40536,0
0.40605,0
0.40673,0
0.40742,0
0.4081,0
0.40879,0
0.40948,0
0.41016,0
0.41085,0
0.41153,0
0.41222,0
0.41291,0
0.41359,0
0.41428,0
0.41496,0
0.41565,0
0.41634,0
0.41702,0
0.41771,0
0.41839,0
0.41908,0
0.41976,0
0.42045,0
0.42114,0
0.42182,0
0.42251,0
0.42319,0
0.42388,0
0.42457,0
0.42525,0
0.42594,0
0.42662,0
0.42731,0
0.428,0
0.42868,0
0.42937,0
0.43005,0
0.43074,0
0.43142,0
0.43211,0
0.4328,0
0.43348,0
0.43417,0
0.43485,0
0.43554,0
0.43623,0
0.43691,0
0.4376,0
0.43828,0
0.43897,0
0.43966,0
0.44034,0
0.44103,0
0.44171,0
0.4424,0
0.44308,0
0.44377,0
0.44446,0
0.44514,0
0.44583,0
0.44651,0
0.4472,0
0.44789,0
0.44857,0
0.44926,0
0.44994,0
0.45063,0
0.45132,0
0.452,0
0.45269,0
0.45337,0
0.45406,0
0.45475,0
0.45543,0
0.45612,0
0.4568,0
0.45749,0
0.45817,0
0.45886,0
0.45955,0
0.46023,0
0.46092,0
0.4616,0
0.46229,0
0.46298,0
0.46366,0
0.46435,0
0.46503,0
0.46572,0
0.46641,0
0.46709,0
0.46778,0
0.46846,0
0.46915,0
0.46983,0
0.47052,0
0.47121,0
0.47189,0
0.47258,0
0.47326,0
0.47395,0
0.47464,0
0.47532,0
0.47601,0
0.47669,0
0.47738,0
0.47807,0
0.47875,0
0.47944,0
0.48012,0
0.48081,0
0.48149,0
0.48218,0
0.48287,0
0.48355,0
0.48424,0
0.48492,0
0.48561,0
0.4863,0
0.48698,0
0.48767,0
0.48835,0
0.48904,0
0.48973,0
0.49041,0
0.4911,0
0.49178,0
0.49247,0
0.49315,0
0.49384,0
0.49453,0
0.49521,0
0.4959,0
0.49658,0
0.49727,0
0.49796,0
0.49864,0
0.49933,0
0.50001,0
0.5007,0
0.50139,0
0.50207,0
0.50276,0
0.50344,0
0.50413,0
0.50482,0
0.5055,0
0.50619,0
0.50687,0
0.50756,0
0.50824,0
0.50893,0
0.50962,0
0.5103,0
0.51099,0
0.51167,0
0.51236,0
0.51305,0
0.51373,0
0.51442,0
0.5151,0
0.51579,0
0.51648,0
0.51716,0
0.51785,0
0.51853,0
0.51922,0
0.5199,0
0.52059,0
0.52128,0
0.52196,0
0.52265,0
0.52333,0
0.52402,0
0.52471,0
0.52539,0
0.52608,0
0.52676,0
0.52745,0
0.52814,0
0.52882,0
0.52951,0
0.53019,0
0.53088,0
0.53156,0
0.53225,0
0.53294,0
0.53362,0
0.53431,0
0.53499,0
0.53568,0
0.53637,0
0.53705,0
0.53774,0
0.53842,0
0.53911,0
0.5398,0
0.54048,0
0.54117,0
0.54185,0
0.54254,0
0.54322,0
0.54391,0
0.5446,0
0.54528,0
0.54597,0
0.54665,0
0.54734,0
0.54803,0
0.54871,0
0.5494,0
0.55008,0
0.55077,0
0.55146,0
0.55214,0
0.55283,0
0.55351,0
0.5542,0
0.55489,0
0.55557,0
0.55626,0
0.55694,0
0.55763,0
0.55831,0
0.559,0
0.55969,0
0.56037,0
0.56106,0
0.56174,0
0.56243,0
0.56312,0
0.5638,0
0.56449,0
0.56517,0
0.56586,0
0.56655,0
0.56723,0
0.56792,0
0.5686,0
0.56929,0
0.56997,0
0.57066,0
0.57135,0
0.57203,0
0.57272,0
0.5734,0
0.57409,0
0.57478,0
0.57546,0
0.57615,0
0.57683,0
0.57752,0
0.57821,0
0.57889,0
0.57958,0
0.58026,0
0.58095,0
0.58163,0
0.58232,0
0.58301,0
0.58369,0
0.58438,0
0.58506,0
0.58575,0
0.58644,0
0.58712,0
0.58781,0
0.58849,0
0.58918,0
0.58987,0
0.59055,0
0.59124,0
0.59192,0
0.59261,0
0.59329,0
0.59398,0
0.59467,0
0.59535,0
0.59604,0
0.59672,0
0.59741,0
0.5981,0
0.59878,0
0.59947,0
0.60015,0
0.60084,0
0.60153,0
0.60221,0
0.6029,0
0.60358,0
0.60427,0
0.60495,0
0.60564,0
0.60633,0
0.60701,0
0.6077,0
0.60838,0
0.60907,0
0.60976,0
0.61044,0
0.61113,0
0.61181,0
0.6125,0
0.61319,0
0.61387,0
0.61456,0
0.61524,0
0.61593,0
0.61662,0
0.6173,0
0.61799,0
0.61867,0
0.61936,0
0.62004,0
0.62073,0
0.62142,0
0.6221,0
0.62279,0
0.62347,0
0.62416,0
0.62485,0
0.62553,0
0.62622,0
0.6269,0
0.62759,0
0.62828,0
0.62896,0
0.62965,0
0.63033,0
0.63102,0
0.6317,0
0.63239,0
0.63308,0
0.63376,0
0.63445,0
0.63513,0
0.63582,0
0.63651,0
0.63719,0
0.63788,0
0.63856,0
0.63925,0
0.63994,0
0.64062,0
0.64131,0
0.64199,0
0.64268,0
0.64336,0
0.64405,0
0.64474,0
0.64542,0
0.64611,0
0.64679,0
0.64748,0
0.64817,0
0.64885,0
0.64954,0
0.65022,0
0.65091,0
0.6516,0
0.65228,0
0.65297,0
0.65365,0
0.65434,0
0.65502,0
0.65571,0
0.6564,0
0.65708,0
0.65777,0
0.65845,0
0.65914,0
0.65983,0
0.66051,0
0.6612,0
0.66188,0
0.66257,0
0.66326,0
0.66394,0
0.66463,0
0.66531,0
0.666,0
0.66669,0
0.66737,0
0.66806,0
0.66874,0
0.66943,0
0.67011,0
0.6708,0
0.67149,0
0.67217,0
0.67286,0
0.67354,0
0.67423,0
0.67492,0
0.6756,0
0.67629,0
0.67697,0
0.67766,0
0.67835,0
0.67903,0
0.67972,0
0.6804,0
0.68109,0
0.68177,0
0.68246,0
0.68315,0
0.68383,0
0.68452,0
0.6852,0
0.68589,0


==> img/Data/viperLines/exhpc/perfImprovLine-Fluidanimate-exhaustive.csv <==
0,0
0.00068589,0.45221
0.0013718,0.51293
0.0020577,0.5805
0.0027436,0.65618
0.0034294,0.74149
0.0041153,0.814
0.0048012,0.86251
0.0054871,0.91545
0.006173,0.97344
0.0068589,1
0.0075448,0.99631
0.0082307,0.99247
0.0089166,0.98846
0.0096025,0.98428
0.010288,0.97991
0.010974,0.97534
0.01166,0.97056
0.012346,0.96555
0.013032,0.96029
0.013718,0.95478
0.014404,0.94897
0.01509,0.94287
0.015775,0.93643
0.016461,0.92963
0.017147,0.92244
0.017833,0.91483
0.018519,0.90675
0.019205,0.89817
0.019891,0.88903
0.020577,0.87928
0.021263,0.86886
0.021948,0.85568
0.022634,0.81987
0.02332,0.7829
0.024006,0.74392
0.024692,0.70279
0.025378,0.6593
0.026064,0.61325
0.02675,0.58171
0.027436,0.54307
0.028121,0.53411
0.028807,0.534
0.029493,0.5339
0.030179,0.53379
0.030865,0.53368
0.031551,0.53358
0.032237,0.53347
0.032923,0.53336
0.033609,0.53326
0.034294,0.53315
0.03498,0.53304
0.035666,0.53294
0.036352,0.53283
0.037038,0.53272
0.037724,0.53261
0.03841,0.53251
0.039096,0.5324
0.039782,0.53229
0.040468,0.53218
0.041153,0.53208
0.041839,0.53197
0.042525,0.53186
0.043211,0.53175
0.043897,0.53164
0.044583,0.53154
0.045269,0.53143
0.045955,0.53132
0.046641,0.53121
0.047326,0.5311
0.048012,0.53099
0.048698,0.53088
0.049384,0.53077
0.05007,0.53066
0.050756,0.53056
0.051442,0.53045
0.052128,0.53034
0.052814,0.53023
0.053499,0.53012
0.054185,0.53001
0.054871,0.5299
0.055557,0.52979
0.056243,0.52968
0.056929,0.52957
0.057615,0.52946
0.058301,0.52935
0.058987,0.52923
0.059672,0.52912
0.060358,0.52901
0.061044,0.5289
0.06173,0.52879
0.062416,0.52868
0.063102,0.52857
0.063788,0.52846
0.064474,0.52835
0.06516,0.52823
0.065845,0.52812
0.066531,0.52801
0.067217,0.5279
0.067903,0.52779
0.068589,0.52767
0.069275,0.52756
0.069961,0.52745
0.070647,0.52734
0.071333,0.52722
0.072018,0.52711
0.072704,0.527
0.07339,0.52689
0.074076,0.52677
0.074762,0.52666
0.075448,0.52655
0.076134,0.52643
0.07682,0.52632
0.077506,0.5262
0.078191,0.52609
0.078877,0.52598
0.079563,0.52586
0.080249,0.52575
0.080935,0.52563
0.081621,0.52552
0.082307,0.52541
0.082993,0.52529
0.083679,0.52518
0.084364,0.52506
0.08505,0.52495
0.085736,0.52483
0.086422,0.52472
0.087108,0.5246
0.087794,0.52449
0.08848,0.52437
0.089166,0.52425
0.089852,0.52414
0.090537,0.52402
0.091223,0.52391
0.091909,0.52379
0.092595,0.52367
0.093281,0.52356
0.093967,0.52344
0.094653,0.52333
0.095339,0.52321
0.096025,0.52309
0.09671,0.52298
0.097396,0.52286
0.098082,0.52274
0.098768,0.52262
0.099454,0.52251
0.10014,0.52239
0.10083,0.52227
0.10151,0.52215
0.1022,0.52204
0.10288,0.52192
0.10357,0.5218
0.10426,0.52168
0.10494,0.52156
0.10563,0.52144
0.10631,0.52133
0.107,0.52121
0.10768,0.52109
0.10837,0.52097
0.10906,0.52085
0.10974,0.52073
0.11043,0.52061
0.11111,0.52049
0.1118,0.52037
0.11249,0.52025
0.11317,0.52013
0.11386,0.52001
0.11454,0.51989
0.11523,0.51977
0.11592,0.51965
0.1166,0.51953
0.11729,0.51941
0.11797,0.51929
0.11866,0.51917
0.11934,0.51905
0.12003,0.51893
0.12072,0.51881
0.1214,0.51869
0.12209,0.51856
0.12277,0.51844
0.12346,0.51832
0.12415,0.5182
0.12483,0.51808
0.12552,0.51795
0.1262,0.51783
0.12689,0.51771
0.12758,0.51759
0.12826,0.51746
0.12895,0.51734
0.12963,0.51722
0.13032,0.5171
0.131,0.51697
0.13169,0.51685
0.13238,0.51673
0.13306,0.5166
0.13375,0.51648
0.13443,0.51636
0.13512,0.51623
0.13581,0.51611
0.13649,0.51598
0.13718,0.51586
0.13786,0.51574
0.13855,0.51561
0.13924,0.51549
0.13992,0.51536
0.14061,0.51524
0.14129,0.51511
0.14198,0.51499
0.14267,0.51486
0.14335,0.51474
0.14404,0.51461
0.14472,0.51448
0.14541,0.51436
0.14609,0.51423
0.14678,0.51411
0.14747,0.51398
0.14815,0.51385
0.14884,0.51373
0.14952,0.5136
0.15021,0.51347
0.1509,0.51335
0.15158,0.51322
0.15227,0.51309
0.15295,0.51296
0.15364,0.51284
0.15433,0.51271
0.15501,0.51258
0.1557,0.51245
0.15638,0.51233
0.15707,0.5122
0.15775,0.51207
0.15844,0.51194
0.15913,0.51181
0.15981,0.51168
0.1605,0.51156
0.16118,0.51143
0.16187,0.5113
0.16256,0.51117
0.16324,0.51104
0.16393,0.51091
0.16461,0.51078
0.1653,0.51065
0.16599,0.51052
0.16667,0.51039
0.16736,0.51026
0.16804,0.51013
0.16873,0.51
0.16941,0.50987
0.1701,0.50974
0.17079,0.50961
0.17147,0.50948
0.17216,0.50934
0.17284,0.50921
0.17353,0.50908
0.17422,0.50895
0.1749,0.50882
0.17559,0.50869
0.17627,0.50855
0.17696,0.50842
0.17765,0.50829
0.17833,0.50816
0.17902,0.50802
0.1797,0.50789
0.18039,0.50776
0.18107,0.50763
0.18176,0.5082
0.18245,0.50916
0.18313,0.51013
0.18382,0.5111
0.1845,0.51207
0.18519,0.51304
0.18588,0.51401
0.18656,0.51498
0.18725,0.51596
0.18793,0.51693
0.18862,0.51791
0.18931,0.51888
0.18999,0.51986
0.19068,0.52084
0.19136,0.52182
0.19205,0.5228
0.19274,0.52378
0.19342,0.52477
0.19411,0.52575
0.19479,0.52674
0.19548,0.52772
0.19616,0.52871
0.19685,0.5297
0.19754,0.53069
0.19822,0.53168
0.19891,0.53267
0.19959,0.53367
0.20028,0.53466
0.20097,0.53565
0.20165,0.53665
0.20234,0.53765
0.20302,0.53865
0.20371,0.53965
0.2044,0.54065
0.20508,0.54165
0.20577,0.54265
0.20645,0.54366
0.20714,0.54466
0.20782,0.54567
0.20851,0.54667
0.2092,0.54768
0.20988,0.54869
0.21057,0.5497
0.21125,0.55071
0.21194,0.55173
0.21263,0.55274
0.21331,0.55376
0.214,0.55477
0.21468,0.55579
0.21537,0.55654
0.21606,0.55651
0.21674,0.55649
0.21743,0.55647
0.21811,0.55645
0.2188,0.55643
0.21948,0.5564
0.22017,0.55638
0.22086,0.55636
0.22154,0.55634
0.22223,0.55631
0.22291,0.55629
0.2236,0.55627
0.22429,0.55625
0.22497,0.55623
0.22566,0.5562
0.22634,0.55618
0.22703,0.55616
0.22772,0.55614
0.2284,0.55611
0.22909,0.55609
0.22977,0.55607
0.23046,0.55605
0.23114,0.55603
0.23183,0.556
0.23252,0.55598
0.2332,0.55596
0.23389,0.55594
0.23457,0.55591
0.23526,0.55589
0.23595,0.55587
0.23663,0.55585
0.23732,0.55583
0.238,0.5558
0.23869,0.55578
0.23938,0.55576
0.24006,0.55574
0.24075,0.55571
0.24143,0.55569
0.24212,0.55567
0.24281,0.55565
0.24349,0.55563
0.24418,0.5556
0.24486,0.55558
0.24555,0.55556
0.24623,0.55554
0.24692,0.55551
0.24761,0.55549
0.24829,0.55547
0.24898,0.55545
0.24966,0.55543
0.25035,0.5554
0.25104,0.55538
0.25172,0.55536
0.25241,0.55534
0.25309,0.55531
0.25378,0.55529
0.25447,0.55527
0.25515,0.55525
0.25584,0.55522
0.25652,0.5552
0.25721,0.55518
0.25789,0.55516
0.25858,0.55514
0.25927,0.55511
0.25995,0.55509
0.26064,0.55507
0.26132,0.55505
0.26201,0.55502
0.2627,0.555
0.26338,0.55498
0.26407,0.55496
0.26475,0.55494
0.26544,0.55491
0.26613,0.55489
0.26681,0.55487
0.2675,0.55485
0.26818,0.55482
0.26887,0.5548
0.26955,0.55478
0.27024,0.55476
0.27093,0.55474
0.27161,0.55471
0.2723,0.55469
0.27298,0.55467
0.27367,0.55465
0.27436,0.55462
0.27504,0.5546
0.27573,0.55458
0.27641,0.55456
0.2771,0.55454
0.27779,0.55451
0.27847,0.55449
0.27916,0.55447
0.27984,0.55445
0.28053,0.55442
0.28121,0.5544
0.2819,0.55438
0.28259,0.55436
0.28327,0.55434
0.28396,0.55431
0.28464,0.55429
0.28533,0.55427
0.28602,0.55425
0.2867,0.55422
0.28739,0.5542
0.28807,0.55418
0.28876,0.55416
0.28945,0.55414
0.29013,0.55411
0.29082,0.55409
0.2915,0.55407
0.29219,0.55405
0.29288,0.55402
0.29356,0.554
0.29425,0.55398
0.29493,0.55396
0.29562,0.55394
0.2963,0.55391
0.29699,0.55389
0.29768,0.55387
0.29836,0.55385
0.29905,0.55382
0.29973,0.5538
0.30042,0.55378
0.30111,0.55376
0.30179,0.55374
0.30248,0.55371
0.30316,0.55369
0.30385,0.55367
0.30454,0.55365
0.30522,0.55362
0.30591,0.5536
0.30659,0.55358
0.30728,0.55356
0.30796,0.55354
0.30865,0.55351
0.30934,0.55349
0.31002,0.55347
0.31071,0.55345
0.31139,0.55342
0.31208,0.5534
0.31277,0.55338
0.31345,0.55336
0.31414,0.55334
0.31482,0.55331
0.31551,0.55329
0.3162,0.55327
0.31688,0.55325
0.31757,0.55322
0.31825,0.5532
0.31894,0.55318
0.31962,0.55316
0.32031,0.55314
0.321,0.55311
0.32168,0.55309
0.32237,0.55307
0.32305,0.55305
0.32374,0.55302
0.32443,0.553
0.32511,0.55298
0.3258,0.55296
0.32648,0.55294
0.32717,0.55291
0.32786,0.55289
0.32854,0.55287
0.32923,0.55285
0.32991,0.55282
0.3306,0.5528
0.33128,0.55278
0.33197,0.55276
0.33266,0.55273
0.33334,0.55271
0.33403,0.55269
0.33471,0.55267
0.3354,0.55265
0.33609,0.55262
0.33677,0.5526
0.33746,0.55258
0.33814,0.55256
0.33883,0.55253
0.33952,0.55251
0.3402,0.55249
0.34089,0.55247
0.34157,0.55245
0.34226,0.55242
0.34294,0.5524
0.34363,0.55238
0.34432,0.55236
0.345,0.55233
0.34569,0.55231
0.34637,0.55229
0.34706,0.55227
0.34775,0.55225
0.34843,0.55222
0.34912,0.5522
0.3498,0.55218
0.35049,0.55216
0.35118,0.55213
0.35186,0.55211
0.35255,0.55209
0.35323,0.55207
0.35392,0.55205
0.35461,0.55202
0.35529,0.552
0.35598,0.55198
0.35666,0.55196
0.35735,0.55193
0.35803,0.55191
0.35872,0.55189
0.35941,0.55187
0.36009,0.55185
0.36078,0.55182
0.36146,0.5518
0.36215,0.55178
0.36284,0.55176
0.36352,0.55173
0.36421,0.55171
0.36489,0.55169
0.36558,0.55167
0.36627,0.55165
0.36695,0.55162
0.36764,0.5516
0.36832,0.55158
0.36901,0.55156
0.36969,0.55153
0.37038,0.55151
0.37107,0.55149
0.37175,0.55147
0.37244,0.55145
0.37312,0.55142
0.37381,0.5514
0.3745,0.55138
0.37518,0.55136
0.37587,0.55133
0.37655,0.55131
0.37724,0.55129
0.37793,0.55127
0.37861,0.55125
0.3793,0.55122
0.37998,0.5512
0.38067,0.55118
0.38135,0.55116
0.38204,0.55113
0.38273,0.55111
0.38341,0.55109
0.3841,0.55107
0.38478,0.55105
0.38547,0.55102
0.38616,0.551
0.38684,0.55098
0.38753,0.55096
0.38821,0.55093
0.3889,0.55091
0.38959,0.55089
0.39027,0.55087
0.39096,0.55085
0.39164,0.55082
0.39233,0.5508
0.39301,0.55078
0.3937,0.55076
0.39439,0.55073
0.39507,0.55071
0.39576,0.55069
0.39644,0.55067
0.39713,0.55065
0.39782,0.55062
0.3985,0.5506
0.39919,0.55058
0.39987,0.55056
0.40056,0.55053
0.40125,0.55051
0.40193,0.55049
0.40262,0.55047
0.4033,0.55045
0.40399,0.55042
0.40468,0.5504
0.40536,0.55038
0.40605,0.55036
0.40673,0.55033
0.40742,0.55031
0.4081,0.55029
0.40879,0.55027
0.40948,0.55025
0.41016,0.55022
0.41085,0.5502
0.41153,0.55018
0.41222,0.55016
0.41291,0.55013
0.41359,0.55011
0.41428,0.55009
0.41496,0.55007
0.41565,0.55004
0.41634,0.55002
0.41702,0.55
0.41771,0.54998
0.41839,0.54996
0.41908,0.54993
0.41976,0.54991
0.42045,0.54989
0.42114,0.54987
0.42182,0.54984
0.42251,0.54982
0.42319,0.5498
0.42388,0.54978
0.42457,0.54976
0.42525,0.54973
0.42594,0.54971
0.42662,0.54969
0.42731,0.54967
0.428,0.54964
0.42868,0.54962
0.42937,0.5496
0.43005,0.54958
0.43074,0.54956
0.43142,0.54953
0.43211,0.54951
0.4328,0.54949
0.43348,0.54947
0.43417,0.54944
0.43485,0.54942
0.43554,0.5494
0.43623,0.54938
0.43691,0.54936
0.4376,0.54933
0.43828,0.54931
0.43897,0.54929
0.43966,0.54927
0.44034,0.54924
0.44103,0.54922
0.44171,0.5492
0.4424,0.54918
0.44308,0.54916
0.44377,0.54913
0.44446,0.54911
0.44514,0.54909
0.44583,0.54907
0.44651,0.54904
0.4472,0.54902
0.44789,0.549
0.44857,0.54898
0.44926,0.54896
0.44994,0.54893
0.45063,0.54891
0.45132,0.54889
0.452,0.54887
0.45269,0.54884
0.45337,0.54882
0.45406,0.5488
0.45475,0.54878
0.45543,0.54876
0.45612,0.54873
0.4568,0.54871
0.45749,0.54869
0.45817,0.54867
0.45886,0.54864
0.45955,0.54862
0.46023,0.5486
0.46092,0.54858
0.4616,0.54856
0.46229,0.54853
0.46298,0.54851
0.46366,0.54849
0.46435,0.54847
0.46503,0.54844
0.46572,0.54842
0.46641,0.5484
0.46709,0.54838
0.46778,0.54836
0.46846,0.54833
0.46915,0.54831
0.46983,0.54829
0.47052,0.54827
0.47121,0.54824
0.47189,0.54822
0.47258,0.5482
0.47326,0.54818
0.47395,0.54816
0.47464,0.54813
0.47532,0.54811
0.47601,0.54809
0.47669,0.54807
0.47738,0.54804
0.47807,0.54802
0.47875,0.548
0.47944,0.54798
0.48012,0.54796
0.48081,0.54793
0.48149,0.54791
0.48218,0.54789
0.48287,0.54787
0.48355,0.54784
0.48424,0.54782
0.48492,0.5478
0.48561,0.54778
0.4863,0.54776
0.48698,0.54773
0.48767,0.54771
0.48835,0.54769
0.48904,0.54767
0.48973,0.54764
0.49041,0.54762
0.4911,0.5476
0.49178,0.54758
0.49247,0.54755
0.49315,0.54753
0.49384,0.54751
0.49453,0.54749
0.49521,0.54747
0.4959,0.54744
0.49658,0.54742
0.49727,0.5474
0.49796,0.54738
0.49864,0.54735
0.49933,0.54733
0.50001,0.54731
0.5007,0.54729
0.50139,0.54727
0.50207,0.54724
0.50276,0.54722
0.50344,0.5472
0.50413,0.54718
0.50482,0.54715
0.5055,0.54713
0.50619,0.54711
0.50687,0.54709
0.50756,0.54707
0.50824,0.54704
0.50893,0.54702
0.50962,0.547
0.5103,0.54698
0.51099,0.54695
0.51167,0.54693
0.51236,0.54691
0.51305,0.54689
0.51373,0.54687
0.51442,0.54684
0.5151,0.54682
0.51579,0.5468
0.51648,0.54678
0.51716,0.54675
0.51785,0.54673
0.51853,0.54671
0.51922,0.54669
0.5199,0.54667
0.52059,0.54664
0.52128,0.54662
0.52196,0.5466
0.52265,0.54658
0.52333,0.54655
0.52402,0.54653
0.52471,0.54651
0.52539,0.54649
0.52608,0.54647
0.52676,0.54644
0.52745,0.54642
0.52814,0.5464
0.52882,0.54638
0.52951,0.54635
0.53019,0.54633
0.53088,0.54631
0.53156,0.54629
0.53225,0.54627
0.53294,0.54624
0.53362,0.54622
0.53431,0.5462
0.53499,0.54618
0.53568,0.54615
0.53637,0.54613
0.53705,0.54611
0.53774,0.54609
0.53842,0.54607
0.53911,0.54604
0.5398,0.54602
0.54048,0.546
0.54117,0.54598
0.54185,0.54595
0.54254,0.54593
0.54322,0.54591
0.54391,0.54589
0.5446,0.54587
0.54528,0.54584
0.54597,0.54582
0.54665,0.5458
0.54734,0.54578
0.54803,0.54575
0.54871,0.54573
0.5494,0.54571
0.55008,0.54569
0.55077,0.54567
0.55146,0.54564
0.55214,0.54562
0.55283,0.5456
0.55351,0.54558
0.5542,0.54555
0.55489,0.54553
0.55557,0.54551
0.55626,0.54549
0.55694,0.54547
0.55763,0.54544
0.55831,0.54542
0.559,0.5454
0.55969,0.54538
0.56037,0.54535
0.56106,0.54533
0.56174,0.54531
0.56243,0.54529
0.56312,0.54527
0.5638,0.54524
0.56449,0.54522
0.56517,0.5452
0.56586,0.54518
0.56655,0.54515
0.56723,0.54513
0.56792,0.54511
0.5686,0.54509
0.56929,0.54506
0.56997,0.54504
0.57066,0.54502
0.57135,0.545
0.57203,0.54498
0.57272,0.54495
0.5734,0.54493
0.57409,0.54491
0.57478,0.54489
0.57546,0.54486
0.57615,0.54484
0.57683,0.54482
0.57752,0.5448
0.57821,0.54478
0.57889,0.54475
0.57958,0.54473
0.58026,0.54471
0.58095,0.54469
0.58163,0.54466
0.58232,0.54464
0.58301,0.54462
0.58369,0.5446
0.58438,0.54458
0.58506,0.54455
0.58575,0.54453
0.58644,0.54451
0.58712,0.54449
0.58781,0.54446
0.58849,0.54444
0.58918,0.54442
0.58987,0.5444
0.59055,0.54438
0.59124,0.54435
0.59192,0.54433
0.59261,0.54431
0.59329,0.54429
0.59398,0.54426
0.59467,0.54424
0.59535,0.54422
0.59604,0.5442
0.59672,0.54418
0.59741,0.54415
0.5981,0.54413
0.59878,0.54411
0.59947,0.54409
0.60015,0.54406
0.60084,0.54404
0.60153,0.54402
0.60221,0.544
0.6029,0.54398
0.60358,0.54395
0.60427,0.54393
0.60495,0.54391
0.60564,0.54389
0.60633,0.54386
0.60701,0.54384
0.6077,0.54382
0.60838,0.5438
0.60907,0.54378
0.60976,0.54375
0.61044,0.54373
0.61113,0.54371
0.61181,0.54369
0.6125,0.54366
0.61319,0.54364
0.61387,0.54362
0.61456,0.5436
0.61524,0.54358
0.61593,0.54355
0.61662,0.54353
0.6173,0.54351
0.61799,0.54349
0.61867,0.54346
0.61936,0.54344
0.62004,0.54342
0.62073,0.54342
0.62142,0.54342
0.6221,0.54342
0.62279,0.54342
0.62347,0.54342
0.62416,0.54342
0.62485,0.54342
0.62553,0.54342
0.62622,0.54342
0.6269,0.54342
0.62759,0.54342
0.62828,0.54342
0.62896,0.54342
0.62965,0.54342
0.63033,0.54342
0.63102,0.54342
0.6317,0.54342
0.63239,0.54342
0.63308,0.54342
0.63376,0.54342
0.63445,0.54342
0.63513,0.54342
0.63582,0.54342
0.63651,0.54342
0.63719,0.54342
0.63788,0.54342
0.63856,0.54342
0.63925,0.54342
0.63994,0.54342
0.64062,0.54342
0.64131,0.54342
0.64199,0.54342
0.64268,0.54342
0.64336,0.54342
0.64405,0.54342
0.64474,0.54342
0.64542,0.54342
0.64611,0.54342
0.64679,0.54342
0.64748,0.54342
0.64817,0.54342
0.64885,0.54342
0.64954,0.54342
0.65022,0.54342
0.65091,0.54342
0.6516,0.54342
0.65228,0.54342
0.65297,0.54342
0.65365,0.54342
0.65434,0.54342
0.65502,0.54342
0.65571,0.54342
0.6564,0.54342
0.65708,0.54342
0.65777,0.54342
0.65845,0.54342
0.65914,0.54342
0.65983,0.54342
0.66051,0.54342
0.6612,0.54342
0.66188,0.54342
0.66257,0.54342
0.66326,0.54342
0.66394,0.54342
0.66463,0.54342
0.66531,0.54342
0.666,0.54342
0.66669,0.54342
0.66737,0.54342
0.66806,0.54342
0.66874,0.54342
0.66943,0.54342
0.67011,0.54342
0.6708,0.54342
0.67149,0.54342
0.67217,0.54342
0.67286,0.54342
0.67354,0.54342
0.67423,0.54342
0.67492,0.54342
0.6756,0.54342
0.67629,0.54342
0.67697,0.54342
0.67766,0.54342
0.67835,0.54342
0.67903,0.54342
0.67972,0.54342
0.6804,0.54342
0.68109,0.54342
0.68177,0.54342
0.68246,0.54342
0.68315,0.54342
0.68383,0.54342
0.68452,0.54342
0.6852,0.54342
0.68589,0.54342


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-BOA-0.csv <==
0,0.13706
0.0051229,0.1372
0.010246,0.13735
0.015369,0.13749
0.020492,0.13764
0.025614,0.13778
0.030737,0.13793
0.03586,0.13807
0.040983,0.13822
0.046106,0.13836
0.051229,0.13851
0.056352,0.13866
0.061475,0.1388
0.066598,0.13895
0.071721,0.1391
0.076843,0.13924
0.081966,0.13939
0.087089,0.13954
0.092212,0.13969
0.097335,0.13984
0.10246,0.13999
0.10758,0.14014
0.1127,0.14028
0.11783,0.14043
0.12295,0.14058
0.12807,0.14073
0.1332,0.14088
0.13832,0.14103
0.14344,0.14119
0.14856,0.14134
0.15369,0.14149
0.15881,0.14164
0.16393,0.14179
0.16906,0.14194
0.17418,0.1421
0.1793,0.14225
0.18442,0.1424
0.18955,0.14255
0.19467,0.14271
0.19979,0.14286
0.20492,0.14302
0.21004,0.14317
0.21516,0.14332
0.22028,0.14348
0.22541,0.14363
0.23053,0.14379
0.23565,0.14394
0.24078,0.1441
0.2459,0.14426
0.25102,0.14441
0.25614,0.14457
0.26127,0.14473
0.26639,0.14488
0.27151,0.14504
0.27664,0.1452
0.28176,0.14536
0.28688,0.14551
0.29201,0.14567
0.29713,0.14583
0.30225,0.14599
0.30737,0.14615
0.3125,0.14631
0.31762,0.14647
0.32274,0.14663
0.32787,0.14679
0.33299,0.14695
0.33811,0.14711
0.34323,0.14727
0.34836,0.14744
0.35348,0.1476
0.3586,0.14776
0.36373,0.14792
0.36885,0.14808
0.37397,0.14825
0.37909,0.14841
0.38422,0.14857
0.38934,0.14874
0.39446,0.1489
0.39959,0.14907
0.40471,0.14923
0.40983,0.1494
0.41495,0.14956
0.42008,0.14973
0.4252,0.14989
0.43032,0.15006
0.43545,0.15023
0.44057,0.15039
0.44569,0.15056
0.45082,0.15073
0.45594,0.15089
0.46106,0.15106
0.46618,0.15123
0.47131,0.1514
0.47643,0.15157
0.48155,0.15174
0.48668,0.15191
0.4918,0.15208
0.49692,0.15225
0.50204,0.15242
0.50717,0.15259
0.51229,0.15276
0.51741,0.15293
0.52254,0.1531
0.52766,0.15327
0.53278,0.15345
0.5379,0.15362
0.54303,0.15379
0.54815,0.15397
0.55327,0.15414
0.5584,0.15431
0.56352,0.15449
0.56864,0.15466
0.57376,0.15484
0.57889,0.15501
0.58401,0.15519
0.58913,0.15536
0.59426,0.15554
0.59938,0.15572
0.6045,0.15589
0.60963,0.15607
0.61475,0.15625
0.61987,0.15642
0.62499,0.1566
0.63012,0.15678
0.63524,0.15696
0.64036,0.15714
0.64549,0.15732
0.65061,0.1575
0.65573,0.15768
0.66085,0.15786
0.66598,0.15804
0.6711,0.15822
0.67622,0.1584
0.68135,0.15858
0.68647,0.15876
0.69159,0.15895
0.69671,0.15913
0.70184,0.15931
0.70696,0.1595
0.71208,0.15968
0.71721,0.15986
0.72233,0.16005
0.72745,0.16023
0.73257,0.16042
0.7377,0.1606
0.74282,0.16079
0.74794,0.16098
0.75307,0.16116
0.75819,0.16135
0.76331,0.16154
0.76843,0.16172
0.77356,0.16191
0.77868,0.1621
0.7838,0.16229
0.78893,0.16248
0.79405,0.16267
0.79917,0.16286
0.8043,0.16305
0.80942,0.16324
0.81454,0.16343
0.81966,0.16362
0.82479,0.16381
0.82991,0.164
0.83503,0.16419
0.84016,0.16439
0.84528,0.16458
0.8504,0.16477
0.85552,0.16497
0.86065,0.16516
0.86577,0.16536
0.87089,0.16555
0.87602,0.16575
0.88114,0.16594
0.88626,0.16614
0.89138,0.16633
0.89651,0.16653
0.90163,0.16673
0.90675,0.16693
0.91188,0.16712
0.917,0.16732
0.92212,0.16752
0.92724,0.16772
0.93237,0.16792
0.93749,0.16812
0.94261,0.16832
0.94774,0.16852
0.95286,0.16872
0.95798,0.16892
0.96311,0.16912
0.96823,0.16933
0.97335,0.16953
0.97847,0.16973
0.9836,0.16994
0.98872,0.17014
0.99384,0.17034
0.99897,0.17055
1.0041,0.17075
1.0092,0.17096
1.0143,0.17116
1.0195,0.17137
1.0246,0.17158
1.0297,0.17178
1.0348,0.17199
1.0399,0.1722
1.0451,0.17241
1.0502,0.17262
1.0553,0.17283
1.0604,0.17304
1.0656,0.17325
1.0707,0.17346
1.0758,0.17367
1.0809,0.17388
1.0861,0.17409
1.0912,0.1743
1.0963,0.17451
1.1014,0.17473
1.1065,0.17494
1.1117,0.17515
1.1168,0.17537
1.1219,0.17558
1.127,0.1758
1.1322,0.17601
1.1373,0.17623
1.1424,0.17645
1.1475,0.17666
1.1527,0.17688
1.1578,0.1771
1.1629,0.17732
1.168,0.17753
1.1731,0.17775
1.1783,0.17797
1.1834,0.17819
1.1885,0.17841
1.1936,0.17863
1.1988,0.17886
1.2039,0.17908
1.209,0.1793
1.2141,0.17952
1.2193,0.17975
1.2244,0.17997
1.2295,0.18019
1.2346,0.18042
1.2397,0.18064
1.2449,0.18087
1.25,0.18109
1.2551,0.18132
1.2602,0.18155
1.2654,0.18177
1.2705,0.182
1.2756,0.18223
1.2807,0.18246
1.2858,0.18269
1.291,0.18292
1.2961,0.18315
1.3012,0.18338
1.3063,0.18361
1.3115,0.18384
1.3166,0.18407
1.3217,0.18431
1.3268,0.18454
1.332,0.18477
1.3371,0.18501
1.3422,0.18524
1.3473,0.18548
1.3524,0.18571
1.3576,0.18595
1.3627,0.18619
1.3678,0.18642
1.3729,0.18666
1.3781,0.1869
1.3832,0.18714
1.3883,0.18738
1.3934,0.18762
1.3986,0.18786
1.4037,0.1881
1.4088,0.18834
1.4139,0.18858
1.419,0.18882
1.4242,0.18906
1.4293,0.18931
1.4344,0.18955
1.4395,0.1898
1.4447,0.19004
1.4498,0.19029
1.4549,0.19053
1.46,0.19078
1.4651,0.19103
1.4703,0.19127
1.4754,0.19152
1.4805,0.19177
1.4856,0.19202
1.4908,0.19227
1.4959,0.19252
1.501,0.19277
1.5061,0.19302
1.5113,0.19327
1.5164,0.19352
1.5215,0.19378
1.5266,0.19403
1.5317,0.19428
1.5369,0.19454
1.542,0.19479
1.5471,0.19505
1.5522,0.19531
1.5574,0.19556
1.5625,0.19582
1.5676,0.19608
1.5727,0.19634
1.5779,0.1966
1.583,0.19686
1.5881,0.19712
1.5932,0.19738
1.5983,0.19764
1.6035,0.1979
1.6086,0.19816
1.6137,0.19843
1.6188,0.19869
1.624,0.19896
1.6291,0.19922
1.6342,0.19949
1.6393,0.19975
1.6445,0.20002
1.6496,0.20029
1.6547,0.20055
1.6598,0.20082
1.6649,0.20109
1.6701,0.20136
1.6752,0.20163
1.6803,0.2019
1.6854,0.20218
1.6906,0.20245
1.6957,0.20272
1.7008,0.20299
1.7059,0.20327
1.711,0.20354
1.7162,0.20382
1.7213,0.2041
1.7264,0.20437
1.7315,0.20465
1.7367,0.20493
1.7418,0.20521
1.7469,0.20549
1.752,0.20577
1.7572,0.20605
1.7623,0.20633
1.7674,0.20661
1.7725,0.20689
1.7776,0.20717
1.7828,0.20746
1.7879,0.20774
1.793,0.20803
1.7981,0.20831
1.8033,0.2086
1.8084,0.20889
1.8135,0.20918
1.8186,0.20946
1.8238,0.20975
1.8289,0.21004
1.834,0.21033
1.8391,0.21062
1.8442,0.21092
1.8494,0.21121
1.8545,0.2115
1.8596,0.2118
1.8647,0.21209
1.8699,0.21239
1.875,0.21268
1.8801,0.21298
1.8852,0.21328
1.8904,0.21358
1.8955,0.21387
1.9006,0.21417
1.9057,0.21447
1.9108,0.21478
1.916,0.21508
1.9211,0.21538
1.9262,0.21568
1.9313,0.21599
1.9365,0.21629
1.9416,0.2166
1.9467,0.2169
1.9518,0.21721
1.9569,0.21752
1.9621,0.21783
1.9672,0.21814
1.9723,0.21844
1.9774,0.21876
1.9826,0.21907
1.9877,0.21938
1.9928,0.21969
1.9979,0.22001
2.0031,0.22032
2.0082,0.22064
2.0133,0.22095
2.0184,0.22127
2.0235,0.22159
2.0287,0.2219
2.0338,0.22222
2.0389,0.22254
2.044,0.22286
2.0492,0.22319
2.0543,0.22351
2.0594,0.22383
2.0645,0.22416
2.0697,0.22448
2.0748,0.22481
2.0799,0.22513
2.085,0.22546
2.0901,0.22579
2.0953,0.22612
2.1004,0.22645
2.1055,0.22678
2.1106,0.22711
2.1158,0.22744
2.1209,0.22777
2.126,0.22811
2.1311,0.22844
2.1362,0.22878
2.1414,0.22911
2.1465,0.22945
2.1516,0.22979
2.1567,0.23013
2.1619,0.23047
2.167,0.23081
2.1721,0.23115
2.1772,0.23149
2.1824,0.23183
2.1875,0.23218
2.1926,0.23252
2.1977,0.23287
2.2028,0.23322
2.208,0.23356
2.2131,0.23391
2.2182,0.23426
2.2233,0.23461
2.2285,0.23496
2.2336,0.23531
2.2387,0.23567
2.2438,0.23602
2.249,0.23638
2.2541,0.23673
2.2592,0.23709
2.2643,0.23745
2.2694,0.23781
2.2746,0.23817
2.2797,0.23853
2.2848,0.23889
2.2899,0.23925
2.2951,0.23961
2.3002,0.23998
2.3053,0.24034
2.3104,0.24071
2.3156,0.24108
2.3207,0.24144
2.3258,0.24181
2.3309,0.24218
2.336,0.24256
2.3412,0.24293
2.3463,0.2433
2.3514,0.24367
2.3565,0.24405
2.3617,0.24443
2.3668,0.2448
2.3719,0.24518
2.377,0.24556
2.3821,0.24594
2.3873,0.24632
2.3924,0.2467
2.3975,0.24709
2.4026,0.24747
2.4078,0.24786
2.4129,0.24824
2.418,0.24863
2.4231,0.24902
2.4283,0.24941
2.4334,0.2498
2.4385,0.25019
2.4436,0.25058
2.4487,0.25098
2.4539,0.25137
2.459,0.25177
2.4641,0.25217
2.4692,0.25256
2.4744,0.25296
2.4795,0.25336
2.4846,0.25377
2.4897,0.25417
2.4949,0.25457
2.5,0.25498
2.5051,0.25538
2.5102,0.25579
2.5153,0.2562
2.5205,0.25661
2.5256,0.25702
2.5307,0.25743
2.5358,0.25784
2.541,0.25826
2.5461,0.25867
2.5512,0.25909
2.5563,0.2595
2.5614,0.25992
2.5666,0.26034
2.5717,0.26076
2.5768,0.26119
2.5819,0.26161
2.5871,0.26203
2.5922,0.26246
2.5973,0.26289
2.6024,0.26332
2.6076,0.26375
2.6127,0.26418
2.6178,0.26461
2.6229,0.26504
2.628,0.26548
2.6332,0.26591
2.6383,0.26635
2.6434,0.26679
2.6485,0.26723
2.6537,0.26767
2.6588,0.26811
2.6639,0.26786
2.669,0.26646
2.6742,0.26504
2.6793,0.26363
2.6844,0.26221
2.6895,0.26078
2.6946,0.25936
2.6998,0.25792
2.7049,0.25649
2.71,0.25504
2.7151,0.2536
2.7203,0.25215
2.7254,0.25069
2.7305,0.24924
2.7356,0.24777
2.7408,0.24631
2.7459,0.24484
2.751,0.24336
2.7561,0.24188
2.7612,0.2404
2.7664,0.23891
2.7715,0.23741
2.7766,0.23591
2.7817,0.23441
2.7869,0.23291
2.792,0.23139
2.7971,0.22988
2.8022,0.22836
2.8073,0.22683
2.8125,0.2253
2.8176,0.22377
2.8227,0.22223
2.8278,0.22068
2.833,0.21914
2.8381,0.21758
2.8432,0.21602
2.8483,0.21446
2.8535,0.21289
2.8586,0.21132
2.8637,0.20974
2.8688,0.20816
2.8739,0.20657
2.8791,0.20498
2.8842,0.20338
2.8893,0.20178
2.8944,0.20018
2.8996,0.19856
2.9047,0.19695
2.9098,0.19532
2.9149,0.1937
2.9201,0.19206
2.9252,0.19043
2.9303,0.18879
2.9354,0.18714
2.9405,0.18548
2.9457,0.18383
2.9508,0.18216
2.9559,0.18049
2.961,0.17882
2.9662,0.17714
2.9713,0.17546
2.9764,0.17377
2.9815,0.17207
2.9867,0.17037
2.9918,0.16866
2.9969,0.16695
3.002,0.16524
3.0071,0.16351
3.0123,0.16178
3.0174,0.16005
3.0225,0.15831
3.0276,0.15657
3.0328,0.15482
3.0379,0.15306
3.043,0.1513
3.0481,0.14953
3.0532,0.14775
3.0584,0.14598
3.0635,0.14419
3.0686,0.1424
3.0737,0.1406
3.0789,0.1388
3.084,0.13699
3.0891,0.13517
3.0942,0.13335
3.0994,0.13153
3.1045,0.12969
3.1096,0.12785
3.1147,0.12601
3.1198,0.12416
3.125,0.1223
3.1301,0.12044
3.1352,0.11857
3.1403,0.11669
3.1455,0.11481
3.1506,0.11292
3.1557,0.11102
3.1608,0.10912
3.166,0.10721
3.1711,0.1053
3.1762,0.10338
3.1813,0.10145
3.1864,0.099513
3.1916,0.097572
3.1967,0.095624
3.2018,0.09367
3.2069,0.091708
3.2121,0.08974
3.2172,0.087766
3.2223,0.085784
3.2274,0.083796
3.2325,0.081801
3.2377,0.079799
3.2428,0.077789
3.2479,0.075773
3.253,0.07375
3.2582,0.07172
3.2633,0.069683
3.2684,0.067638
3.2735,0.065586
3.2787,0.063527
3.2838,0.061461
3.2889,0.059388
3.294,0.057307
3.2991,0.055219
3.3043,0.053123
3.3094,0.05102
3.3145,0.048909
3.3196,0.046791
3.3248,0.044666
3.3299,0.042532
3.335,0.040391
3.3401,0.038243
3.3453,0.036086
3.3504,0.033922
3.3555,0.03175
3.3606,0.02957
3.3657,0.027382
3.3709,0.025187
3.376,0.022983
3.3811,0.020771
3.3862,0.018551
3.3914,0.016323
3.3965,0.014087
3.4016,0.011843
3.4067,0.00959
3.4119,0.007329
3.417,0.0050597
3.4221,0.0027819
3.4272,0.00049571
3.4323,0
3.4375,0.00016689
3.4426,0.00033441
3.4477,0.00050255
3.4528,0.00067133
3.458,0.00084073
3.4631,0.0010108
3.4682,0.0011815
3.4733,0.0013528
3.4784,0.0015248
3.4836,0.0016974
3.4887,0.0018707
3.4938,0.0020446
3.4989,0.0022192
3.5041,0.0023945
3.5092,0.0025704
3.5143,0.002747
3.5194,0.0029243
3.5246,0.0031023
3.5297,0.003281
3.5348,0.0034603
3.5399,0.0036404
3.545,0.0038211
3.5502,0.0040025
3.5553,0.0041847
3.5604,0.0043675
3.5655,0.0045511
3.5707,0.0047354
3.5758,0.0049204
3.5809,0.0051062
3.586,0.0052926
3.5912,0.0054798
3.5963,0.0056678
3.6014,0.0058565
3.6065,0.0060459
3.6116,0.0062361
3.6168,0.0064271
3.6219,0.0066188
3.627,0.0068113
3.6321,0.0070045
3.6373,0.0071986
3.6424,0.0073934
3.6475,0.007589
3.6526,0.0077853
3.6578,0.0079825
3.6629,0.0081805
3.668,0.0083793
3.6731,0.0085789
3.6782,0.0087793
3.6834,0.0089805
3.6885,0.0091826
3.6936,0.0093855
3.6987,0.0095892
3.7039,0.0097937
3.709,0.0099991
3.7141,0.010205
3.7192,0.010412
3.7243,0.01062
3.7295,0.010829
3.7346,0.011039
3.7397,0.01125
3.7448,0.011461
3.75,0.011673
3.7551,0.011887
3.7602,0.012101
3.7653,0.012316
3.7705,0.012532
3.7756,0.012749
3.7807,0.012967
3.7858,0.013185
3.7909,0.013405
3.7961,0.013626
3.8012,0.013847
3.8063,0.01407
3.8114,0.014293
3.8166,0.014518
3.8217,0.014743
3.8268,0.014969
3.8319,0.015197
3.8371,0.015425
3.8422,0.015654
3.8473,0.015885
3.8524,0.016116
3.8575,0.016349
3.8627,0.016582
3.8678,0.016816
3.8729,0.017052
3.878,0.017288
3.8832,0.017526
3.8883,0.017765
3.8934,0.018004
3.8985,0.018245
3.9036,0.018487
3.9088,0.018951
3.9139,0.019696
3.919,0.020444
3.9241,0.021196
3.9293,0.021951
3.9344,0.022709
3.9395,0.023471
3.9446,0.024237
3.9498,0.025005
3.9549,0.025778
3.96,0.026554
3.9651,0.027333
3.9702,0.028116
3.9754,0.028903
3.9805,0.029694
3.9856,0.030488
3.9907,0.031285
3.9959,0.032087
4.001,0.032892
4.0061,0.033701
4.0112,0.034514
4.0164,0.035331
4.0215,0.036151
4.0266,0.036976
4.0317,0.037804
4.0368,0.038636
4.042,0.039472
4.0471,0.040313
4.0522,0.041157
4.0573,0.042005
4.0625,0.042858
4.0676,0.043714
4.0727,0.044575
4.0778,0.04544
4.083,0.046309
4.0881,0.047182
4.0932,0.04806
4.0983,0.048942
4.1034,0.049828
4.1086,0.050719
4.1137,0.051614
4.1188,0.052513
4.1239,0.053417
4.1291,0.054325
4.1342,0.055238
4.1393,0.056156
4.1444,0.057078
4.1495,0.058004
4.1547,0.058936
4.1598,0.059872
4.1649,0.060813
4.17,0.061758
4.1752,0.062709
4.1803,0.063664
4.1854,0.064624
4.1905,0.065589
4.1957,0.066559
4.2008,0.067534
4.2059,0.068514
4.211,0.069499
4.2161,0.07049
4.2213,0.071485
4.2264,0.072486
4.2315,0.073492
4.2366,0.074503
4.2418,0.075519
4.2469,0.076541
4.252,0.077568
4.2571,0.078601
4.2623,0.079639
4.2674,0.080683
4.2725,0.081732
4.2776,0.082787
4.2827,0.083848
4.2879,0.084914
4.293,0.085986
4.2981,0.087064
4.3032,0.088147
4.3084,0.089237
4.3135,0.090333
4.3186,0.091434
4.3237,0.092542
4.3289,0.093656
4.334,0.094776
4.3391,0.095902
4.3442,0.097034
4.3493,0.098173
4.3545,0.099318
4.3596,0.10047
4.3647,0.10163
4.3698,0.10279
4.375,0.10396
4.3801,0.10514
4.3852,0.10632
4.3903,0.10752
4.3954,0.10871
4.4006,0.10992
4.4057,0.11113
4.4108,0.11235
4.4159,0.11357
4.4211,0.11481
4.4262,0.11605
4.4313,0.11729
4.4364,0.11855
4.4416,0.11981
4.4467,0.12108
4.4518,0.12236
4.4569,0.12364
4.462,0.12493
4.4672,0.12623
4.4723,0.12754
4.4774,0.12886
4.4825,0.13018
4.4877,0.13151
4.4928,0.13285
4.4979,0.1342
4.503,0.13555
4.5082,0.13691
4.5133,0.13829
4.5184,0.13967
4.5235,0.14106
4.5286,0.14245
4.5338,0.14386
4.5389,0.14527
4.544,0.1467
4.5491,0.14813
4.5543,0.14957
4.5594,0.15102
4.5645,0.15248
4.5696,0.15395
4.5747,0.15543
4.5799,0.15692
4.585,0.15842
4.5901,0.15992
4.5952,0.16144
4.6004,0.16297
4.6055,0.1645
4.6106,0.16605
4.6157,0.1676
4.6209,0.16917
4.626,0.17075
4.6311,0.17233
4.6362,0.17393
4.6413,0.17554
4.6465,0.17716
4.6516,0.17879
4.6567,0.18043
4.6618,0.18208
4.667,0.18374
4.6721,0.18542
4.6772,0.1871
4.6823,0.1888
4.6875,0.19051
4.6926,0.19223
4.6977,0.19396
4.7028,0.1957
4.7079,0.19746
4.7131,0.19923
4.7182,0.20101
4.7233,0.2028
4.7284,0.20461
4.7336,0.16225
4.7387,0.1172
4.7438,0.084724
4.7489,0.086243
4.7541,0.087773
4.7592,0.089313
4.7643,0.090865
4.7694,0.092428
4.7745,0.094002
4.7797,0.095588
4.7848,0.097185
4.7899,0.098794
4.795,0.10042
4.8002,0.10205
4.8053,0.10369
4.8104,0.10535
4.8155,0.10702
4.8206,0.1087
4.8258,0.1104
4.8309,0.1121
4.836,0.11382
4.8411,0.11556
4.8463,0.1173
4.8514,0.11906
4.8565,0.12084
4.8616,0.12262
4.8668,0.12443
4.8719,0.12624
4.877,0.12807
4.8821,0.12991
4.8872,0.13177
4.8924,0.13364
4.8975,0.13553
4.9026,0.13744
4.9077,0.13935
4.9129,0.14129
4.918,0.14324
4.9231,0.1452
4.9282,0.14718
4.9334,0.14918
4.9385,0.15119
4.9436,0.15322
4.9487,0.15527
4.9538,0.15733
4.959,0.15941
4.9641,0.16151
4.9692,0.16363
4.9743,0.16576
4.9795,0.16791
4.9846,0.17008
4.9897,0.17227
4.9948,0.17448
5,0.11867
5.0051,0.1212
5.0102,0.12377
5.0153,0.12636
5.0204,0.12898
5.0256,0.13164
5.0307,0.13432
5.0358,0.13703
5.0409,0.13978
5.0461,0.14255
5.0512,0.14536
5.0563,0.1482
5.0614,0.15107
5.0665,0.15398
5.0717,0.15692
5.0768,0.1599
5.0819,0.16291
5.087,0.16596
5.0922,0.16905
5.0973,0.17217
5.1024,0.17533
5.1075,0.17853
5.1127,0.18178
5.1178,0.18506
5.1229,0.18506


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-BOA-5.csv <==
0,0.13706
0.0051229,0.13722
0.010246,0.13739
0.015369,0.13755
0.020492,0.13772
0.025614,0.13789
0.030737,0.13805
0.03586,0.13822
0.040983,0.13839
0.046106,0.13855
0.051229,0.13872
0.056352,0.13889
0.061475,0.13906
0.066598,0.13922
0.071721,0.13939
0.076843,0.13956
0.081966,0.13973
0.087089,0.1399
0.092212,0.14007
0.097335,0.14024
0.10246,0.14041
0.10758,0.14058
0.1127,0.14076
0.11783,0.14093
0.12295,0.1411
0.12807,0.14127
0.1332,0.14144
0.13832,0.14162
0.14344,0.14179
0.14856,0.14196
0.15369,0.14214
0.15881,0.14231
0.16393,0.14248
0.16906,0.14266
0.17418,0.14283
0.1793,0.14301
0.18442,0.14318
0.18955,0.14336
0.19467,0.14354
0.19979,0.14371
0.20492,0.14389
0.21004,0.14407
0.21516,0.14424
0.22028,0.14442
0.22541,0.1446
0.23053,0.14478
0.23565,0.14496
0.24078,0.14514
0.2459,0.14532
0.25102,0.1455
0.25614,0.14568
0.26127,0.14586
0.26639,0.14604
0.27151,0.14622
0.27664,0.1464
0.28176,0.14658
0.28688,0.14676
0.29201,0.14695
0.29713,0.14713
0.30225,0.14731
0.30737,0.14749
0.3125,0.14768
0.31762,0.14786
0.32274,0.14805
0.32787,0.14823
0.33299,0.14842
0.33811,0.1486
0.34323,0.14879
0.34836,0.14897
0.35348,0.14916
0.3586,0.14935
0.36373,0.14953
0.36885,0.14972
0.37397,0.14991
0.37909,0.1501
0.38422,0.15029
0.38934,0.15047
0.39446,0.15066
0.39959,0.15085
0.40471,0.15104
0.40983,0.15123
0.41495,0.15142
0.42008,0.15162
0.4252,0.15181
0.43032,0.152
0.43545,0.15219
0.44057,0.15238
0.44569,0.15258
0.45082,0.15277
0.45594,0.15296
0.46106,0.15316
0.46618,0.15335
0.47131,0.15355
0.47643,0.15374
0.48155,0.15394
0.48668,0.15413
0.4918,0.15433
0.49692,0.15452
0.50204,0.15472
0.50717,0.15492
0.51229,0.15512
0.51741,0.15531
0.52254,0.15551
0.52766,0.15571
0.53278,0.15591
0.5379,0.15611
0.54303,0.15631
0.54815,0.15651
0.55327,0.15671
0.5584,0.15691
0.56352,0.15711
0.56864,0.15732
0.57376,0.15752
0.57889,0.15772
0.58401,0.15792
0.58913,0.15813
0.59426,0.15833
0.59938,0.15854
0.6045,0.15874
0.60963,0.15894
0.61475,0.15915
0.61987,0.15936
0.62499,0.15956
0.63012,0.15977
0.63524,0.15998
0.64036,0.16018
0.64549,0.16039
0.65061,0.1606
0.65573,0.16081
0.66085,0.16102
0.66598,0.16123
0.6711,0.16144
0.67622,0.16165
0.68135,0.16186
0.68647,0.16207
0.69159,0.16228
0.69671,0.16249
0.70184,0.1627
0.70696,0.16292
0.71208,0.16313
0.71721,0.16334
0.72233,0.16356
0.72745,0.16377
0.73257,0.16399
0.7377,0.1642
0.74282,0.16442
0.74794,0.16463
0.75307,0.16485
0.75819,0.16507
0.76331,0.16529
0.76843,0.1655
0.77356,0.16572
0.77868,0.16594
0.7838,0.16616
0.78893,0.16638
0.79405,0.1666
0.79917,0.16682
0.8043,0.16704
0.80942,0.16726
0.81454,0.16748
0.81966,0.16771
0.82479,0.16793
0.82991,0.16815
0.83503,0.16838
0.84016,0.1686
0.84528,0.16883
0.8504,0.16905
0.85552,0.16928
0.86065,0.1695
0.86577,0.16973
0.87089,0.16996
0.87602,0.17018
0.88114,0.17041
0.88626,0.17064
0.89138,0.17087
0.89651,0.1711
0.90163,0.17133
0.90675,0.17156
0.91188,0.17179
0.917,0.17202
0.92212,0.17225
0.92724,0.17248
0.93237,0.17272
0.93749,0.17295
0.94261,0.17318
0.94774,0.17342
0.95286,0.17365
0.95798,0.17389
0.96311,0.17412
0.96823,0.17436
0.97335,0.17459
0.97847,0.17483
0.9836,0.17507
0.98872,0.17531
0.99384,0.17555
0.99897,0.17578
1.0041,0.17602
1.0092,0.17626
1.0143,0.1765
1.0195,0.17675
1.0246,0.17699
1.0297,0.17723
1.0348,0.17747
1.0399,0.17771
1.0451,0.17796
1.0502,0.1782
1.0553,0.17845
1.0604,0.17869
1.0656,0.17894
1.0707,0.17918
1.0758,0.17943
1.0809,0.17968
1.0861,0.17993
1.0912,0.18017
1.0963,0.18042
1.1014,0.18067
1.1065,0.18092
1.1117,0.18117
1.1168,0.18142
1.1219,0.18167
1.127,0.18193
1.1322,0.18218
1.1373,0.18243
1.1424,0.18269
1.1475,0.18294
1.1527,0.1832
1.1578,0.18345
1.1629,0.18371
1.168,0.18396
1.1731,0.18422
1.1783,0.18448
1.1834,0.18474
1.1885,0.18499
1.1936,0.18525
1.1988,0.18551
1.2039,0.18577
1.209,0.18603
1.2141,0.1863
1.2193,0.18656
1.2244,0.18682
1.2295,0.18708
1.2346,0.18735
1.2397,0.18761
1.2449,0.18788
1.25,0.18814
1.2551,0.18841
1.2602,0.18868
1.2654,0.18894
1.2705,0.18921
1.2756,0.18948
1.2807,0.18975
1.2858,0.19002
1.291,0.19029
1.2961,0.19056
1.3012,0.19083
1.3063,0.1911
1.3115,0.19138
1.3166,0.19165
1.3217,0.19192
1.3268,0.1922
1.332,0.19247
1.3371,0.19275
1.3422,0.19303
1.3473,0.1933
1.3524,0.19358
1.3576,0.19386
1.3627,0.19414
1.3678,0.19442
1.3729,0.1947
1.3781,0.19498
1.3832,0.19526
1.3883,0.19554
1.3934,0.19583
1.3986,0.19611
1.4037,0.19639
1.4088,0.19668
1.4139,0.19696
1.419,0.19725
1.4242,0.19754
1.4293,0.19782
1.4344,0.19811
1.4395,0.1984
1.4447,0.19869
1.4498,0.19898
1.4549,0.19927
1.46,0.19956
1.4651,0.19985
1.4703,0.20015
1.4754,0.20044
1.4805,0.20074
1.4856,0.20103
1.4908,0.20133
1.4959,0.20162
1.501,0.20192
1.5061,0.20222
1.5113,0.20251
1.5164,0.20281
1.5215,0.20311
1.5266,0.20341
1.5317,0.20372
1.5369,0.20402
1.542,0.20432
1.5471,0.20462
1.5522,0.20493
1.5574,0.20523
1.5625,0.20554
1.5676,0.20584
1.5727,0.20615
1.5779,0.20646
1.583,0.20677
1.5881,0.20707
1.5932,0.20738
1.5983,0.2077
1.6035,0.20801
1.6086,0.20832
1.6137,0.20863
1.6188,0.20894
1.624,0.20926
1.6291,0.20957
1.6342,0.20989
1.6393,0.21021
1.6445,0.21052
1.6496,0.21084
1.6547,0.21116
1.6598,0.21148
1.6649,0.2118
1.6701,0.21212
1.6752,0.21244
1.6803,0.21277
1.6854,0.21309
1.6906,0.21341
1.6957,0.21374
1.7008,0.21407
1.7059,0.21439
1.711,0.21472
1.7162,0.21505
1.7213,0.21538
1.7264,0.21571
1.7315,0.21604
1.7367,0.21637
1.7418,0.2167
1.7469,0.21704
1.752,0.21737
1.7572,0.21771
1.7623,0.21804
1.7674,0.21838
1.7725,0.21871
1.7776,0.21905
1.7828,0.21939
1.7879,0.21973
1.793,0.22007
1.7981,0.22041
1.8033,0.22076
1.8084,0.2211
1.8135,0.22144
1.8186,0.22179
1.8238,0.22214
1.8289,0.22248
1.834,0.22283
1.8391,0.22318
1.8442,0.22353
1.8494,0.22388
1.8545,0.22423
1.8596,0.22458
1.8647,0.22494
1.8699,0.22529
1.875,0.22564
1.8801,0.226
1.8852,0.22636
1.8904,0.22672
1.8955,0.22707
1.9006,0.22743
1.9057,0.22779
1.9108,0.22815
1.916,0.22852
1.9211,0.22888
1.9262,0.22924
1.9313,0.22961
1.9365,0.22998
1.9416,0.23034
1.9467,0.23071
1.9518,0.23108
1.9569,0.23145
1.9621,0.23182
1.9672,0.23219
1.9723,0.23256
1.9774,0.23294
1.9826,0.23331
1.9877,0.23369
1.9928,0.23407
1.9979,0.23444
2.0031,0.23482
2.0082,0.2352
2.0133,0.23558
2.0184,0.23596
2.0235,0.23635
2.0287,0.23673
2.0338,0.23712
2.0389,0.2375
2.044,0.23789
2.0492,0.23828
2.0543,0.23867
2.0594,0.23906
2.0645,0.23945
2.0697,0.23984
2.0748,0.24023
2.0799,0.24063
2.085,0.24102
2.0901,0.24142
2.0953,0.24181
2.1004,0.24221
2.1055,0.24261
2.1106,0.24301
2.1158,0.24342
2.1209,0.24382
2.126,0.24422
2.1311,0.24463
2.1362,0.24503
2.1414,0.24544
2.1465,0.24585
2.1516,0.24626
2.1567,0.24667
2.1619,0.24708
2.167,0.24749
2.1721,0.24791
2.1772,0.24832
2.1824,0.24874
2.1875,0.24916
2.1926,0.24958
2.1977,0.25
2.2028,0.25042
2.208,0.25084
2.2131,0.25126
2.2182,0.25169
2.2233,0.25211
2.2285,0.25254
2.2336,0.25297
2.2387,0.2534
2.2438,0.25383
2.249,0.25426
2.2541,0.25469
2.2592,0.25513
2.2643,0.25556
2.2694,0.256
2.2746,0.25644
2.2797,0.25687
2.2848,0.25731
2.2899,0.25776
2.2951,0.2582
2.3002,0.25864
2.3053,0.25909
2.3104,0.25954
2.3156,0.25998
2.3207,0.26043
2.3258,0.26088
2.3309,0.26134
2.336,0.26179
2.3412,0.26224
2.3463,0.2627
2.3514,0.26316
2.3565,0.26361
2.3617,0.26407
2.3668,0.26454
2.3719,0.265
2.377,0.26546
2.3821,0.26593
2.3873,0.26639
2.3924,0.26686
2.3975,0.26733
2.4026,0.2678
2.4078,0.26827
2.4129,0.26875
2.418,0.26922
2.4231,0.2697
2.4283,0.27018
2.4334,0.27066
2.4385,0.27114
2.4436,0.27162
2.4487,0.2721
2.4539,0.27259
2.459,0.27307
2.4641,0.27356
2.4692,0.27405
2.4744,0.27454
2.4795,0.27503
2.4846,0.27553
2.4897,0.27602
2.4949,0.27652
2.5,0.27702
2.5051,0.27752
2.5102,0.27802
2.5153,0.27852
2.5205,0.27902
2.5256,0.27953
2.5307,0.28004
2.5358,0.28055
2.541,0.28106
2.5461,0.28157
2.5512,0.28208
2.5563,0.2826
2.5614,0.28311
2.5666,0.28363
2.5717,0.28415
2.5768,0.28467
2.5819,0.2852
2.5871,0.28572
2.5922,0.28625
2.5973,0.28678
2.6024,0.28731
2.6076,0.28784
2.6127,0.28837
2.6178,0.28891
2.6229,0.28944
2.628,0.28998
2.6332,0.29052
2.6383,0.29106
2.6434,0.29161
2.6485,0.29215
2.6537,0.2927
2.6588,0.29325
2.6639,0.29308
2.669,0.2917
2.6742,0.29032
2.6793,0.28893
2.6844,0.28754
2.6895,0.28615
2.6946,0.28475
2.6998,0.28334
2.7049,0.28194
2.71,0.28052
2.7151,0.2791
2.7203,0.27768
2.7254,0.27625
2.7305,0.27482
2.7356,0.27339
2.7408,0.27195
2.7459,0.2705
2.751,0.26905
2.7561,0.26759
2.7612,0.26613
2.7664,0.26467
2.7715,0.2632
2.7766,0.26172
2.7817,0.26025
2.7869,0.25876
2.792,0.25727
2.7971,0.25578
2.8022,0.25428
2.8073,0.25277
2.8125,0.25127
2.8176,0.24975
2.8227,0.24823
2.8278,0.24671
2.833,0.24518
2.8381,0.24364
2.8432,0.2421
2.8483,0.24056
2.8535,0.23901
2.8586,0.23745
2.8637,0.23589
2.8688,0.23432
2.8739,0.23275
2.8791,0.23118
2.8842,0.22959
2.8893,0.22801
2.8944,0.22641
2.8996,0.22481
2.9047,0.22321
2.9098,0.2216
2.9149,0.21999
2.9201,0.21837
2.9252,0.21674
2.9303,0.21511
2.9354,0.21347
2.9405,0.21183
2.9457,0.21018
2.9508,0.20852
2.9559,0.20686
2.961,0.20519
2.9662,0.20352
2.9713,0.20184
2.9764,0.20016
2.9815,0.19847
2.9867,0.19677
2.9918,0.19507
2.9969,0.19336
3.002,0.19165
3.0071,0.18993
3.0123,0.1882
3.0174,0.18647
3.0225,0.18473
3.0276,0.18298
3.0328,0.18123
3.0379,0.17947
3.043,0.17771
3.0481,0.17594
3.0532,0.17416
3.0584,0.17238
3.0635,0.17059
3.0686,0.16879
3.0737,0.16699
3.0789,0.16518
3.084,0.16336
3.0891,0.16154
3.0942,0.15971
3.0994,0.15787
3.1045,0.15603
3.1096,0.15418
3.1147,0.15232
3.1198,0.15046
3.125,0.14859
3.1301,0.14671
3.1352,0.14483
3.1403,0.14294
3.1455,0.14104
3.1506,0.13913
3.1557,0.13722
3.1608,0.1353
3.166,0.13337
3.1711,0.13144
3.1762,0.12949
3.1813,0.12754
3.1864,0.12559
3.1916,0.12362
3.1967,0.12165
3.2018,0.11967
3.2069,0.11768
3.2121,0.11569
3.2172,0.11369
3.2223,0.11168
3.2274,0.10966
3.2325,0.10763
3.2377,0.1056
3.2428,0.10356
3.2479,0.10151
3.253,0.099451
3.2582,0.097386
3.2633,0.095312
3.2684,0.093231
3.2735,0.091141
3.2787,0.089043
3.2838,0.086937
3.2889,0.084822
3.294,0.082699
3.2991,0.080568
3.3043,0.078428
3.3094,0.076279
3.3145,0.074122
3.3196,0.071957
3.3248,0.069782
3.3299,0.067599
3.335,0.065407
3.3401,0.063207
3.3453,0.060997
3.3504,0.058778
3.3555,0.056551
3.3606,0.054314
3.3657,0.052068
3.3709,0.049813
3.376,0.047549
3.3811,0.045276
3.3862,0.042993
3.3914,0.040701
3.3965,0.038399
3.4016,0.036088
3.4067,0.033767
3.4119,0.031437
3.417,0.029097
3.4221,0.026747
3.4272,0.024388
3.4323,0.023943
3.4375,0.024208
3.4426,0.024473
3.4477,0.02474
3.4528,0.025008
3.458,0.025277
3.4631,0.025548
3.4682,0.025819
3.4733,0.026092
3.4784,0.026365
3.4836,0.02664
3.4887,0.026916
3.4938,0.027194
3.4989,0.027472
3.5041,0.027752
3.5092,0.028033
3.5143,0.028315
3.5194,0.028598
3.5246,0.028883
3.5297,0.029169
3.5348,0.029456
3.5399,0.029744
3.545,0.030034
3.5502,0.030324
3.5553,0.030617
3.5604,0.03091
3.5655,0.031205
3.5707,0.031501
3.5758,0.031798
3.5809,0.032097
3.586,0.032397
3.5912,0.032698
3.5963,0.033001
3.6014,0.033305
3.6065,0.03361
3.6116,0.033917
3.6168,0.034225
3.6219,0.034535
3.627,0.034846
3.6321,0.035158
3.6373,0.035472
3.6424,0.035787
3.6475,0.036104
3.6526,0.036422
3.6578,0.036742
3.6629,0.037063
3.668,0.037386
3.6731,0.03771
3.6782,0.038036
3.6834,0.038363
3.6885,0.038691
3.6936,0.039022
3.6987,0.039353
3.7039,0.039687
3.709,0.040022
3.7141,0.040358
3.7192,0.040696
3.7243,0.041036
3.7295,0.041377
3.7346,0.04172
3.7397,0.042065
3.7448,0.042411
3.75,0.042759
3.7551,0.043108
3.7602,0.04346
3.7653,0.043813
3.7705,0.044167
3.7756,0.044524
3.7807,0.044882
3.7858,0.045242
3.7909,0.045603
3.7961,0.045967
3.8012,0.046332
3.8063,0.046699
3.8114,0.047068
3.8166,0.047439
3.8217,0.047811
3.8268,0.048186
3.8319,0.048562
3.8371,0.04894
3.8422,0.04932
3.8473,0.049702
3.8524,0.050086
3.8575,0.050472
3.8627,0.05086
3.8678,0.05125
3.8729,0.051641
3.878,0.052035
3.8832,0.052431
3.8883,0.052829
3.8934,0.053229
3.8985,0.053631
3.9036,0.054035
3.9088,0.054684
3.9139,0.055643
3.919,0.056607
3.9241,0.057576
3.9293,0.05855
3.9344,0.059529
3.9395,0.060514
3.9446,0.061503
3.9498,0.062498
3.9549,0.063498
3.96,0.064504
3.9651,0.065515
3.9702,0.066531
3.9754,0.067553
3.9805,0.06858
3.9856,0.069613
3.9907,0.070651
3.9959,0.071695
4.001,0.072745
4.0061,0.0738
4.0112,0.074862
4.0164,0.075929
4.0215,0.077002
4.0266,0.078081
4.0317,0.079165
4.0368,0.080256
4.042,0.081353
4.0471,0.082457
4.0522,0.083566
4.0573,0.084681
4.0625,0.085803
4.0676,0.086932
4.0727,0.088066
4.0778,0.089207
4.083,0.090355
4.0881,0.091509
4.0932,0.09267
4.0983,0.093837
4.1034,0.095011
4.1086,0.096192
4.1137,0.09738
4.1188,0.098575
4.1239,0.099776
4.1291,0.10099
4.1342,0.1022
4.1393,0.10342
4.1444,0.10465
4.1495,0.10589
4.1547,0.10714
4.1598,0.10839
4.1649,0.10965
4.17,0.11092
4.1752,0.11219
4.1803,0.11347
4.1854,0.11476
4.1905,0.11606
4.1957,0.11737
4.2008,0.11868
4.2059,0.12
4.211,0.12133
4.2161,0.12267
4.2213,0.12402
4.2264,0.12537
4.2315,0.12674
4.2366,0.12811
4.2418,0.12949
4.2469,0.13088
4.252,0.13228
4.2571,0.13368
4.2623,0.1351
4.2674,0.13652
4.2725,0.13796
4.2776,0.1394
4.2827,0.14085
4.2879,0.14231
4.293,0.14378
4.2981,0.14527
4.3032,0.14676
4.3084,0.14826
4.3135,0.14976
4.3186,0.15128
4.3237,0.15281
4.3289,0.15435
4.334,0.1559
4.3391,0.15746
4.3442,0.15903
4.3493,0.16061
4.3545,0.16221
4.3596,0.16381
4.3647,0.16542
4.3698,0.16705
4.375,0.16868
4.3801,0.17033
4.3852,0.17199
4.3903,0.17365
4.3954,0.17534
4.4006,0.17703
4.4057,0.17873
4.4108,0.18045
4.4159,0.18218
4.4211,0.18392
4.4262,0.18567
4.4313,0.18743
4.4364,0.18921
4.4416,0.191
4.4467,0.1928
4.4518,0.19462
4.4569,0.19645
4.462,0.19829
4.4672,0.20014
4.4723,0.20201
4.4774,0.2039
4.4825,0.20579
4.4877,0.2077
4.4928,0.20963
4.4979,0.21156
4.503,0.21352
4.5082,0.21549
4.5133,0.21747
4.5184,0.21947
4.5235,0.22148
4.5286,0.22351
4.5338,0.22555
4.5389,0.22761
4.544,0.22968
4.5491,0.23177
4.5543,0.23388
4.5594,0.236
4.5645,0.23814
4.5696,0.2403
4.5747,0.24247
4.5799,0.24466
4.585,0.24687
4.5901,0.29958
4.5952,0.36544
4.6004,0.41158
4.6055,0.41144
4.6106,0.41129
4.6157,0.41115
4.6209,0.411
4.626,0.41085
4.6311,0.41071
4.6362,0.41056
4.6413,0.41042
4.6465,0.41027
4.6516,0.41012
4.6567,0.40998
4.6618,0.40983
4.667,0.40969
4.6721,0.40954
4.6772,0.40939
4.6823,0.40925
4.6875,0.4091
4.6926,0.40896
4.6977,0.40881
4.7028,0.40866
4.7079,0.40852
4.7131,0.40837
4.7182,0.40823
4.7233,0.40808
4.7284,0.40793
4.7336,0.3474
4.7387,0.2836
4.7438,0.2373
4.7489,0.2373
4.7541,0.2373
4.7592,0.2373
4.7643,0.2373
4.7694,0.2373
4.7745,0.2373
4.7797,0.2373
4.7848,0.2373
4.7899,0.2373
4.795,0.2373
4.8002,0.2373
4.8053,0.2373
4.8104,0.2373
4.8155,0.2373
4.8206,0.2373
4.8258,0.2373
4.8309,0.2373
4.836,0.2373
4.8411,0.2373
4.8463,0.2373
4.8514,0.2373
4.8565,0.2373
4.8616,0.2373
4.8668,0.2373
4.8719,0.2373
4.877,0.2373
4.8821,0.2373
4.8872,0.2373
4.8924,0.2373
4.8975,0.2373
4.9026,0.2373
4.9077,0.2373
4.9129,0.2373
4.918,0.2373
4.9231,0.2373
4.9282,0.2373
4.9334,0.2373
4.9385,0.2373
4.9436,0.2373
4.9487,0.2373
4.9538,0.2373
4.959,0.2373
4.9641,0.2373
4.9692,0.2373
4.9743,0.2373
4.9795,0.2373
4.9846,0.2373
4.9897,0.2373
4.9948,0.2373
5,0.2373
5.0051,0.2373
5.0102,0.2373
5.0153,0.2373
5.0204,0.2373
5.0256,0.2373
5.0307,0.2373
5.0358,0.2373
5.0409,0.2373
5.0461,0.2373
5.0512,0.2373
5.0563,0.2373
5.0614,0.2373
5.0665,0.2373
5.0717,0.2373
5.0768,0.2373
5.0819,0.2373
5.087,0.2373
5.0922,0.2373
5.0973,0.2373
5.1024,0.2373
5.1075,0.2373
5.1127,0.2373
5.1178,0.2373
5.1229,0.2373


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-BOA-Rand.csv <==
0,0.13706
0.0051229,0.13725
0.010246,0.13744
0.015369,0.13763
0.020492,0.13782
0.025614,0.13801
0.030737,0.1382
0.03586,0.1384
0.040983,0.13859
0.046106,0.13878
0.051229,0.13897
0.056352,0.13917
0.061475,0.13936
0.066598,0.13956
0.071721,0.13975
0.076843,0.13995
0.081966,0.14014
0.087089,0.14034
0.092212,0.14053
0.097335,0.14073
0.10246,0.14093
0.10758,0.14112
0.1127,0.14132
0.11783,0.14152
0.12295,0.14172
0.12807,0.14192
0.1332,0.14212
0.13832,0.14231
0.14344,0.14251
0.14856,0.14272
0.15369,0.14292
0.15881,0.14312
0.16393,0.14332
0.16906,0.14352
0.17418,0.14372
0.1793,0.14392
0.18442,0.14413
0.18955,0.14433
0.19467,0.14453
0.19979,0.14474
0.20492,0.14494
0.21004,0.14515
0.21516,0.14535
0.22028,0.14556
0.22541,0.14577
0.23053,0.14597
0.23565,0.14618
0.24078,0.14639
0.2459,0.14659
0.25102,0.1468
0.25614,0.14701
0.26127,0.14722
0.26639,0.14743
0.27151,0.14764
0.27664,0.14785
0.28176,0.14806
0.28688,0.14827
0.29201,0.14848
0.29713,0.14869
0.30225,0.14891
0.30737,0.14912
0.3125,0.14933
0.31762,0.14954
0.32274,0.14976
0.32787,0.14997
0.33299,0.15019
0.33811,0.1504
0.34323,0.15062
0.34836,0.15083
0.35348,0.15105
0.3586,0.15127
0.36373,0.15148
0.36885,0.1517
0.37397,0.15192
0.37909,0.15214
0.38422,0.15236
0.38934,0.15258
0.39446,0.1528
0.39959,0.15302
0.40471,0.15324
0.40983,0.15346
0.41495,0.15368
0.42008,0.1539
0.4252,0.15412
0.43032,0.15435
0.43545,0.15457
0.44057,0.15479
0.44569,0.15502
0.45082,0.15524
0.45594,0.15547
0.46106,0.15569
0.46618,0.15592
0.47131,0.15615
0.47643,0.15637
0.48155,0.1566
0.48668,0.15683
0.4918,0.15706
0.49692,0.15729
0.50204,0.15752
0.50717,0.15775
0.51229,0.15798
0.51741,0.15821
0.52254,0.15844
0.52766,0.15867
0.53278,0.1589
0.5379,0.15913
0.54303,0.15937
0.54815,0.1596
0.55327,0.15984
0.5584,0.16007
0.56352,0.1603
0.56864,0.16054
0.57376,0.16078
0.57889,0.16101
0.58401,0.16125
0.58913,0.16149
0.59426,0.16172
0.59938,0.16196
0.6045,0.1622
0.60963,0.16244
0.61475,0.16268
0.61987,0.16292
0.62499,0.16316
0.63012,0.1634
0.63524,0.16365
0.64036,0.16389
0.64549,0.16413
0.65061,0.16437
0.65573,0.16462
0.66085,0.16486
0.66598,0.16511
0.6711,0.16535
0.67622,0.1656
0.68135,0.16585
0.68647,0.16609
0.69159,0.16634
0.69671,0.16659
0.70184,0.16684
0.70696,0.16709
0.71208,0.16734
0.71721,0.16759
0.72233,0.16784
0.72745,0.16809
0.73257,0.16834
0.7377,0.16859
0.74282,0.16885
0.74794,0.1691
0.75307,0.16935
0.75819,0.16961
0.76331,0.16986
0.76843,0.17012
0.77356,0.17037
0.77868,0.17063
0.7838,0.17089
0.78893,0.17115
0.79405,0.1714
0.79917,0.17166
0.8043,0.17192
0.80942,0.17218
0.81454,0.17244
0.81966,0.1727
0.82479,0.17297
0.82991,0.17323
0.83503,0.17349
0.84016,0.17375
0.84528,0.17402
0.8504,0.17428
0.85552,0.17455
0.86065,0.17481
0.86577,0.17508
0.87089,0.17535
0.87602,0.17561
0.88114,0.17588
0.88626,0.17615
0.89138,0.17642
0.89651,0.17669
0.90163,0.17696
0.90675,0.17723
0.91188,0.1775
0.917,0.17777
0.92212,0.17805
0.92724,0.17832
0.93237,0.1786
0.93749,0.17887
0.94261,0.17915
0.94774,0.17942
0.95286,0.1797
0.95798,0.17997
0.96311,0.18025
0.96823,0.18053
0.97335,0.18081
0.97847,0.18109
0.9836,0.18137
0.98872,0.18165
0.99384,0.18193
0.99897,0.18221
1.0041,0.1825
1.0092,0.18278
1.0143,0.18306
1.0195,0.18335
1.0246,0.18363
1.0297,0.18392
1.0348,0.18421
1.0399,0.18449
1.0451,0.18478
1.0502,0.18507
1.0553,0.18536
1.0604,0.18565
1.0656,0.18594
1.0707,0.18623
1.0758,0.18652
1.0809,0.18682
1.0861,0.18711
1.0912,0.1874
1.0963,0.1877
1.1014,0.18799
1.1065,0.18829
1.1117,0.18859
1.1168,0.18888
1.1219,0.18918
1.127,0.18948
1.1322,0.18978
1.1373,0.19008
1.1424,0.19038
1.1475,0.19068
1.1527,0.19098
1.1578,0.19129
1.1629,0.19159
1.168,0.19189
1.1731,0.1922
1.1783,0.1925
1.1834,0.19281
1.1885,0.19312
1.1936,0.19343
1.1988,0.19373
1.2039,0.19404
1.209,0.19435
1.2141,0.19466
1.2193,0.19498
1.2244,0.19529
1.2295,0.1956
1.2346,0.19592
1.2397,0.19623
1.2449,0.19655
1.25,0.19686
1.2551,0.19718
1.2602,0.1975
1.2654,0.19781
1.2705,0.19813
1.2756,0.19845
1.2807,0.19877
1.2858,0.19909
1.291,0.19942
1.2961,0.19974
1.3012,0.20006
1.3063,0.20039
1.3115,0.20071
1.3166,0.20104
1.3217,0.20137
1.3268,0.20169
1.332,0.20202
1.3371,0.20235
1.3422,0.20268
1.3473,0.20301
1.3524,0.20334
1.3576,0.20368
1.3627,0.20401
1.3678,0.20434
1.3729,0.20468
1.3781,0.20501
1.3832,0.20535
1.3883,0.20569
1.3934,0.20603
1.3986,0.20637
1.4037,0.20671
1.4088,0.20705
1.4139,0.20739
1.419,0.20773
1.4242,0.20807
1.4293,0.20842
1.4344,0.20876
1.4395,0.20911
1.4447,0.20945
1.4498,0.2098
1.4549,0.21015
1.46,0.2105
1.4651,0.21085
1.4703,0.2112
1.4754,0.21155
1.4805,0.21191
1.4856,0.21226
1.4908,0.21261
1.4959,0.21297
1.501,0.21333
1.5061,0.21368
1.5113,0.21404
1.5164,0.2144
1.5215,0.21476
1.5266,0.21512
1.5317,0.21548
1.5369,0.21585
1.542,0.21621
1.5471,0.21658
1.5522,0.21694
1.5574,0.21731
1.5625,0.21767
1.5676,0.21804
1.5727,0.21841
1.5779,0.21878
1.583,0.21915
1.5881,0.21953
1.5932,0.2199
1.5983,0.22027
1.6035,0.22065
1.6086,0.22103
1.6137,0.2214
1.6188,0.22178
1.624,0.22216
1.6291,0.22254
1.6342,0.22292
1.6393,0.2233
1.6445,0.22369
1.6496,0.22407
1.6547,0.22445
1.6598,0.22484
1.6649,0.22523
1.6701,0.22562
1.6752,0.22601
1.6803,0.2264
1.6854,0.22679
1.6906,0.22718
1.6957,0.22757
1.7008,0.22797
1.7059,0.22836
1.711,0.22876
1.7162,0.22916
1.7213,0.22955
1.7264,0.22995
1.7315,0.23036
1.7367,0.23076
1.7418,0.23116
1.7469,0.23156
1.752,0.23197
1.7572,0.23238
1.7623,0.23278
1.7674,0.23319
1.7725,0.2336
1.7776,0.23401
1.7828,0.23442
1.7879,0.23484
1.793,0.23525
1.7981,0.23566
1.8033,0.23608
1.8084,0.2365
1.8135,0.23692
1.8186,0.23734
1.8238,0.23776
1.8289,0.23818
1.834,0.2386
1.8391,0.23903
1.8442,0.23945
1.8494,0.23988
1.8545,0.24031
1.8596,0.24074
1.8647,0.24117
1.8699,0.2416
1.875,0.24203
1.8801,0.24246
1.8852,0.2429
1.8904,0.24334
1.8955,0.24377
1.9006,0.24421
1.9057,0.24465
1.9108,0.24509
1.916,0.24554
1.9211,0.24598
1.9262,0.24642
1.9313,0.24687
1.9365,0.24732
1.9416,0.24777
1.9467,0.24822
1.9518,0.24867
1.9569,0.24912
1.9621,0.24957
1.9672,0.25003
1.9723,0.25049
1.9774,0.25094
1.9826,0.2514
1.9877,0.25186
1.9928,0.25233
1.9979,0.25279
2.0031,0.25325
2.0082,0.25372
2.0133,0.25419
2.0184,0.25465
2.0235,0.25512
2.0287,0.2556
2.0338,0.25607
2.0389,0.25654
2.044,0.25702
2.0492,0.25749
2.0543,0.25797
2.0594,0.25845
2.0645,0.25893
2.0697,0.25942
2.0748,0.2599
2.0799,0.26038
2.085,0.26087
2.0901,0.26136
2.0953,0.26185
2.1004,0.26234
2.1055,0.26283
2.1106,0.26333
2.1158,0.26382
2.1209,0.26432
2.126,0.26482
2.1311,0.26532
2.1362,0.26582
2.1414,0.26632
2.1465,0.26683
2.1516,0.26733
2.1567,0.26784
2.1619,0.26835
2.167,0.26886
2.1721,0.26937
2.1772,0.26988
2.1824,0.2704
2.1875,0.27092
2.1926,0.27143
2.1977,0.27195
2.2028,0.27248
2.208,0.273
2.2131,0.27352
2.2182,0.27405
2.2233,0.27458
2.2285,0.27511
2.2336,0.27564
2.2387,0.27617
2.2438,0.27671
2.249,0.27724
2.2541,0.27778
2.2592,0.27832
2.2643,0.27886
2.2694,0.2794
2.2746,0.27995
2.2797,0.2805
2.2848,0.28104
2.2899,0.28159
2.2951,0.28215
2.3002,0.2827
2.3053,0.28325
2.3104,0.28381
2.3156,0.28437
2.3207,0.28493
2.3258,0.28549
2.3309,0.28605
2.336,0.28662
2.3412,0.28719
2.3463,0.28776
2.3514,0.28833
2.3565,0.2889
2.3617,0.28948
2.3668,0.29005
2.3719,0.29063
2.377,0.29121
2.3821,0.29179
2.3873,0.29238
2.3924,0.29296
2.3975,0.29355
2.4026,0.29414
2.4078,0.29473
2.4129,0.29533
2.418,0.29592
2.4231,0.29652
2.4283,0.29712
2.4334,0.29772
2.4385,0.29833
2.4436,0.29893
2.4487,0.29954
2.4539,0.30015
2.459,0.30076
2.4641,0.30137
2.4692,0.30199
2.4744,0.30261
2.4795,0.30323
2.4846,0.30385
2.4897,0.30447
2.4949,0.3051
2.5,0.30573
2.5051,0.30636
2.5102,0.30699
2.5153,0.30762
2.5205,0.30826
2.5256,0.3089
2.5307,0.30954
2.5358,0.31018
2.541,0.31083
2.5461,0.31148
2.5512,0.31213
2.5563,0.31278
2.5614,0.31343
2.5666,0.31409
2.5717,0.31475
2.5768,0.31541
2.5819,0.31607
2.5871,0.31674
2.5922,0.31741
2.5973,0.31808
2.6024,0.31875
2.6076,0.31942
2.6127,0.3201
2.6178,0.32078
2.6229,0.32146
2.628,0.32215
2.6332,0.32283
2.6383,0.32352
2.6434,0.32421
2.6485,0.32491
2.6537,0.3256
2.6588,0.3263
2.6639,0.32625
2.669,0.32492
2.6742,0.32359
2.6793,0.32226
2.6844,0.32091
2.6895,0.31957
2.6946,0.31822
2.6998,0.31686
2.7049,0.3155
2.71,0.31414
2.7151,0.31277
2.7203,0.31139
2.7254,0.31001
2.7305,0.30863
2.7356,0.30724
2.7408,0.30584
2.7459,0.30444
2.751,0.30303
2.7561,0.30162
2.7612,0.30021
2.7664,0.29879
2.7715,0.29736
2.7766,0.29593
2.7817,0.29449
2.7869,0.29305
2.792,0.2916
2.7971,0.29015
2.8022,0.28869
2.8073,0.28723
2.8125,0.28576
2.8176,0.28428
2.8227,0.2828
2.8278,0.28132
2.833,0.27982
2.8381,0.27833
2.8432,0.27682
2.8483,0.27532
2.8535,0.2738
2.8586,0.27228
2.8637,0.27075
2.8688,0.26922
2.8739,0.26769
2.8791,0.26614
2.8842,0.26459
2.8893,0.26304
2.8944,0.26148
2.8996,0.25991
2.9047,0.25833
2.9098,0.25675
2.9149,0.25517
2.9201,0.25358
2.9252,0.25198
2.9303,0.25037
2.9354,0.24876
2.9405,0.24715
2.9457,0.24552
2.9508,0.24389
2.9559,0.24226
2.961,0.24061
2.9662,0.23896
2.9713,0.23731
2.9764,0.23564
2.9815,0.23398
2.9867,0.2323
2.9918,0.23062
2.9969,0.22893
3.002,0.22723
3.0071,0.22553
3.0123,0.22382
3.0174,0.2221
3.0225,0.22038
3.0276,0.21865
3.0328,0.21691
3.0379,0.21516
3.043,0.21341
3.0481,0.21165
3.0532,0.20989
3.0584,0.20811
3.0635,0.20633
3.0686,0.20454
3.0737,0.20275
3.0789,0.20094
3.084,0.19913
3.0891,0.19731
3.0942,0.19549
3.0994,0.19366
3.1045,0.19181
3.1096,0.18997
3.1147,0.18811
3.1198,0.18624
3.125,0.18437
3.1301,0.18249
3.1352,0.1806
3.1403,0.17871
3.1455,0.1768
3.1506,0.17489
3.1557,0.17297
3.1608,0.17104
3.166,0.1691
3.1711,0.16716
3.1762,0.1652
3.1813,0.16324
3.1864,0.16127
3.1916,0.15929
3.1967,0.1573
3.2018,0.1553
3.2069,0.1533
3.2121,0.15128
3.2172,0.14926
3.2223,0.14723
3.2274,0.14518
3.2325,0.14313
3.2377,0.14107
3.2428,0.13901
3.2479,0.13693
3.253,0.13484
3.2582,0.13274
3.2633,0.13064
3.2684,0.12852
3.2735,0.1264
3.2787,0.12426
3.2838,0.12212
3.2889,0.11997
3.294,0.1178
3.2991,0.11563
3.3043,0.11344
3.3094,0.11125
3.3145,0.10905
3.3196,0.10683
3.3248,0.10461
3.3299,0.10238
3.335,0.10013
3.3401,0.097876
3.3453,0.095611
3.3504,0.093335
3.3555,0.091048
3.3606,0.088751
3.3657,0.086443
3.3709,0.084124
3.376,0.081794
3.3811,0.079453
3.3862,0.077101
3.3914,0.074738
3.3965,0.072363
3.4016,0.069978
3.4067,0.06758
3.4119,0.065172
3.417,0.062751
3.4221,0.060319
3.4272,0.057876
3.4323,0.057522
3.4375,0.057942
3.4426,0.058365
3.4477,0.05879
3.4528,0.059217
3.458,0.059646
3.4631,0.060077
3.4682,0.060511
3.4733,0.060946
3.4784,0.061384
3.4836,0.061823
3.4887,0.062265
3.4938,0.06271
3.4989,0.063156
3.5041,0.063605
3.5092,0.064055
3.5143,0.064509
3.5194,0.064964
3.5246,0.065422
3.5297,0.065882
3.5348,0.066344
3.5399,0.066809
3.545,0.067276
3.5502,0.067746
3.5553,0.068218
3.5604,0.068692
3.5655,0.069169
3.5707,0.069648
3.5758,0.07013
3.5809,0.070615
3.586,0.071101
3.5912,0.071591
3.5963,0.072083
3.6014,0.072577
3.6065,0.073075
3.6116,0.073574
3.6168,0.074077
3.6219,0.074582
3.627,0.07509
3.6321,0.0756
3.6373,0.076114
3.6424,0.07663
3.6475,0.077149
3.6526,0.07767
3.6578,0.078195
3.6629,0.078722
3.668,0.079252
3.6731,0.079785
3.6782,0.080321
3.6834,0.08086
3.6885,0.081402
3.6936,0.081947
3.6987,0.082495
3.7039,0.083046
3.709,0.0836
3.7141,0.084157
3.7192,0.084718
3.7243,0.085281
3.7295,0.085848
3.7346,0.086417
3.7397,0.08699
3.7448,0.087567
3.75,0.088146
3.7551,0.088729
3.7602,0.089315
3.7653,0.089905
3.7705,0.090498
3.7756,0.091095
3.7807,0.091694
3.7858,0.092298
3.7909,0.092905
3.7961,0.093515
3.8012,0.094129
3.8063,0.094747
3.8114,0.095368
3.8166,0.095993
3.8217,0.096622
3.8268,0.097254
3.8319,0.09789
3.8371,0.09853
3.8422,0.099174
3.8473,0.099822
3.8524,0.10047
3.8575,0.10113
3.8627,0.10179
3.8678,0.10245
3.8729,0.10312
3.878,0.10379
3.8832,0.10447
3.8883,0.10515
3.8934,0.10583
3.8985,0.10652
3.9036,0.10721
3.9088,0.10819
3.9139,0.10951
3.919,0.11085
3.9241,0.11219
3.9293,0.11355
3.9344,0.11491
3.9395,0.11628
3.9446,0.11765
3.9498,0.11904
3.9549,0.12044
3.96,0.12184
3.9651,0.12326
3.9702,0.12468
3.9754,0.12611
3.9805,0.12755
3.9856,0.129
3.9907,0.13047
3.9959,0.13194
4.001,0.13342
4.0061,0.13491
4.0112,0.13641
4.0164,0.13792
4.0215,0.13944
4.0266,0.14097
4.0317,0.14251
4.0368,0.14406
4.042,0.14562
4.0471,0.14719
4.0522,0.14878
4.0573,0.15037
4.0625,0.15198
4.0676,0.15359
4.0727,0.15522
4.0778,0.15686
4.083,0.15851
4.0881,0.16017
4.0932,0.16185
4.0983,0.16353
4.1034,0.16523
4.1086,0.16694
4.1137,0.16866
4.1188,0.17039
4.1239,0.17214
4.1291,0.1739
4.1342,0.17567
4.1393,0.17746
4.1444,0.17926
4.1495,0.18107
4.1547,0.18289
4.1598,0.18473
4.1649,0.18658
4.17,0.18845
4.1752,0.19032
4.1803,0.19222
4.1854,0.19413
4.1905,0.19605
4.1957,0.19798
4.2008,0.19993
4.2059,0.2019
4.211,0.20388
4.2161,0.20588
4.2213,0.20789
4.2264,0.20992
4.2315,0.21196
4.2366,0.21402
4.2418,0.2161
4.2469,0.21819
4.252,0.2203
4.2571,0.22242
4.2623,0.22456
4.2674,0.22672
4.2725,0.2289
4.2776,0.23109
4.2827,0.2333
4.2879,0.23553
4.293,0.23778
4.2981,0.24005
4.3032,0.24233
4.3084,0.24464
4.3135,0.24696
4.3186,0.2493
4.3237,0.25167
4.3289,0.25405
4.334,0.25645
4.3391,0.25887
4.3442,0.26132
4.3493,0.26378
4.3545,0.26626
4.3596,0.26877
4.3647,0.2713
4.3698,0.27385
4.375,0.27642
4.3801,0.27902
4.3852,0.28164
4.3903,0.28428
4.3954,0.28694
4.4006,0.28963
4.4057,0.29234
4.4108,0.29508
4.4159,0.29784
4.4211,0.30063
4.4262,0.30344
4.4313,0.30628
4.4364,0.30914
4.4416,0.31204
4.4467,0.31495
4.4518,0.3179
4.4569,0.32087
4.462,0.32387
4.4672,0.3269
4.4723,0.32996
4.4774,0.33305
4.4825,0.33617
4.4877,0.33931
4.4928,0.34249
4.4979,0.3457
4.503,0.34894
4.5082,0.35221
4.5133,0.35552
4.5184,0.35886
4.5235,0.36223
4.5286,0.36563
4.5338,0.36907
4.5389,0.37255
4.544,0.37606
4.5491,0.3796
4.5543,0.38318
4.5594,0.3868
4.5645,0.39046
4.5696,0.39416
4.5747,0.39789
4.5799,0.40167
4.585,0.40548
4.5901,0.40934
4.5952,0.41323
4.6004,0.39382
4.6055,0.39368
4.6106,0.39354
4.6157,0.3934
4.6209,0.39325
4.626,0.39311
4.6311,0.39297
4.6362,0.39283
4.6413,0.39268
4.6465,0.39254
4.6516,0.3924
4.6567,0.39226
4.6618,0.39211
4.667,0.39197
4.6721,0.39183
4.6772,0.39169
4.6823,0.39154
4.6875,0.3914
4.6926,0.39126
4.6977,0.39112
4.7028,0.39097
4.7079,0.39083
4.7131,0.39069
4.7182,0.39055
4.7233,0.3904
4.7284,0.39026
4.7336,0.33115
4.7387,0.26885
4.7438,0.22365
4.7489,0.22365
4.7541,0.22365
4.7592,0.22365
4.7643,0.22365
4.7694,0.22365
4.7745,0.22365
4.7797,0.22365
4.7848,0.22365
4.7899,0.22365
4.795,0.22365
4.8002,0.22365
4.8053,0.22365
4.8104,0.22365
4.8155,0.22365
4.8206,0.22365
4.8258,0.22365
4.8309,0.22365
4.836,0.22365
4.8411,0.22365
4.8463,0.22365
4.8514,0.22365
4.8565,0.22365
4.8616,0.22365
4.8668,0.22365
4.8719,0.22365
4.877,0.22365
4.8821,0.22365
4.8872,0.22365
4.8924,0.22365
4.8975,0.22365
4.9026,0.22365
4.9077,0.22365
4.9129,0.22365
4.918,0.22365
4.9231,0.22365
4.9282,0.22365
4.9334,0.22365
4.9385,0.22365
4.9436,0.22365
4.9487,0.22365
4.9538,0.22365
4.959,0.22365
4.9641,0.22365
4.9692,0.22365
4.9743,0.22365
4.9795,0.22365
4.9846,0.22365
4.9897,0.22365
4.9948,0.22365
5,0.22365
5.0051,0.22365
5.0102,0.22365
5.0153,0.22365
5.0204,0.22365
5.0256,0.22365
5.0307,0.22365
5.0358,0.22365
5.0409,0.22365
5.0461,0.22365
5.0512,0.22365
5.0563,0.22365
5.0614,0.22365
5.0665,0.22365
5.0717,0.22365
5.0768,0.22365
5.0819,0.22365
5.087,0.22365
5.0922,0.22365
5.0973,0.22365
5.1024,0.22365
5.1075,0.22365
5.1127,0.22365
5.1178,0.22365
5.1229,0.22365


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-MCKP.csv <==
0,0.13706
0.0051229,0.13721
0.010246,0.13736
0.015369,0.13752
0.020492,0.13767
0.025614,0.13782
0.030737,0.13798
0.03586,0.13813
0.040983,0.13828
0.046106,0.13844
0.051229,0.13859
0.056352,0.13875
0.061475,0.1389
0.066598,0.13906
0.071721,0.13921
0.076843,0.13937
0.081966,0.13953
0.087089,0.13968
0.092212,0.13984
0.097335,0.14
0.10246,0.14016
0.10758,0.14031
0.1127,0.14047
0.11783,0.14063
0.12295,0.14079
0.12807,0.14095
0.1332,0.14111
0.13832,0.14126
0.14344,0.14142
0.14856,0.14158
0.15369,0.14174
0.15881,0.1419
0.16393,0.14207
0.16906,0.14223
0.17418,0.14239
0.1793,0.14255
0.18442,0.14271
0.18955,0.14287
0.19467,0.14304
0.19979,0.1432
0.20492,0.14336
0.21004,0.14352
0.21516,0.14369
0.22028,0.14385
0.22541,0.14402
0.23053,0.14418
0.23565,0.14435
0.24078,0.14451
0.2459,0.14468
0.25102,0.14484
0.25614,0.14501
0.26127,0.14517
0.26639,0.14534
0.27151,0.14551
0.27664,0.14567
0.28176,0.14584
0.28688,0.14601
0.29201,0.14618
0.29713,0.14634
0.30225,0.14651
0.30737,0.14668
0.3125,0.14685
0.31762,0.14702
0.32274,0.14719
0.32787,0.14736
0.33299,0.14753
0.33811,0.1477
0.34323,0.14787
0.34836,0.14804
0.35348,0.14822
0.3586,0.14839
0.36373,0.14856
0.36885,0.14873
0.37397,0.1489
0.37909,0.14908
0.38422,0.14925
0.38934,0.14942
0.39446,0.1496
0.39959,0.14977
0.40471,0.14995
0.40983,0.15012
0.41495,0.1503
0.42008,0.15047
0.4252,0.15065
0.43032,0.15083
0.43545,0.151
0.44057,0.15118
0.44569,0.15136
0.45082,0.15153
0.45594,0.15171
0.46106,0.15189
0.46618,0.15207
0.47131,0.15225
0.47643,0.15243
0.48155,0.15261
0.48668,0.15279
0.4918,0.15297
0.49692,0.15315
0.50204,0.15333
0.50717,0.15351
0.51229,0.15369
0.51741,0.15387
0.52254,0.15406
0.52766,0.15424
0.53278,0.15442
0.5379,0.1546
0.54303,0.15479
0.54815,0.15497
0.55327,0.15516
0.5584,0.15534
0.56352,0.15552
0.56864,0.15571
0.57376,0.1559
0.57889,0.15608
0.58401,0.15627
0.58913,0.15645
0.59426,0.15664
0.59938,0.15683
0.6045,0.15702
0.60963,0.1572
0.61475,0.15739
0.61987,0.15758
0.62499,0.15777
0.63012,0.15796
0.63524,0.15815
0.64036,0.15834
0.64549,0.15853
0.65061,0.15872
0.65573,0.15891
0.66085,0.1591
0.66598,0.1593
0.6711,0.15949
0.67622,0.15968
0.68135,0.15988
0.68647,0.16007
0.69159,0.16026
0.69671,0.16046
0.70184,0.16065
0.70696,0.16085
0.71208,0.16104
0.71721,0.16124
0.72233,0.16143
0.72745,0.16163
0.73257,0.16183
0.7377,0.16202
0.74282,0.16222
0.74794,0.16242
0.75307,0.16262
0.75819,0.16282
0.76331,0.16302
0.76843,0.16322
0.77356,0.16342
0.77868,0.16362
0.7838,0.16382
0.78893,0.16402
0.79405,0.16422
0.79917,0.16442
0.8043,0.16462
0.80942,0.16483
0.81454,0.16503
0.81966,0.16523
0.82479,0.16544
0.82991,0.16564
0.83503,0.16584
0.84016,0.16605
0.84528,0.16625
0.8504,0.16646
0.85552,0.16667
0.86065,0.16687
0.86577,0.16708
0.87089,0.16729
0.87602,0.1675
0.88114,0.1677
0.88626,0.16791
0.89138,0.16812
0.89651,0.16833
0.90163,0.16854
0.90675,0.16875
0.91188,0.16896
0.917,0.16917
0.92212,0.16939
0.92724,0.1696
0.93237,0.16981
0.93749,0.17002
0.94261,0.17024
0.94774,0.17045
0.95286,0.17066
0.95798,0.17088
0.96311,0.17109
0.96823,0.17131
0.97335,0.17152
0.97847,0.17174
0.9836,0.17196
0.98872,0.17218
0.99384,0.17239
0.99897,0.17261
1.0041,0.17283
1.0092,0.17305
1.0143,0.17327
1.0195,0.17349
1.0246,0.17371
1.0297,0.17393
1.0348,0.17415
1.0399,0.17437
1.0451,0.17459
1.0502,0.17482
1.0553,0.17504
1.0604,0.17526
1.0656,0.17549
1.0707,0.17571
1.0758,0.17594
1.0809,0.17616
1.0861,0.17639
1.0912,0.17661
1.0963,0.17684
1.1014,0.17707
1.1065,0.17729
1.1117,0.17752
1.1168,0.17775
1.1219,0.17798
1.127,0.17821
1.1322,0.17844
1.1373,0.17867
1.1424,0.1789
1.1475,0.17913
1.1527,0.17936
1.1578,0.1796
1.1629,0.17983
1.168,0.18006
1.1731,0.1803
1.1783,0.18053
1.1834,0.18077
1.1885,0.181
1.1936,0.18124
1.1988,0.18147
1.2039,0.18171
1.209,0.18195
1.2141,0.18219
1.2193,0.18242
1.2244,0.18266
1.2295,0.1829
1.2346,0.18314
1.2397,0.18338
1.2449,0.18362
1.25,0.18387
1.2551,0.18411
1.2602,0.18435
1.2654,0.18459
1.2705,0.18484
1.2756,0.18508
1.2807,0.18532
1.2858,0.18557
1.291,0.18582
1.2961,0.18606
1.3012,0.18631
1.3063,0.18656
1.3115,0.1868
1.3166,0.18705
1.3217,0.1873
1.3268,0.18755
1.332,0.1878
1.3371,0.18805
1.3422,0.1883
1.3473,0.18855
1.3524,0.1888
1.3576,0.18906
1.3627,0.18931
1.3678,0.18956
1.3729,0.18982
1.3781,0.19007
1.3832,0.19033
1.3883,0.19058
1.3934,0.19084
1.3986,0.1911
1.4037,0.19135
1.4088,0.19161
1.4139,0.19187
1.419,0.19213
1.4242,0.19239
1.4293,0.19265
1.4344,0.19291
1.4395,0.19317
1.4447,0.19344
1.4498,0.1937
1.4549,0.19396
1.46,0.19423
1.4651,0.19449
1.4703,0.19476
1.4754,0.19502
1.4805,0.19529
1.4856,0.19555
1.4908,0.19582
1.4959,0.19609
1.501,0.19636
1.5061,0.19663
1.5113,0.1969
1.5164,0.19717
1.5215,0.19744
1.5266,0.19771
1.5317,0.19798
1.5369,0.19826
1.542,0.19853
1.5471,0.1988
1.5522,0.19908
1.5574,0.19935
1.5625,0.19963
1.5676,0.19991
1.5727,0.20018
1.5779,0.20046
1.583,0.20074
1.5881,0.20102
1.5932,0.2013
1.5983,0.20158
1.6035,0.20186
1.6086,0.20214
1.6137,0.20243
1.6188,0.20271
1.624,0.20299
1.6291,0.20328
1.6342,0.20356
1.6393,0.20385
1.6445,0.20413
1.6496,0.20442
1.6547,0.20471
1.6598,0.205
1.6649,0.20529
1.6701,0.20558
1.6752,0.20587
1.6803,0.20616
1.6854,0.20645
1.6906,0.20674
1.6957,0.20704
1.7008,0.20733
1.7059,0.20762
1.711,0.20792
1.7162,0.20822
1.7213,0.20851
1.7264,0.20881
1.7315,0.20911
1.7367,0.20941
1.7418,0.20971
1.7469,0.21001
1.752,0.21031
1.7572,0.21061
1.7623,0.21091
1.7674,0.21121
1.7725,0.21152
1.7776,0.21182
1.7828,0.21213
1.7879,0.21243
1.793,0.21274
1.7981,0.21305
1.8033,0.21336
1.8084,0.21366
1.8135,0.21397
1.8186,0.21428
1.8238,0.2146
1.8289,0.21491
1.834,0.21522
1.8391,0.21553
1.8442,0.21585
1.8494,0.21616
1.8545,0.21648
1.8596,0.21679
1.8647,0.21711
1.8699,0.21743
1.875,0.21775
1.8801,0.21807
1.8852,0.21839
1.8904,0.21871
1.8955,0.21903
1.9006,0.21935
1.9057,0.21968
1.9108,0.22
1.916,0.22033
1.9211,0.22065
1.9262,0.22098
1.9313,0.22131
1.9365,0.22164
1.9416,0.22197
1.9467,0.2223
1.9518,0.22263
1.9569,0.22296
1.9621,0.22329
1.9672,0.22362
1.9723,0.22396
1.9774,0.22429
1.9826,0.22463
1.9877,0.22497
1.9928,0.2253
1.9979,0.22564
2.0031,0.22598
2.0082,0.22632
2.0133,0.22666
2.0184,0.227
2.0235,0.22735
2.0287,0.22769
2.0338,0.22803
2.0389,0.22838
2.044,0.22873
2.0492,0.22907
2.0543,0.22942
2.0594,0.22977
2.0645,0.23012
2.0697,0.23047
2.0748,0.23082
2.0799,0.23117
2.085,0.23153
2.0901,0.23188
2.0953,0.23224
2.1004,0.23259
2.1055,0.23295
2.1106,0.23331
2.1158,0.23367
2.1209,0.23403
2.126,0.23439
2.1311,0.23475
2.1362,0.23511
2.1414,0.23547
2.1465,0.23584
2.1516,0.2362
2.1567,0.23657
2.1619,0.23694
2.167,0.23731
2.1721,0.23768
2.1772,0.23805
2.1824,0.23842
2.1875,0.23879
2.1926,0.23916
2.1977,0.23954
2.2028,0.23991
2.208,0.24029
2.2131,0.24067
2.2182,0.24104
2.2233,0.24142
2.2285,0.2418
2.2336,0.24218
2.2387,0.24257
2.2438,0.24295
2.249,0.24333
2.2541,0.24372
2.2592,0.24411
2.2643,0.24449
2.2694,0.24488
2.2746,0.24527
2.2797,0.24566
2.2848,0.24605
2.2899,0.24645
2.2951,0.24684
2.3002,0.24724
2.3053,0.24763
2.3104,0.24803
2.3156,0.24843
2.3207,0.24883
2.3258,0.24923
2.3309,0.24963
2.336,0.25003
2.3412,0.25043
2.3463,0.25084
2.3514,0.25124
2.3565,0.25165
2.3617,0.25206
2.3668,0.25247
2.3719,0.25288
2.377,0.25329
2.3821,0.2537
2.3873,0.25412
2.3924,0.25453
2.3975,0.25495
2.4026,0.25537
2.4078,0.25578
2.4129,0.2562
2.418,0.25662
2.4231,0.25705
2.4283,0.25747
2.4334,0.25789
2.4385,0.25832
2.4436,0.25875
2.4487,0.25917
2.4539,0.2596
2.459,0.26003
2.4641,0.26047
2.4692,0.2609
2.4744,0.26133
2.4795,0.26177
2.4846,0.2622
2.4897,0.26264
2.4949,0.26308
2.5,0.26352
2.5051,0.26396
2.5102,0.26441
2.5153,0.26485
2.5205,0.2653
2.5256,0.26574
2.5307,0.26619
2.5358,0.26664
2.541,0.26709
2.5461,0.26754
2.5512,0.268
2.5563,0.26845
2.5614,0.26891
2.5666,0.26936
2.5717,0.26982
2.5768,0.27028
2.5819,0.27074
2.5871,0.27121
2.5922,0.27167
2.5973,0.27214
2.6024,0.2726
2.6076,0.27307
2.6127,0.27354
2.6178,0.27401
2.6229,0.27448
2.628,0.27496
2.6332,0.27543
2.6383,0.27591
2.6434,0.27639
2.6485,0.27687
2.6537,0.27735
2.6588,0.27783
2.6639,0.27761
2.669,0.27622
2.6742,0.27482
2.6793,0.27341
2.6844,0.272
2.6895,0.27059
2.6946,0.26917
2.6998,0.26775
2.7049,0.26632
2.71,0.26489
2.7151,0.26345
2.7203,0.26201
2.7254,0.26057
2.7305,0.25912
2.7356,0.25767
2.7408,0.25621
2.7459,0.25475
2.751,0.25328
2.7561,0.25181
2.7612,0.25033
2.7664,0.24885
2.7715,0.24737
2.7766,0.24588
2.7817,0.24438
2.7869,0.24288
2.792,0.24138
2.7971,0.23987
2.8022,0.23836
2.8073,0.23684
2.8125,0.23532
2.8176,0.23379
2.8227,0.23226
2.8278,0.23072
2.833,0.22918
2.8381,0.22763
2.8432,0.22608
2.8483,0.22452
2.8535,0.22296
2.8586,0.22139
2.8637,0.21982
2.8688,0.21824
2.8739,0.21666
2.8791,0.21507
2.8842,0.21348
2.8893,0.21188
2.8944,0.21028
2.8996,0.20867
2.9047,0.20706
2.9098,0.20544
2.9149,0.20382
2.9201,0.20219
2.9252,0.20055
2.9303,0.19891
2.9354,0.19727
2.9405,0.19562
2.9457,0.19396
2.9508,0.1923
2.9559,0.19064
2.961,0.18896
2.9662,0.18729
2.9713,0.1856
2.9764,0.18391
2.9815,0.18222
2.9867,0.18052
2.9918,0.17881
2.9969,0.1771
3.002,0.17538
3.0071,0.17366
3.0123,0.17193
3.0174,0.1702
3.0225,0.16846
3.0276,0.16671
3.0328,0.16496
3.0379,0.1632
3.043,0.16144
3.0481,0.15967
3.0532,0.15789
3.0584,0.15611
3.0635,0.15432
3.0686,0.15253
3.0737,0.15073
3.0789,0.14892
3.084,0.14711
3.0891,0.14529
3.0942,0.14346
3.0994,0.14163
3.1045,0.13979
3.1096,0.13795
3.1147,0.1361
3.1198,0.13424
3.125,0.13238
3.1301,0.1305
3.1352,0.12863
3.1403,0.12674
3.1455,0.12485
3.1506,0.12296
3.1557,0.12105
3.1608,0.11914
3.166,0.11723
3.1711,0.1153
3.1762,0.11337
3.1813,0.11144
3.1864,0.10949
3.1916,0.10754
3.1967,0.10558
3.2018,0.10362
3.2069,0.10164
3.2121,0.099665
3.2172,0.097679
3.2223,0.095685
3.2274,0.093684
3.2325,0.091676
3.2377,0.089661
3.2428,0.087638
3.2479,0.085608
3.253,0.08357
3.2582,0.081526
3.2633,0.079473
3.2684,0.077413
3.2735,0.075346
3.2787,0.073271
3.2838,0.071188
3.2889,0.069097
3.294,0.066999
3.2991,0.064893
3.3043,0.062779
3.3094,0.060658
3.3145,0.058528
3.3196,0.056391
3.3248,0.054245
3.3299,0.052092
3.335,0.04993
3.3401,0.04776
3.3453,0.045582
3.3504,0.043396
3.3555,0.041201
3.3606,0.038999
3.3657,0.036787
3.3709,0.034568
3.376,0.03234
3.3811,0.030103
3.3862,0.027858
3.3914,0.025604
3.3965,0.023342
3.4016,0.021071
3.4067,0.018791
3.4119,0.016502
3.417,0.014205
3.4221,0.011898
3.4272,0.0095827
3.4323,0.0091051
3.4375,0.0093079
3.4426,0.0095114
3.4477,0.0097157
3.4528,0.0099209
3.458,0.010127
3.4631,0.010334
3.4682,0.010541
3.4733,0.010749
3.4784,0.010959
3.4836,0.011169
3.4887,0.01138
3.4938,0.011591
3.4989,0.011804
3.5041,0.012017
3.5092,0.012232
3.5143,0.012447
3.5194,0.012663
3.5246,0.01288
3.5297,0.013097
3.5348,0.013316
3.5399,0.013536
3.545,0.013756
3.5502,0.013977
3.5553,0.0142
3.5604,0.014423
3.5655,0.014647
3.5707,0.014872
3.5758,0.015098
3.5809,0.015324
3.586,0.015552
3.5912,0.015781
3.5963,0.016011
3.6014,0.016241
3.6065,0.016473
3.6116,0.016705
3.6168,0.016939
3.6219,0.017173
3.627,0.017409
3.6321,0.017645
3.6373,0.017883
3.6424,0.018121
3.6475,0.018361
3.6526,0.018601
3.6578,0.018843
3.6629,0.019085
3.668,0.019329
3.6731,0.019574
3.6782,0.019819
3.6834,0.020066
3.6885,0.020314
3.6936,0.020563
3.6987,0.020813
3.7039,0.021064
3.709,0.021316
3.7141,0.021569
3.7192,0.021824
3.7243,0.022079
3.7295,0.022336
3.7346,0.022593
3.7397,0.022852
3.7448,0.023112
3.75,0.023374
3.7551,0.023636
3.7602,0.023899
3.7653,0.024164
3.7705,0.02443
3.7756,0.024697
3.7807,0.024965
3.7858,0.025235
3.7909,0.025505
3.7961,0.025777
3.8012,0.02605
3.8063,0.026325
3.8114,0.0266
3.8166,0.026877
3.8217,0.027155
3.8268,0.027435
3.8319,0.027715
3.8371,0.027997
3.8422,0.028281
3.8473,0.028565
3.8524,0.028851
3.8575,0.029138
3.8627,0.029427
3.8678,0.029717
3.8729,0.030008
3.878,0.030301
3.8832,0.030595
3.8883,0.03089
3.8934,0.031187
3.8985,0.031485
3.9036,0.031785
3.9088,0.032316
3.9139,0.033138
3.919,0.033963
3.9241,0.034793
3.9293,0.035627
3.9344,0.036465
3.9395,0.037307
3.9446,0.038153
3.9498,0.039003
3.9549,0.039857
3.96,0.040715
3.9651,0.041578
3.9702,0.042445
3.9754,0.043316
3.9805,0.044191
3.9856,0.04507
3.9907,0.045954
3.9959,0.046843
4.001,0.047735
4.0061,0.048633
4.0112,0.049534
4.0164,0.050441
4.0215,0.051351
4.0266,0.052267
4.0317,0.053187
4.0368,0.054111
4.042,0.055041
4.0471,0.055975
4.0522,0.056913
4.0573,0.057857
4.0625,0.058805
4.0676,0.059759
4.0727,0.060717
4.0778,0.06168
4.083,0.062648
4.0881,0.063621
4.0932,0.064599
4.0983,0.065583
4.1034,0.066571
4.1086,0.067565
4.1137,0.068564
4.1188,0.069568
4.1239,0.070577
4.1291,0.071592
4.1342,0.072612
4.1393,0.073638
4.1444,0.074669
4.1495,0.075706
4.1547,0.076748
4.1598,0.077796
4.1649,0.078849
4.17,0.079908
4.1752,0.080973
4.1803,0.082044
4.1854,0.08312
4.1905,0.084203
4.1957,0.085291
4.2008,0.086386
4.2059,0.087486
4.211,0.088593
4.2161,0.089705
4.2213,0.090824
4.2264,0.091949
4.2315,0.09308
4.2366,0.094218
4.2418,0.095362
4.2469,0.096513
4.252,0.09767
4.2571,0.098834
4.2623,0.1
4.2674,0.10118
4.2725,0.10236
4.2776,0.10356
4.2827,0.10475
4.2879,0.10596
4.293,0.10717
4.2981,0.10839
4.3032,0.10961
4.3084,0.11084
4.3135,0.11208
4.3186,0.11333
4.3237,0.11459
4.3289,0.11585
4.334,0.11712
4.3391,0.11839
4.3442,0.11968
4.3493,0.12097
4.3545,0.12227
4.3596,0.12358
4.3647,0.12489
4.3698,0.12622
4.375,0.12755
4.3801,0.12889
4.3852,0.13024
4.3903,0.13159
4.3954,0.13296
4.4006,0.13433
4.4057,0.13571
4.4108,0.1371
4.4159,0.1385
4.4211,0.13991
4.4262,0.14132
4.4313,0.14275
4.4364,0.14418
4.4416,0.14562
4.4467,0.14708
4.4518,0.14854
4.4569,0.15001
4.462,0.15149
4.4672,0.15298
4.4723,0.15448
4.4774,0.15599
4.4825,0.15751
4.4877,0.15904
4.4928,0.16057
4.4979,0.16212
4.503,0.16368
4.5082,0.16525
4.5133,0.16683
4.5184,0.16842
4.5235,0.17002
4.5286,0.17163
4.5338,0.17325
4.5389,0.17489
4.544,0.17653
4.5491,0.17819
4.5543,0.17985
4.5594,0.18153
4.5645,0.18322
4.5696,0.18492
4.5747,0.18663
4.5799,0.18836
4.585,0.19009
4.5901,0.19184
4.5952,0.1936
4.6004,0.19538
4.6055,0.19716
4.6106,0.19896
4.6157,0.20077
4.6209,0.20259
4.626,0.20443
4.6311,0.20628
4.6362,0.20814
4.6413,0.21002
4.6465,0.21191
4.6516,0.21382
4.6567,0.21573
4.6618,0.21766
4.667,0.21961
4.6721,0.22157
4.6772,0.22355
4.6823,0.22554
4.6875,0.22754
4.6926,0.22956
4.6977,0.23159
4.7028,0.23364
4.7079,0.23571
4.7131,0.23779
4.7182,0.23989
4.7233,0.242
4.7284,0.24413
4.7336,0.19889
4.7387,0.15073
4.7438,0.11604
4.7489,0.11783
4.7541,0.11963
4.7592,0.12144
4.7643,0.12327
4.7694,0.12512
4.7745,0.12698
4.7797,0.12885
4.7848,0.13074
4.7899,0.13264
4.795,0.13456
4.8002,0.13649
4.8053,0.13845
4.8104,0.14041
4.8155,0.14239
4.8206,0.14439
4.8258,0.14641
4.8309,0.14844
4.836,0.15049
4.8411,0.15256
4.8463,0.15464
4.8514,0.15674
4.8565,0.15886
4.8616,0.161
4.8668,0.16315
4.8719,0.16533
4.877,0.16752
4.8821,0.16973
4.8872,0.17196
4.8924,0.17422
4.8975,0.17649
4.9026,0.17878
4.9077,0.18109
4.9129,0.18342
4.918,0.18577
4.9231,0.18815
4.9282,0.19054
4.9334,0.19296
4.9385,0.1954
4.9436,0.19786
4.9487,0.20034
4.9538,0.20285
4.959,0.20538
4.9641,0.20793
4.9692,0.21051
4.9743,0.21136
4.9795,0.21136
4.9846,0.21136
4.9897,0.21136
4.9948,0.21136
5,0.21136
5.0051,0.21136
5.0102,0.21136
5.0153,0.21136
5.0204,0.21136
5.0256,0.21136
5.0307,0.21136
5.0358,0.21136
5.0409,0.21136
5.0461,0.21136
5.0512,0.21136
5.0563,0.21136
5.0614,0.21136
5.0665,0.21136
5.0717,0.21136
5.0768,0.21136
5.0819,0.21136
5.087,0.21136
5.0922,0.21136
5.0973,0.21136
5.1024,0.21136
5.1075,0.21136
5.1127,0.21136
5.1178,0.21136
5.1229,0.21136


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-NSGA.csv <==
0,0.13706
0.0051229,0.13706
0.010246,0.13706
0.015369,0.13706
0.020492,0.13706
0.025614,0.13706
0.030737,0.13706
0.03586,0.13706
0.040983,0.13706
0.046106,0.13706
0.051229,0.13706
0.056352,0.13706
0.061475,0.13706
0.066598,0.13706
0.071721,0.13706
0.076843,0.13706
0.081966,0.13706
0.087089,0.13706
0.092212,0.13706
0.097335,0.13706
0.10246,0.13706
0.10758,0.13706
0.1127,0.13706
0.11783,0.13706
0.12295,0.13706
0.12807,0.13706
0.1332,0.13706
0.13832,0.13706
0.14344,0.13706
0.14856,0.13706
0.15369,0.13706
0.15881,0.13706
0.16393,0.13706
0.16906,0.13706
0.17418,0.13706
0.1793,0.13706
0.18442,0.13706
0.18955,0.13706
0.19467,0.13706
0.19979,0.13706
0.20492,0.13706
0.21004,0.13706
0.21516,0.13706
0.22028,0.13706
0.22541,0.13706
0.23053,0.13706
0.23565,0.13706
0.24078,0.13706
0.2459,0.13706
0.25102,0.13706
0.25614,0.13706
0.26127,0.13706
0.26639,0.13706
0.27151,0.13706
0.27664,0.13706
0.28176,0.13706
0.28688,0.13706
0.29201,0.13706
0.29713,0.13706
0.30225,0.13706
0.30737,0.13706
0.3125,0.13706
0.31762,0.13706
0.32274,0.13706
0.32787,0.13706
0.33299,0.13706
0.33811,0.13706
0.34323,0.13706
0.34836,0.13706
0.35348,0.13706
0.3586,0.13706
0.36373,0.13706
0.36885,0.13706
0.37397,0.13706
0.37909,0.13706
0.38422,0.13706
0.38934,0.13706
0.39446,0.13706
0.39959,0.13706
0.40471,0.13706
0.40983,0.13706
0.41495,0.13706
0.42008,0.13706
0.4252,0.13706
0.43032,0.13706
0.43545,0.13706
0.44057,0.13706
0.44569,0.13706
0.45082,0.13706
0.45594,0.13706
0.46106,0.13706
0.46618,0.13706
0.47131,0.13706
0.47643,0.13706
0.48155,0.13706
0.48668,0.13706
0.4918,0.13706
0.49692,0.13706
0.50204,0.13706
0.50717,0.13706
0.51229,0.13706
0.51741,0.13706
0.52254,0.13706
0.52766,0.13706
0.53278,0.13706
0.5379,0.13706
0.54303,0.13706
0.54815,0.13706
0.55327,0.13706
0.5584,0.13706
0.56352,0.13706
0.56864,0.13706
0.57376,0.13706
0.57889,0.13706
0.58401,0.13706
0.58913,0.13706
0.59426,0.13706
0.59938,0.13706
0.6045,0.13706
0.60963,0.13706
0.61475,0.13706
0.61987,0.13706
0.62499,0.13706
0.63012,0.13706
0.63524,0.13706
0.64036,0.13706
0.64549,0.13706
0.65061,0.13706
0.65573,0.13706
0.66085,0.13706
0.66598,0.13706
0.6711,0.13706
0.67622,0.13706
0.68135,0.13706
0.68647,0.13706
0.69159,0.13706
0.69671,0.13706
0.70184,0.13706
0.70696,0.13706
0.71208,0.13706
0.71721,0.13706
0.72233,0.13706
0.72745,0.13706
0.73257,0.13706
0.7377,0.13706
0.74282,0.13706
0.74794,0.13706
0.75307,0.13706
0.75819,0.13706
0.76331,0.13706
0.76843,0.13706
0.77356,0.13706
0.77868,0.13706
0.7838,0.13706
0.78893,0.13706
0.79405,0.13706
0.79917,0.13706
0.8043,0.13706
0.80942,0.13706
0.81454,0.13706
0.81966,0.13706
0.82479,0.13706
0.82991,0.13706
0.83503,0.13706
0.84016,0.13706
0.84528,0.13706
0.8504,0.13706
0.85552,0.13706
0.86065,0.13706
0.86577,0.13706
0.87089,0.13706
0.87602,0.13706
0.88114,0.13706
0.88626,0.13706
0.89138,0.13706
0.89651,0.13706
0.90163,0.13706
0.90675,0.13706
0.91188,0.13706
0.917,0.13706
0.92212,0.13706
0.92724,0.13706
0.93237,0.13706
0.93749,0.13706
0.94261,0.13706
0.94774,0.13706
0.95286,0.13706
0.95798,0.13706
0.96311,0.13706
0.96823,0.13706
0.97335,0.13706
0.97847,0.13706
0.9836,0.13706
0.98872,0.13706
0.99384,0.13706
0.99897,0.13706
1.0041,0.13706
1.0092,0.13706
1.0143,0.13706
1.0195,0.13706
1.0246,0.13706
1.0297,0.13706
1.0348,0.13706
1.0399,0.13706
1.0451,0.13706
1.0502,0.13706
1.0553,0.13706
1.0604,0.13706
1.0656,0.13706
1.0707,0.13706
1.0758,0.13706
1.0809,0.13706
1.0861,0.13706
1.0912,0.13706
1.0963,0.13706
1.1014,0.13706
1.1065,0.13706
1.1117,0.13706
1.1168,0.13706
1.1219,0.13706
1.127,0.13706
1.1322,0.13706
1.1373,0.13706
1.1424,0.13706
1.1475,0.13706
1.1527,0.13706
1.1578,0.13706
1.1629,0.13706
1.168,0.13706
1.1731,0.13706
1.1783,0.13706
1.1834,0.13706
1.1885,0.13706
1.1936,0.13706
1.1988,0.13706
1.2039,0.13706
1.209,0.13706
1.2141,0.13706
1.2193,0.13706
1.2244,0.13706
1.2295,0.13706
1.2346,0.13706
1.2397,0.13706
1.2449,0.13706
1.25,0.13706
1.2551,0.13706
1.2602,0.13706
1.2654,0.13706
1.2705,0.13706
1.2756,0.13706
1.2807,0.13706
1.2858,0.13706
1.291,0.13706
1.2961,0.13706
1.3012,0.13706
1.3063,0.13706
1.3115,0.13706
1.3166,0.13706
1.3217,0.13706
1.3268,0.13706
1.332,0.13706
1.3371,0.13706
1.3422,0.13706
1.3473,0.13706
1.3524,0.13706
1.3576,0.13706
1.3627,0.13706
1.3678,0.13706
1.3729,0.13706
1.3781,0.13706
1.3832,0.13706
1.3883,0.13706
1.3934,0.13706
1.3986,0.13706
1.4037,0.13706
1.4088,0.13706
1.4139,0.13706
1.419,0.13706
1.4242,0.13706
1.4293,0.13706
1.4344,0.13706
1.4395,0.13706
1.4447,0.13706
1.4498,0.13706
1.4549,0.13706
1.46,0.13706
1.4651,0.13706
1.4703,0.13706
1.4754,0.13706
1.4805,0.13706
1.4856,0.13706
1.4908,0.13706
1.4959,0.13706
1.501,0.13706
1.5061,0.13706
1.5113,0.13706
1.5164,0.13706
1.5215,0.13706
1.5266,0.13706
1.5317,0.13706
1.5369,0.13706
1.542,0.13706
1.5471,0.13706
1.5522,0.13706
1.5574,0.13706
1.5625,0.13706
1.5676,0.13706
1.5727,0.13706
1.5779,0.13706
1.583,0.13706
1.5881,0.13706
1.5932,0.13706
1.5983,0.13706
1.6035,0.13706
1.6086,0.13706
1.6137,0.13706
1.6188,0.13706
1.624,0.13706
1.6291,0.13706
1.6342,0.13706
1.6393,0.13706
1.6445,0.13706
1.6496,0.13706
1.6547,0.13706
1.6598,0.13706
1.6649,0.13706
1.6701,0.13706
1.6752,0.13706
1.6803,0.13706
1.6854,0.13706
1.6906,0.13706
1.6957,0.13706
1.7008,0.13706
1.7059,0.13706
1.711,0.13706
1.7162,0.13706
1.7213,0.13706
1.7264,0.13706
1.7315,0.13706
1.7367,0.13706
1.7418,0.13706
1.7469,0.13706
1.752,0.13706
1.7572,0.13706
1.7623,0.13706
1.7674,0.13706
1.7725,0.13706
1.7776,0.13706
1.7828,0.13706
1.7879,0.13706
1.793,0.13706
1.7981,0.13706
1.8033,0.13706
1.8084,0.13706
1.8135,0.13706
1.8186,0.13706
1.8238,0.13706
1.8289,0.13706
1.834,0.13706
1.8391,0.13706
1.8442,0.13706
1.8494,0.13706
1.8545,0.13706
1.8596,0.13706
1.8647,0.13706
1.8699,0.13706
1.875,0.13706
1.8801,0.13706
1.8852,0.13706
1.8904,0.13706
1.8955,0.13706
1.9006,0.13706
1.9057,0.13706
1.9108,0.13706
1.916,0.13706
1.9211,0.13706
1.9262,0.13706
1.9313,0.13706
1.9365,0.13706
1.9416,0.13706
1.9467,0.13706
1.9518,0.13706
1.9569,0.13706
1.9621,0.13706
1.9672,0.13706
1.9723,0.13706
1.9774,0.13706
1.9826,0.13706
1.9877,0.13706
1.9928,0.13706
1.9979,0.13706
2.0031,0.13706
2.0082,0.13706
2.0133,0.13706
2.0184,0.13706
2.0235,0.13706
2.0287,0.13706
2.0338,0.13706
2.0389,0.13706
2.044,0.13706
2.0492,0.13706
2.0543,0.13706
2.0594,0.13706
2.0645,0.13706
2.0697,0.13706
2.0748,0.13706
2.0799,0.13706
2.085,0.13706
2.0901,0.13706
2.0953,0.13706
2.1004,0.13706
2.1055,0.13706
2.1106,0.13706
2.1158,0.13706
2.1209,0.13706
2.126,0.13706
2.1311,0.13706
2.1362,0.13706
2.1414,0.13706
2.1465,0.13706
2.1516,0.13706
2.1567,0.13706
2.1619,0.13706
2.167,0.13706
2.1721,0.13706
2.1772,0.13706
2.1824,0.13706
2.1875,0.13706
2.1926,0.13706
2.1977,0.13706
2.2028,0.13706
2.208,0.13706
2.2131,0.13706
2.2182,0.13706
2.2233,0.13706
2.2285,0.13706
2.2336,0.13706
2.2387,0.13706
2.2438,0.13706
2.249,0.13706
2.2541,0.13706
2.2592,0.13706
2.2643,0.13706
2.2694,0.13706
2.2746,0.13706
2.2797,0.13706
2.2848,0.13706
2.2899,0.13706
2.2951,0.13706
2.3002,0.13706
2.3053,0.13706
2.3104,0.13706
2.3156,0.13706
2.3207,0.13706
2.3258,0.13706
2.3309,0.13706
2.336,0.13706
2.3412,0.13706
2.3463,0.13706
2.3514,0.13706
2.3565,0.13706
2.3617,0.13706
2.3668,0.13706
2.3719,0.13706
2.377,0.13706
2.3821,0.13706
2.3873,0.13706
2.3924,0.13706
2.3975,0.13706
2.4026,0.13706
2.4078,0.13706
2.4129,0.13706
2.418,0.13706
2.4231,0.13706
2.4283,0.13706
2.4334,0.13706
2.4385,0.13706
2.4436,0.13706
2.4487,0.13706
2.4539,0.13706
2.459,0.13706
2.4641,0.13706
2.4692,0.13706
2.4744,0.13706
2.4795,0.13706
2.4846,0.13706
2.4897,0.13706
2.4949,0.13706
2.5,0.13706
2.5051,0.13706
2.5102,0.13706
2.5153,0.13706
2.5205,0.13706
2.5256,0.13706
2.5307,0.13706
2.5358,0.13706
2.541,0.13706
2.5461,0.13706
2.5512,0.13706
2.5563,0.13706
2.5614,0.13706
2.5666,0.13706
2.5717,0.13706
2.5768,0.13706
2.5819,0.13706
2.5871,0.13706
2.5922,0.13706
2.5973,0.13706
2.6024,0.13706
2.6076,0.13706
2.6127,0.13706
2.6178,0.13706
2.6229,0.13706
2.628,0.13706
2.6332,0.13706
2.6383,0.13706
2.6434,0.13706
2.6485,0.13706
2.6537,0.13706
2.6588,0.13706
2.6639,0.13706
2.669,0.13706
2.6742,0.13706
2.6793,0.13706
2.6844,0.13706
2.6895,0.13706
2.6946,0.13706
2.6998,0.13706
2.7049,0.13706
2.71,0.13706
2.7151,0.13706
2.7203,0.13706
2.7254,0.13706
2.7305,0.13706
2.7356,0.13706
2.7408,0.13706
2.7459,0.13706
2.751,0.13706
2.7561,0.13706
2.7612,0.13706
2.7664,0.13706
2.7715,0.13706
2.7766,0.13706
2.7817,0.13706
2.7869,0.13706
2.792,0.13706
2.7971,0.13706
2.8022,0.13706
2.8073,0.13706
2.8125,0.13706
2.8176,0.13706
2.8227,0.13706
2.8278,0.13706
2.833,0.13706
2.8381,0.13706
2.8432,0.13706
2.8483,0.13706
2.8535,0.13706
2.8586,0.13706
2.8637,0.13706
2.8688,0.13706
2.8739,0.13706
2.8791,0.13706
2.8842,0.13706
2.8893,0.13706
2.8944,0.13706
2.8996,0.13706
2.9047,0.13706
2.9098,0.13706
2.9149,0.13706
2.9201,0.13706
2.9252,0.13706
2.9303,0.13706
2.9354,0.13706
2.9405,0.13706
2.9457,0.13706
2.9508,0.13706
2.9559,0.13706
2.961,0.13706
2.9662,0.13706
2.9713,0.13706
2.9764,0.13706
2.9815,0.13706
2.9867,0.13706
2.9918,0.13706
2.9969,0.13706
3.002,0.13706
3.0071,0.13706
3.0123,0.13706
3.0174,0.13706
3.0225,0.13706
3.0276,0.13706
3.0328,0.13706
3.0379,0.13706
3.043,0.13706
3.0481,0.13706
3.0532,0.13706
3.0584,0.13706
3.0635,0.13706
3.0686,0.13706
3.0737,0.13706
3.0789,0.13706
3.084,0.13706
3.0891,0.13706
3.0942,0.13706
3.0994,0.13706
3.1045,0.13706
3.1096,0.13706
3.1147,0.13706
3.1198,0.13706
3.125,0.13706
3.1301,0.13706
3.1352,0.13706
3.1403,0.13706
3.1455,0.13706
3.1506,0.13706
3.1557,0.13706
3.1608,0.13706
3.166,0.13706
3.1711,0.13706
3.1762,0.13706
3.1813,0.13706
3.1864,0.13706
3.1916,0.13706
3.1967,0.13706
3.2018,0.13706
3.2069,0.13706
3.2121,0.13706
3.2172,0.13706
3.2223,0.13706
3.2274,0.13706
3.2325,0.13706
3.2377,0.13706
3.2428,0.13706
3.2479,0.13706
3.253,0.13706
3.2582,0.13706
3.2633,0.13706
3.2684,0.13706
3.2735,0.13706
3.2787,0.13706
3.2838,0.13706
3.2889,0.13706
3.294,0.13706
3.2991,0.13706
3.3043,0.13706
3.3094,0.13706
3.3145,0.13706
3.3196,0.13706
3.3248,0.13706
3.3299,0.13706
3.335,0.13706
3.3401,0.13706
3.3453,0.13706
3.3504,0.13706
3.3555,0.13706
3.3606,0.13706
3.3657,0.13706
3.3709,0.13706
3.376,0.13706
3.3811,0.13706
3.3862,0.13706
3.3914,0.13706
3.3965,0.13706
3.4016,0.13706
3.4067,0.13706
3.4119,0.13706
3.417,0.13706
3.4221,0.13706
3.4272,0.13706
3.4323,0.13706
3.4375,0.13706
3.4426,0.13706
3.4477,0.13706
3.4528,0.13706
3.458,0.13706
3.4631,0.13706
3.4682,0.13706
3.4733,0.13706
3.4784,0.13706
3.4836,0.13706
3.4887,0.13706
3.4938,0.13706
3.4989,0.13706
3.5041,0.13706
3.5092,0.13706
3.5143,0.13706
3.5194,0.13706
3.5246,0.13706
3.5297,0.13706
3.5348,0.13706
3.5399,0.13706
3.545,0.13706
3.5502,0.13706
3.5553,0.13706
3.5604,0.13706
3.5655,0.13706
3.5707,0.13706
3.5758,0.13706
3.5809,0.13706
3.586,0.13706
3.5912,0.13706
3.5963,0.13706
3.6014,0.13706
3.6065,0.13706
3.6116,0.13706
3.6168,0.13706
3.6219,0.13706
3.627,0.13706
3.6321,0.13706
3.6373,0.13706
3.6424,0.13706
3.6475,0.13706
3.6526,0.13706
3.6578,0.13706
3.6629,0.13706
3.668,0.13706
3.6731,0.13706
3.6782,0.13706
3.6834,0.13706
3.6885,0.13706
3.6936,0.13706
3.6987,0.13706
3.7039,0.13706
3.709,0.13706
3.7141,0.13706
3.7192,0.13706
3.7243,0.13706
3.7295,0.13706
3.7346,0.13706
3.7397,0.13706
3.7448,0.13706
3.75,0.13706
3.7551,0.13706
3.7602,0.13706
3.7653,0.13706
3.7705,0.13706
3.7756,0.13706
3.7807,0.13706
3.7858,0.13706
3.7909,0.13706
3.7961,0.13706
3.8012,0.13706
3.8063,0.13706
3.8114,0.13706
3.8166,0.13706
3.8217,0.13706
3.8268,0.13706
3.8319,0.13706
3.8371,0.13706
3.8422,0.13706
3.8473,0.13706
3.8524,0.13706
3.8575,0.13706
3.8627,0.13706
3.8678,0.13706
3.8729,0.13706
3.878,0.13706
3.8832,0.13706
3.8883,0.13706
3.8934,0.13706
3.8985,0.13706
3.9036,0.13706
3.9088,0.13706
3.9139,0.13706
3.919,0.13706
3.9241,0.13706
3.9293,0.13706
3.9344,0.13706
3.9395,0.13706
3.9446,0.13706
3.9498,0.13706
3.9549,0.13706
3.96,0.13706
3.9651,0.13706
3.9702,0.13706
3.9754,0.13706
3.9805,0.13706
3.9856,0.13706
3.9907,0.13706
3.9959,0.13706
4.001,0.13706
4.0061,0.13706
4.0112,0.13706
4.0164,0.13706
4.0215,0.13706
4.0266,0.13706
4.0317,0.13706
4.0368,0.13706
4.042,0.13706
4.0471,0.13706
4.0522,0.13706
4.0573,0.13706
4.0625,0.13706
4.0676,0.13706
4.0727,0.13706
4.0778,0.13706
4.083,0.13706
4.0881,0.13706
4.0932,0.13706
4.0983,0.13706
4.1034,0.13706
4.1086,0.13706
4.1137,0.13706
4.1188,0.13706
4.1239,0.13706
4.1291,0.13706
4.1342,0.13706
4.1393,0.13706
4.1444,0.13706
4.1495,0.13706
4.1547,0.13706
4.1598,0.13706
4.1649,0.13706
4.17,0.13706
4.1752,0.13706
4.1803,0.13706
4.1854,0.13706
4.1905,0.13706
4.1957,0.13706
4.2008,0.13706
4.2059,0.13706
4.211,0.13706
4.2161,0.13706
4.2213,0.13706
4.2264,0.13706
4.2315,0.13706
4.2366,0.13706
4.2418,0.13706
4.2469,0.13706
4.252,0.13706
4.2571,0.13706
4.2623,0.13706
4.2674,0.13706
4.2725,0.13706
4.2776,0.13706
4.2827,0.13706
4.2879,0.13706
4.293,0.13706
4.2981,0.13706
4.3032,0.13706
4.3084,0.13706
4.3135,0.13706
4.3186,0.13706
4.3237,0.13706
4.3289,0.13706
4.334,0.13706
4.3391,0.13706
4.3442,0.13706
4.3493,0.13706
4.3545,0.13706
4.3596,0.13706
4.3647,0.13706
4.3698,0.13706
4.375,0.13706
4.3801,0.13706
4.3852,0.13706
4.3903,0.13706
4.3954,0.13706
4.4006,0.13706
4.4057,0.13706
4.4108,0.13706
4.4159,0.13706
4.4211,0.13706
4.4262,0.13706
4.4313,0.13706
4.4364,0.13706
4.4416,0.13706
4.4467,0.13706
4.4518,0.13706
4.4569,0.13706
4.462,0.13706
4.4672,0.13706
4.4723,0.13706
4.4774,0.13706
4.4825,0.13706
4.4877,0.13706
4.4928,0.13706
4.4979,0.13706
4.503,0.13706
4.5082,0.13706
4.5133,0.13706
4.5184,0.13706
4.5235,0.13706
4.5286,0.13706
4.5338,0.13706
4.5389,0.13706
4.544,0.13706
4.5491,0.13706
4.5543,0.13706
4.5594,0.13706
4.5645,0.13706
4.5696,0.13706
4.5747,0.13706
4.5799,0.13706
4.585,0.13706
4.5901,0.13706
4.5952,0.13706
4.6004,0.13706
4.6055,0.13706
4.6106,0.13706
4.6157,0.13706
4.6209,0.13706
4.626,0.13706
4.6311,0.13706
4.6362,0.13706
4.6413,0.13706
4.6465,0.13706
4.6516,0.13706
4.6567,0.13706
4.6618,0.13706
4.667,0.13706
4.6721,0.13706
4.6772,0.13706
4.6823,0.13706
4.6875,0.13706
4.6926,0.13706
4.6977,0.13706
4.7028,0.13706
4.7079,0.13706
4.7131,0.13706
4.7182,0.13706
4.7233,0.13706
4.7284,0.13706
4.7336,0.13706
4.7387,0.13706
4.7438,0.13706
4.7489,0.13706
4.7541,0.13706
4.7592,0.13706
4.7643,0.13706
4.7694,0.13706
4.7745,0.13706
4.7797,0.13706
4.7848,0.13706
4.7899,0.13706
4.795,0.13706
4.8002,0.13706
4.8053,0.13706
4.8104,0.13706
4.8155,0.13706
4.8206,0.13706
4.8258,0.13706
4.8309,0.13706
4.836,0.13706
4.8411,0.13706
4.8463,0.13706
4.8514,0.13706
4.8565,0.13706
4.8616,0.13706
4.8668,0.13706
4.8719,0.13706
4.877,0.13706
4.8821,0.13706
4.8872,0.13706
4.8924,0.13706
4.8975,0.13706
4.9026,0.13706
4.9077,0.13706
4.9129,0.13706
4.918,0.13706
4.9231,0.13706
4.9282,0.13706
4.9334,0.13706
4.9385,0.13706
4.9436,0.13706
4.9487,0.13706
4.9538,0.13706
4.959,0.13706
4.9641,0.13706
4.9692,0.13706
4.9743,0.13706
4.9795,0.13706
4.9846,0.13706
4.9897,0.13706
4.9948,0.13706
5,0.13706
5.0051,0.13706
5.0102,0.13706
5.0153,0.13706
5.0204,0.13706
5.0256,0.13706
5.0307,0.13706
5.0358,0.13706
5.0409,0.13706
5.0461,0.13706
5.0512,0.13706
5.0563,0.13706
5.0614,0.13706
5.0665,0.13706
5.0717,0.13706
5.0768,0.13706
5.0819,0.13706
5.087,0.13706
5.0922,0.13706
5.0973,0.13706
5.1024,0.13706
5.1075,0.13706
5.1127,0.13706
5.1178,0.13706
5.1229,0.13706


==> img/Data/viperLines/exhpc/perfImprovLine-Kmeans-exhaustive.csv <==
0,0.13706
0.0051229,0.13749
0.010246,0.13792
0.015369,0.13835
0.020492,0.13878
0.025614,0.13921
0.030737,0.13965
0.03586,0.14009
0.040983,0.14052
0.046106,0.14096
0.051229,0.1414
0.056352,0.14184
0.061475,0.14229
0.066598,0.14273
0.071721,0.14317
0.076843,0.14362
0.081966,0.14407
0.087089,0.14452
0.092212,0.14497
0.097335,0.14542
0.10246,0.14587
0.10758,0.14633
0.1127,0.14678
0.11783,0.14724
0.12295,0.1477
0.12807,0.14816
0.1332,0.14862
0.13832,0.14908
0.14344,0.14954
0.14856,0.15001
0.15369,0.15048
0.15881,0.15094
0.16393,0.15141
0.16906,0.15188
0.17418,0.15236
0.1793,0.15283
0.18442,0.15331
0.18955,0.15378
0.19467,0.15426
0.19979,0.15474
0.20492,0.15522
0.21004,0.1557
0.21516,0.15618
0.22028,0.15667
0.22541,0.15716
0.23053,0.15764
0.23565,0.15813
0.24078,0.15862
0.2459,0.15912
0.25102,0.15961
0.25614,0.16011
0.26127,0.1606
0.26639,0.1611
0.27151,0.1616
0.27664,0.1621
0.28176,0.16261
0.28688,0.16311
0.29201,0.16362
0.29713,0.16413
0.30225,0.16464
0.30737,0.16515
0.3125,0.16566
0.31762,0.16617
0.32274,0.16669
0.32787,0.16721
0.33299,0.16773
0.33811,0.16825
0.34323,0.16877
0.34836,0.16929
0.35348,0.16982
0.3586,0.17035
0.36373,0.17087
0.36885,0.1714
0.37397,0.17194
0.37909,0.17247
0.38422,0.17301
0.38934,0.17354
0.39446,0.17408
0.39959,0.17462
0.40471,0.17517
0.40983,0.17571
0.41495,0.17626
0.42008,0.1768
0.4252,0.17735
0.43032,0.17791
0.43545,0.17846
0.44057,0.17901
0.44569,0.17957
0.45082,0.18013
0.45594,0.18069
0.46106,0.18125
0.46618,0.18181
0.47131,0.18238
0.47643,0.18295
0.48155,0.18352
0.48668,0.18409
0.4918,0.18466
0.49692,0.18524
0.50204,0.18581
0.50717,0.18639
0.51229,0.18697
0.51741,0.18756
0.52254,0.18814
0.52766,0.18873
0.53278,0.18932
0.5379,0.18991
0.54303,0.1905
0.54815,0.1911
0.55327,0.19169
0.5584,0.19229
0.56352,0.19289
0.56864,0.19349
0.57376,0.1941
0.57889,0.1947
0.58401,0.19531
0.58913,0.19592
0.59426,0.19654
0.59938,0.19715
0.6045,0.19777
0.60963,0.19839
0.61475,0.19901
0.61987,0.19963
0.62499,0.20026
0.63012,0.20089
0.63524,0.20152
0.64036,0.20215
0.64549,0.20278
0.65061,0.20342
0.65573,0.20406
0.66085,0.2047
0.66598,0.20534
0.6711,0.20599
0.67622,0.20664
0.68135,0.20729
0.68647,0.20794
0.69159,0.20859
0.69671,0.20925
0.70184,0.20991
0.70696,0.21057
0.71208,0.21123
0.71721,0.2119
0.72233,0.21257
0.72745,0.21324
0.73257,0.21391
0.7377,0.21459
0.74282,0.21527
0.74794,0.21595
0.75307,0.21663
0.75819,0.21732
0.76331,0.218
0.76843,0.21869
0.77356,0.21939
0.77868,0.22008
0.7838,0.22078
0.78893,0.22148
0.79405,0.22218
0.79917,0.22289
0.8043,0.2236
0.80942,0.22431
0.81454,0.22502
0.81966,0.22574
0.82479,0.22646
0.82991,0.22718
0.83503,0.2279
0.84016,0.22863
0.84528,0.22936
0.8504,0.23009
0.85552,0.23082
0.86065,0.23156
0.86577,0.2323
0.87089,0.23305
0.87602,0.23379
0.88114,0.23454
0.88626,0.23529
0.89138,0.23605
0.89651,0.2368
0.90163,0.23756
0.90675,0.23833
0.91188,0.23909
0.917,0.23986
0.92212,0.24063
0.92724,0.24141
0.93237,0.24218
0.93749,0.24296
0.94261,0.24375
0.94774,0.24454
0.95286,0.24532
0.95798,0.24612
0.96311,0.24691
0.96823,0.24771
0.97335,0.24851
0.97847,0.24932
0.9836,0.25013
0.98872,0.25094
0.99384,0.25175
0.99897,0.25257
1.0041,0.25339
1.0092,0.25422
1.0143,0.25504
1.0195,0.25588
1.0246,0.25671
1.0297,0.25755
1.0348,0.25839
1.0399,0.25923
1.0451,0.26008
1.0502,0.26093
1.0553,0.26178
1.0604,0.26264
1.0656,0.2635
1.0707,0.26437
1.0758,0.26524
1.0809,0.26611
1.0861,0.26698
1.0912,0.26786
1.0963,0.26874
1.1014,0.26963
1.1065,0.27052
1.1117,0.27141
1.1168,0.27231
1.1219,0.27321
1.127,0.27412
1.1322,0.27502
1.1373,0.27594
1.1424,0.27685
1.1475,0.27777
1.1527,0.2787
1.1578,0.27962
1.1629,0.28055
1.168,0.28149
1.1731,0.28243
1.1783,0.28337
1.1834,0.28432
1.1885,0.28527
1.1936,0.28622
1.1988,0.28718
1.2039,0.28815
1.209,0.28911
1.2141,0.29008
1.2193,0.29106
1.2244,0.29204
1.2295,0.29302
1.2346,0.29401
1.2397,0.29501
1.2449,0.296
1.25,0.297
1.2551,0.29801
1.2602,0.29902
1.2654,0.30003
1.2705,0.30105
1.2756,0.30208
1.2807,0.3031
1.2858,0.30414
1.291,0.30517
1.2961,0.30621
1.3012,0.30726
1.3063,0.30831
1.3115,0.30937
1.3166,0.31043
1.3217,0.31149
1.3268,0.31256
1.332,0.31364
1.3371,0.31472
1.3422,0.3158
1.3473,0.31689
1.3524,0.31798
1.3576,0.31908
1.3627,0.32019
1.3678,0.3213
1.3729,0.32241
1.3781,0.32353
1.3832,0.32466
1.3883,0.32579
1.3934,0.32692
1.3986,0.32806
1.4037,0.32921
1.4088,0.33036
1.4139,0.33151
1.419,0.33268
1.4242,0.33384
1.4293,0.33502
1.4344,0.33619
1.4395,0.33738
1.4447,0.33857
1.4498,0.33976
1.4549,0.34096
1.46,0.34217
1.4651,0.34338
1.4703,0.3446
1.4754,0.34583
1.4805,0.34706
1.4856,0.34829
1.4908,0.34953
1.4959,0.35078
1.501,0.35204
1.5061,0.3533
1.5113,0.35456
1.5164,0.35583
1.5215,0.35711
1.5266,0.3584
1.5317,0.35969
1.5369,0.36099
1.542,0.36229
1.5471,0.3636
1.5522,0.36492
1.5574,0.36624
1.5625,0.36757
1.5676,0.36891
1.5727,0.37026
1.5779,0.37161
1.583,0.37296
1.5881,0.37433
1.5932,0.3757
1.5983,0.37708
1.6035,0.37846
1.6086,0.37986
1.6137,0.38126
1.6188,0.38266
1.624,0.38408
1.6291,0.3855
1.6342,0.38693
1.6393,0.38837
1.6445,0.38981
1.6496,0.39126
1.6547,0.39272
1.6598,0.39419
1.6649,0.39566
1.6701,0.39714
1.6752,0.39863
1.6803,0.40013
1.6854,0.40164
1.6906,0.40315
1.6957,0.40468
1.7008,0.40621
1.7059,0.40774
1.711,0.40929
1.7162,0.41085
1.7213,0.41241
1.7264,0.41398
1.7315,0.41556
1.7367,0.41715
1.7418,0.41875
1.7469,0.42036
1.752,0.42198
1.7572,0.4236
1.7623,0.42524
1.7674,0.42688
1.7725,0.42853
1.7776,0.43019
1.7828,0.43187
1.7879,0.43355
1.793,0.43524
1.7981,0.43694
1.8033,0.43864
1.8084,0.44036
1.8135,0.44209
1.8186,0.44383
1.8238,0.44558
1.8289,0.44734
1.834,0.44911
1.8391,0.45089
1.8442,0.45268
1.8494,0.45448
1.8545,0.45629
1.8596,0.45811
1.8647,0.45994
1.8699,0.46178
1.875,0.46364
1.8801,0.4655
1.8852,0.46738
1.8904,0.46927
1.8955,0.47116
1.9006,0.47307
1.9057,0.47499
1.9108,0.47693
1.916,0.47887
1.9211,0.48083
1.9262,0.4828
1.9313,0.48478
1.9365,0.48677
1.9416,0.48878
1.9467,0.49079
1.9518,0.49282
1.9569,0.49486
1.9621,0.49692
1.9672,0.49899
1.9723,0.50107
1.9774,0.50316
1.9826,0.50527
1.9877,0.50739
1.9928,0.50952
1.9979,0.51167
2.0031,0.51383
2.0082,0.51601
2.0133,0.5182
2.0184,0.5204
2.0235,0.52262
2.0287,0.52485
2.0338,0.5271
2.0389,0.52936
2.044,0.53164
2.0492,0.53393
2.0543,0.53623
2.0594,0.53855
2.0645,0.54089
2.0697,0.54324
2.0748,0.54561
2.0799,0.548
2.085,0.5504
2.0901,0.55281
2.0953,0.55525
2.1004,0.5577
2.1055,0.56016
2.1106,0.56265
2.1158,0.56515
2.1209,0.56766
2.126,0.5702
2.1311,0.57275
2.1362,0.57532
2.1414,0.57791
2.1465,0.58052
2.1516,0.58314
2.1567,0.58579
2.1619,0.58845
2.167,0.59113
2.1721,0.59383
2.1772,0.59655
2.1824,0.59929
2.1875,0.60205
2.1926,0.60483
2.1977,0.60763
2.2028,0.61045
2.208,0.61329
2.2131,0.61615
2.2182,0.61903
2.2233,0.62193
2.2285,0.62486
2.2336,0.62781
2.2387,0.63078
2.2438,0.63377
2.249,0.63678
2.2541,0.63982
2.2592,0.64288
2.2643,0.64597
2.2694,0.64907
2.2746,0.6522
2.2797,0.65536
2.2848,0.65854
2.2899,0.66174
2.2951,0.66497
2.3002,0.66823
2.3053,0.67151
2.3104,0.67482
2.3156,0.67815
2.3207,0.68151
2.3258,0.6849
2.3309,0.68831
2.336,0.69175
2.3412,0.69522
2.3463,0.69872
2.3514,0.70225
2.3565,0.7058
2.3617,0.70939
2.3668,0.713
2.3719,0.71664
2.377,0.72032
2.3821,0.72402
2.3873,0.72776
2.3924,0.73153
2.3975,0.73533
2.4026,0.73916
2.4078,0.74302
2.4129,0.74692
2.418,0.75086
2.4231,0.75482
2.4283,0.75882
2.4334,0.76286
2.4385,0.76693
2.4436,0.77104
2.4487,0.77518
2.4539,0.77936
2.459,0.78358
2.4641,0.78783
2.4692,0.79213
2.4744,0.79646
2.4795,0.80083
2.4846,0.80524
2.4897,0.80969
2.4949,0.81419
2.5,0.81872
2.5051,0.8233
2.5102,0.82792
2.5153,0.83259
2.5205,0.83729
2.5256,0.84205
2.5307,0.84684
2.5358,0.85169
2.541,0.85658
2.5461,0.86152
2.5512,0.8665
2.5563,0.87154
2.5614,0.87662
2.5666,0.88175
2.5717,0.88694
2.5768,0.89218
2.5819,0.89746
2.5871,0.90281
2.5922,0.9082
2.5973,0.91365
2.6024,0.91916
2.6076,0.92472
2.6127,0.93034
2.6178,0.93602
2.6229,0.94176
2.628,0.94756
2.6332,0.95342
2.6383,0.95934
2.6434,0.96533
2.6485,0.97138
2.6537,0.97749
2.6588,0.98367
2.6639,0.98842
2.669,0.99067
2.6742,0.99295
2.6793,0.99525
2.6844,0.99758
2.6895,0.99993
2.6946,1
2.6998,0.99773
2.7049,0.99544
2.71,0.99315
2.7151,0.99085
2.7203,0.98853
2.7254,0.98621
2.7305,0.98388
2.7356,0.98153
2.7408,0.97918
2.7459,0.97681
2.751,0.97444
2.7561,0.97205
2.7612,0.96966
2.7664,0.96725
2.7715,0.96483
2.7766,0.9624
2.7817,0.95996
2.7869,0.95751
2.792,0.95505
2.7971,0.95258
2.8022,0.9501
2.8073,0.9476
2.8125,0.9451
2.8176,0.94258
2.8227,0.94005
2.8278,0.93751
2.833,0.93496
2.8381,0.9324
2.8432,0.92982
2.8483,0.92723
2.8535,0.92464
2.8586,0.92202
2.8637,0.9194
2.8688,0.91677
2.8739,0.91412
2.8791,0.91146
2.8842,0.90878
2.8893,0.9061
2.8944,0.9034
2.8996,0.90069
2.9047,0.89797
2.9098,0.89523
2.9149,0.89248
2.9201,0.88972
2.9252,0.88695
2.9303,0.88416
2.9354,0.88135
2.9405,0.87854
2.9457,0.87571
2.9508,0.87287
2.9559,0.87001
2.961,0.86714
2.9662,0.86426
2.9713,0.86136
2.9764,0.85844
2.9815,0.85552
2.9867,0.85258
2.9918,0.84962
2.9969,0.84665
3.002,0.84367
3.0071,0.84067
3.0123,0.83765
3.0174,0.83462
3.0225,0.83158
3.0276,0.82852
3.0328,0.82544
3.0379,0.82235
3.043,0.81924
3.0481,0.81612
3.0532,0.81298
3.0584,0.80983
3.0635,0.80666
3.0686,0.80347
3.0737,0.80027
3.0789,0.79705
3.084,0.79381
3.0891,0.79056
3.0942,0.78729
3.0994,0.78401
3.1045,0.7807
3.1096,0.77738
3.1147,0.77404
3.1198,0.77069
3.125,0.76731
3.1301,0.76392
3.1352,0.76051
3.1403,0.75709
3.1455,0.75364
3.1506,0.75018
3.1557,0.7467
3.1608,0.7432
3.166,0.73968
3.1711,0.73614
3.1762,0.73258
3.1813,0.729
3.1864,0.72541
3.1916,0.72179
3.1967,0.71815
3.2018,0.7145
3.2069,0.71082
3.2121,0.70713
3.2172,0.70341
3.2223,0.69967
3.2274,0.69592
3.2325,0.69214
3.2377,0.68834
3.2428,0.68452
3.2479,0.68067
3.253,0.67681
3.2582,0.67292
3.2633,0.66902
3.2684,0.66509
3.2735,0.66113
3.2787,0.65716
3.2838,0.65316
3.2889,0.64914
3.294,0.64509
3.2991,0.64103
3.3043,0.63694
3.3094,0.63282
3.3145,0.62868
3.3196,0.62452
3.3248,0.62033
3.3299,0.61612
3.335,0.61188
3.3401,0.60762
3.3453,0.60334
3.3504,0.59902
3.3555,0.59468
3.3606,0.59032
3.3657,0.58593
3.3709,0.58151
3.376,0.57707
3.3811,0.5726
3.3862,0.5681
3.3914,0.56358
3.3965,0.55902
3.4016,0.55444
3.4067,0.54983
3.4119,0.5452
3.417,0.54053
3.4221,0.53583
3.4272,0.53111
3.4323,0.53095
3.4375,0.53248
3.4426,0.53393
3.4477,0.53302
3.4528,0.5321
3.458,0.53117
3.4631,0.53025
3.4682,0.52933
3.4733,0.52841
3.4784,0.52749
3.4836,0.52656
3.4887,0.52564
3.4938,0.52471
3.4989,0.52379
3.5041,0.52286
3.5092,0.52193
3.5143,0.52101
3.5194,0.52008
3.5246,0.51915
3.5297,0.51822
3.5348,0.51729
3.5399,0.51636
3.545,0.51543
3.5502,0.5145
3.5553,0.51357
3.5604,0.51263
3.5655,0.5117
3.5707,0.51076
3.5758,0.50983
3.5809,0.50889
3.586,0.50796
3.5912,0.50702
3.5963,0.50608
3.6014,0.50515
3.6065,0.50421
3.6116,0.50327
3.6168,0.50233
3.6219,0.50139
3.627,0.50045
3.6321,0.49951
3.6373,0.49856
3.6424,0.49762
3.6475,0.49668
3.6526,0.49573
3.6578,0.49479
3.6629,0.49384
3.668,0.4929
3.6731,0.49195
3.6782,0.49101
3.6834,0.49006
3.6885,0.48911
3.6936,0.48816
3.6987,0.48721
3.7039,0.48626
3.709,0.48531
3.7141,0.48436
3.7192,0.48341
3.7243,0.48245
3.7295,0.4815
3.7346,0.48054
3.7397,0.47959
3.7448,0.47863
3.75,0.47768
3.7551,0.47672
3.7602,0.47576
3.7653,0.47481
3.7705,0.47385
3.7756,0.47289
3.7807,0.47193
3.7858,0.47097
3.7909,0.47001
3.7961,0.46905
3.8012,0.46808
3.8063,0.46712
3.8114,0.46616
3.8166,0.46519
3.8217,0.46423
3.8268,0.46326
3.8319,0.4623
3.8371,0.46133
3.8422,0.46036
3.8473,0.45939
3.8524,0.45842
3.8575,0.45745
3.8627,0.45648
3.8678,0.45551
3.8729,0.45454
3.878,0.45357
3.8832,0.4526
3.8883,0.45162
3.8934,0.45065
3.8985,0.44968
3.9036,0.4487
3.9088,0.44821
3.9139,0.44833
3.919,0.44844
3.9241,0.44856
3.9293,0.44868
3.9344,0.44879
3.9395,0.44891
3.9446,0.44903
3.9498,0.44914
3.9549,0.44926
3.96,0.44938
3.9651,0.44949
3.9702,0.44961
3.9754,0.44973
3.9805,0.44985
3.9856,0.44996
3.9907,0.45008
3.9959,0.4502
4.001,0.45032
4.0061,0.45044
4.0112,0.45055
4.0164,0.45067
4.0215,0.45079
4.0266,0.45091
4.0317,0.45103
4.0368,0.45115
4.042,0.45126
4.0471,0.45138
4.0522,0.4515
4.0573,0.45162
4.0625,0.45174
4.0676,0.45186
4.0727,0.45198
4.0778,0.4521
4.083,0.45221
4.0881,0.45233
4.0932,0.45245
4.0983,0.45257
4.1034,0.45269
4.1086,0.45281
4.1137,0.45293
4.1188,0.45305
4.1239,0.45317
4.1291,0.45329
4.1342,0.45341
4.1393,0.45353
4.1444,0.45365
4.1495,0.45377
4.1547,0.45389
4.1598,0.45401
4.1649,0.45413
4.17,0.45425
4.1752,0.45437
4.1803,0.45449
4.1854,0.45461
4.1905,0.45474
4.1957,0.45486
4.2008,0.45498
4.2059,0.4551
4.211,0.45522
4.2161,0.45534
4.2213,0.45546
4.2264,0.45558
4.2315,0.45571
4.2366,0.45583
4.2418,0.45595
4.2469,0.45607
4.252,0.45619
4.2571,0.45631
4.2623,0.45644
4.2674,0.45656
4.2725,0.45668
4.2776,0.4568
4.2827,0.45692
4.2879,0.45705
4.293,0.45717
4.2981,0.45729
4.3032,0.45742
4.3084,0.45754
4.3135,0.45766
4.3186,0.45778
4.3237,0.45791
4.3289,0.45803
4.334,0.45815
4.3391,0.45828
4.3442,0.4584
4.3493,0.45852
4.3545,0.45865
4.3596,0.45877
4.3647,0.45889
4.3698,0.45902
4.375,0.45914
4.3801,0.45927
4.3852,0.45939
4.3903,0.45951
4.3954,0.45964
4.4006,0.45976
4.4057,0.45989
4.4108,0.46001
4.4159,0.46014
4.4211,0.46026
4.4262,0.46039
4.4313,0.46051
4.4364,0.46064
4.4416,0.46076
4.4467,0.46089
4.4518,0.46101
4.4569,0.46114
4.462,0.46126
4.4672,0.46139
4.4723,0.46151
4.4774,0.46164
4.4825,0.46176
4.4877,0.46189
4.4928,0.46202
4.4979,0.46214
4.503,0.46227
4.5082,0.46239
4.5133,0.46252
4.5184,0.46265
4.5235,0.46277
4.5286,0.4629
4.5338,0.46303
4.5389,0.46315
4.544,0.46328
4.5491,0.46341
4.5543,0.46353
4.5594,0.46366
4.5645,0.46379
4.5696,0.46391
4.5747,0.46404
4.5799,0.46417
4.585,0.4643
4.5901,0.46442
4.5952,0.46455
4.6004,0.46468
4.6055,0.46481
4.6106,0.46494
4.6157,0.46506
4.6209,0.46519
4.626,0.46532
4.6311,0.46545
4.6362,0.46558
4.6413,0.4657
4.6465,0.46583
4.6516,0.46596
4.6567,0.46609
4.6618,0.46622
4.667,0.46635
4.6721,0.46648
4.6772,0.46661
4.6823,0.46674
4.6875,0.46687
4.6926,0.46699
4.6977,0.46712
4.7028,0.46725
4.7079,0.46738
4.7131,0.46751
4.7182,0.46764
4.7233,0.46777
4.7284,0.4679
4.7336,0.40279
4.7387,0.3341
4.7438,0.2843
4.7489,0.28452
4.7541,0.28474
4.7592,0.28497
4.7643,0.28519
4.7694,0.28541
4.7745,0.28564
4.7797,0.28586
4.7848,0.28608
4.7899,0.28631
4.795,0.28653
4.8002,0.28676
4.8053,0.28698
4.8104,0.28721
4.8155,0.28743
4.8206,0.28766
4.8258,0.28788
4.8309,0.28811
4.836,0.28833
4.8411,0.28856
4.8463,0.28878
4.8514,0.28901
4.8565,0.28924
4.8616,0.28946
4.8668,0.28969
4.8719,0.28992
4.877,0.29014
4.8821,0.29037
4.8872,0.2906
4.8924,0.29082
4.8975,0.29105
4.9026,0.29128
4.9077,0.29151
4.9129,0.29174
4.918,0.29196
4.9231,0.29219
4.9282,0.29242
4.9334,0.29265
4.9385,0.29288
4.9436,0.29311
4.9487,0.29334
4.9538,0.29357
4.959,0.29379
4.9641,0.29402
4.9692,0.29425
4.9743,0.29448
4.9795,0.29471
4.9846,0.29494
4.9897,0.29494
4.9948,0.29494
5,0.29494
5.0051,0.29494
5.0102,0.29494
5.0153,0.29494
5.0204,0.29494
5.0256,0.29494
5.0307,0.29494
5.0358,0.29494
5.0409,0.29494
5.0461,0.29494
5.0512,0.29494
5.0563,0.29494
5.0614,0.29494
5.0665,0.29494
5.0717,0.29494
5.0768,0.29494
5.0819,0.29494
5.087,0.29494
5.0922,0.29494
5.0973,0.29494
5.1024,0.29494
5.1075,0.29494
5.1127,0.29494
5.1178,0.29494
5.1229,0.29494


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-BOA-0.csv <==
0,0
0.00050782,0.00060773
0.0010156,0.0012155
0.0015235,0.0018234
0.0020313,0.0024313
0.0025391,0.0030393
0.0030469,0.0036474
0.0035547,0.0042555
0.0040626,0.0048637
0.0045704,0.0054719
0.0050782,0.0060803
0.005586,0.0066887
0.0060938,0.0072971
0.0066017,0.0079057
0.0071095,0.0085143
0.0076173,0.0091229
0.0081251,0.0097316
0.008633,0.01034
0.0091408,0.010949
0.0096486,0.011558
0.010156,0.012167
0.010664,0.012776
0.011172,0.013385
0.01168,0.013995
0.012188,0.014604
0.012696,0.015213
0.013203,0.015823
0.013711,0.016432
0.014219,0.017042
0.014727,0.017651
0.015235,0.018261
0.015742,0.018871
0.01625,0.01948
0.016758,0.02009
0.017266,0.0207
0.017774,0.02131
0.018282,0.02192
0.018789,0.02253
0.019297,0.023141
0.019805,0.023751
0.020313,0.024361
0.020821,0.024972
0.021328,0.025582
0.021836,0.026193
0.022344,0.026803
0.022852,0.027414
0.02336,0.028024
0.023868,0.028635
0.024375,0.029246
0.024883,0.029857
0.025391,0.030468
0.025899,0.031079
0.026407,0.03169
0.026914,0.032302
0.027422,0.032913
0.02793,0.033524
0.028438,0.034136
0.028946,0.034747
0.029454,0.035359
0.029961,0.03597
0.030469,0.036582
0.030977,0.037194
0.031485,0.037805
0.031993,0.038417
0.032501,0.039029
0.033008,0.039641
0.033516,0.040253
0.034024,0.040865
0.034532,0.041478
0.03504,0.04209
0.035547,0.042702
0.036055,0.043315
0.036563,0.043927
0.037071,0.04454
0.037579,0.045152
0.038087,0.045765
0.038594,0.046378
0.039102,0.04699
0.03961,0.047603
0.040118,0.048216
0.040626,0.048829
0.041133,0.049442
0.041641,0.050056
0.042149,0.050669
0.042657,0.051282
0.043165,0.051895
0.043673,0.052509
0.04418,0.053122
0.044688,0.053736
0.045196,0.05435
0.045704,0.054963
0.046212,0.055577
0.04672,0.056191
0.047227,0.056805
0.047735,0.057419
0.048243,0.058033
0.048751,0.058647
0.049259,0.059261
0.049766,0.059875
0.050274,0.060489
0.050782,0.061104
0.05129,0.061718
0.051798,0.062333
0.052306,0.062947
0.052813,0.063562
0.053321,0.064177
0.053829,0.064791
0.054337,0.065406
0.054845,0.066021
0.055352,0.066636
0.05586,0.067251
0.056368,0.067866
0.056876,0.068481
0.057384,0.069097
0.057892,0.069712
0.058399,0.070327
0.058907,0.070943
0.059415,0.071558
0.059923,0.072174
0.060431,0.07279
0.060938,0.073405
0.061446,0.074021
0.061954,0.074637
0.062462,0.075253
0.06297,0.075869
0.063478,0.076485
0.063985,0.077101
0.064493,0.077717
0.065001,0.078334
0.065509,0.07895
0.066017,0.079566
0.066525,0.080183
0.067032,0.080799
0.06754,0.081416
0.068048,0.082033
0.068556,0.082649
0.069064,0.083266
0.069571,0.083883
0.070079,0.0845
0.070587,0.085117
0.071095,0.085734
0.071603,0.086351
0.072111,0.086968
0.072618,0.087586
0.073126,0.088203
0.073634,0.08882
0.074142,0.089438
0.07465,0.090055
0.075157,0.090673
0.075665,0.091291
0.076173,0.091909
0.076681,0.092526
0.077189,0.093144
0.077697,0.093762
0.078204,0.09438
0.078712,0.094998
0.07922,0.095617
0.079728,0.096235
0.080236,0.096853
0.080743,0.097471
0.081251,0.09809
0.081759,0.098708
0.082267,0.099327
0.082775,0.099946
0.083283,0.10056
0.08379,0.10118
0.084298,0.1018
0.084806,0.10242
0.085314,0.10304
0.085822,0.10366
0.08633,0.10428
0.086837,0.1049
0.087345,0.10552
0.087853,0.10614
0.088361,0.10676
0.088869,0.10737
0.089376,0.10799
0.089884,0.10861
0.090392,0.10923
0.0909,0.10985
0.091408,0.11047
0.091916,0.11109
0.092423,0.11171
0.092931,0.11233
0.093439,0.11295
0.093947,0.11357
0.094455,0.11419
0.094962,0.11481
0.09547,0.11543
0.095978,0.11605
0.096486,0.11667
0.096994,0.1173
0.097502,0.11792
0.098009,0.11854
0.098517,0.11916
0.099025,0.11978
0.099533,0.1204
0.10004,0.12102
0.10055,0.12164
0.10106,0.12226
0.10156,0.12288
0.10207,0.1235
0.10258,0.12413
0.10309,0.12475
0.1036,0.12537
0.1041,0.12599
0.10461,0.12661
0.10512,0.12723
0.10563,0.12786
0.10613,0.12848
0.10664,0.1291
0.10715,0.12972
0.10766,0.13034
0.10817,0.13097
0.10867,0.13159
0.10918,0.13221
0.10969,0.13283
0.1102,0.13345
0.1107,0.13408
0.11121,0.1347
0.11172,0.13532
0.11223,0.13594
0.11274,0.13657
0.11324,0.13719
0.11375,0.13781
0.11426,0.13844
0.11477,0.13906
0.11528,0.13968
0.11578,0.1403
0.11629,0.14093
0.1168,0.14155
0.11731,0.14217
0.11781,0.1428
0.11832,0.14342
0.11883,0.14404
0.11934,0.14467
0.11985,0.14529
0.12035,0.14592
0.12086,0.14654
0.12137,0.14716
0.12188,0.14779
0.12238,0.14841
0.12289,0.14904
0.1234,0.14966
0.12391,0.15028
0.12442,0.15091
0.12492,0.15153
0.12543,0.15216
0.12594,0.15278
0.12645,0.15341
0.12696,0.15403
0.12746,0.15466
0.12797,0.15528
0.12848,0.1559
0.12899,0.15653
0.12949,0.15715
0.13,0.15778
0.13051,0.15841
0.13102,0.15903
0.13153,0.15966
0.13203,0.16028
0.13254,0.16091
0.13305,0.16153
0.13356,0.16216
0.13406,0.16278
0.13457,0.16341
0.13508,0.16403
0.13559,0.16466
0.1361,0.16529
0.1366,0.16591
0.13711,0.16654
0.13762,0.16716
0.13813,0.16779
0.13864,0.16842
0.13914,0.16904
0.13965,0.16967
0.14016,0.1703
0.14067,0.17092
0.14117,0.17155
0.14168,0.17218
0.14219,0.1728
0.1427,0.17343
0.14321,0.17406
0.14371,0.17468
0.14422,0.17531
0.14473,0.17594
0.14524,0.17656
0.14574,0.17719
0.14625,0.17782
0.14676,0.17845
0.14727,0.17907
0.14778,0.1797
0.14828,0.18033
0.14879,0.18096
0.1493,0.18158
0.14981,0.18221
0.15031,0.18284
0.15082,0.18347
0.15133,0.18409
0.15184,0.18472
0.15235,0.18535
0.15285,0.18598
0.15336,0.18661
0.15387,0.18724
0.15438,0.18786
0.15489,0.18849
0.15539,0.18912
0.1559,0.18975
0.15641,0.19038
0.15692,0.19101
0.15742,0.19164
0.15793,0.19226
0.15844,0.19289
0.15895,0.19352
0.15946,0.19415
0.15996,0.19478
0.16047,0.19541
0.16098,0.19604
0.16149,0.19667
0.16199,0.1973
0.1625,0.19793
0.16301,0.19856
0.16352,0.19919
0.16403,0.19982
0.16453,0.20045
0.16504,0.20108
0.16555,0.20171
0.16606,0.20234
0.16657,0.20297
0.16707,0.2036
0.16758,0.20423
0.16809,0.20486
0.1686,0.20549
0.1691,0.20612
0.16961,0.20675
0.17012,0.20738
0.17063,0.20801
0.17114,0.20864
0.17164,0.20927
0.17215,0.2099
0.17266,0.21053
0.17317,0.21116
0.17367,0.21179
0.17418,0.21243
0.17469,0.21306
0.1752,0.21369
0.17571,0.21432
0.17621,0.21495
0.17672,0.21558
0.17723,0.21621
0.17774,0.21685
0.17825,0.21748
0.17875,0.21811
0.17926,0.21874
0.17977,0.21937
0.18028,0.22001
0.18078,0.22064
0.18129,0.22127
0.1818,0.2219
0.18231,0.22253
0.18282,0.22317
0.18332,0.2238
0.18383,0.22443
0.18434,0.22506
0.18485,0.2257
0.18535,0.22633
0.18586,0.22696
0.18637,0.22759
0.18688,0.22823
0.18739,0.22886
0.18789,0.22949
0.1884,0.23013
0.18891,0.23076
0.18942,0.23139
0.18992,0.23203
0.19043,0.23266
0.19094,0.23329
0.19145,0.23393
0.19196,0.23456
0.19246,0.23519
0.19297,0.23583
0.19348,0.23646
0.19399,0.2371
0.1945,0.23773
0.195,0.23836
0.19551,0.239
0.19602,0.23963
0.19653,0.24027
0.19703,0.2409
0.19754,0.24153
0.19805,0.24217
0.19856,0.2428
0.19907,0.24344
0.19957,0.24407
0.20008,0.24471
0.20059,0.24534
0.2011,0.24598
0.2016,0.24661
0.20211,0.24725
0.20262,0.24788
0.20313,0.24852
0.20364,0.24915
0.20414,0.24979
0.20465,0.25042
0.20516,0.25106
0.20567,0.25169
0.20618,0.25233
0.20668,0.25297
0.20719,0.2536
0.2077,0.25424
0.20821,0.25487
0.20871,0.25551
0.20922,0.25614
0.20973,0.25678
0.21024,0.25742
0.21075,0.25805
0.21125,0.25869
0.21176,0.25933
0.21227,0.25996
0.21278,0.2606
0.21328,0.26124
0.21379,0.26187
0.2143,0.26251
0.21481,0.26315
0.21532,0.26378
0.21582,0.26442
0.21633,0.26506
0.21684,0.26569
0.21735,0.26633
0.21786,0.26697
0.21836,0.2676
0.21887,0.26824
0.21938,0.26888
0.21989,0.26952
0.22039,0.27015
0.2209,0.27079
0.22141,0.27143
0.22192,0.27207
0.22243,0.27271
0.22293,0.27334
0.22344,0.27398
0.22395,0.27462
0.22446,0.27526
0.22496,0.2759
0.22547,0.27653
0.22598,0.27717
0.22649,0.27781
0.227,0.27845
0.2275,0.27909
0.22801,0.27973
0.22852,0.28037
0.22903,0.281
0.22953,0.28164
0.23004,0.28228
0.23055,0.28292
0.23106,0.28356
0.23157,0.2842
0.23207,0.28484
0.23258,0.28548
0.23309,0.28612
0.2336,0.28676
0.23411,0.2874
0.23461,0.28804
0.23512,0.28868
0.23563,0.28932
0.23614,0.28996
0.23664,0.2906
0.23715,0.29124
0.23766,0.29188
0.23817,0.29252
0.23868,0.29316
0.23918,0.2938
0.23969,0.29444
0.2402,0.29508
0.24071,0.29572
0.24121,0.29636
0.24172,0.297
0.24223,0.29764
0.24274,0.29828
0.24325,0.29892
0.24375,0.29956
0.24426,0.3002
0.24477,0.30084
0.24528,0.30148
0.24579,0.30213
0.24629,0.30277
0.2468,0.30341
0.24731,0.30405
0.24782,0.30469
0.24832,0.30533
0.24883,0.30597
0.24934,0.30662
0.24985,0.30726
0.25036,0.3079
0.25086,0.30854
0.25137,0.30918
0.25188,0.30982
0.25239,0.31047
0.25289,0.31111
0.2534,0.31175
0.25391,0.31239
0.25442,0.31304
0.25493,0.31368
0.25543,0.31432
0.25594,0.31496
0.25645,0.31561
0.25696,0.31625
0.25747,0.31689
0.25797,0.31754
0.25848,0.31818
0.25899,0.31882
0.2595,0.31946
0.26,0.32011
0.26051,0.32075
0.26102,0.32139
0.26153,0.32204
0.26204,0.32268
0.26254,0.32332
0.26305,0.32397
0.26356,0.32461
0.26407,0.32526
0.26457,0.3259
0.26508,0.32654
0.26559,0.32719
0.2661,0.32783
0.26661,0.32848
0.26711,0.32912
0.26762,0.32976
0.26813,0.33041
0.26864,0.33105
0.26914,0.3317
0.26965,0.33234
0.27016,0.33299
0.27067,0.33363
0.27118,0.33428
0.27168,0.33492
0.27219,0.33557
0.2727,0.33621
0.27321,0.33686
0.27372,0.3375
0.27422,0.33815
0.27473,0.33879
0.27524,0.33944
0.27575,0.34008
0.27625,0.34073
0.27676,0.34137
0.27727,0.34202
0.27778,0.34266
0.27829,0.34331
0.27879,0.34396
0.2793,0.3446
0.27981,0.34525
0.28032,0.34589
0.28082,0.34654
0.28133,0.34719
0.28184,0.34783
0.28235,0.34848
0.28286,0.34913
0.28336,0.34977
0.28387,0.35042
0.28438,0.35107
0.28489,0.35171
0.2854,0.35236
0.2859,0.35301
0.28641,0.35365
0.28692,0.3543
0.28743,0.35495
0.28793,0.35559
0.28844,0.35624
0.28895,0.35689
0.28946,0.35754
0.28997,0.35818
0.29047,0.35883
0.29098,0.35948
0.29149,0.36013
0.292,0.36078
0.2925,0.36142
0.29301,0.36207
0.29352,0.36272
0.29403,0.36337
0.29454,0.36402
0.29504,0.36466
0.29555,0.36531
0.29606,0.36596
0.29657,0.36661
0.29708,0.36726
0.29758,0.36791
0.29809,0.36855
0.2986,0.3692
0.29911,0.36985
0.29961,0.3705
0.30012,0.37115
0.30063,0.3718
0.30114,0.37245
0.30165,0.3731
0.30215,0.37375
0.30266,0.3744
0.30317,0.37504
0.30368,0.37569
0.30418,0.37634
0.30469,0.37699
0.3052,0.37764
0.30571,0.37829
0.30622,0.37894
0.30672,0.37959
0.30723,0.38024
0.30774,0.38089
0.30825,0.38154
0.30875,0.38219
0.30926,0.38284
0.30977,0.38349
0.31028,0.38414
0.31079,0.38479
0.31129,0.38544
0.3118,0.3861
0.31231,0.38675
0.31282,0.3874
0.31333,0.38805
0.31383,0.3887
0.31434,0.38935
0.31485,0.39
0.31536,0.39065
0.31586,0.3913
0.31637,0.39195
0.31688,0.39261
0.31739,0.39326
0.3179,0.39391
0.3184,0.39456
0.31891,0.39521
0.31942,0.39586
0.31993,0.39652
0.32043,0.39717
0.32094,0.39782
0.32145,0.39847
0.32196,0.39912
0.32247,0.39978
0.32297,0.40043
0.32348,0.40108
0.32399,0.40173
0.3245,0.40239
0.32501,0.40304
0.32551,0.40369
0.32602,0.40434
0.32653,0.405
0.32704,0.40565
0.32754,0.4063
0.32805,0.40696
0.32856,0.40761
0.32907,0.40826
0.32958,0.40891
0.33008,0.40957
0.33059,0.41022
0.3311,0.41087
0.33161,0.41153
0.33211,0.41218
0.33262,0.41284
0.33313,0.41349
0.33364,0.41414
0.33415,0.4148
0.33465,0.41545
0.33516,0.41611
0.33567,0.41676
0.33618,0.41741
0.33669,0.41807
0.33719,0.41872
0.3377,0.41938
0.33821,0.42003
0.33872,0.42069
0.33922,0.42134
0.33973,0.42199
0.34024,0.42265
0.34075,0.4233
0.34126,0.42396
0.34176,0.42461
0.34227,0.42527
0.34278,0.42592
0.34329,0.42658
0.34379,0.42724
0.3443,0.42789
0.34481,0.42855
0.34532,0.4292
0.34583,0.42986
0.34633,0.43051
0.34684,0.43117
0.34735,0.43182
0.34786,0.43248
0.34836,0.43314
0.34887,0.43379
0.34938,0.43445
0.34989,0.4351
0.3504,0.43576
0.3509,0.43642
0.35141,0.43707
0.35192,0.43773
0.35243,0.43839
0.35294,0.43904
0.35344,0.4397
0.35395,0.44036
0.35446,0.44101
0.35497,0.44167
0.35547,0.44233
0.35598,0.44299
0.35649,0.44364
0.357,0.4443
0.35751,0.44496
0.35801,0.44561
0.35852,0.44627
0.35903,0.44693
0.35954,0.44759
0.36004,0.44824
0.36055,0.4489
0.36106,0.44956
0.36157,0.45022
0.36208,0.45088
0.36258,0.45153
0.36309,0.45219
0.3636,0.45285
0.36411,0.45351
0.36462,0.45417
0.36512,0.45483
0.36563,0.45548
0.36614,0.45614
0.36665,0.4568
0.36715,0.45746
0.36766,0.45812
0.36817,0.45878
0.36868,0.45944
0.36919,0.4601
0.36969,0.46076
0.3702,0.46141
0.37071,0.46207
0.37122,0.46273
0.37172,0.46339
0.37223,0.46405
0.37274,0.46471
0.37325,0.46537
0.37376,0.46603
0.37426,0.46669
0.37477,0.46735
0.37528,0.46801
0.37579,0.46867
0.3763,0.46933
0.3768,0.46999
0.37731,0.47065
0.37782,0.47131
0.37833,0.47197
0.37883,0.47263
0.37934,0.47329
0.37985,0.47395
0.38036,0.47461
0.38087,0.47527
0.38137,0.47594
0.38188,0.4766
0.38239,0.47726
0.3829,0.47792
0.3834,0.47858
0.38391,0.47924
0.38442,0.4799
0.38493,0.48056
0.38544,0.48123
0.38594,0.48189
0.38645,0.48255
0.38696,0.48321
0.38747,0.48387
0.38797,0.48453
0.38848,0.4852
0.38899,0.48586
0.3895,0.48652
0.39001,0.48718
0.39051,0.48784
0.39102,0.48851
0.39153,0.48917
0.39204,0.48983
0.39255,0.49049
0.39305,0.49116
0.39356,0.49182
0.39407,0.49248
0.39458,0.49314
0.39508,0.49381
0.39559,0.49447
0.3961,0.49513
0.39661,0.4958
0.39712,0.49646
0.39762,0.49712
0.39813,0.49779
0.39864,0.49845
0.39915,0.49911
0.39965,0.49978
0.40016,0.50044
0.40067,0.5011
0.40118,0.50177
0.40169,0.50243
0.40219,0.5031
0.4027,0.50376
0.40321,0.50442
0.40372,0.50509
0.40423,0.50575
0.40473,0.50642
0.40524,0.50708
0.40575,0.50775
0.40626,0.50841
0.40676,0.50907
0.40727,0.50974
0.40778,0.5104
0.40829,0.51107
0.4088,0.51173
0.4093,0.5124
0.40981,0.51306
0.41032,0.51373
0.41083,0.51439
0.41133,0.51506
0.41184,0.51573
0.41235,0.51639
0.41286,0.51706
0.41337,0.51772
0.41387,0.51839
0.41438,0.51905
0.41489,0.51972
0.4154,0.52039
0.41591,0.52105
0.41641,0.52172
0.41692,0.52238
0.41743,0.52305
0.41794,0.52372
0.41844,0.52438
0.41895,0.52505
0.41946,0.52572
0.41997,0.52638
0.42048,0.52705
0.42098,0.52772
0.42149,0.52838
0.422,0.52905
0.42251,0.52972
0.42301,0.53038
0.42352,0.53105
0.42403,0.53172
0.42454,0.53239
0.42505,0.53305
0.42555,0.53372
0.42606,0.53439
0.42657,0.53506
0.42708,0.53572
0.42758,0.53639
0.42809,0.53706
0.4286,0.53773
0.42911,0.53839
0.42962,0.53906
0.43012,0.53973
0.43063,0.5404
0.43114,0.54107
0.43165,0.54174
0.43216,0.5424
0.43266,0.54307
0.43317,0.54374
0.43368,0.54441
0.43419,0.54508
0.43469,0.54575
0.4352,0.54642
0.43571,0.54709
0.43622,0.54775
0.43673,0.54842
0.43723,0.54909
0.43774,0.54976
0.43825,0.55043
0.43876,0.5511
0.43926,0.55177
0.43977,0.55244
0.44028,0.55311
0.44079,0.55378
0.4413,0.55445
0.4418,0.55512
0.44231,0.55579
0.44282,0.55646
0.44333,0.55713
0.44384,0.5578
0.44434,0.55847
0.44485,0.55914
0.44536,0.55981
0.44587,0.56048
0.44637,0.56115
0.44688,0.56182
0.44739,0.56249
0.4479,0.56316
0.44841,0.56384
0.44891,0.56451
0.44942,0.56518
0.44993,0.56585
0.45044,0.56652
0.45094,0.56719
0.45145,0.56786
0.45196,0.56853
0.45247,0.56921
0.45298,0.56988
0.45348,0.57055
0.45399,0.57122
0.4545,0.57189
0.45501,0.57256
0.45552,0.57324
0.45602,0.57391
0.45653,0.57458
0.45704,0.57525
0.45755,0.57593
0.45805,0.5766
0.45856,0.57727
0.45907,0.57794
0.45958,0.57862
0.46009,0.57929
0.46059,0.57996
0.4611,0.58063
0.46161,0.58131
0.46212,0.58198
0.46262,0.58265
0.46313,0.58333
0.46364,0.584
0.46415,0.58467
0.46466,0.58535
0.46516,0.58602
0.46567,0.58669
0.46618,0.58737
0.46669,0.58804
0.4672,0.58871
0.4677,0.58939
0.46821,0.59006
0.46872,0.59074
0.46923,0.59141
0.46973,0.59208
0.47024,0.59276
0.47075,0.59343
0.47126,0.59411
0.47177,0.59478
0.47227,0.59546
0.47278,0.59613
0.47329,0.59681
0.4738,0.59748
0.4743,0.59816
0.47481,0.59883
0.47532,0.59951
0.47583,0.60018
0.47634,0.60086
0.47684,0.60153
0.47735,0.60221
0.47786,0.60288
0.47837,0.60356
0.47887,0.60423
0.47938,0.60491
0.47989,0.60558
0.4804,0.60626
0.48091,0.60694
0.48141,0.60761
0.48192,0.60829
0.48243,0.60896
0.48294,0.60964
0.48345,0.61032
0.48395,0.61099
0.48446,0.61167
0.48497,0.61235
0.48548,0.61302
0.48598,0.6137
0.48649,0.61438
0.487,0.61505
0.48751,0.61573
0.48802,0.61641
0.48852,0.61708
0.48903,0.61776
0.48954,0.61844
0.49005,0.61912
0.49055,0.61979
0.49106,0.62047
0.49157,0.62115
0.49208,0.62183
0.49259,0.6225
0.49309,0.62318
0.4936,0.62386
0.49411,0.62454
0.49462,0.62521
0.49513,0.62589
0.49563,0.62657
0.49614,0.62725
0.49665,0.62793
0.49716,0.62861
0.49766,0.62928
0.49817,0.62996
0.49868,0.63064
0.49919,0.63132
0.4997,0.632
0.5002,0.63268
0.50071,0.63336
0.50122,0.63404
0.50173,0.63471
0.50223,0.63539
0.50274,0.63607
0.50325,0.63675
0.50376,0.63743
0.50427,0.63811
0.50477,0.63879
0.50528,0.63947
0.50579,0.64015
0.5063,0.64083
0.50681,0.64125
0.50731,0.64057
0.50782,0.64057


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-BOA-2.csv <==
0,0
0.00050782,2.0887e-05
0.0010156,4.1774e-05
0.0015235,6.2663e-05
0.0020313,8.3553e-05
0.0025391,0.00010444
0.0030469,0.00012534
0.0035547,0.00014623
0.0040626,0.00016713
0.0045704,0.00018802
0.0050782,0.00020892
0.005586,0.00022982
0.0060938,0.00025072
0.0066017,0.00027162
0.0071095,0.00029252
0.0076173,0.00031343
0.0081251,0.00033433
0.008633,0.00035524
0.0091408,0.00037614
0.0096486,0.00039705
0.010156,0.00041796
0.010664,0.00043887
0.011172,0.00045978
0.01168,0.0004807
0.012188,0.00050161
0.012696,0.00052253
0.013203,0.00054344
0.013711,0.00056436
0.014219,0.00058528
0.014727,0.0006062
0.015235,0.00062712
0.015742,0.00064805
0.01625,0.00066897
0.016758,0.0006899
0.017266,0.00071082
0.017774,0.00073175
0.018282,0.00075268
0.018789,0.00077361
0.019297,0.00079454
0.019805,0.00081547
0.020313,0.00083641
0.020821,0.00085734
0.021328,0.00087828
0.021836,0.00089922
0.022344,0.00092016
0.022852,0.0009411
0.02336,0.00096204
0.023868,0.00098298
0.024375,0.0010039
0.024883,0.0010249
0.025391,0.0010458
0.025899,0.0010668
0.026407,0.0010877
0.026914,0.0011087
0.027422,0.0011296
0.02793,0.0011506
0.028438,0.0011715
0.028946,0.0011925
0.029454,0.0012134
0.029961,0.0012344
0.030469,0.0012553
0.030977,0.0012763
0.031485,0.0012973
0.031993,0.0013182
0.032501,0.0013392
0.033008,0.0013602
0.033516,0.0013811
0.034024,0.0014021
0.034532,0.0014231
0.03504,0.001444
0.035547,0.001465
0.036055,0.001486
0.036563,0.0015069
0.037071,0.0015279
0.037579,0.0015489
0.038087,0.0015699
0.038594,0.0015908
0.039102,0.0016118
0.03961,0.0016328
0.040118,0.0016538
0.040626,0.0016748
0.041133,0.0016957
0.041641,0.0017167
0.042149,0.0017377
0.042657,0.0017587
0.043165,0.0017797
0.043673,0.0018007
0.04418,0.0018217
0.044688,0.0018427
0.045196,0.0018637
0.045704,0.0018847
0.046212,0.0019057
0.04672,0.0019266
0.047227,0.0019476
0.047735,0.0019686
0.048243,0.0019896
0.048751,0.0020107
0.049259,0.0020317
0.049766,0.0020527
0.050274,0.0020737
0.050782,0.0020947
0.05129,0.0021157
0.051798,0.0021367
0.052306,0.0021577
0.052813,0.0021787
0.053321,0.0021997
0.053829,0.0022207
0.054337,0.0022418
0.054845,0.0022628
0.055352,0.0022838
0.05586,0.0023048
0.056368,0.0023258
0.056876,0.0023469
0.057384,0.0023679
0.057892,0.0023889
0.058399,0.0024099
0.058907,0.002431
0.059415,0.002452
0.059923,0.002473
0.060431,0.002494
0.060938,0.0025151
0.061446,0.0025361
0.061954,0.0025571
0.062462,0.0025782
0.06297,0.0025992
0.063478,0.0026202
0.063985,0.0026413
0.064493,0.0026623
0.065001,0.0026834
0.065509,0.0027044
0.066017,0.0027255
0.066525,0.0027465
0.067032,0.0027675
0.06754,0.0027886
0.068048,0.0028096
0.068556,0.0028307
0.069064,0.0028517
0.069571,0.0028728
0.070079,0.0028938
0.070587,0.0029149
0.071095,0.002936
0.071603,0.002957
0.072111,0.0029781
0.072618,0.0029991
0.073126,0.0030202
0.073634,0.0030413
0.074142,0.0030623
0.07465,0.0030834
0.075157,0.0031045
0.075665,0.0031255
0.076173,0.0031466
0.076681,0.0031677
0.077189,0.0031887
0.077697,0.0032098
0.078204,0.0032309
0.078712,0.0032519
0.07922,0.003273
0.079728,0.0032941
0.080236,0.0033152
0.080743,0.0033363
0.081251,0.0033573
0.081759,0.0033784
0.082267,0.0033995
0.082775,0.0034206
0.083283,0.0034417
0.08379,0.0034628
0.084298,0.0034839
0.084806,0.0035049
0.085314,0.003526
0.085822,0.0035471
0.08633,0.0035682
0.086837,0.0035893
0.087345,0.0036104
0.087853,0.0036315
0.088361,0.0036526
0.088869,0.0036737
0.089376,0.0036948
0.089884,0.0037159
0.090392,0.003737
0.0909,0.0037581
0.091408,0.0037792
0.091916,0.0038003
0.092423,0.0038214
0.092931,0.0038425
0.093439,0.0038636
0.093947,0.0038848
0.094455,0.0039059
0.094962,0.003927
0.09547,0.0039481
0.095978,0.0039692
0.096486,0.0039903
0.096994,0.0040115
0.097502,0.0040326
0.098009,0.0040537
0.098517,0.0040748
0.099025,0.0040959
0.099533,0.0041171
0.10004,0.0041382
0.10055,0.0041593
0.10106,0.0041804
0.10156,0.0042016
0.10207,0.0042227
0.10258,0.0042438
0.10309,0.004265
0.1036,0.0042861
0.1041,0.0043072
0.10461,0.0043284
0.10512,0.0043495
0.10563,0.0043707
0.10613,0.0043918
0.10664,0.0044129
0.10715,0.0044341
0.10766,0.0044552
0.10817,0.0044764
0.10867,0.0044975
0.10918,0.0045187
0.10969,0.0045398
0.1102,0.004561
0.1107,0.0045821
0.11121,0.0046033
0.11172,0.0046244
0.11223,0.0046456
0.11274,0.0046667
0.11324,0.0046879
0.11375,0.0047091
0.11426,0.0047302
0.11477,0.0047514
0.11528,0.0047726
0.11578,0.0047937
0.11629,0.0048149
0.1168,0.0048361
0.11731,0.0048572
0.11781,0.0048784
0.11832,0.0048996
0.11883,0.0049207
0.11934,0.0049419
0.11985,0.0049631
0.12035,0.0049843
0.12086,0.0050054
0.12137,0.0050266
0.12188,0.0050478
0.12238,0.005069
0.12289,0.0050902
0.1234,0.0051113
0.12391,0.0051325
0.12442,0.0051537
0.12492,0.0051749
0.12543,0.0051961
0.12594,0.0052173
0.12645,0.0052385
0.12696,0.0052597
0.12746,0.0052808
0.12797,0.005302
0.12848,0.0053232
0.12899,0.0053444
0.12949,0.0053656
0.13,0.0053868
0.13051,0.005408
0.13102,0.0054292
0.13153,0.0054504
0.13203,0.0054716
0.13254,0.0054928
0.13305,0.005514
0.13356,0.0055353
0.13406,0.0055565
0.13457,0.0055777
0.13508,0.0055989
0.13559,0.0056201
0.1361,0.0056413
0.1366,0.0056625
0.13711,0.0056837
0.13762,0.005705
0.13813,0.0057262
0.13864,0.0057474
0.13914,0.0057686
0.13965,0.0057898
0.14016,0.0058111
0.14067,0.0058323
0.14117,0.0058535
0.14168,0.0058748
0.14219,0.005896
0.1427,0.0059172
0.14321,0.0059384
0.14371,0.0059597
0.14422,0.0059809
0.14473,0.0060021
0.14524,0.0060234
0.14574,0.0060446
0.14625,0.0060659
0.14676,0.0060871
0.14727,0.0061083
0.14778,0.0061296
0.14828,0.0061508
0.14879,0.0061721
0.1493,0.0061933
0.14981,0.0062146
0.15031,0.0062358
0.15082,0.0062571
0.15133,0.0062783
0.15184,0.0062996
0.15235,0.0063208
0.15285,0.0063421
0.15336,0.0063633
0.15387,0.0063846
0.15438,0.0064059
0.15489,0.0064271
0.15539,0.0064484
0.1559,0.0064696
0.15641,0.0064909
0.15692,0.0065122
0.15742,0.0065334
0.15793,0.0065547
0.15844,0.006576
0.15895,0.0065972
0.15946,0.0066185
0.15996,0.0066398
0.16047,0.0066611
0.16098,0.0066823
0.16149,0.0067036
0.16199,0.0067249
0.1625,0.0067462
0.16301,0.0067674
0.16352,0.0067887
0.16403,0.00681
0.16453,0.0068313
0.16504,0.0068526
0.16555,0.0068739
0.16606,0.0068952
0.16657,0.0069164
0.16707,0.0069377
0.16758,0.006959
0.16809,0.0069803
0.1686,0.0070016
0.1691,0.0070229
0.16961,0.0070442
0.17012,0.0070655
0.17063,0.0070868
0.17114,0.0071081
0.17164,0.0071294
0.17215,0.0071507
0.17266,0.007172
0.17317,0.0071933
0.17367,0.0072146
0.17418,0.0072359
0.17469,0.0072572
0.1752,0.0072785
0.17571,0.0072999
0.17621,0.0073212
0.17672,0.0073425
0.17723,0.0073638
0.17774,0.0073851
0.17825,0.0074064
0.17875,0.0074277
0.17926,0.0074491
0.17977,0.0074704
0.18028,0.0074917
0.18078,0.007513
0.18129,0.0075344
0.1818,0.0075557
0.18231,0.007577
0.18282,0.0075983
0.18332,0.0076197
0.18383,0.007641
0.18434,0.0076623
0.18485,0.0076837
0.18535,0.007705
0.18586,0.0077263
0.18637,0.0077477
0.18688,0.007769
0.18739,0.0077904
0.18789,0.0078117
0.1884,0.007833
0.18891,0.0078544
0.18942,0.0078757
0.18992,0.0078971
0.19043,0.0079184
0.19094,0.0079398
0.19145,0.0079611
0.19196,0.0079825
0.19246,0.0080038
0.19297,0.0080252
0.19348,0.0080465
0.19399,0.0080679
0.1945,0.0080892
0.195,0.0081106
0.19551,0.008132
0.19602,0.0081533
0.19653,0.0081747
0.19703,0.0081961
0.19754,0.0082174
0.19805,0.0082388
0.19856,0.0082602
0.19907,0.0082815
0.19957,0.0083029
0.20008,0.0083243
0.20059,0.0083456
0.2011,0.008367
0.2016,0.0083884
0.20211,0.0084098
0.20262,0.0084311
0.20313,0.0084525
0.20364,0.0084739
0.20414,0.0084953
0.20465,0.0085167
0.20516,0.008538
0.20567,0.0085594
0.20618,0.0085808
0.20668,0.0086022
0.20719,0.0086236
0.2077,0.008645
0.20821,0.0086664
0.20871,0.0086878
0.20922,0.0087092
0.20973,0.0087306
0.21024,0.008752
0.21075,0.0087734
0.21125,0.0087948
0.21176,0.0088162
0.21227,0.0088376
0.21278,0.008859
0.21328,0.0088804
0.21379,0.0089018
0.2143,0.0089232
0.21481,0.0089446
0.21532,0.008966
0.21582,0.0089874
0.21633,0.0090088
0.21684,0.0090302
0.21735,0.0090516
0.21786,0.0090731
0.21836,0.0090945
0.21887,0.0091159
0.21938,0.0091373
0.21989,0.0091587
0.22039,0.0091802
0.2209,0.0092016
0.22141,0.009223
0.22192,0.0092444
0.22243,0.0092659
0.22293,0.0092873
0.22344,0.0093087
0.22395,0.0093301
0.22446,0.0093516
0.22496,0.009373
0.22547,0.0093944
0.22598,0.0094159
0.22649,0.0094373
0.227,0.0094587
0.2275,0.0094802
0.22801,0.0095016
0.22852,0.0095231
0.22903,0.0095445
0.22953,0.009566
0.23004,0.0095874
0.23055,0.0096089
0.23106,0.0096303
0.23157,0.0096517
0.23207,0.0096732
0.23258,0.0096947
0.23309,0.0097161
0.2336,0.0097376
0.23411,0.009759
0.23461,0.0097805
0.23512,0.0098019
0.23563,0.0098234
0.23614,0.0098448
0.23664,0.0098663
0.23715,0.0098878
0.23766,0.0099092
0.23817,0.0099307
0.23868,0.0099522
0.23918,0.0099736
0.23969,0.0099951
0.2402,0.010017
0.24071,0.010038
0.24121,0.01006
0.24172,0.010081
0.24223,0.010102
0.24274,0.010124
0.24325,0.010145
0.24375,0.010167
0.24426,0.010188
0.24477,0.01021
0.24528,0.010231
0.24579,0.010253
0.24629,0.010274
0.2468,0.010296
0.24731,0.010317
0.24782,0.010339
0.24832,0.01036
0.24883,0.010382
0.24934,0.010403
0.24985,0.010425
0.25036,0.010446
0.25086,0.010468
0.25137,0.010489
0.25188,0.010511
0.25239,0.010532
0.25289,0.010554
0.2534,0.010575
0.25391,0.010597
0.25442,0.010618
0.25493,0.01064
0.25543,0.010661
0.25594,0.010683
0.25645,0.010704
0.25696,0.010726
0.25747,0.010747
0.25797,0.010769
0.25848,0.01079
0.25899,0.010812
0.2595,0.010833
0.26,0.010855
0.26051,0.010876
0.26102,0.010898
0.26153,0.01092
0.26204,0.010941
0.26254,0.010963
0.26305,0.010984
0.26356,0.011006
0.26407,0.011027
0.26457,0.011049
0.26508,0.01107
0.26559,0.011092
0.2661,0.011113
0.26661,0.011135
0.26711,0.011156
0.26762,0.011178
0.26813,0.011199
0.26864,0.011221
0.26914,0.011243
0.26965,0.011264
0.27016,0.011286
0.27067,0.011307
0.27118,0.011329
0.27168,0.01135
0.27219,0.011372
0.2727,0.011393
0.27321,0.011415
0.27372,0.011436
0.27422,0.011458
0.27473,0.01148
0.27524,0.011501
0.27575,0.011523
0.27625,0.011544
0.27676,0.011566
0.27727,0.011587
0.27778,0.011609
0.27829,0.011631
0.27879,0.011652
0.2793,0.011674
0.27981,0.011695
0.28032,0.011717
0.28082,0.011738
0.28133,0.01176
0.28184,0.011782
0.28235,0.011803
0.28286,0.011825
0.28336,0.011846
0.28387,0.011868
0.28438,0.011889
0.28489,0.011911
0.2854,0.011933
0.2859,0.011954
0.28641,0.011976
0.28692,0.011997
0.28743,0.012019
0.28793,0.012041
0.28844,0.012062
0.28895,0.012084
0.28946,0.012105
0.28997,0.012127
0.29047,0.012148
0.29098,0.01217
0.29149,0.012192
0.292,0.012213
0.2925,0.012235
0.29301,0.012256
0.29352,0.012278
0.29403,0.0123
0.29454,0.012321
0.29504,0.012343
0.29555,0.012365
0.29606,0.012386
0.29657,0.012408
0.29708,0.012429
0.29758,0.012451
0.29809,0.012473
0.2986,0.012494
0.29911,0.012516
0.29961,0.012537
0.30012,0.012559
0.30063,0.012581
0.30114,0.012602
0.30165,0.012624
0.30215,0.012646
0.30266,0.012667
0.30317,0.012689
0.30368,0.01271
0.30418,0.012732
0.30469,0.012754
0.3052,0.012775
0.30571,0.012797
0.30622,0.012819
0.30672,0.01284
0.30723,0.012862
0.30774,0.012884
0.30825,0.012905
0.30875,0.012927
0.30926,0.012948
0.30977,0.01297
0.31028,0.012992
0.31079,0.013013
0.31129,0.013035
0.3118,0.013057
0.31231,0.013078
0.31282,0.0131
0.31333,0.013122
0.31383,0.013143
0.31434,0.013165
0.31485,0.013187
0.31536,0.013208
0.31586,0.01323
0.31637,0.013252
0.31688,0.013273
0.31739,0.013295
0.3179,0.013317
0.3184,0.013338
0.31891,0.01336
0.31942,0.013382
0.31993,0.013403
0.32043,0.013425
0.32094,0.013447
0.32145,0.013468
0.32196,0.01349
0.32247,0.013512
0.32297,0.013533
0.32348,0.013555
0.32399,0.013577
0.3245,0.013598
0.32501,0.01362
0.32551,0.013642
0.32602,0.013663
0.32653,0.013685
0.32704,0.013707
0.32754,0.013728
0.32805,0.01375
0.32856,0.013772
0.32907,0.013794
0.32958,0.013815
0.33008,0.013837
0.33059,0.013859
0.3311,0.01388
0.33161,0.013902
0.33211,0.013924
0.33262,0.013945
0.33313,0.013967
0.33364,0.013989
0.33415,0.014011
0.33465,0.014032
0.33516,0.014054
0.33567,0.014076
0.33618,0.014097
0.33669,0.014119
0.33719,0.014141
0.3377,0.014163
0.33821,0.014184
0.33872,0.014206
0.33922,0.014228
0.33973,0.014249
0.34024,0.014271
0.34075,0.014293
0.34126,0.014315
0.34176,0.014336
0.34227,0.014358
0.34278,0.01438
0.34329,0.014402
0.34379,0.014423
0.3443,0.014445
0.34481,0.014467
0.34532,0.014488
0.34583,0.01451
0.34633,0.014532
0.34684,0.014554
0.34735,0.014575
0.34786,0.014597
0.34836,0.014619
0.34887,0.014641
0.34938,0.014662
0.34989,0.014684
0.3504,0.014706
0.3509,0.014728
0.35141,0.014749
0.35192,0.014771
0.35243,0.014793
0.35294,0.014815
0.35344,0.014836
0.35395,0.014858
0.35446,0.01488
0.35497,0.014902
0.35547,0.014923
0.35598,0.014945
0.35649,0.014967
0.357,0.014989
0.35751,0.01501
0.35801,0.015032
0.35852,0.015054
0.35903,0.015076
0.35954,0.015098
0.36004,0.015119
0.36055,0.015141
0.36106,0.015163
0.36157,0.015185
0.36208,0.015206
0.36258,0.015228
0.36309,0.01525
0.3636,0.015272
0.36411,0.015294
0.36462,0.015315
0.36512,0.015337
0.36563,0.015359
0.36614,0.015381
0.36665,0.015402
0.36715,0.015424
0.36766,0.015446
0.36817,0.015468
0.36868,0.01549
0.36919,0.015511
0.36969,0.015533
0.3702,0.015555
0.37071,0.015577
0.37122,0.015599
0.37172,0.01562
0.37223,0.015642
0.37274,0.015664
0.37325,0.015686
0.37376,0.015708
0.37426,0.015729
0.37477,0.015751
0.37528,0.015773
0.37579,0.015795
0.3763,0.015817
0.3768,0.015839
0.37731,0.01586
0.37782,0.015882
0.37833,0.015904
0.37883,0.015926
0.37934,0.015948
0.37985,0.015969
0.38036,0.015991
0.38087,0.016013
0.38137,0.016035
0.38188,0.016057
0.38239,0.016079
0.3829,0.0161
0.3834,0.016122
0.38391,0.016144
0.38442,0.016166
0.38493,0.016188
0.38544,0.01621
0.38594,0.016231
0.38645,0.016253
0.38696,0.016275
0.38747,0.016297
0.38797,0.016319
0.38848,0.016341
0.38899,0.016362
0.3895,0.016384
0.39001,0.016406
0.39051,0.016428
0.39102,0.01645
0.39153,0.016472
0.39204,0.016494
0.39255,0.016515
0.39305,0.016537
0.39356,0.016559
0.39407,0.016581
0.39458,0.016603
0.39508,0.016625
0.39559,0.016647
0.3961,0.016668
0.39661,0.01669
0.39712,0.016712
0.39762,0.016734
0.39813,0.016756
0.39864,0.016778
0.39915,0.0168
0.39965,0.016822
0.40016,0.016843
0.40067,0.016865
0.40118,0.016887
0.40169,0.016909
0.40219,0.016931
0.4027,0.016953
0.40321,0.016975
0.40372,0.016997
0.40423,0.017018
0.40473,0.01704
0.40524,0.017062
0.40575,0.017084
0.40626,0.017106
0.40676,0.017128
0.40727,0.01715
0.40778,0.017172
0.40829,0.017194
0.4088,0.017215
0.4093,0.017237
0.40981,0.017259
0.41032,0.017281
0.41083,0.017303
0.41133,0.017325
0.41184,0.017347
0.41235,0.017369
0.41286,0.017391
0.41337,0.017413
0.41387,0.017435
0.41438,0.017456
0.41489,0.017478
0.4154,0.0175
0.41591,0.017522
0.41641,0.017544
0.41692,0.017566
0.41743,0.017588
0.41794,0.01761
0.41844,0.017632
0.41895,0.017654
0.41946,0.017676
0.41997,0.017698
0.42048,0.017719
0.42098,0.017741
0.42149,0.017763
0.422,0.017785
0.42251,0.017807
0.42301,0.017829
0.42352,0.017851
0.42403,0.017873
0.42454,0.017895
0.42505,0.017917
0.42555,0.017939
0.42606,0.017961
0.42657,0.017983
0.42708,0.018005
0.42758,0.018027
0.42809,0.018049
0.4286,0.01807
0.42911,0.018092
0.42962,0.018114
0.43012,0.018136
0.43063,0.018158
0.43114,0.01818
0.43165,0.018202
0.43216,0.018224
0.43266,0.018246
0.43317,0.018268
0.43368,0.01829
0.43419,0.018312
0.43469,0.018334
0.4352,0.018356
0.43571,0.018378
0.43622,0.0184
0.43673,0.018422
0.43723,0.018444
0.43774,0.018466
0.43825,0.018488
0.43876,0.01851
0.43926,0.018532
0.43977,0.018554
0.44028,0.018576
0.44079,0.018598
0.4413,0.01862
0.4418,0.018642
0.44231,0.018664
0.44282,0.018686
0.44333,0.018708
0.44384,0.01873
0.44434,0.018752
0.44485,0.018773
0.44536,0.018795
0.44587,0.018817
0.44637,0.018839
0.44688,0.018861
0.44739,0.018883
0.4479,0.018905
0.44841,0.018927
0.44891,0.018949
0.44942,0.018971
0.44993,0.018993
0.45044,0.019015
0.45094,0.019037
0.45145,0.019059
0.45196,0.019081
0.45247,0.019103
0.45298,0.019126
0.45348,0.019148
0.45399,0.01917
0.4545,0.019192
0.45501,0.019214
0.45552,0.019236
0.45602,0.019258
0.45653,0.01928
0.45704,0.019302
0.45755,0.019324
0.45805,0.019346
0.45856,0.019368
0.45907,0.01939
0.45958,0.019412
0.46009,0.019434
0.46059,0.019456
0.4611,0.019478
0.46161,0.0195
0.46212,0.019522
0.46262,0.019544
0.46313,0.019566
0.46364,0.019588
0.46415,0.01961
0.46466,0.019632
0.46516,0.019654
0.46567,0.019676
0.46618,0.019698
0.46669,0.01972
0.4672,0.019742
0.4677,0.019764
0.46821,0.019786
0.46872,0.019808
0.46923,0.019831
0.46973,0.019853
0.47024,0.019875
0.47075,0.019897
0.47126,0.019919
0.47177,0.019941
0.47227,0.019963
0.47278,0.019985
0.47329,0.020007
0.4738,0.020029
0.4743,0.020051
0.47481,0.020073
0.47532,0.020095
0.47583,0.020117
0.47634,0.020139
0.47684,0.020161
0.47735,0.020184
0.47786,0.020206
0.47837,0.020228
0.47887,0.02025
0.47938,0.020272
0.47989,0.020294
0.4804,0.020316
0.48091,0.020338
0.48141,0.02036
0.48192,0.020382
0.48243,0.020404
0.48294,0.020426
0.48345,0.020449
0.48395,0.020471
0.48446,0.020493
0.48497,0.020515
0.48548,0.020537
0.48598,0.020559
0.48649,0.020581
0.487,0.020603
0.48751,0.020625
0.48802,0.020647
0.48852,0.02067
0.48903,0.020692
0.48954,0.020714
0.49005,0.020736
0.49055,0.020758
0.49106,0.02078
0.49157,0.020802
0.49208,0.020824
0.49259,0.020846
0.49309,0.020868
0.4936,0.020891
0.49411,0.020913
0.49462,0.020935
0.49513,0.020957
0.49563,0.020979
0.49614,0.021001
0.49665,0.021023
0.49716,0.021045
0.49766,0.021068
0.49817,0.02109
0.49868,0.021112
0.49919,0.021134
0.4997,0.021156
0.5002,0.021178
0.50071,0.0212
0.50122,0.021223
0.50173,0.021245
0.50223,0.021267
0.50274,0.021289
0.50325,0.021311
0.50376,0.021333
0.50427,0.021355
0.50477,0.021377
0.50528,0.0214
0.50579,0.021422
0.5063,0.021444
0.50681,0.021336
0.50731,0.020675
0.50782,0.020675


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-BOA-5.csv <==
0,0
0.00050782,0.00063773
0.0010156,0.0012755
0.0015235,0.0019134
0.0020313,0.0025513
0.0025391,0.0031894
0.0030469,0.0038274
0.0035547,0.0044656
0.0040626,0.0051038
0.0045704,0.0057421
0.0050782,0.0063805
0.005586,0.0070189
0.0060938,0.0076575
0.0066017,0.008296
0.0071095,0.0089347
0.0076173,0.0095734
0.0081251,0.010212
0.008633,0.010851
0.0091408,0.01149
0.0096486,0.012129
0.010156,0.012768
0.010664,0.013407
0.011172,0.014047
0.01168,0.014686
0.012188,0.015325
0.012696,0.015965
0.013203,0.016604
0.013711,0.017244
0.014219,0.017883
0.014727,0.018523
0.015235,0.019163
0.015742,0.019803
0.01625,0.020443
0.016758,0.021083
0.017266,0.021723
0.017774,0.022363
0.018282,0.023003
0.018789,0.023644
0.019297,0.024284
0.019805,0.024924
0.020313,0.025565
0.020821,0.026206
0.021328,0.026846
0.021836,0.027487
0.022344,0.028128
0.022852,0.028769
0.02336,0.02941
0.023868,0.030051
0.024375,0.030692
0.024883,0.031333
0.025391,0.031974
0.025899,0.032615
0.026407,0.033257
0.026914,0.033898
0.027422,0.03454
0.02793,0.035181
0.028438,0.035823
0.028946,0.036465
0.029454,0.037107
0.029961,0.037749
0.030469,0.038391
0.030977,0.039033
0.031485,0.039675
0.031993,0.040317
0.032501,0.040959
0.033008,0.041601
0.033516,0.042244
0.034024,0.042886
0.034532,0.043529
0.03504,0.044172
0.035547,0.044814
0.036055,0.045457
0.036563,0.0461
0.037071,0.046743
0.037579,0.047386
0.038087,0.048029
0.038594,0.048672
0.039102,0.049315
0.03961,0.049958
0.040118,0.050602
0.040626,0.051245
0.041133,0.051889
0.041641,0.052532
0.042149,0.053176
0.042657,0.053819
0.043165,0.054463
0.043673,0.055107
0.04418,0.055751
0.044688,0.056395
0.045196,0.057039
0.045704,0.057683
0.046212,0.058327
0.04672,0.058972
0.047227,0.059616
0.047735,0.06026
0.048243,0.060905
0.048751,0.061549
0.049259,0.062194
0.049766,0.062839
0.050274,0.063484
0.050782,0.064128
0.05129,0.064773
0.051798,0.065418
0.052306,0.066064
0.052813,0.066709
0.053321,0.067354
0.053829,0.067999
0.054337,0.068645
0.054845,0.06929
0.055352,0.069936
0.05586,0.070581
0.056368,0.071227
0.056876,0.071873
0.057384,0.072518
0.057892,0.073164
0.058399,0.07381
0.058907,0.074456
0.059415,0.075102
0.059923,0.075748
0.060431,0.076395
0.060938,0.077041
0.061446,0.077687
0.061954,0.078334
0.062462,0.07898
0.06297,0.079627
0.063478,0.080274
0.063985,0.08092
0.064493,0.081567
0.065001,0.082214
0.065509,0.082861
0.066017,0.083508
0.066525,0.084155
0.067032,0.084803
0.06754,0.08545
0.068048,0.086097
0.068556,0.086745
0.069064,0.087392
0.069571,0.08804
0.070079,0.088687
0.070587,0.089335
0.071095,0.089983
0.071603,0.090631
0.072111,0.091278
0.072618,0.091926
0.073126,0.092575
0.073634,0.093223
0.074142,0.093871
0.07465,0.094519
0.075157,0.095168
0.075665,0.095816
0.076173,0.096464
0.076681,0.097113
0.077189,0.097762
0.077697,0.09841
0.078204,0.099059
0.078712,0.099708
0.07922,0.10036
0.079728,0.10101
0.080236,0.10166
0.080743,0.1023
0.081251,0.10295
0.081759,0.1036
0.082267,0.10425
0.082775,0.1049
0.083283,0.10555
0.08379,0.1062
0.084298,0.10685
0.084806,0.1075
0.085314,0.10815
0.085822,0.1088
0.08633,0.10945
0.086837,0.1101
0.087345,0.11075
0.087853,0.1114
0.088361,0.11205
0.088869,0.1127
0.089376,0.11335
0.089884,0.114
0.090392,0.11465
0.0909,0.1153
0.091408,0.11595
0.091916,0.1166
0.092423,0.11726
0.092931,0.11791
0.093439,0.11856
0.093947,0.11921
0.094455,0.11986
0.094962,0.12051
0.09547,0.12116
0.095978,0.12181
0.096486,0.12247
0.096994,0.12312
0.097502,0.12377
0.098009,0.12442
0.098517,0.12507
0.099025,0.12572
0.099533,0.12638
0.10004,0.12703
0.10055,0.12768
0.10106,0.12833
0.10156,0.12898
0.10207,0.12964
0.10258,0.13029
0.10309,0.13094
0.1036,0.13159
0.1041,0.13225
0.10461,0.1329
0.10512,0.13355
0.10563,0.1342
0.10613,0.13486
0.10664,0.13551
0.10715,0.13616
0.10766,0.13682
0.10817,0.13747
0.10867,0.13812
0.10918,0.13878
0.10969,0.13943
0.1102,0.14008
0.1107,0.14074
0.11121,0.14139
0.11172,0.14204
0.11223,0.1427
0.11274,0.14335
0.11324,0.144
0.11375,0.14466
0.11426,0.14531
0.11477,0.14597
0.11528,0.14662
0.11578,0.14728
0.11629,0.14793
0.1168,0.14858
0.11731,0.14924
0.11781,0.14989
0.11832,0.15055
0.11883,0.1512
0.11934,0.15186
0.11985,0.15251
0.12035,0.15317
0.12086,0.15382
0.12137,0.15448
0.12188,0.15513
0.12238,0.15579
0.12289,0.15644
0.1234,0.1571
0.12391,0.15775
0.12442,0.15841
0.12492,0.15906
0.12543,0.15972
0.12594,0.16038
0.12645,0.16103
0.12696,0.16169
0.12746,0.16234
0.12797,0.163
0.12848,0.16366
0.12899,0.16431
0.12949,0.16497
0.13,0.16562
0.13051,0.16628
0.13102,0.16694
0.13153,0.16759
0.13203,0.16825
0.13254,0.16891
0.13305,0.16956
0.13356,0.17022
0.13406,0.17088
0.13457,0.17154
0.13508,0.17219
0.13559,0.17285
0.1361,0.17351
0.1366,0.17416
0.13711,0.17482
0.13762,0.17548
0.13813,0.17614
0.13864,0.17679
0.13914,0.17745
0.13965,0.17811
0.14016,0.17877
0.14067,0.17943
0.14117,0.18008
0.14168,0.18074
0.14219,0.1814
0.1427,0.18206
0.14321,0.18272
0.14371,0.18337
0.14422,0.18403
0.14473,0.18469
0.14524,0.18535
0.14574,0.18601
0.14625,0.18667
0.14676,0.18733
0.14727,0.18799
0.14778,0.18864
0.14828,0.1893
0.14879,0.18996
0.1493,0.19062
0.14981,0.19128
0.15031,0.19194
0.15082,0.1926
0.15133,0.19326
0.15184,0.19392
0.15235,0.19458
0.15285,0.19524
0.15336,0.1959
0.15387,0.19656
0.15438,0.19722
0.15489,0.19788
0.15539,0.19854
0.1559,0.1992
0.15641,0.19986
0.15692,0.20052
0.15742,0.20118
0.15793,0.20184
0.15844,0.2025
0.15895,0.20316
0.15946,0.20382
0.15996,0.20448
0.16047,0.20514
0.16098,0.2058
0.16149,0.20646
0.16199,0.20713
0.1625,0.20779
0.16301,0.20845
0.16352,0.20911
0.16403,0.20977
0.16453,0.21043
0.16504,0.21109
0.16555,0.21176
0.16606,0.21242
0.16657,0.21308
0.16707,0.21374
0.16758,0.2144
0.16809,0.21506
0.1686,0.21573
0.1691,0.21639
0.16961,0.21705
0.17012,0.21771
0.17063,0.21838
0.17114,0.21904
0.17164,0.2197
0.17215,0.22036
0.17266,0.22103
0.17317,0.22169
0.17367,0.22235
0.17418,0.22301
0.17469,0.22368
0.1752,0.22434
0.17571,0.225
0.17621,0.22567
0.17672,0.22633
0.17723,0.22699
0.17774,0.22766
0.17825,0.22832
0.17875,0.22898
0.17926,0.22965
0.17977,0.23031
0.18028,0.23097
0.18078,0.23164
0.18129,0.2323
0.1818,0.23297
0.18231,0.23363
0.18282,0.23429
0.18332,0.23496
0.18383,0.23562
0.18434,0.23629
0.18485,0.23695
0.18535,0.23762
0.18586,0.23828
0.18637,0.23895
0.18688,0.23961
0.18739,0.24028
0.18789,0.24094
0.1884,0.24161
0.18891,0.24227
0.18942,0.24294
0.18992,0.2436
0.19043,0.24427
0.19094,0.24493
0.19145,0.2456
0.19196,0.24626
0.19246,0.24693
0.19297,0.24759
0.19348,0.24826
0.19399,0.24893
0.1945,0.24959
0.195,0.25026
0.19551,0.25092
0.19602,0.25159
0.19653,0.25226
0.19703,0.25292
0.19754,0.25359
0.19805,0.25426
0.19856,0.25492
0.19907,0.25559
0.19957,0.25626
0.20008,0.25692
0.20059,0.25759
0.2011,0.25826
0.2016,0.25892
0.20211,0.25959
0.20262,0.26026
0.20313,0.26092
0.20364,0.26159
0.20414,0.26226
0.20465,0.26293
0.20516,0.26359
0.20567,0.26426
0.20618,0.26493
0.20668,0.2656
0.20719,0.26626
0.2077,0.26693
0.20821,0.2676
0.20871,0.26827
0.20922,0.26894
0.20973,0.26961
0.21024,0.27027
0.21075,0.27094
0.21125,0.27161
0.21176,0.27228
0.21227,0.27295
0.21278,0.27362
0.21328,0.27429
0.21379,0.27495
0.2143,0.27562
0.21481,0.27629
0.21532,0.27696
0.21582,0.27763
0.21633,0.2783
0.21684,0.27897
0.21735,0.27964
0.21786,0.28031
0.21836,0.28098
0.21887,0.28165
0.21938,0.28232
0.21989,0.28299
0.22039,0.28366
0.2209,0.28433
0.22141,0.285
0.22192,0.28567
0.22243,0.28634
0.22293,0.28701
0.22344,0.28768
0.22395,0.28835
0.22446,0.28902
0.22496,0.28969
0.22547,0.29036
0.22598,0.29103
0.22649,0.2917
0.227,0.29237
0.2275,0.29304
0.22801,0.29371
0.22852,0.29438
0.22903,0.29505
0.22953,0.29573
0.23004,0.2964
0.23055,0.29707
0.23106,0.29774
0.23157,0.29841
0.23207,0.29908
0.23258,0.29975
0.23309,0.30043
0.2336,0.3011
0.23411,0.30177
0.23461,0.30244
0.23512,0.30311
0.23563,0.30379
0.23614,0.30446
0.23664,0.30513
0.23715,0.3058
0.23766,0.30648
0.23817,0.30715
0.23868,0.30782
0.23918,0.30849
0.23969,0.30917
0.2402,0.30984
0.24071,0.31051
0.24121,0.31119
0.24172,0.31186
0.24223,0.31253
0.24274,0.3132
0.24325,0.31388
0.24375,0.31455
0.24426,0.31522
0.24477,0.3159
0.24528,0.31657
0.24579,0.31725
0.24629,0.31792
0.2468,0.31859
0.24731,0.31927
0.24782,0.31994
0.24832,0.32062
0.24883,0.32129
0.24934,0.32196
0.24985,0.32264
0.25036,0.32331
0.25086,0.32399
0.25137,0.32466
0.25188,0.32534
0.25239,0.32601
0.25289,0.32669
0.2534,0.32736
0.25391,0.32804
0.25442,0.32871
0.25493,0.32939
0.25543,0.33006
0.25594,0.33074
0.25645,0.33141
0.25696,0.33209
0.25747,0.33276
0.25797,0.33344
0.25848,0.33411
0.25899,0.33479
0.2595,0.33547
0.26,0.33614
0.26051,0.33682
0.26102,0.33749
0.26153,0.33817
0.26204,0.33885
0.26254,0.33952
0.26305,0.3402
0.26356,0.34087
0.26407,0.34155
0.26457,0.34223
0.26508,0.3429
0.26559,0.34358
0.2661,0.34426
0.26661,0.34493
0.26711,0.34561
0.26762,0.34629
0.26813,0.34697
0.26864,0.34764
0.26914,0.34832
0.26965,0.349
0.27016,0.34967
0.27067,0.35035
0.27118,0.35103
0.27168,0.35171
0.27219,0.35239
0.2727,0.35306
0.27321,0.35374
0.27372,0.35442
0.27422,0.3551
0.27473,0.35578
0.27524,0.35645
0.27575,0.35713
0.27625,0.35781
0.27676,0.35849
0.27727,0.35917
0.27778,0.35985
0.27829,0.36052
0.27879,0.3612
0.2793,0.36188
0.27981,0.36256
0.28032,0.36324
0.28082,0.36392
0.28133,0.3646
0.28184,0.36528
0.28235,0.36596
0.28286,0.36664
0.28336,0.36732
0.28387,0.368
0.28438,0.36867
0.28489,0.36935
0.2854,0.37003
0.2859,0.37071
0.28641,0.37139
0.28692,0.37207
0.28743,0.37275
0.28793,0.37343
0.28844,0.37411
0.28895,0.3748
0.28946,0.37548
0.28997,0.37616
0.29047,0.37684
0.29098,0.37752
0.29149,0.3782
0.292,0.37888
0.2925,0.37956
0.29301,0.38024
0.29352,0.38092
0.29403,0.3816
0.29454,0.38228
0.29504,0.38297
0.29555,0.38365
0.29606,0.38433
0.29657,0.38501
0.29708,0.38569
0.29758,0.38637
0.29809,0.38705
0.2986,0.38774
0.29911,0.38842
0.29961,0.3891
0.30012,0.38978
0.30063,0.39046
0.30114,0.39115
0.30165,0.39183
0.30215,0.39251
0.30266,0.39319
0.30317,0.39388
0.30368,0.39456
0.30418,0.39524
0.30469,0.39592
0.3052,0.39661
0.30571,0.39729
0.30622,0.39797
0.30672,0.39866
0.30723,0.39934
0.30774,0.40002
0.30825,0.40071
0.30875,0.40139
0.30926,0.40207
0.30977,0.40276
0.31028,0.40344
0.31079,0.40412
0.31129,0.40481
0.3118,0.40549
0.31231,0.40618
0.31282,0.40686
0.31333,0.40754
0.31383,0.40823
0.31434,0.40891
0.31485,0.4096
0.31536,0.41028
0.31586,0.41097
0.31637,0.41165
0.31688,0.41234
0.31739,0.41302
0.3179,0.41371
0.3184,0.41439
0.31891,0.41508
0.31942,0.41576
0.31993,0.41645
0.32043,0.41713
0.32094,0.41782
0.32145,0.4185
0.32196,0.41919
0.32247,0.41987
0.32297,0.42056
0.32348,0.42124
0.32399,0.42193
0.3245,0.42262
0.32501,0.4233
0.32551,0.42399
0.32602,0.42467
0.32653,0.42536
0.32704,0.42605
0.32754,0.42673
0.32805,0.42742
0.32856,0.42811
0.32907,0.42879
0.32958,0.42948
0.33008,0.43017
0.33059,0.43085
0.3311,0.43154
0.33161,0.43223
0.33211,0.43291
0.33262,0.4336
0.33313,0.43429
0.33364,0.43498
0.33415,0.43566
0.33465,0.43635
0.33516,0.43704
0.33567,0.43773
0.33618,0.43841
0.33669,0.4391
0.33719,0.43979
0.3377,0.44048
0.33821,0.44116
0.33872,0.44185
0.33922,0.44254
0.33973,0.44323
0.34024,0.44392
0.34075,0.44461
0.34126,0.44529
0.34176,0.44598
0.34227,0.44667
0.34278,0.44736
0.34329,0.44805
0.34379,0.44874
0.3443,0.44943
0.34481,0.45012
0.34532,0.45081
0.34583,0.4515
0.34633,0.45218
0.34684,0.45287
0.34735,0.45356
0.34786,0.45425
0.34836,0.45494
0.34887,0.45563
0.34938,0.45632
0.34989,0.45701
0.3504,0.4577
0.3509,0.45839
0.35141,0.45908
0.35192,0.45977
0.35243,0.46046
0.35294,0.46115
0.35344,0.46184
0.35395,0.46253
0.35446,0.46322
0.35497,0.46392
0.35547,0.46461
0.35598,0.4653
0.35649,0.46599
0.357,0.46668
0.35751,0.46737
0.35801,0.46806
0.35852,0.46875
0.35903,0.46944
0.35954,0.47014
0.36004,0.47083
0.36055,0.47152
0.36106,0.47221
0.36157,0.4729
0.36208,0.47359
0.36258,0.47429
0.36309,0.47498
0.3636,0.47567
0.36411,0.47636
0.36462,0.47705
0.36512,0.47775
0.36563,0.47844
0.36614,0.47913
0.36665,0.47982
0.36715,0.48052
0.36766,0.48121
0.36817,0.4819
0.36868,0.48259
0.36919,0.48329
0.36969,0.48398
0.3702,0.48467
0.37071,0.48537
0.37122,0.48606
0.37172,0.48675
0.37223,0.48745
0.37274,0.48814
0.37325,0.48883
0.37376,0.48953
0.37426,0.49022
0.37477,0.49092
0.37528,0.49161
0.37579,0.4923
0.3763,0.493
0.3768,0.49369
0.37731,0.49439
0.37782,0.49508
0.37833,0.49577
0.37883,0.49647
0.37934,0.49716
0.37985,0.49786
0.38036,0.49855
0.38087,0.49925
0.38137,0.49994
0.38188,0.50064
0.38239,0.50133
0.3829,0.50203
0.3834,0.50272
0.38391,0.50342
0.38442,0.50411
0.38493,0.50481
0.38544,0.50551
0.38594,0.5062
0.38645,0.5069
0.38696,0.50759
0.38747,0.50829
0.38797,0.50898
0.38848,0.50968
0.38899,0.51038
0.3895,0.51107
0.39001,0.51177
0.39051,0.51247
0.39102,0.51316
0.39153,0.51386
0.39204,0.51455
0.39255,0.51525
0.39305,0.51595
0.39356,0.51664
0.39407,0.51734
0.39458,0.51804
0.39508,0.51874
0.39559,0.51943
0.3961,0.52013
0.39661,0.52083
0.39712,0.52153
0.39762,0.52222
0.39813,0.52292
0.39864,0.52362
0.39915,0.52432
0.39965,0.52501
0.40016,0.52571
0.40067,0.52641
0.40118,0.52711
0.40169,0.52781
0.40219,0.5285
0.4027,0.5292
0.40321,0.5299
0.40372,0.5306
0.40423,0.5313
0.40473,0.532
0.40524,0.5327
0.40575,0.53339
0.40626,0.53409
0.40676,0.53479
0.40727,0.53549
0.40778,0.53619
0.40829,0.53689
0.4088,0.53759
0.4093,0.53829
0.40981,0.53899
0.41032,0.53969
0.41083,0.54039
0.41133,0.54109
0.41184,0.54179
0.41235,0.54249
0.41286,0.54319
0.41337,0.54389
0.41387,0.54459
0.41438,0.54529
0.41489,0.54599
0.4154,0.54669
0.41591,0.54739
0.41641,0.54809
0.41692,0.54879
0.41743,0.54949
0.41794,0.55019
0.41844,0.55089
0.41895,0.55159
0.41946,0.55229
0.41997,0.55299
0.42048,0.5537
0.42098,0.5544
0.42149,0.5551
0.422,0.5558
0.42251,0.5565
0.42301,0.5572
0.42352,0.5579
0.42403,0.55861
0.42454,0.55931
0.42505,0.56001
0.42555,0.56071
0.42606,0.56141
0.42657,0.56212
0.42708,0.56282
0.42758,0.56352
0.42809,0.56422
0.4286,0.56493
0.42911,0.56563
0.42962,0.56633
0.43012,0.56703
0.43063,0.56774
0.43114,0.56844
0.43165,0.56914
0.43216,0.56985
0.43266,0.57055
0.43317,0.57125
0.43368,0.57196
0.43419,0.57266
0.43469,0.57336
0.4352,0.57407
0.43571,0.57477
0.43622,0.57547
0.43673,0.57618
0.43723,0.57688
0.43774,0.57759
0.43825,0.57829
0.43876,0.57899
0.43926,0.5797
0.43977,0.5804
0.44028,0.58111
0.44079,0.58181
0.4413,0.58252
0.4418,0.58322
0.44231,0.58393
0.44282,0.58463
0.44333,0.58534
0.44384,0.58604
0.44434,0.58675
0.44485,0.58745
0.44536,0.58816
0.44587,0.58886
0.44637,0.58957
0.44688,0.59027
0.44739,0.59098
0.4479,0.59168
0.44841,0.59239
0.44891,0.5931
0.44942,0.5938
0.44993,0.59451
0.45044,0.59521
0.45094,0.59592
0.45145,0.59663
0.45196,0.59733
0.45247,0.59804
0.45298,0.59874
0.45348,0.59945
0.45399,0.60016
0.4545,0.60086
0.45501,0.60157
0.45552,0.60228
0.45602,0.60299
0.45653,0.60369
0.45704,0.6044
0.45755,0.60511
0.45805,0.60581
0.45856,0.60652
0.45907,0.60723
0.45958,0.60794
0.46009,0.60864
0.46059,0.60935
0.4611,0.61006
0.46161,0.61077
0.46212,0.61148
0.46262,0.61218
0.46313,0.61289
0.46364,0.6136
0.46415,0.61431
0.46466,0.61502
0.46516,0.61573
0.46567,0.61643
0.46618,0.61714
0.46669,0.61785
0.4672,0.61856
0.4677,0.61927
0.46821,0.61998
0.46872,0.62069
0.46923,0.6214
0.46973,0.62211
0.47024,0.62282
0.47075,0.62353
0.47126,0.62423
0.47177,0.62494
0.47227,0.62565
0.47278,0.62636
0.47329,0.62707
0.4738,0.62778
0.4743,0.62849
0.47481,0.6292
0.47532,0.62991
0.47583,0.63062
0.47634,0.63133
0.47684,0.63204
0.47735,0.63276
0.47786,0.63347
0.47837,0.63418
0.47887,0.63489
0.47938,0.6356
0.47989,0.63631
0.4804,0.63702
0.48091,0.63773
0.48141,0.63844
0.48192,0.63915
0.48243,0.63987
0.48294,0.64058
0.48345,0.64129
0.48395,0.642
0.48446,0.64271
0.48497,0.64342
0.48548,0.64414
0.48598,0.64485
0.48649,0.64556
0.487,0.64627
0.48751,0.64698
0.48802,0.6477
0.48852,0.64841
0.48903,0.64912
0.48954,0.64983
0.49005,0.65055
0.49055,0.65126
0.49106,0.65197
0.49157,0.65268
0.49208,0.6534
0.49259,0.65411
0.49309,0.65482
0.4936,0.65554
0.49411,0.65625
0.49462,0.65696
0.49513,0.65768
0.49563,0.65839
0.49614,0.6591
0.49665,0.65982
0.49716,0.66053
0.49766,0.66125
0.49817,0.66196
0.49868,0.66267
0.49919,0.66339
0.4997,0.6641
0.5002,0.66482
0.50071,0.66553
0.50122,0.66625
0.50173,0.66696
0.50223,0.66767
0.50274,0.66839
0.50325,0.6691
0.50376,0.66982
0.50427,0.67053
0.50477,0.67125
0.50528,0.67196
0.50579,0.67268
0.5063,0.67339
0.50681,0.67385
0.50731,0.67316
0.50782,0.67316


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-BOA-Rand.csv <==
0,0
0.00050782,0.00093346
0.0010156,0.001867
0.0015235,0.0028008
0.0020313,0.0037346
0.0025391,0.0046686
0.0030469,0.0056027
0.0035547,0.0065369
0.0040626,0.0074713
0.0045704,0.0084058
0.0050782,0.0093404
0.005586,0.010275
0.0060938,0.01121
0.0066017,0.012145
0.0071095,0.01308
0.0076173,0.014015
0.0081251,0.014951
0.008633,0.015886
0.0091408,0.016822
0.0096486,0.017758
0.010156,0.018694
0.010664,0.01963
0.011172,0.020566
0.01168,0.021502
0.012188,0.022439
0.012696,0.023375
0.013203,0.024312
0.013711,0.025249
0.014219,0.026186
0.014727,0.027123
0.015235,0.02806
0.015742,0.028997
0.01625,0.029935
0.016758,0.030872
0.017266,0.03181
0.017774,0.032748
0.018282,0.033686
0.018789,0.034624
0.019297,0.035562
0.019805,0.036501
0.020313,0.037439
0.020821,0.038378
0.021328,0.039316
0.021836,0.040255
0.022344,0.041194
0.022852,0.042133
0.02336,0.043073
0.023868,0.044012
0.024375,0.044952
0.024883,0.045891
0.025391,0.046831
0.025899,0.047771
0.026407,0.048711
0.026914,0.049651
0.027422,0.050592
0.02793,0.051532
0.028438,0.052473
0.028946,0.053413
0.029454,0.054354
0.029961,0.055295
0.030469,0.056236
0.030977,0.057178
0.031485,0.058119
0.031993,0.05906
0.032501,0.060002
0.033008,0.060944
0.033516,0.061886
0.034024,0.062828
0.034532,0.06377
0.03504,0.064712
0.035547,0.065654
0.036055,0.066597
0.036563,0.06754
0.037071,0.068482
0.037579,0.069425
0.038087,0.070368
0.038594,0.071312
0.039102,0.072255
0.03961,0.073198
0.040118,0.074142
0.040626,0.075086
0.041133,0.07603
0.041641,0.076974
0.042149,0.077918
0.042657,0.078862
0.043165,0.079806
0.043673,0.080751
0.04418,0.081695
0.044688,0.08264
0.045196,0.083585
0.045704,0.08453
0.046212,0.085475
0.04672,0.086421
0.047227,0.087366
0.047735,0.088311
0.048243,0.089257
0.048751,0.090203
0.049259,0.091149
0.049766,0.092095
0.050274,0.093041
0.050782,0.093988
0.05129,0.094934
0.051798,0.095881
0.052306,0.096827
0.052813,0.097774
0.053321,0.098721
0.053829,0.099668
0.054337,0.10062
0.054845,0.10156
0.055352,0.10251
0.05586,0.10346
0.056368,0.10441
0.056876,0.10535
0.057384,0.1063
0.057892,0.10725
0.058399,0.1082
0.058907,0.10915
0.059415,0.1101
0.059923,0.11104
0.060431,0.11199
0.060938,0.11294
0.061446,0.11389
0.061954,0.11484
0.062462,0.11579
0.06297,0.11674
0.063478,0.11769
0.063985,0.11864
0.064493,0.11959
0.065001,0.12054
0.065509,0.12149
0.066017,0.12244
0.066525,0.12339
0.067032,0.12434
0.06754,0.12529
0.068048,0.12624
0.068556,0.12719
0.069064,0.12814
0.069571,0.12909
0.070079,0.13005
0.070587,0.131
0.071095,0.13195
0.071603,0.1329
0.072111,0.13385
0.072618,0.1348
0.073126,0.13576
0.073634,0.13671
0.074142,0.13766
0.07465,0.13861
0.075157,0.13957
0.075665,0.14052
0.076173,0.14147
0.076681,0.14243
0.077189,0.14338
0.077697,0.14433
0.078204,0.14529
0.078712,0.14624
0.07922,0.14719
0.079728,0.14815
0.080236,0.1491
0.080743,0.15006
0.081251,0.15101
0.081759,0.15196
0.082267,0.15292
0.082775,0.15387
0.083283,0.15483
0.08379,0.15578
0.084298,0.15674
0.084806,0.15769
0.085314,0.15865
0.085822,0.1596
0.08633,0.16056
0.086837,0.16152
0.087345,0.16247
0.087853,0.16343
0.088361,0.16438
0.088869,0.16534
0.089376,0.1663
0.089884,0.16725
0.090392,0.16821
0.0909,0.16917
0.091408,0.17012
0.091916,0.17108
0.092423,0.17204
0.092931,0.17299
0.093439,0.17395
0.093947,0.17491
0.094455,0.17587
0.094962,0.17683
0.09547,0.17778
0.095978,0.17874
0.096486,0.1797
0.096994,0.18066
0.097502,0.18162
0.098009,0.18258
0.098517,0.18353
0.099025,0.18449
0.099533,0.18545
0.10004,0.18641
0.10055,0.18737
0.10106,0.18833
0.10156,0.18929
0.10207,0.19025
0.10258,0.19121
0.10309,0.19217
0.1036,0.19313
0.1041,0.19409
0.10461,0.19505
0.10512,0.19601
0.10563,0.19697
0.10613,0.19793
0.10664,0.19889
0.10715,0.19985
0.10766,0.20082
0.10817,0.20178
0.10867,0.20274
0.10918,0.2037
0.10969,0.20466
0.1102,0.20562
0.1107,0.20659
0.11121,0.20755
0.11172,0.20851
0.11223,0.20947
0.11274,0.21044
0.11324,0.2114
0.11375,0.21236
0.11426,0.21332
0.11477,0.21429
0.11528,0.21525
0.11578,0.21621
0.11629,0.21718
0.1168,0.21814
0.11731,0.2191
0.11781,0.22007
0.11832,0.22103
0.11883,0.222
0.11934,0.22296
0.11985,0.22393
0.12035,0.22489
0.12086,0.22585
0.12137,0.22682
0.12188,0.22778
0.12238,0.22875
0.12289,0.22972
0.1234,0.23068
0.12391,0.23165
0.12442,0.23261
0.12492,0.23358
0.12543,0.23454
0.12594,0.23551
0.12645,0.23648
0.12696,0.23744
0.12746,0.23841
0.12797,0.23938
0.12848,0.24034
0.12899,0.24131
0.12949,0.24228
0.13,0.24324
0.13051,0.24421
0.13102,0.24518
0.13153,0.24615
0.13203,0.24711
0.13254,0.24808
0.13305,0.24905
0.13356,0.25002
0.13406,0.25099
0.13457,0.25195
0.13508,0.25292
0.13559,0.25389
0.1361,0.25486
0.1366,0.25583
0.13711,0.2568
0.13762,0.25777
0.13813,0.25874
0.13864,0.25971
0.13914,0.26068
0.13965,0.26165
0.14016,0.26262
0.14067,0.26359
0.14117,0.26456
0.14168,0.26553
0.14219,0.2665
0.1427,0.26747
0.14321,0.26844
0.14371,0.26941
0.14422,0.27038
0.14473,0.27135
0.14524,0.27232
0.14574,0.27329
0.14625,0.27427
0.14676,0.27524
0.14727,0.27621
0.14778,0.27718
0.14828,0.27815
0.14879,0.27912
0.1493,0.2801
0.14981,0.28107
0.15031,0.28204
0.15082,0.28302
0.15133,0.28399
0.15184,0.28496
0.15235,0.28593
0.15285,0.28691
0.15336,0.28788
0.15387,0.28885
0.15438,0.28983
0.15489,0.2908
0.15539,0.29178
0.1559,0.29275
0.15641,0.29372
0.15692,0.2947
0.15742,0.29567
0.15793,0.29665
0.15844,0.29762
0.15895,0.2986
0.15946,0.29957
0.15996,0.30055
0.16047,0.30152
0.16098,0.3025
0.16149,0.30348
0.16199,0.30445
0.1625,0.30543
0.16301,0.3064
0.16352,0.30738
0.16403,0.30836
0.16453,0.30933
0.16504,0.31031
0.16555,0.31129
0.16606,0.31226
0.16657,0.31324
0.16707,0.31422
0.16758,0.31519
0.16809,0.31617
0.1686,0.31715
0.1691,0.31813
0.16961,0.3191
0.17012,0.32008
0.17063,0.32106
0.17114,0.32204
0.17164,0.32302
0.17215,0.324
0.17266,0.32497
0.17317,0.32595
0.17367,0.32693
0.17418,0.32791
0.17469,0.32889
0.1752,0.32987
0.17571,0.33085
0.17621,0.33183
0.17672,0.33281
0.17723,0.33379
0.17774,0.33477
0.17825,0.33575
0.17875,0.33673
0.17926,0.33771
0.17977,0.33869
0.18028,0.33967
0.18078,0.34065
0.18129,0.34163
0.1818,0.34261
0.18231,0.3436
0.18282,0.34458
0.18332,0.34556
0.18383,0.34654
0.18434,0.34752
0.18485,0.3485
0.18535,0.34949
0.18586,0.35047
0.18637,0.35145
0.18688,0.35243
0.18739,0.35342
0.18789,0.3544
0.1884,0.35538
0.18891,0.35637
0.18942,0.35735
0.18992,0.35833
0.19043,0.35932
0.19094,0.3603
0.19145,0.36128
0.19196,0.36227
0.19246,0.36325
0.19297,0.36424
0.19348,0.36522
0.19399,0.3662
0.1945,0.36719
0.195,0.36817
0.19551,0.36916
0.19602,0.37014
0.19653,0.37113
0.19703,0.37211
0.19754,0.3731
0.19805,0.37409
0.19856,0.37507
0.19907,0.37606
0.19957,0.37704
0.20008,0.37803
0.20059,0.37902
0.2011,0.38
0.2016,0.38099
0.20211,0.38198
0.20262,0.38296
0.20313,0.38395
0.20364,0.38494
0.20414,0.38592
0.20465,0.38691
0.20516,0.3879
0.20567,0.38889
0.20618,0.38987
0.20668,0.39086
0.20719,0.39185
0.2077,0.39284
0.20821,0.39383
0.20871,0.39482
0.20922,0.39581
0.20973,0.39679
0.21024,0.39778
0.21075,0.39877
0.21125,0.39976
0.21176,0.40075
0.21227,0.40174
0.21278,0.40273
0.21328,0.40372
0.21379,0.40471
0.2143,0.4057
0.21481,0.40669
0.21532,0.40768
0.21582,0.40867
0.21633,0.40966
0.21684,0.41065
0.21735,0.41164
0.21786,0.41263
0.21836,0.41363
0.21887,0.41462
0.21938,0.41561
0.21989,0.4166
0.22039,0.41759
0.2209,0.41858
0.22141,0.41958
0.22192,0.42057
0.22243,0.42156
0.22293,0.42255
0.22344,0.42355
0.22395,0.42454
0.22446,0.42553
0.22496,0.42653
0.22547,0.42752
0.22598,0.42851
0.22649,0.42951
0.227,0.4305
0.2275,0.43149
0.22801,0.43249
0.22852,0.43348
0.22903,0.43447
0.22953,0.43547
0.23004,0.43646
0.23055,0.43746
0.23106,0.43845
0.23157,0.43945
0.23207,0.44044
0.23258,0.44144
0.23309,0.44243
0.2336,0.44343
0.23411,0.44442
0.23461,0.44542
0.23512,0.44642
0.23563,0.44741
0.23614,0.44841
0.23664,0.44941
0.23715,0.4504
0.23766,0.4514
0.23817,0.4524
0.23868,0.45339
0.23918,0.45439
0.23969,0.45539
0.2402,0.45638
0.24071,0.45738
0.24121,0.45838
0.24172,0.45938
0.24223,0.46037
0.24274,0.46137
0.24325,0.46237
0.24375,0.46337
0.24426,0.46437
0.24477,0.46537
0.24528,0.46636
0.24579,0.46736
0.24629,0.46836
0.2468,0.46936
0.24731,0.47036
0.24782,0.47136
0.24832,0.47236
0.24883,0.47336
0.24934,0.47436
0.24985,0.47536
0.25036,0.47636
0.25086,0.47736
0.25137,0.47836
0.25188,0.47936
0.25239,0.48036
0.25289,0.48136
0.2534,0.48236
0.25391,0.48337
0.25442,0.48437
0.25493,0.48537
0.25543,0.48637
0.25594,0.48737
0.25645,0.48837
0.25696,0.48938
0.25747,0.49038
0.25797,0.49138
0.25848,0.49238
0.25899,0.49339
0.2595,0.49439
0.26,0.49539
0.26051,0.49639
0.26102,0.4974
0.26153,0.4984
0.26204,0.4994
0.26254,0.50041
0.26305,0.50141
0.26356,0.50242
0.26407,0.50342
0.26457,0.50442
0.26508,0.50543
0.26559,0.50643
0.2661,0.50744
0.26661,0.50844
0.26711,0.50945
0.26762,0.51045
0.26813,0.51146
0.26864,0.51246
0.26914,0.51347
0.26965,0.51447
0.27016,0.51548
0.27067,0.51649
0.27118,0.51749
0.27168,0.5185
0.27219,0.5195
0.2727,0.52051
0.27321,0.52152
0.27372,0.52252
0.27422,0.52353
0.27473,0.52454
0.27524,0.52555
0.27575,0.52655
0.27625,0.52756
0.27676,0.52857
0.27727,0.52958
0.27778,0.53058
0.27829,0.53159
0.27879,0.5326
0.2793,0.53361
0.27981,0.53462
0.28032,0.53563
0.28082,0.53663
0.28133,0.53764
0.28184,0.53865
0.28235,0.53966
0.28286,0.54067
0.28336,0.54168
0.28387,0.54269
0.28438,0.5437
0.28489,0.54471
0.2854,0.54572
0.2859,0.54673
0.28641,0.54774
0.28692,0.54875
0.28743,0.54976
0.28793,0.55077
0.28844,0.55178
0.28895,0.55279
0.28946,0.55381
0.28997,0.55482
0.29047,0.55583
0.29098,0.55684
0.29149,0.55785
0.292,0.55886
0.2925,0.55988
0.29301,0.56089
0.29352,0.5619
0.29403,0.56291
0.29454,0.56393
0.29504,0.56494
0.29555,0.56595
0.29606,0.56697
0.29657,0.56798
0.29708,0.56899
0.29758,0.57001
0.29809,0.57102
0.2986,0.57203
0.29911,0.57305
0.29961,0.57406
0.30012,0.57508
0.30063,0.57609
0.30114,0.57711
0.30165,0.57812
0.30215,0.57914
0.30266,0.58015
0.30317,0.58117
0.30368,0.58218
0.30418,0.5832
0.30469,0.58421
0.3052,0.58523
0.30571,0.58624
0.30622,0.58726
0.30672,0.58828
0.30723,0.58929
0.30774,0.59031
0.30825,0.59133
0.30875,0.59234
0.30926,0.59336
0.30977,0.59438
0.31028,0.59539
0.31079,0.59641
0.31129,0.59743
0.3118,0.59845
0.31231,0.59946
0.31282,0.60048
0.31333,0.6015
0.31383,0.60252
0.31434,0.60354
0.31485,0.60456
0.31536,0.60557
0.31586,0.60659
0.31637,0.60761
0.31688,0.60863
0.31739,0.60965
0.3179,0.61067
0.3184,0.61169
0.31891,0.61271
0.31942,0.61373
0.31993,0.61475
0.32043,0.61577
0.32094,0.61679
0.32145,0.61781
0.32196,0.61883
0.32247,0.61985
0.32297,0.62087
0.32348,0.62189
0.32399,0.62292
0.3245,0.62394
0.32501,0.62496
0.32551,0.62598
0.32602,0.627
0.32653,0.62802
0.32704,0.62905
0.32754,0.63007
0.32805,0.63109
0.32856,0.63211
0.32907,0.63314
0.32958,0.63416
0.33008,0.63518
0.33059,0.6362
0.3311,0.63723
0.33161,0.63825
0.33211,0.63927
0.33262,0.6403
0.33313,0.64132
0.33364,0.64235
0.33415,0.64337
0.33465,0.64439
0.33516,0.64542
0.33567,0.64644
0.33618,0.64747
0.33669,0.64849
0.33719,0.64952
0.3377,0.65054
0.33821,0.65157
0.33872,0.65259
0.33922,0.65362
0.33973,0.65465
0.34024,0.65567
0.34075,0.6567
0.34126,0.65772
0.34176,0.65875
0.34227,0.65978
0.34278,0.6608
0.34329,0.66183
0.34379,0.66286
0.3443,0.66389
0.34481,0.66491
0.34532,0.66594
0.34583,0.66697
0.34633,0.668
0.34684,0.66902
0.34735,0.67005
0.34786,0.67108
0.34836,0.67211
0.34887,0.67314
0.34938,0.67416
0.34989,0.67519
0.3504,0.67622
0.3509,0.67725
0.35141,0.67828
0.35192,0.67931
0.35243,0.68034
0.35294,0.68137
0.35344,0.6824
0.35395,0.68343
0.35446,0.68446
0.35497,0.68549
0.35547,0.68652
0.35598,0.68755
0.35649,0.68858
0.357,0.68961
0.35751,0.69064
0.35801,0.69167
0.35852,0.69271
0.35903,0.69374
0.35954,0.69477
0.36004,0.6958
0.36055,0.69683
0.36106,0.69786
0.36157,0.6989
0.36208,0.69993
0.36258,0.70096
0.36309,0.70199
0.3636,0.70303
0.36411,0.70406
0.36462,0.70509
0.36512,0.70613
0.36563,0.70716
0.36614,0.70819
0.36665,0.70923
0.36715,0.71026
0.36766,0.71129
0.36817,0.71233
0.36868,0.71336
0.36919,0.7144
0.36969,0.71543
0.3702,0.71647
0.37071,0.7175
0.37122,0.71854
0.37172,0.71957
0.37223,0.72061
0.37274,0.72164
0.37325,0.72268
0.37376,0.72371
0.37426,0.72475
0.37477,0.72579
0.37528,0.72682
0.37579,0.72786
0.3763,0.7289
0.3768,0.72993
0.37731,0.73097
0.37782,0.73201
0.37833,0.73304
0.37883,0.73408
0.37934,0.73512
0.37985,0.73616
0.38036,0.73719
0.38087,0.73823
0.38137,0.73927
0.38188,0.74031
0.38239,0.74135
0.3829,0.74239
0.3834,0.74342
0.38391,0.74446
0.38442,0.7455
0.38493,0.74654
0.38544,0.74758
0.38594,0.74862
0.38645,0.74966
0.38696,0.7507
0.38747,0.75174
0.38797,0.75278
0.38848,0.75382
0.38899,0.75486
0.3895,0.7559
0.39001,0.75694
0.39051,0.75798
0.39102,0.75902
0.39153,0.76006
0.39204,0.7611
0.39255,0.76215
0.39305,0.76319
0.39356,0.76423
0.39407,0.76527
0.39458,0.76631
0.39508,0.76736
0.39559,0.7684
0.3961,0.76944
0.39661,0.77048
0.39712,0.77153
0.39762,0.77257
0.39813,0.77361
0.39864,0.77465
0.39915,0.7757
0.39965,0.77674
0.40016,0.77779
0.40067,0.77883
0.40118,0.77987
0.40169,0.78092
0.40219,0.78196
0.4027,0.78301
0.40321,0.78405
0.40372,0.7851
0.40423,0.78614
0.40473,0.78719
0.40524,0.78823
0.40575,0.78928
0.40626,0.79032
0.40676,0.79137
0.40727,0.79241
0.40778,0.79346
0.40829,0.79451
0.4088,0.79555
0.4093,0.7966
0.40981,0.79764
0.41032,0.79869
0.41083,0.79974
0.41133,0.80079
0.41184,0.80183
0.41235,0.80288
0.41286,0.80393
0.41337,0.80498
0.41387,0.80602
0.41438,0.80707
0.41489,0.80812
0.4154,0.80917
0.41591,0.81022
0.41641,0.81126
0.41692,0.81231
0.41743,0.81336
0.41794,0.81441
0.41844,0.81546
0.41895,0.81651
0.41946,0.81756
0.41997,0.81861
0.42048,0.81966
0.42098,0.82071
0.42149,0.82176
0.422,0.82281
0.42251,0.82386
0.42301,0.82491
0.42352,0.82596
0.42403,0.82701
0.42454,0.82806
0.42505,0.82911
0.42555,0.83016
0.42606,0.83122
0.42657,0.83227
0.42708,0.83332
0.42758,0.83437
0.42809,0.83542
0.4286,0.83648
0.42911,0.83753
0.42962,0.83858
0.43012,0.83963
0.43063,0.84069
0.43114,0.84174
0.43165,0.84279
0.43216,0.84385
0.43266,0.8449
0.43317,0.84595
0.43368,0.84701
0.43419,0.84806
0.43469,0.84912
0.4352,0.85017
0.43571,0.85122
0.43622,0.85228
0.43673,0.85333
0.43723,0.85439
0.43774,0.85544
0.43825,0.8565
0.43876,0.85755
0.43926,0.85861
0.43977,0.85967
0.44028,0.86072
0.44079,0.86178
0.4413,0.86283
0.4418,0.86389
0.44231,0.86495
0.44282,0.866
0.44333,0.86706
0.44384,0.86812
0.44434,0.86917
0.44485,0.87023
0.44536,0.87129
0.44587,0.87235
0.44637,0.8734
0.44688,0.87446
0.44739,0.87552
0.4479,0.87658
0.44841,0.87764
0.44891,0.87869
0.44942,0.87975
0.44993,0.88081
0.45044,0.88187
0.45094,0.88293
0.45145,0.88399
0.45196,0.88505
0.45247,0.88611
0.45298,0.88717
0.45348,0.88823
0.45399,0.88929
0.4545,0.89035
0.45501,0.89141
0.45552,0.89247
0.45602,0.89353
0.45653,0.89459
0.45704,0.89565
0.45755,0.89671
0.45805,0.89777
0.45856,0.89883
0.45907,0.8999
0.45958,0.90096
0.46009,0.90202
0.46059,0.90308
0.4611,0.90414
0.46161,0.90521
0.46212,0.90627
0.46262,0.90733
0.46313,0.90839
0.46364,0.90946
0.46415,0.91052
0.46466,0.91158
0.46516,0.91265
0.46567,0.91371
0.46618,0.91477
0.46669,0.91584
0.4672,0.9169
0.4677,0.91797
0.46821,0.91903
0.46872,0.9201
0.46923,0.92116
0.46973,0.92222
0.47024,0.92329
0.47075,0.92435
0.47126,0.92542
0.47177,0.92649
0.47227,0.92755
0.47278,0.92862
0.47329,0.92968
0.4738,0.93075
0.4743,0.93182
0.47481,0.93288
0.47532,0.93395
0.47583,0.93502
0.47634,0.93608
0.47684,0.93715
0.47735,0.93822
0.47786,0.93928
0.47837,0.94035
0.47887,0.94142
0.47938,0.94249
0.47989,0.94355
0.4804,0.94462
0.48091,0.94569
0.48141,0.94676
0.48192,0.94783
0.48243,0.9489
0.48294,0.94997
0.48345,0.95104
0.48395,0.9521
0.48446,0.95317
0.48497,0.95424
0.48548,0.95531
0.48598,0.95638
0.48649,0.95745
0.487,0.95852
0.48751,0.95959
0.48802,0.96066
0.48852,0.96174
0.48903,0.96281
0.48954,0.96388
0.49005,0.96495
0.49055,0.96602
0.49106,0.96709
0.49157,0.96816
0.49208,0.96923
0.49259,0.97031
0.49309,0.97138
0.4936,0.97245
0.49411,0.97352
0.49462,0.9746
0.49513,0.97567
0.49563,0.97674
0.49614,0.97781
0.49665,0.97889
0.49716,0.97996
0.49766,0.98103
0.49817,0.98211
0.49868,0.98318
0.49919,0.98426
0.4997,0.98533
0.5002,0.9864
0.50071,0.98748
0.50122,0.98855
0.50173,0.98963
0.50223,0.9907
0.50274,0.99178
0.50325,0.99285
0.50376,0.99393
0.50427,0.99501
0.50477,0.99608
0.50528,0.99716
0.50579,0.99823
0.5063,0.99931
0.50681,1
0.50731,0.99931
0.50782,0.99931


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-MCKP.csv <==
0,0
0.00050782,0.00012095
0.0010156,0.0002419
0.0015235,0.00036286
0.0020313,0.00048383
0.0025391,0.00060481
0.0030469,0.0007258
0.0035547,0.00084679
0.0040626,0.0009678
0.0045704,0.0010888
0.0050782,0.0012098
0.005586,0.0013309
0.0060938,0.0014519
0.0066017,0.0015729
0.0071095,0.001694
0.0076173,0.001815
0.0081251,0.0019361
0.008633,0.0020572
0.0091408,0.0021783
0.0096486,0.0022994
0.010156,0.0024205
0.010664,0.0025416
0.011172,0.0026627
0.01168,0.0027838
0.012188,0.0029049
0.012696,0.0030261
0.013203,0.0031472
0.013711,0.0032684
0.014219,0.0033895
0.014727,0.0035107
0.015235,0.0036319
0.015742,0.0037531
0.01625,0.0038743
0.016758,0.0039955
0.017266,0.0041167
0.017774,0.0042379
0.018282,0.0043592
0.018789,0.0044804
0.019297,0.0046016
0.019805,0.0047229
0.020313,0.0048442
0.020821,0.0049654
0.021328,0.0050867
0.021836,0.005208
0.022344,0.0053293
0.022852,0.0054506
0.02336,0.0055719
0.023868,0.0056932
0.024375,0.0058145
0.024883,0.0059359
0.025391,0.0060572
0.025899,0.0061786
0.026407,0.0062999
0.026914,0.0064213
0.027422,0.0065427
0.02793,0.0066641
0.028438,0.0067855
0.028946,0.0069069
0.029454,0.0070283
0.029961,0.0071497
0.030469,0.0072711
0.030977,0.0073925
0.031485,0.007514
0.031993,0.0076354
0.032501,0.0077569
0.033008,0.0078783
0.033516,0.0079998
0.034024,0.0081213
0.034532,0.0082428
0.03504,0.0083643
0.035547,0.0084858
0.036055,0.0086073
0.036563,0.0087288
0.037071,0.0088504
0.037579,0.0089719
0.038087,0.0090934
0.038594,0.009215
0.039102,0.0093366
0.03961,0.0094581
0.040118,0.0095797
0.040626,0.0097013
0.041133,0.0098229
0.041641,0.0099445
0.042149,0.010066
0.042657,0.010188
0.043165,0.010309
0.043673,0.010431
0.04418,0.010553
0.044688,0.010674
0.045196,0.010796
0.045704,0.010918
0.046212,0.011039
0.04672,0.011161
0.047227,0.011283
0.047735,0.011404
0.048243,0.011526
0.048751,0.011648
0.049259,0.01177
0.049766,0.011891
0.050274,0.012013
0.050782,0.012135
0.05129,0.012257
0.051798,0.012378
0.052306,0.0125
0.052813,0.012622
0.053321,0.012744
0.053829,0.012865
0.054337,0.012987
0.054845,0.013109
0.055352,0.013231
0.05586,0.013353
0.056368,0.013475
0.056876,0.013596
0.057384,0.013718
0.057892,0.01384
0.058399,0.013962
0.058907,0.014084
0.059415,0.014206
0.059923,0.014328
0.060431,0.01445
0.060938,0.014571
0.061446,0.014693
0.061954,0.014815
0.062462,0.014937
0.06297,0.015059
0.063478,0.015181
0.063985,0.015303
0.064493,0.015425
0.065001,0.015547
0.065509,0.015669
0.066017,0.015791
0.066525,0.015913
0.067032,0.016035
0.06754,0.016157
0.068048,0.016279
0.068556,0.016401
0.069064,0.016523
0.069571,0.016645
0.070079,0.016767
0.070587,0.016889
0.071095,0.017011
0.071603,0.017134
0.072111,0.017256
0.072618,0.017378
0.073126,0.0175
0.073634,0.017622
0.074142,0.017744
0.07465,0.017866
0.075157,0.017988
0.075665,0.018111
0.076173,0.018233
0.076681,0.018355
0.077189,0.018477
0.077697,0.018599
0.078204,0.018721
0.078712,0.018844
0.07922,0.018966
0.079728,0.019088
0.080236,0.01921
0.080743,0.019332
0.081251,0.019455
0.081759,0.019577
0.082267,0.019699
0.082775,0.019822
0.083283,0.019944
0.08379,0.020066
0.084298,0.020188
0.084806,0.020311
0.085314,0.020433
0.085822,0.020555
0.08633,0.020678
0.086837,0.0208
0.087345,0.020922
0.087853,0.021045
0.088361,0.021167
0.088869,0.021289
0.089376,0.021412
0.089884,0.021534
0.090392,0.021656
0.0909,0.021779
0.091408,0.021901
0.091916,0.022024
0.092423,0.022146
0.092931,0.022269
0.093439,0.022391
0.093947,0.022513
0.094455,0.022636
0.094962,0.022758
0.09547,0.022881
0.095978,0.023003
0.096486,0.023126
0.096994,0.023248
0.097502,0.023371
0.098009,0.023493
0.098517,0.023616
0.099025,0.023738
0.099533,0.023861
0.10004,0.023983
0.10055,0.024106
0.10106,0.024229
0.10156,0.024351
0.10207,0.024474
0.10258,0.024596
0.10309,0.024719
0.1036,0.024842
0.1041,0.024964
0.10461,0.025087
0.10512,0.025209
0.10563,0.025332
0.10613,0.025455
0.10664,0.025577
0.10715,0.0257
0.10766,0.025823
0.10817,0.025945
0.10867,0.026068
0.10918,0.026191
0.10969,0.026313
0.1102,0.026436
0.1107,0.026559
0.11121,0.026682
0.11172,0.026804
0.11223,0.026927
0.11274,0.02705
0.11324,0.027173
0.11375,0.027295
0.11426,0.027418
0.11477,0.027541
0.11528,0.027664
0.11578,0.027786
0.11629,0.027909
0.1168,0.028032
0.11731,0.028155
0.11781,0.028278
0.11832,0.028401
0.11883,0.028523
0.11934,0.028646
0.11985,0.028769
0.12035,0.028892
0.12086,0.029015
0.12137,0.029138
0.12188,0.029261
0.12238,0.029384
0.12289,0.029507
0.1234,0.029629
0.12391,0.029752
0.12442,0.029875
0.12492,0.029998
0.12543,0.030121
0.12594,0.030244
0.12645,0.030367
0.12696,0.03049
0.12746,0.030613
0.12797,0.030736
0.12848,0.030859
0.12899,0.030982
0.12949,0.031105
0.13,0.031228
0.13051,0.031351
0.13102,0.031474
0.13153,0.031597
0.13203,0.03172
0.13254,0.031844
0.13305,0.031967
0.13356,0.03209
0.13406,0.032213
0.13457,0.032336
0.13508,0.032459
0.13559,0.032582
0.1361,0.032705
0.1366,0.032828
0.13711,0.032952
0.13762,0.033075
0.13813,0.033198
0.13864,0.033321
0.13914,0.033444
0.13965,0.033567
0.14016,0.033691
0.14067,0.033814
0.14117,0.033937
0.14168,0.03406
0.14219,0.034184
0.1427,0.034307
0.14321,0.03443
0.14371,0.034553
0.14422,0.034677
0.14473,0.0348
0.14524,0.034923
0.14574,0.035046
0.14625,0.03517
0.14676,0.035293
0.14727,0.035416
0.14778,0.03554
0.14828,0.035663
0.14879,0.035786
0.1493,0.03591
0.14981,0.036033
0.15031,0.036156
0.15082,0.03628
0.15133,0.036403
0.15184,0.036527
0.15235,0.03665
0.15285,0.036773
0.15336,0.036897
0.15387,0.03702
0.15438,0.037144
0.15489,0.037267
0.15539,0.037391
0.1559,0.037514
0.15641,0.037637
0.15692,0.037761
0.15742,0.037884
0.15793,0.038008
0.15844,0.038131
0.15895,0.038255
0.15946,0.038378
0.15996,0.038502
0.16047,0.038626
0.16098,0.038749
0.16149,0.038873
0.16199,0.038996
0.1625,0.03912
0.16301,0.039243
0.16352,0.039367
0.16403,0.03949
0.16453,0.039614
0.16504,0.039738
0.16555,0.039861
0.16606,0.039985
0.16657,0.040109
0.16707,0.040232
0.16758,0.040356
0.16809,0.040479
0.1686,0.040603
0.1691,0.040727
0.16961,0.040851
0.17012,0.040974
0.17063,0.041098
0.17114,0.041222
0.17164,0.041345
0.17215,0.041469
0.17266,0.041593
0.17317,0.041717
0.17367,0.04184
0.17418,0.041964
0.17469,0.042088
0.1752,0.042212
0.17571,0.042335
0.17621,0.042459
0.17672,0.042583
0.17723,0.042707
0.17774,0.042831
0.17825,0.042954
0.17875,0.043078
0.17926,0.043202
0.17977,0.043326
0.18028,0.04345
0.18078,0.043574
0.18129,0.043698
0.1818,0.043821
0.18231,0.043945
0.18282,0.044069
0.18332,0.044193
0.18383,0.044317
0.18434,0.044441
0.18485,0.044565
0.18535,0.044689
0.18586,0.044813
0.18637,0.044937
0.18688,0.045061
0.18739,0.045185
0.18789,0.045309
0.1884,0.045433
0.18891,0.045557
0.18942,0.045681
0.18992,0.045805
0.19043,0.045929
0.19094,0.046053
0.19145,0.046177
0.19196,0.046301
0.19246,0.046425
0.19297,0.046549
0.19348,0.046673
0.19399,0.046797
0.1945,0.046921
0.195,0.047045
0.19551,0.047169
0.19602,0.047294
0.19653,0.047418
0.19703,0.047542
0.19754,0.047666
0.19805,0.04779
0.19856,0.047914
0.19907,0.048038
0.19957,0.048163
0.20008,0.048287
0.20059,0.048411
0.2011,0.048535
0.2016,0.048659
0.20211,0.048784
0.20262,0.048908
0.20313,0.049032
0.20364,0.049156
0.20414,0.049281
0.20465,0.049405
0.20516,0.049529
0.20567,0.049653
0.20618,0.049778
0.20668,0.049902
0.20719,0.050026
0.2077,0.050151
0.20821,0.050275
0.20871,0.050399
0.20922,0.050524
0.20973,0.050648
0.21024,0.050772
0.21075,0.050897
0.21125,0.051021
0.21176,0.051145
0.21227,0.05127
0.21278,0.051394
0.21328,0.051519
0.21379,0.051643
0.2143,0.051767
0.21481,0.051892
0.21532,0.052016
0.21582,0.052141
0.21633,0.052265
0.21684,0.05239
0.21735,0.052514
0.21786,0.052639
0.21836,0.052763
0.21887,0.052888
0.21938,0.053012
0.21989,0.053137
0.22039,0.053261
0.2209,0.053386
0.22141,0.05351
0.22192,0.053635
0.22243,0.053759
0.22293,0.053884
0.22344,0.054008
0.22395,0.054133
0.22446,0.054258
0.22496,0.054382
0.22547,0.054507
0.22598,0.054631
0.22649,0.054756
0.227,0.054881
0.2275,0.055005
0.22801,0.05513
0.22852,0.055255
0.22903,0.055379
0.22953,0.055504
0.23004,0.055629
0.23055,0.055753
0.23106,0.055878
0.23157,0.056003
0.23207,0.056128
0.23258,0.056252
0.23309,0.056377
0.2336,0.056502
0.23411,0.056626
0.23461,0.056751
0.23512,0.056876
0.23563,0.057001
0.23614,0.057126
0.23664,0.05725
0.23715,0.057375
0.23766,0.0575
0.23817,0.057625
0.23868,0.05775
0.23918,0.057874
0.23969,0.057999
0.2402,0.058124
0.24071,0.058249
0.24121,0.058374
0.24172,0.058499
0.24223,0.058624
0.24274,0.058749
0.24325,0.058873
0.24375,0.058998
0.24426,0.059123
0.24477,0.059248
0.24528,0.059373
0.24579,0.059498
0.24629,0.059623
0.2468,0.059748
0.24731,0.059873
0.24782,0.059998
0.24832,0.060123
0.24883,0.060248
0.24934,0.060373
0.24985,0.060498
0.25036,0.060623
0.25086,0.060748
0.25137,0.060873
0.25188,0.060998
0.25239,0.061123
0.25289,0.061248
0.2534,0.061373
0.25391,0.061498
0.25442,0.061623
0.25493,0.061749
0.25543,0.061874
0.25594,0.061999
0.25645,0.062124
0.25696,0.062249
0.25747,0.062374
0.25797,0.062499
0.25848,0.062625
0.25899,0.06275
0.2595,0.062875
0.26,0.063
0.26051,0.063125
0.26102,0.06325
0.26153,0.063376
0.26204,0.063501
0.26254,0.063626
0.26305,0.063751
0.26356,0.063877
0.26407,0.064002
0.26457,0.064127
0.26508,0.064252
0.26559,0.064378
0.2661,0.064503
0.26661,0.064628
0.26711,0.064754
0.26762,0.064879
0.26813,0.065004
0.26864,0.065129
0.26914,0.065255
0.26965,0.06538
0.27016,0.065506
0.27067,0.065631
0.27118,0.065756
0.27168,0.065882
0.27219,0.066007
0.2727,0.066132
0.27321,0.066258
0.27372,0.066383
0.27422,0.066509
0.27473,0.066634
0.27524,0.06676
0.27575,0.066885
0.27625,0.06701
0.27676,0.067136
0.27727,0.067261
0.27778,0.067387
0.27829,0.067512
0.27879,0.067638
0.2793,0.067763
0.27981,0.067889
0.28032,0.068014
0.28082,0.06814
0.28133,0.068265
0.28184,0.068391
0.28235,0.068517
0.28286,0.068642
0.28336,0.068768
0.28387,0.068893
0.28438,0.069019
0.28489,0.069145
0.2854,0.06927
0.2859,0.069396
0.28641,0.069521
0.28692,0.069647
0.28743,0.069773
0.28793,0.069898
0.28844,0.070024
0.28895,0.07015
0.28946,0.070275
0.28997,0.070401
0.29047,0.070527
0.29098,0.070652
0.29149,0.070778
0.292,0.070904
0.2925,0.07103
0.29301,0.071155
0.29352,0.071281
0.29403,0.071407
0.29454,0.071533
0.29504,0.071658
0.29555,0.071784
0.29606,0.07191
0.29657,0.072036
0.29708,0.072162
0.29758,0.072287
0.29809,0.072413
0.2986,0.072539
0.29911,0.072665
0.29961,0.072791
0.30012,0.072917
0.30063,0.073042
0.30114,0.073168
0.30165,0.073294
0.30215,0.07342
0.30266,0.073546
0.30317,0.073672
0.30368,0.073798
0.30418,0.073924
0.30469,0.07405
0.3052,0.074176
0.30571,0.074302
0.30622,0.074428
0.30672,0.074554
0.30723,0.07468
0.30774,0.074805
0.30825,0.074931
0.30875,0.075057
0.30926,0.075184
0.30977,0.07531
0.31028,0.075436
0.31079,0.075562
0.31129,0.075688
0.3118,0.075814
0.31231,0.07594
0.31282,0.076066
0.31333,0.076192
0.31383,0.076318
0.31434,0.076444
0.31485,0.07657
0.31536,0.076696
0.31586,0.076822
0.31637,0.076949
0.31688,0.077075
0.31739,0.077201
0.3179,0.077327
0.3184,0.077453
0.31891,0.077579
0.31942,0.077706
0.31993,0.077832
0.32043,0.077958
0.32094,0.078084
0.32145,0.07821
0.32196,0.078337
0.32247,0.078463
0.32297,0.078589
0.32348,0.078715
0.32399,0.078842
0.3245,0.078968
0.32501,0.079094
0.32551,0.07922
0.32602,0.079347
0.32653,0.079473
0.32704,0.079599
0.32754,0.079726
0.32805,0.079852
0.32856,0.079978
0.32907,0.080105
0.32958,0.080231
0.33008,0.080357
0.33059,0.080484
0.3311,0.08061
0.33161,0.080737
0.33211,0.080863
0.33262,0.080989
0.33313,0.081116
0.33364,0.081242
0.33415,0.081369
0.33465,0.081495
0.33516,0.081622
0.33567,0.081748
0.33618,0.081875
0.33669,0.082001
0.33719,0.082128
0.3377,0.082254
0.33821,0.082381
0.33872,0.082507
0.33922,0.082634
0.33973,0.08276
0.34024,0.082887
0.34075,0.083013
0.34126,0.08314
0.34176,0.083266
0.34227,0.083393
0.34278,0.083519
0.34329,0.083646
0.34379,0.083773
0.3443,0.083899
0.34481,0.084026
0.34532,0.084153
0.34583,0.084279
0.34633,0.084406
0.34684,0.084532
0.34735,0.084659
0.34786,0.084786
0.34836,0.084912
0.34887,0.085039
0.34938,0.085166
0.34989,0.085293
0.3504,0.085419
0.3509,0.085546
0.35141,0.085673
0.35192,0.085799
0.35243,0.085926
0.35294,0.086053
0.35344,0.08618
0.35395,0.086306
0.35446,0.086433
0.35497,0.08656
0.35547,0.086687
0.35598,0.086814
0.35649,0.08694
0.357,0.087067
0.35751,0.087194
0.35801,0.087321
0.35852,0.087448
0.35903,0.087575
0.35954,0.087702
0.36004,0.087828
0.36055,0.087955
0.36106,0.088082
0.36157,0.088209
0.36208,0.088336
0.36258,0.088463
0.36309,0.08859
0.3636,0.088717
0.36411,0.088844
0.36462,0.088971
0.36512,0.089098
0.36563,0.089225
0.36614,0.089352
0.36665,0.089479
0.36715,0.089606
0.36766,0.089733
0.36817,0.08986
0.36868,0.089987
0.36919,0.090114
0.36969,0.090241
0.3702,0.090368
0.37071,0.090495
0.37122,0.090622
0.37172,0.090749
0.37223,0.090876
0.37274,0.091003
0.37325,0.09113
0.37376,0.091257
0.37426,0.091385
0.37477,0.091512
0.37528,0.091639
0.37579,0.091766
0.3763,0.091893
0.3768,0.09202
0.37731,0.092147
0.37782,0.092275
0.37833,0.092402
0.37883,0.092529
0.37934,0.092656
0.37985,0.092783
0.38036,0.092911
0.38087,0.093038
0.38137,0.093165
0.38188,0.093292
0.38239,0.09342
0.3829,0.093547
0.3834,0.093674
0.38391,0.093802
0.38442,0.093929
0.38493,0.094056
0.38544,0.094183
0.38594,0.094311
0.38645,0.094438
0.38696,0.094565
0.38747,0.094693
0.38797,0.09482
0.38848,0.094947
0.38899,0.095075
0.3895,0.095202
0.39001,0.09533
0.39051,0.095457
0.39102,0.095584
0.39153,0.095712
0.39204,0.095839
0.39255,0.095967
0.39305,0.096094
0.39356,0.096222
0.39407,0.096349
0.39458,0.096477
0.39508,0.096604
0.39559,0.096732
0.3961,0.096859
0.39661,0.096987
0.39712,0.097114
0.39762,0.097242
0.39813,0.097369
0.39864,0.097497
0.39915,0.097624
0.39965,0.097752
0.40016,0.097879
0.40067,0.098007
0.40118,0.098134
0.40169,0.098262
0.40219,0.09839
0.4027,0.098517
0.40321,0.098645
0.40372,0.098773
0.40423,0.0989
0.40473,0.099028
0.40524,0.099155
0.40575,0.099283
0.40626,0.099411
0.40676,0.099538
0.40727,0.099666
0.40778,0.099794
0.40829,0.099922
0.4088,0.10005
0.4093,0.10018
0.40981,0.1003
0.41032,0.10043
0.41083,0.10056
0.41133,0.10069
0.41184,0.10082
0.41235,0.10094
0.41286,0.10107
0.41337,0.1012
0.41387,0.10133
0.41438,0.10145
0.41489,0.10158
0.4154,0.10171
0.41591,0.10184
0.41641,0.10197
0.41692,0.10209
0.41743,0.10222
0.41794,0.10235
0.41844,0.10248
0.41895,0.10261
0.41946,0.10273
0.41997,0.10286
0.42048,0.10299
0.42098,0.10312
0.42149,0.10325
0.422,0.10337
0.42251,0.1035
0.42301,0.10363
0.42352,0.10376
0.42403,0.10388
0.42454,0.10401
0.42505,0.10414
0.42555,0.10427
0.42606,0.1044
0.42657,0.10452
0.42708,0.10465
0.42758,0.10478
0.42809,0.10491
0.4286,0.10504
0.42911,0.10517
0.42962,0.10529
0.43012,0.10542
0.43063,0.10555
0.43114,0.10568
0.43165,0.10581
0.43216,0.10593
0.43266,0.10606
0.43317,0.10619
0.43368,0.10632
0.43419,0.10645
0.43469,0.10657
0.4352,0.1067
0.43571,0.10683
0.43622,0.10696
0.43673,0.10709
0.43723,0.10722
0.43774,0.10734
0.43825,0.10747
0.43876,0.1076
0.43926,0.10773
0.43977,0.10786
0.44028,0.10798
0.44079,0.10811
0.4413,0.10824
0.4418,0.10837
0.44231,0.1085
0.44282,0.10863
0.44333,0.10875
0.44384,0.10888
0.44434,0.10901
0.44485,0.10914
0.44536,0.10927
0.44587,0.1094
0.44637,0.10952
0.44688,0.10965
0.44739,0.10978
0.4479,0.10991
0.44841,0.11004
0.44891,0.11017
0.44942,0.1103
0.44993,0.11042
0.45044,0.11055
0.45094,0.11068
0.45145,0.11081
0.45196,0.11094
0.45247,0.11107
0.45298,0.11119
0.45348,0.11132
0.45399,0.11145
0.4545,0.11158
0.45501,0.11171
0.45552,0.11184
0.45602,0.11197
0.45653,0.11209
0.45704,0.11222
0.45755,0.11235
0.45805,0.11248
0.45856,0.11261
0.45907,0.11274
0.45958,0.11287
0.46009,0.11299
0.46059,0.11312
0.4611,0.11325
0.46161,0.11338
0.46212,0.11351
0.46262,0.11364
0.46313,0.11377
0.46364,0.11389
0.46415,0.11402
0.46466,0.11415
0.46516,0.11428
0.46567,0.11441
0.46618,0.11454
0.46669,0.11467
0.4672,0.1148
0.4677,0.11492
0.46821,0.11505
0.46872,0.11518
0.46923,0.11531
0.46973,0.11544
0.47024,0.11557
0.47075,0.1157
0.47126,0.11583
0.47177,0.11595
0.47227,0.11608
0.47278,0.11621
0.47329,0.11634
0.4738,0.11647
0.4743,0.1166
0.47481,0.11673
0.47532,0.11686
0.47583,0.11699
0.47634,0.11711
0.47684,0.11724
0.47735,0.11737
0.47786,0.1175
0.47837,0.11763
0.47887,0.11776
0.47938,0.11789
0.47989,0.11802
0.4804,0.11815
0.48091,0.11827
0.48141,0.1184
0.48192,0.11853
0.48243,0.11866
0.48294,0.11879
0.48345,0.11892
0.48395,0.11905
0.48446,0.11918
0.48497,0.11931
0.48548,0.11944
0.48598,0.11956
0.48649,0.11969
0.487,0.11982
0.48751,0.11995
0.48802,0.12008
0.48852,0.12021
0.48903,0.12034
0.48954,0.12047
0.49005,0.1206
0.49055,0.12073
0.49106,0.12086
0.49157,0.12098
0.49208,0.12111
0.49259,0.12124
0.49309,0.12137
0.4936,0.1215
0.49411,0.12163
0.49462,0.12176
0.49513,0.12189
0.49563,0.12202
0.49614,0.12215
0.49665,0.12228
0.49716,0.12241
0.49766,0.12254
0.49817,0.12266
0.49868,0.12279
0.49919,0.12292
0.4997,0.12305
0.5002,0.12318
0.50071,0.12331
0.50122,0.12344
0.50173,0.12357
0.50223,0.1237
0.50274,0.12383
0.50325,0.12396
0.50376,0.12409
0.50427,0.1387
0.50477,0.19642
0.50528,0.25443
0.50579,0.31274
0.5063,0.37135
0.50681,0.41891
0.50731,0.41824
0.50782,0.41824


==> img/Data/viperLines/test/perfImprovLine-Blackscholes-NSGA.csv <==
0,0
0.00050782,0
0.0010156,0
0.0015235,0
0.0020313,0
0.0025391,0
0.0030469,0
0.0035547,0
0.0040626,0
0.0045704,0
0.0050782,0
0.005586,0
0.0060938,0
0.0066017,0
0.0071095,0
0.0076173,0
0.0081251,0
0.008633,0
0.0091408,0
0.0096486,0
0.010156,0
0.010664,0
0.011172,0
0.01168,0
0.012188,0
0.012696,0
0.013203,0
0.013711,0
0.014219,0
0.014727,0
0.015235,0
0.015742,0
0.01625,0
0.016758,0
0.017266,0
0.017774,0
0.018282,0
0.018789,0
0.019297,0
0.019805,0
0.020313,0
0.020821,0
0.021328,0
0.021836,0
0.022344,0
0.022852,0
0.02336,0
0.023868,0
0.024375,0
0.024883,0
0.025391,0
0.025899,0
0.026407,0
0.026914,0
0.027422,0
0.02793,0
0.028438,0
0.028946,0
0.029454,0
0.029961,0
0.030469,0
0.030977,0
0.031485,0
0.031993,0
0.032501,0
0.033008,0
0.033516,0
0.034024,0
0.034532,0
0.03504,0
0.035547,0
0.036055,0
0.036563,0
0.037071,0
0.037579,0
0.038087,0
0.038594,0
0.039102,0
0.03961,0
0.040118,0
0.040626,0
0.041133,0
0.041641,0
0.042149,0
0.042657,0
0.043165,0
0.043673,0
0.04418,0
0.044688,0
0.045196,0
0.045704,0
0.046212,0
0.04672,0
0.047227,0
0.047735,0
0.048243,0
0.048751,0
0.049259,0
0.049766,0
0.050274,0
0.050782,0
0.05129,0
0.051798,0
0.052306,0
0.052813,0
0.053321,0
0.053829,0
0.054337,0
0.054845,0
0.055352,0
0.05586,0
0.056368,0
0.056876,0
0.057384,0
0.057892,0
0.058399,0
0.058907,0
0.059415,0
0.059923,0
0.060431,0
0.060938,0
0.061446,0
0.061954,0
0.062462,0
0.06297,0
0.063478,0
0.063985,0
0.064493,0
0.065001,0
0.065509,0
0.066017,0
0.066525,0
0.067032,0
0.06754,0
0.068048,0
0.068556,0
0.069064,0
0.069571,0
0.070079,0
0.070587,0
0.071095,0
0.071603,0
0.072111,0
0.072618,0
0.073126,0
0.073634,0
0.074142,0
0.07465,0
0.075157,0
0.075665,0
0.076173,0
0.076681,0
0.077189,0
0.077697,0
0.078204,0
0.078712,0
0.07922,0
0.079728,0
0.080236,0
0.080743,0
0.081251,0
0.081759,0
0.082267,0
0.082775,0
0.083283,0
0.08379,0
0.084298,0
0.084806,0
0.085314,0
0.085822,0
0.08633,0
0.086837,0
0.087345,0
0.087853,0
0.088361,0
0.088869,0
0.089376,0
0.089884,0
0.090392,0
0.0909,0
0.091408,0
0.091916,0
0.092423,0
0.092931,0
0.093439,0
0.093947,0
0.094455,0
0.094962,0
0.09547,0
0.095978,0
0.096486,0
0.096994,0
0.097502,0
0.098009,0
0.098517,0
0.099025,0
0.099533,0
0.10004,0
0.10055,0
0.10106,0
0.10156,0
0.10207,0
0.10258,0
0.10309,0
0.1036,0
0.1041,0
0.10461,0
0.10512,0
0.10563,0
0.10613,0
0.10664,0
0.10715,0
0.10766,0
0.10817,0
0.10867,0
0.10918,0
0.10969,0
0.1102,0
0.1107,0
0.11121,0
0.11172,0
0.11223,0
0.11274,0
0.11324,0
0.11375,0
0.11426,0
0.11477,0
0.11528,0
0.11578,0
0.11629,0
0.1168,0
0.11731,0
0.11781,0
0.11832,0
0.11883,0
0.11934,0
0.11985,0
0.12035,0
0.12086,0
0.12137,0
0.12188,0
0.12238,0
0.12289,0
0.1234,0
0.12391,0
0.12442,0
0.12492,0
0.12543,0
0.12594,0
0.12645,0
0.12696,0
0.12746,0
0.12797,0
0.12848,0
0.12899,0
0.12949,0
0.13,0
0.13051,0
0.13102,0
0.13153,0
0.13203,0
0.13254,0
0.13305,0
0.13356,0
0.13406,0
0.13457,0
0.13508,0
0.13559,0
0.1361,0
0.1366,0
0.13711,0
0.13762,0
0.13813,0
0.13864,0
0.13914,0
0.13965,0
0.14016,0
0.14067,0
0.14117,0
0.14168,0
0.14219,0
0.1427,0
0.14321,0
0.14371,0
0.14422,0
0.14473,0
0.14524,0
0.14574,0
0.14625,0
0.14676,0
0.14727,0
0.14778,0
0.14828,0
0.14879,0
0.1493,0
0.14981,0
0.15031,0
0.15082,0
0.15133,0
0.15184,0
0.15235,0
0.15285,0
0.15336,0
0.15387,0
0.15438,0
0.15489,0
0.15539,0
0.1559,0
0.15641,0
0.15692,0
0.15742,0
0.15793,0
0.15844,0
0.15895,0
0.15946,0
0.15996,0
0.16047,0
0.16098,0
0.16149,0
0.16199,0
0.1625,0
0.16301,0
0.16352,0
0.16403,0
0.16453,0
0.16504,0
0.16555,0
0.16606,0
0.16657,0
0.16707,0
0.16758,0
0.16809,0
0.1686,0
0.1691,0
0.16961,0
0.17012,0
0.17063,0
0.17114,0
0.17164,0
0.17215,0
0.17266,0
0.17317,0
0.17367,0
0.17418,0
0.17469,0
0.1752,0
0.17571,0
0.17621,0
0.17672,0
0.17723,0
0.17774,0
0.17825,0
0.17875,0
0.17926,0
0.17977,0
0.18028,0
0.18078,0
0.18129,0
0.1818,0
0.18231,0
0.18282,0
0.18332,0
0.18383,0
0.18434,0
0.18485,0
0.18535,0
0.18586,0
0.18637,0
0.18688,0
0.18739,0
0.18789,0
0.1884,0
0.18891,0
0.18942,0
0.18992,0
0.19043,0
0.19094,0
0.19145,0
0.19196,0
0.19246,0
0.19297,0
0.19348,0
0.19399,0
0.1945,0
0.195,0
0.19551,0
0.19602,0
0.19653,0
0.19703,0
0.19754,0
0.19805,0
0.19856,0
0.19907,0
0.19957,0
0.20008,0
0.20059,0
0.2011,0
0.2016,0
0.20211,0
0.20262,0
0.20313,0
0.20364,0
0.20414,0
0.20465,0
0.20516,0
0.20567,0
0.20618,0
0.20668,0
0.20719,0
0.2077,0
0.20821,0
0.20871,0
0.20922,0
0.20973,0
0.21024,0
0.21075,0
0.21125,0
0.21176,0
0.21227,0
0.21278,0
0.21328,0
0.21379,0
0.2143,0
0.21481,0
0.21532,0
0.21582,0
0.21633,0
0.21684,0
0.21735,0
0.21786,0
0.21836,0
0.21887,0
0.21938,0
0.21989,0
0.22039,0
0.2209,0
0.22141,0
0.22192,0
0.22243,0
0.22293,0
0.22344,0
0.22395,0
0.22446,0
0.22496,0
0.22547,0
0.22598,0
0.22649,0
0.227,0
0.2275,0
0.22801,0
0.22852,0
0.22903,0
0.22953,0
0.23004,0
0.23055,0
0.23106,0
0.23157,0
0.23207,0
0.23258,0
0.23309,0
0.2336,0
0.23411,0
0.23461,0
0.23512,0
0.23563,0
0.23614,0
0.23664,0
0.23715,0
0.23766,0
0.23817,0
0.23868,0
0.23918,0
0.23969,0
0.2402,0
0.24071,0
0.24121,0
0.24172,0
0.24223,0
0.24274,0
0.24325,0
0.24375,0
0.24426,0
0.24477,0
0.24528,0
0.24579,0
0.24629,0
0.2468,0
0.24731,0
0.24782,0
0.24832,0
0.24883,0
0.24934,0
0.24985,0
0.25036,0
0.25086,0
0.25137,0
0.25188,0
0.25239,0
0.25289,0
0.2534,0
0.25391,0
0.25442,0
0.25493,0
0.25543,0
0.25594,0
0.25645,0
0.25696,0
0.25747,0
0.25797,0
0.25848,0
0.25899,0
0.2595,0
0.26,0
0.26051,0
0.26102,0
0.26153,0
0.26204,0
0.26254,0
0.26305,0
0.26356,0
0.26407,0
0.26457,0
0.26508,0
0.26559,0
0.2661,0
0.26661,0
0.26711,0
0.26762,0
0.26813,0
0.26864,0
0.26914,0
0.26965,0
0.27016,0
0.27067,0
0.27118,0
0.27168,0
0.27219,0
0.2727,0
0.27321,0
0.27372,0
0.27422,0
0.27473,0
0.27524,0
0.27575,0
0.27625,0
0.27676,0
0.27727,0
0.27778,0
0.27829,0
0.27879,0
0.2793,0
0.27981,0
0.28032,0
0.28082,0
0.28133,0
0.28184,0
0.28235,0
0.28286,0
0.28336,0
0.28387,0
0.28438,0
0.28489,0
0.2854,0
0.2859,0
0.28641,0
0.28692,0
0.28743,0
0.28793,0
0.28844,0
0.28895,0
0.28946,0
0.28997,0
0.29047,0
0.29098,0
0.29149,0
0.292,0
0.2925,0
0.29301,0
0.29352,0
0.29403,0
0.29454,0
0.29504,0
0.29555,0
0.29606,0
0.29657,0
0.29708,0
0.29758,0
0.29809,0
0.2986,0
0.29911,0
0.29961,0
0.30012,0
0.30063,0
0.30114,0
0.30165,0
0.30215,0
0.30266,0
0.30317,0
0.30368,0
0.30418,0
0.30469,0
0.3052,0
0.30571,0
0.30622,0
0.30672,0
0.30723,0
0.30774,0
0.30825,0
0.30875,0
0.30926,0
0.30977,0
0.31028,0
0.31079,0
0.31129,0
0.3118,0
0.31231,0
0.31282,0
0.31333,0
0.31383,0
0.31434,0
0.31485,0
0.31536,0
0.31586,0
0.31637,0
0.31688,0
0.31739,0
0.3179,0
0.3184,0
0.31891,0
0.31942,0
0.31993,0
0.32043,0
0.32094,0
0.32145,0
0.32196,0
0.32247,0
0.32297,0
0.32348,0
0.32399,0
0.3245,0
0.32501,0
0.32551,0
0.32602,0
0.32653,0
0.32704,0
0.32754,0
0.32805,0
0.32856,0
0.32907,0
0.32958,0
0.33008,0
0.33059,0
0.3311,0
0.33161,0
0.33211,0
0.33262,0
0.33313,0
0.33364,0
0.33415,0
0.33465,0
0.33516,0
0.33567,0
0.33618,0
0.33669,0
0.33719,0
0.3377,0
0.33821,0
0.33872,0
0.33922,0
0.33973,0
0.34024,0
0.34075,0
0.34126,0
0.34176,0
0.34227,0
0.34278,0
0.34329,0
0.34379,0
0.3443,0
0.34481,0
0.34532,0
0.34583,0
0.34633,0
0.34684,0
0.34735,0
0.34786,0
0.34836,0
0.34887,0
0.34938,0
0.34989,0
0.3504,0
0.3509,0
0.35141,0
0.35192,0
0.35243,0
0.35294,0
0.35344,0
0.35395,0
0.35446,0
0.35497,0
0.35547,0
0.35598,0
0.35649,0
0.357,0
0.35751,0
0.35801,0
0.35852,0
0.35903,0
0.35954,0
0.36004,0
0.36055,0
0.36106,0
0.36157,0
0.36208,0
0.36258,0
0.36309,0
0.3636,0
0.36411,0
0.36462,0
0.36512,0
0.36563,0
0.36614,0
0.36665,0
0.36715,0
0.36766,0
0.36817,0
0.36868,0
0.36919,0
0.36969,0
0.3702,0
0.37071,0
0.37122,0
0.37172,0
0.37223,0
0.37274,0
0.37325,0
0.37376,0
0.37426,0
0.37477,0
0.37528,0
0.37579,0
0.3763,0
0.3768,0
0.37731,0
0.37782,0
0.37833,0
0.37883,0
0.37934,0
0.37985,0
0.38036,0
0.38087,0
0.38137,0
0.38188,0
0.38239,0
0.3829,0
0.3834,0
0.38391,0
0.38442,0
0.38493,0
0.38544,0
0.38594,0
0.38645,0
0.38696,0
0.38747,0
0.38797,0
0.38848,0
0.38899,0
0.3895,0
0.39001,0
0.39051,0
0.39102,0
0.39153,0
0.39204,0
0.39255,0
0.39305,0
0.39356,0
0.39407,0
0.39458,0
0.39508,0
0.39559,0
0.3961,0
0.39661,0
0.39712,0
0.39762,0
0.39813,0
0.39864,0
0.39915,0
0.39965,0
0.40016,0
0.40067,0
0.40118,0
0.40169,0
0.40219,0
0.4027,0
0.40321,0
0.40372,0
0.40423,0
0.40473,0
0.40524,0
0.40575,0
0.40626,0
0.40676,0
0.40727,0
0.40778,0
0.40829,0
0.4088,0
0.4093,0
0.40981,0
0.41032,0
0.41083,0
0.41133,0
0.41184,0
0.41235,0
0.41286,0
0.41337,0
0.41387,0
0.41438,0
0.41489,0
0.4154,0
0.41591,0
0.41641,0
0.41692,0
0.41743,0
0.41794,0
0.41844,0
0.41895,0
0.41946,0
0.41997,0
0.42048,0
0.42098,0
0.42149,0
0.422,0
0.42251,0
0.42301,0
0.42352,0
0.42403,0
0.42454,0
0.42505,0
0.42555,0
0.42606,0
0.42657,0
0.42708,0
0.42758,0
0.42809,0
0.4286,0
0.42911,0
0.42962,0
0.43012,0
0.43063,0
0.43114,0
0.43165,0
0.43216,0
0.43266,0
0.43317,0
0.43368,0
0.43419,0
0.43469,0
0.4352,0
0.43571,0
0.43622,0
0.43673,0
0.43723,0
0.43774,0
0.43825,0
0.43876,0
0.43926,0
0.43977,0
0.44028,0
0.44079,0
0.4413,0
0.4418,0
0.44231,0
0.44282,0
0.44333,0
0.44384,0
0.44434,0
0.44485,0
0.44536,0
0.44587,0
0.44637,0
0.44688,0
0.44739,0
0.4479,0
0.44841,0
0.44891,0
0.44942,0
0.44993,0
0.45044,0
0.45094,0
0.45145,0
0.45196,0
0.45247,0
0.45298,0
0.45348,0
0.45399,0
0.4545,0
0.45501,0
0.45552,0
0.45602,0
0.45653,0
0.45704,0
0.45755,0
0.45805,0
0.45856,0
0.45907,0
0.45958,0
0.46009,0
0.46059,0
0.4611,0
0.46161,0
0.46212,0
0.46262,0
0.46313,0
0.46364,0
0.46415,0
0.46466,0
0.46516,0
0.46567,0
0.46618,0
0.46669,0
0.4672,0
0.4677,0
0.46821,0
0.46872,0
0.46923,0
0.46973,0
0.47024,0
0.47075,0
0.47126,0
0.47177,0
0.47227,0
0.47278,0
0.47329,0
0.4738,0
0.4743,0
0.47481,0
0.47532,0
0.47583,0
0.47634,0
0.47684,0
0.47735,0
0.47786,0
0.47837,0
0.47887,0
0.47938,0
0.47989,0
0.4804,0
0.48091,0
0.48141,0
0.48192,0
0.48243,0
0.48294,0
0.48345,0
0.48395,0
0.48446,0
0.48497,0
0.48548,0
0.48598,0
0.48649,0
0.487,0
0.48751,0
0.48802,0
0.48852,0
0.48903,0
0.48954,0
0.49005,0
0.49055,0
0.49106,0
0.49157,0
0.49208,0
0.49259,0
0.49309,0
0.4936,0
0.49411,0
0.49462,0
0.49513,0
0.49563,0
0.49614,0
0.49665,0
0.49716,0
0.49766,0
0.49817,0
0.49868,0
0.49919,0
0.4997,0
0.5002,0
0.50071,0
0.50122,0
0.50173,0
0.50223,0
0.50274,0
0.50325,0
0.50376,0
0.50427,0
0.50477,0
0.50528,0
0.50579,0
0.5063,0
0.50681,0
0.50731,0
0.50782,0


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-BOA-0.csv <==
0,0
0.044501,0.0021497
0.089001,0.0043184
0.1335,0.0065064
0.178,0.008714
0.2225,0.010941
0.267,0.013189
0.3115,0.015457
0.356,0.017745
0.40051,0.020055
0.44501,0.022386
0.48951,0.024738
0.53401,0.027112
0.57851,0.029508
0.62301,0.031926
0.66751,0.034368
0.71201,0.036832
0.75651,0.03932
0.80101,0.041831
0.84551,0.044367
0.89001,0.046927
0.93451,0.049512
0.97901,0.052122
1.0235,0.054757
1.068,0.057418
1.1125,0.060106
1.157,0.06282
1.2015,0.065561
1.246,0.06833
1.2905,0.071127
1.335,0.073951
1.3795,0.076805
1.424,0.079688
1.4685,0.0826
1.513,0.085543
1.5575,0.088516
1.602,0.09152
1.6465,0.094555
1.691,0.097623
1.7355,0.10072
1.78,0.10386
1.8245,0.10702
1.869,0.11022
1.9135,0.11346
1.958,0.11673
2.0025,0.12004
2.047,0.12338
2.0915,0.12676
2.136,0.13018
2.1805,0.13363
2.225,0.13713
2.2695,0.14066
2.314,0.14424
2.3585,0.14785
2.403,0.15151
2.4475,0.15635
2.492,0.1613
2.5365,0.16632
2.581,0.17139
2.6255,0.17653
2.67,0.18173
2.7145,0.18699
2.759,0.19231
2.8035,0.1977
2.848,0.20315
2.8925,0.20867
2.937,0.21426
2.9815,0.21992
3.026,0.22564
3.0705,0.23145
3.115,0.23732
3.1595,0.24327
3.204,0.2493
3.2485,0.2554
3.293,0.26158
3.3375,0.26785
3.382,0.2742
3.4265,0.28063
3.471,0.28714
3.5155,0.29375
3.56,0.30044
3.6045,0.30723
3.649,0.31411
3.6935,0.32108
3.7381,0.32815
3.7826,0.33532
3.8271,0.34291
3.8716,0.35117
3.9161,0.35955
3.9606,0.36805
4.0051,0.37668
4.0496,0.38543
4.0941,0.39431
4.1386,0.40332
4.1831,0.41246
4.2276,0.42175
4.2721,0.43117
4.3166,0.44074
4.3611,0.45046
4.4056,0.46032
4.4501,0.47034
4.4946,0.48053
4.5391,0.49087
4.5836,0.50138
4.6281,0.51205
4.6726,0.52291
4.7171,0.53394
4.7616,0.54515
4.8061,0.55655
4.8506,0.56814
4.8951,0.57993
4.9396,0.59193
4.9841,0.60413
5.0286,0.61654
5.0731,0.62917
5.1176,0.64202
5.1621,0.65511
5.2066,0.66843
5.2511,0.682
5.2956,0.69581
5.3401,0.70988
5.3846,0.72422
5.4291,0.73882
5.4736,0.75203
5.5181,0.75878
5.5626,0.7656
5.6071,0.77247
5.6516,0.77941
5.6961,0.78642
5.7406,0.79348
5.7851,0.80061
5.8296,0.80781
5.8741,0.81507
5.9186,0.8224
5.9631,0.8298
6.0076,0.83727
6.0521,0.84481
6.0966,0.85243
6.1411,0.86011
6.1856,0.86792
6.2301,0.87618
6.2746,0.88452
6.3191,0.89294
6.3636,0.90145
6.4081,0.91004
6.4526,0.9157
6.4971,0.91585
6.5416,0.91601
6.5861,0.91617
6.6306,0.91633
6.6751,0.91649
6.7196,0.91665
6.7641,0.91681
6.8086,0.91697
6.8531,0.91713
6.8976,0.91729
6.9421,0.91745
6.9866,0.9176
7.0311,0.91776
7.0756,0.91792
7.1201,0.91808
7.1646,0.91824
7.2091,0.9184
7.2536,0.91856
7.2981,0.91872
7.3426,0.91888
7.3871,0.91904
7.4316,0.9192
7.4761,0.91936
7.5206,0.91952
7.5651,0.91968
7.6096,0.91984
7.6541,0.92
7.6986,0.92016
7.7431,0.92032
7.7876,0.92048
7.8321,0.92064
7.8766,0.9208
7.9211,0.92096
7.9656,0.92112
8.0101,0.92129
8.0546,0.92145
8.0991,0.92161
8.1436,0.92177
8.1881,0.92193
8.2326,0.92209
8.2771,0.92225
8.3216,0.92241
8.3661,0.92257
8.4106,0.92273
8.4551,0.92289
8.4996,0.92305
8.5441,0.92322
8.5886,0.92338
8.6331,0.92354
8.6776,0.9237
8.7221,0.92386
8.7666,0.92402
8.8111,0.92418
8.8556,0.92435
8.9001,0.92451
8.9446,0.92467
8.9891,0.92483
9.0336,0.92499
9.0781,0.92515
9.1226,0.92532
9.1671,0.92548
9.2116,0.92564
9.2561,0.9258
9.3006,0.92596
9.3451,0.92613
9.3896,0.92629
9.4341,0.92645
9.4786,0.92661
9.5231,0.92678
9.5676,0.92694
9.6121,0.9271
9.6566,0.92726
9.7011,0.92743
9.7456,0.92759
9.7901,0.92775
9.8346,0.92791
9.8791,0.92808
9.9236,0.92824
9.9681,0.9284
10.013,0.92857
10.057,0.92873
10.102,0.92889
10.146,0.92905
10.191,0.92922
10.235,0.92938
10.28,0.92954
10.324,0.92971
10.369,0.92987
10.413,0.93003
10.458,0.9302
10.502,0.93036
10.547,0.93052
10.591,0.93069
10.636,0.93085
10.68,0.93102
10.725,0.93128
10.769,0.93156
10.814,0.93184
10.858,0.93211
10.903,0.93239
10.947,0.93267
10.992,0.93294
11.036,0.93322
11.081,0.9335
11.125,0.93377
11.17,0.93405
11.214,0.93433
11.259,0.93461
11.303,0.93488
11.348,0.93516
11.392,0.93544
11.437,0.93572
11.481,0.93599
11.526,0.93627
11.57,0.93655
11.615,0.93683
11.659,0.93711
11.704,0.93738
11.748,0.93766
11.793,0.93794
11.837,0.93822
11.882,0.9385
11.926,0.93878
11.971,0.93906
12.015,0.93933
12.06,0.93961
12.104,0.93989
12.149,0.94017
12.193,0.94045
12.238,0.94073
12.282,0.94101
12.327,0.94129
12.371,0.94157
12.416,0.94185
12.46,0.94213
12.505,0.94241
12.549,0.94269
12.594,0.94297
12.638,0.94325
12.683,0.94353
12.727,0.94381
12.772,0.94409
12.816,0.94437
12.861,0.94465
12.905,0.94493
12.95,0.94521
12.994,0.94549
13.039,0.94577
13.083,0.94606
13.128,0.94634
13.172,0.94662
13.217,0.9469
13.261,0.94718
13.306,0.94746
13.35,0.94774
13.395,0.94803
13.439,0.94831
13.484,0.94859
13.528,0.94887
13.573,0.94915
13.617,0.94944
13.662,0.94972
13.706,0.95
13.751,0.95028
13.795,0.95057
13.84,0.95085
13.884,0.95113
13.929,0.95141
13.973,0.9517
14.018,0.95198
14.062,0.95226
14.107,0.95255
14.151,0.95283
14.196,0.95311
14.24,0.9534
14.285,0.95368
14.329,0.95396
14.374,0.95425
14.418,0.95453
14.463,0.95482
14.507,0.9551
14.552,0.95538
14.596,0.95567
14.641,0.95595
14.685,0.95624
14.73,0.95652
14.774,0.95681
14.819,0.95709
14.863,0.95738
14.908,0.95766
14.952,0.95794
14.997,0.95823
15.041,0.95852
15.086,0.9588
15.13,0.95909
15.175,0.95937
15.219,0.95966
15.264,0.95994
15.308,0.96023
15.353,0.96051
15.397,0.9608
15.442,0.96109
15.486,0.96137
15.531,0.96166
15.575,0.96194
15.62,0.96223
15.664,0.96252
15.709,0.9628
15.753,0.96309
15.798,0.96338
15.842,0.96366
15.887,0.96395
15.931,0.96424
15.976,0.96453
16.02,0.96481
16.065,0.9651
16.109,0.96539
16.154,0.96567
16.198,0.96596
16.243,0.96625
16.287,0.96654
16.332,0.96683
16.376,0.96711
16.421,0.9674
16.465,0.96769
16.51,0.96798
16.554,0.96827
16.599,0.96856
16.643,0.96884
16.688,0.96913
16.732,0.96942
16.777,0.96971
16.821,0.97
16.866,0.97029
16.91,0.97058
16.955,0.97087
16.999,0.97116
17.044,0.97145
17.088,0.97173
17.133,0.97202
17.177,0.97231
17.222,0.9726
17.266,0.97289
17.311,0.97318
17.355,0.97347
17.4,0.97376
17.444,0.97405
17.489,0.97432
17.533,0.97431
17.578,0.97429
17.622,0.97428
17.667,0.97426
17.711,0.97425
17.756,0.97423
17.8,0.97422
17.845,0.9742
17.889,0.97419
17.934,0.97417
17.978,0.97416
18.023,0.97414
18.067,0.97413
18.112,0.97411
18.156,0.9741
18.201,0.97408
18.245,0.97407
18.29,0.97405
18.334,0.97404
18.379,0.97402
18.423,0.97401
18.468,0.97399
18.512,0.97398
18.557,0.97396
18.601,0.97395
18.646,0.97393
18.69,0.97392
18.735,0.9739
18.779,0.97389
18.824,0.97387
18.868,0.97386
18.913,0.97384
18.957,0.97383
19.002,0.97381
19.046,0.9738
19.091,0.97378
19.135,0.97377
19.18,0.97375
19.224,0.97374
19.269,0.97372
19.313,0.97371
19.358,0.97369
19.402,0.97368
19.447,0.97366
19.491,0.97365
19.536,0.97363
19.58,0.97362
19.625,0.9736
19.669,0.97359
19.714,0.97357
19.758,0.97356
19.803,0.97354
19.847,0.97353
19.892,0.97351
19.936,0.97349
19.981,0.97348
20.025,0.97346
20.07,0.97345
20.114,0.97343
20.159,0.97342
20.203,0.9734
20.248,0.97339
20.292,0.97337
20.337,0.97336
20.381,0.97334
20.426,0.97333
20.47,0.97331
20.515,0.9733
20.559,0.97328
20.604,0.97327
20.648,0.97325
20.693,0.97324
20.737,0.97322
20.782,0.97321
20.826,0.97319
20.871,0.97318
20.915,0.97316
20.96,0.97315
21.004,0.97313
21.049,0.97312
21.093,0.9731
21.138,0.97309
21.182,0.97307
21.227,0.97306
21.271,0.97304
21.316,0.97303
21.36,0.97301
21.405,0.973
21.449,0.97298
21.494,0.97297
21.538,0.97295
21.583,0.97294
21.627,0.97292
21.672,0.97291
21.716,0.97289
21.761,0.97288
21.805,0.97286
21.85,0.97285
21.894,0.97283
21.939,0.97282
21.983,0.9728
22.028,0.97279
22.072,0.97277
22.117,0.97276
22.161,0.97274
22.206,0.97273
22.25,0.97271
22.295,0.9727
22.339,0.97268
22.384,0.97267
22.428,0.97265
22.473,0.97264
22.517,0.97262
22.562,0.97261
22.606,0.97259
22.651,0.97258
22.695,0.97256
22.74,0.97255
22.784,0.97253
22.829,0.97252
22.873,0.9725
22.918,0.97249
22.962,0.97247
23.007,0.97246
23.051,0.97244
23.096,0.97243
23.14,0.97241
23.185,0.9724
23.229,0.97238
23.274,0.97237
23.318,0.97235
23.363,0.97234
23.407,0.97232
23.452,0.9723
23.496,0.97229
23.541,0.97227
23.585,0.97226
23.63,0.97224
23.674,0.97223
23.719,0.97221
23.763,0.9722
23.808,0.97218
23.852,0.97217
23.897,0.97215
23.941,0.97214
23.986,0.97212
24.03,0.97211
24.075,0.97209
24.119,0.97208
24.164,0.97206
24.208,0.97205
24.253,0.97203
24.297,0.97202
24.342,0.972
24.386,0.97199
24.431,0.97197
24.475,0.97196
24.52,0.97194
24.564,0.97193
24.609,0.97191
24.653,0.9719
24.698,0.97188
24.742,0.97187
24.787,0.97185
24.831,0.97184
24.876,0.97182
24.92,0.97181
24.965,0.97179
25.009,0.97178
25.054,0.97176
25.098,0.97175
25.143,0.97173
25.187,0.97172
25.232,0.9717
25.276,0.97169
25.321,0.97167
25.365,0.97166
25.41,0.97164
25.454,0.97163
25.499,0.97161
25.543,0.9716
25.588,0.97158
25.632,0.97157
25.677,0.97155
25.721,0.97154
25.766,0.97152
25.81,0.97151
25.855,0.97149
25.899,0.97148
25.944,0.97146
25.988,0.97145
26.033,0.97143
26.077,0.97142
26.122,0.9714
26.166,0.97139
26.211,0.97137
26.255,0.97136
26.3,0.97134
26.344,0.97133
26.389,0.97131
26.433,0.9713
26.478,0.97128
26.522,0.97127
26.567,0.97125
26.611,0.97124
26.656,0.97122
26.7,0.97121
26.745,0.97119
26.789,0.97118
26.834,0.97116
26.878,0.97114
26.923,0.97113
26.967,0.97111
27.012,0.9711
27.056,0.97108
27.101,0.97107
27.145,0.97105
27.19,0.97104
27.234,0.97102
27.279,0.97101
27.323,0.97099
27.368,0.97098
27.412,0.97096
27.457,0.97095
27.501,0.97093
27.546,0.97092
27.59,0.9709
27.635,0.97089
27.679,0.97087
27.724,0.97086
27.768,0.97084
27.813,0.97083
27.857,0.97081
27.902,0.9708
27.946,0.97078
27.991,0.97077
28.035,0.97075
28.08,0.97074
28.124,0.97072
28.169,0.97071
28.213,0.97069
28.258,0.97068
28.302,0.97066
28.347,0.97065
28.391,0.97063
28.436,0.97062
28.48,0.9706
28.525,0.97059
28.569,0.97057
28.614,0.97056
28.658,0.97054
28.703,0.97053
28.747,0.97051
28.792,0.9705
28.836,0.97048
28.881,0.97047
28.925,0.97045
28.97,0.97044
29.014,0.97042
29.059,0.97041
29.103,0.97039
29.148,0.97038
29.192,0.97036
29.237,0.97035
29.281,0.97033
29.326,0.97032
29.37,0.9703
29.415,0.97029
29.459,0.97027
29.504,0.97026
29.548,0.97024
29.593,0.97023
29.637,0.97021
29.682,0.9702
29.726,0.97018
29.771,0.97017
29.815,0.97015
29.86,0.97014
29.904,0.97012
29.949,0.97011
29.993,0.97009
30.038,0.97008
30.082,0.97006
30.127,0.97005
30.171,0.97003
30.216,0.97002
30.26,0.97
30.305,0.96999
30.349,0.96997
30.394,0.96995
30.438,0.96994
30.483,0.96992
30.527,0.96991
30.572,0.96989
30.616,0.96988
30.661,0.96986
30.705,0.96985
30.75,0.96983
30.794,0.96982
30.839,0.9698
30.883,0.96979
30.928,0.96977
30.972,0.96976
31.017,0.96974
31.061,0.96973
31.106,0.96971
31.15,0.9697
31.195,0.96968
31.239,0.96967
31.284,0.96965
31.328,0.96964
31.373,0.96962
31.417,0.96961
31.462,0.96959
31.506,0.96958
31.551,0.96956
31.595,0.96955
31.64,0.96953
31.684,0.96952
31.729,0.9695
31.773,0.96949
31.818,0.96947
31.862,0.96946
31.907,0.96944
31.951,0.96943
31.996,0.96941
32.04,0.9694
32.085,0.96938
32.129,0.96937
32.174,0.96935
32.218,0.96934
32.263,0.96932
32.307,0.96931
32.352,0.96929
32.396,0.96928
32.441,0.96926
32.485,0.96925
32.53,0.96923
32.574,0.96922
32.619,0.9692
32.663,0.96919
32.708,0.96917
32.752,0.96916
32.797,0.96914
32.841,0.96913
32.886,0.96911
32.93,0.9691
32.975,0.96908
33.019,0.96907
33.064,0.96905
33.108,0.96904
33.153,0.96902
33.197,0.96901
33.242,0.96899
33.286,0.96898
33.331,0.96896
33.375,0.96895
33.42,0.96893
33.464,0.96892
33.509,0.9689
33.553,0.96889
33.598,0.96887
33.642,0.96886
33.687,0.96884
33.731,0.96883
33.776,0.96881
33.82,0.96879
33.865,0.96878
33.909,0.96876
33.954,0.96875
33.998,0.96873
34.043,0.96872
34.087,0.9687
34.132,0.96869
34.176,0.96867
34.221,0.96866
34.265,0.96864
34.31,0.96863
34.354,0.96861
34.399,0.9686
34.443,0.96858
34.488,0.96857
34.532,0.96855
34.577,0.96854
34.621,0.96852
34.666,0.96851
34.71,0.96849
34.755,0.96848
34.799,0.96846
34.844,0.96845
34.888,0.96843
34.933,0.96842
34.977,0.9684
35.022,0.96839
35.066,0.96837
35.111,0.96836
35.155,0.96834
35.2,0.96833
35.244,0.96831
35.289,0.9683
35.333,0.96828
35.378,0.96827
35.422,0.96825
35.467,0.96824
35.511,0.96822
35.556,0.96821
35.6,0.96819
35.645,0.96818
35.689,0.96816
35.734,0.96815
35.778,0.96813
35.823,0.96812
35.867,0.9681
35.912,0.96809
35.956,0.96807
36.001,0.96806
36.045,0.96804
36.09,0.96803
36.134,0.96801
36.179,0.968
36.223,0.96798
36.268,0.96797
36.312,0.96795
36.357,0.96794
36.401,0.96792
36.446,0.96791
36.49,0.96789
36.535,0.96788
36.579,0.96786
36.624,0.96785
36.668,0.96783
36.713,0.96782
36.757,0.9678
36.802,0.96779
36.846,0.96777
36.891,0.96776
36.935,0.96774
36.98,0.96773
37.025,0.96771
37.069,0.9677
37.114,0.96768
37.158,0.96767
37.203,0.96765
37.247,0.96764
37.292,0.96762
37.336,0.9676
37.381,0.96759
37.425,0.96757
37.47,0.96756
37.514,0.96754
37.559,0.96753
37.603,0.96751
37.648,0.9675
37.692,0.96748
37.737,0.96747
37.781,0.96745
37.826,0.96744
37.87,0.96742
37.915,0.96741
37.959,0.96739
38.004,0.96738
38.048,0.96736
38.093,0.96735
38.137,0.96733
38.182,0.96732
38.226,0.9673
38.271,0.96729
38.315,0.96727
38.36,0.96726
38.404,0.96724
38.449,0.96723
38.493,0.96721
38.538,0.9672
38.582,0.96718
38.627,0.96717
38.671,0.96715
38.716,0.96714
38.76,0.96712
38.805,0.96711
38.849,0.96709
38.894,0.96708
38.938,0.96706
38.983,0.96705
39.027,0.96703
39.072,0.96702
39.116,0.967
39.161,0.96699
39.205,0.96697
39.25,0.96696
39.294,0.96694
39.339,0.96693
39.383,0.96691
39.428,0.9669
39.472,0.96688
39.517,0.96687
39.561,0.96685
39.606,0.96684
39.65,0.96682
39.695,0.96681
39.739,0.96679
39.784,0.96678
39.828,0.96676
39.873,0.96675
39.917,0.96673
39.962,0.96672
40.006,0.9667
40.051,0.96669
40.095,0.96667
40.14,0.96666
40.184,0.96664
40.229,0.96663
40.273,0.96661
40.318,0.9666
40.362,0.96658
40.407,0.96657
40.451,0.96656
40.496,0.96656
40.54,0.96656
40.585,0.96656
40.629,0.96656
40.674,0.96656
40.718,0.96656
40.763,0.96656
40.807,0.96656
40.852,0.96656
40.896,0.96656
40.941,0.96656
40.985,0.96656
41.03,0.96656
41.074,0.96656
41.119,0.96656
41.163,0.96656
41.208,0.96656
41.252,0.96656
41.297,0.96656
41.341,0.96656
41.386,0.96656
41.43,0.96656
41.475,0.96656
41.519,0.96656
41.564,0.96656
41.608,0.96656
41.653,0.96656
41.697,0.96656
41.742,0.96656
41.786,0.96656
41.831,0.96656
41.875,0.96656
41.92,0.96656
41.964,0.96656
42.009,0.96656
42.053,0.96656
42.098,0.96656
42.142,0.96656
42.187,0.96656
42.231,0.96656
42.276,0.96656
42.32,0.96656
42.365,0.96656
42.409,0.96656
42.454,0.96656
42.498,0.96656
42.543,0.96656
42.587,0.96656
42.632,0.96656
42.676,0.96656
42.721,0.96656
42.765,0.96656
42.81,0.96656
42.854,0.96656
42.899,0.96656
42.943,0.96656
42.988,0.96656
43.032,0.96656
43.077,0.96656
43.121,0.96656
43.166,0.96656
43.21,0.96656
43.255,0.96656
43.299,0.96656
43.344,0.96656
43.388,0.96656
43.433,0.96656
43.477,0.96656
43.522,0.96656
43.566,0.96656
43.611,0.96656
43.655,0.96656
43.7,0.96656
43.744,0.96656
43.789,0.96656
43.833,0.96656
43.878,0.96656
43.922,0.96656
43.967,0.96656
44.011,0.96656
44.056,0.96656
44.1,0.96656
44.145,0.96656
44.189,0.96656
44.234,0.96656
44.278,0.96656
44.323,0.96656
44.367,0.96656
44.412,0.96656
44.456,0.96656
44.501,0.96656


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-BOA-2.csv <==
0,0
0.044501,0.005634
0.089001,0.011364
0.1335,0.017191
0.178,0.02312
0.2225,0.029151
0.267,0.035288
0.3115,0.041535
0.356,0.047893
0.40051,0.054365
0.44501,0.060956
0.48951,0.067667
0.53401,0.074503
0.57851,0.081467
0.62301,0.088562
0.66751,0.095793
0.71201,0.10316
0.75651,0.11068
0.80101,0.11834
0.84551,0.12615
0.89001,0.13412
0.93451,0.14225
0.97901,0.15055
1.0235,0.15901
1.068,0.16766
1.1125,0.17649
1.157,0.1855
1.2015,0.19471
1.246,0.20412
1.2905,0.21374
1.335,0.22357
1.3795,0.23362
1.424,0.2439
1.4685,0.25442
1.513,0.26518
1.5575,0.2762
1.602,0.28748
1.6465,0.29903
1.691,0.31086
1.7355,0.32299
1.78,0.33542
1.8245,0.34816
1.869,0.36124
1.9135,0.37465
1.958,0.38842
2.0025,0.40255
2.047,0.41707
2.0915,0.43198
2.136,0.44731
2.1805,0.46308
2.225,0.47929
2.2695,0.48014
2.314,0.47958
2.3585,0.47902
2.403,0.47845
2.4475,0.47938
2.492,0.4804
2.5365,0.48142
2.581,0.48245
2.6255,0.48347
2.67,0.48451
2.7145,0.48554
2.759,0.48658
2.8035,0.48762
2.848,0.48867
2.8925,0.48972
2.937,0.49077
2.9815,0.49183
3.026,0.49289
3.0705,0.49396
3.115,0.49503
3.1595,0.4961
3.204,0.49718
3.2485,0.49826
3.293,0.49934
3.3375,0.50043
3.382,0.50152
3.4265,0.50262
3.471,0.50372
3.5155,0.50482
3.56,0.50593
3.6045,0.50704
3.649,0.50816
3.6935,0.50928
3.7381,0.51041
3.7826,0.51154
3.8271,0.51303
3.8716,0.51517
3.9161,0.51732
3.9606,0.51948
4.0051,0.52164
4.0496,0.52381
4.0941,0.526
4.1386,0.52818
4.1831,0.53038
4.2276,0.53259
4.2721,0.5348
4.3166,0.53702
4.3611,0.53925
4.4056,0.54149
4.4501,0.54374
4.4946,0.546
4.5391,0.54826
4.5836,0.55054
4.6281,0.55282
4.6726,0.55511
4.7171,0.55741
4.7616,0.55972
4.8061,0.56204
4.8506,0.56436
4.8951,0.5667
4.9396,0.56904
4.9841,0.5714
5.0286,0.57376
5.0731,0.57613
5.1176,0.57851
5.1621,0.5809
5.2066,0.5833
5.2511,0.58571
5.2956,0.58813
5.3401,0.59056
5.3846,0.593
5.4291,0.59545
5.4736,0.5979
5.5181,0.60037
5.5626,0.60285
5.6071,0.60534
5.6516,0.60783
5.6961,0.61034
5.7406,0.61286
5.7851,0.61539
5.8296,0.61792
5.8741,0.62047
5.9186,0.62303
5.9631,0.6256
6.0076,0.62818
6.0521,0.63077
6.0966,0.63337
6.1411,0.63598
6.1856,0.63865
6.2301,0.64165
6.2746,0.64466
6.3191,0.64769
6.3636,0.65073
6.4081,0.65378
6.4526,0.65685
6.4971,0.65993
6.5416,0.66302
6.5861,0.66612
6.6306,0.66924
6.6751,0.67237
6.7196,0.67551
6.7641,0.67867
6.8086,0.68184
6.8531,0.68502
6.8976,0.68822
6.9421,0.69143
6.9866,0.69465
7.0311,0.69789
7.0756,0.70114
7.1201,0.70441
7.1646,0.70769
7.2091,0.71098
7.2536,0.71429
7.2981,0.71761
7.3426,0.72095
7.3871,0.7243
7.4316,0.72767
7.4761,0.73105
7.5206,0.73444
7.5651,0.73785
7.6096,0.74128
7.6541,0.74472
7.6986,0.74817
7.7431,0.75164
7.7876,0.75513
7.8321,0.75863
7.8766,0.76215
7.9211,0.76568
7.9656,0.76923
8.0101,0.77279
8.0546,0.77637
8.0991,0.77997
8.1436,0.78358
8.1881,0.78721
8.2326,0.79086
8.2771,0.79452
8.3216,0.7982
8.3661,0.8019
8.4106,0.80561
8.4551,0.80934
8.4996,0.81309
8.5441,0.81685
8.5886,0.82063
8.6331,0.82443
8.6776,0.82825
8.7221,0.83208
8.7666,0.83593
8.8111,0.8398
8.8556,0.84369
8.9001,0.8476
8.9446,0.85152
8.9891,0.85547
9.0336,0.85943
9.0781,0.86341
9.1226,0.86741
9.1671,0.87143
9.2116,0.87547
9.2561,0.87953
9.3006,0.8836
9.3451,0.8877
9.3896,0.89182
9.4341,0.89595
9.4786,0.90011
9.5231,0.90428
9.5676,0.90848
9.6121,0.9127
9.6566,0.91694
9.7011,0.92119
9.7456,0.92547
9.7901,0.92977
9.8346,0.9341
9.8791,0.93844
9.9236,0.9428
9.9681,0.94719
10.013,0.9516
10.057,0.95603
10.102,0.96048
10.146,0.96496
10.191,0.96945
10.235,0.97101
10.28,0.97088
10.324,0.97075
10.369,0.97062
10.413,0.97049
10.458,0.97036
10.502,0.97023
10.547,0.9701
10.591,0.96997
10.636,0.96984
10.68,0.96971
10.725,0.96969
10.769,0.96967
10.814,0.96966
10.858,0.96964
10.903,0.96963
10.947,0.96961
10.992,0.9696
11.036,0.96958
11.081,0.96957
11.125,0.96955
11.17,0.96954
11.214,0.96952
11.259,0.96951
11.303,0.96949
11.348,0.96948
11.392,0.96946
11.437,0.96945
11.481,0.96943
11.526,0.96942
11.57,0.9694
11.615,0.96939
11.659,0.96937
11.704,0.96936
11.748,0.96934
11.793,0.96933
11.837,0.96931
11.882,0.9693
11.926,0.96928
11.971,0.96927
12.015,0.96925
12.06,0.96924
12.104,0.96922
12.149,0.96921
12.193,0.96919
12.238,0.96918
12.282,0.96916
12.327,0.96915
12.371,0.96913
12.416,0.96912
12.46,0.9691
12.505,0.96909
12.549,0.96907
12.594,0.96906
12.638,0.96904
12.683,0.96903
12.727,0.96901
12.772,0.969
12.816,0.96898
12.861,0.96897
12.905,0.96895
12.95,0.96894
12.994,0.96892
13.039,0.96891
13.083,0.96889
13.128,0.96888
13.172,0.96886
13.217,0.96885
13.261,0.96883
13.306,0.96882
13.35,0.9688
13.395,0.96879
13.439,0.96877
13.484,0.96876
13.528,0.96874
13.573,0.96873
13.617,0.96871
13.662,0.9687
13.706,0.96868
13.751,0.96867
13.795,0.96865
13.84,0.96864
13.884,0.96862
13.929,0.96861
13.973,0.96859
14.018,0.96858
14.062,0.96856
14.107,0.96855
14.151,0.96853
14.196,0.96852
14.24,0.9685
14.285,0.96849
14.329,0.96847
14.374,0.96846
14.418,0.96844
14.463,0.96843
14.507,0.96841
14.552,0.9684
14.596,0.96838
14.641,0.96837
14.685,0.96835
14.73,0.96834
14.774,0.96832
14.819,0.96831
14.863,0.96829
14.908,0.96828
14.952,0.96826
14.997,0.96825
15.041,0.96823
15.086,0.96822
15.13,0.9682
15.175,0.96819
15.219,0.96817
15.264,0.96816
15.308,0.96814
15.353,0.96813
15.397,0.96811
15.442,0.9681
15.486,0.96808
15.531,0.96807
15.575,0.96805
15.62,0.96804
15.664,0.96802
15.709,0.96801
15.753,0.96799
15.798,0.96798
15.842,0.96796
15.887,0.96795
15.931,0.96793
15.976,0.96792
16.02,0.9679
16.065,0.96789
16.109,0.96787
16.154,0.96786
16.198,0.96784
16.243,0.96783
16.287,0.96781
16.332,0.9678
16.376,0.96778
16.421,0.96777
16.465,0.96775
16.51,0.96774
16.554,0.96772
16.599,0.96771
16.643,0.96769
16.688,0.96768
16.732,0.96766
16.777,0.96765
16.821,0.96763
16.866,0.96762
16.91,0.9676
16.955,0.96759
16.999,0.96757
17.044,0.96756
17.088,0.96754
17.133,0.96753
17.177,0.96751
17.222,0.9675
17.266,0.96748
17.311,0.96747
17.355,0.96745
17.4,0.96744
17.444,0.96742
17.489,0.96741
17.533,0.96739
17.578,0.96738
17.622,0.96736
17.667,0.96735
17.711,0.96733
17.756,0.96732
17.8,0.9673
17.845,0.96729
17.889,0.96727
17.934,0.96726
17.978,0.96724
18.023,0.96723
18.067,0.96721
18.112,0.9672
18.156,0.96718
18.201,0.96717
18.245,0.96715
18.29,0.96714
18.334,0.96712
18.379,0.96711
18.423,0.96709
18.468,0.96708
18.512,0.96706
18.557,0.96705
18.601,0.96703
18.646,0.96702
18.69,0.967
18.735,0.96699
18.779,0.96697
18.824,0.96696
18.868,0.96694
18.913,0.96693
18.957,0.96691
19.002,0.9669
19.046,0.96688
19.091,0.96687
19.135,0.96685
19.18,0.96684
19.224,0.96682
19.269,0.96681
19.313,0.96679
19.358,0.96678
19.402,0.96676
19.447,0.96675
19.491,0.96673
19.536,0.96672
19.58,0.9667
19.625,0.96669
19.669,0.96667
19.714,0.96666
19.758,0.96664
19.803,0.96663
19.847,0.96661
19.892,0.9666
19.936,0.96658
19.981,0.96657
20.025,0.96655
20.07,0.96654
20.114,0.96652
20.159,0.96651
20.203,0.96649
20.248,0.96648
20.292,0.96646
20.337,0.96645
20.381,0.96643
20.426,0.96642
20.47,0.9664
20.515,0.96639
20.559,0.96637
20.604,0.96636
20.648,0.96634
20.693,0.96633
20.737,0.96631
20.782,0.9663
20.826,0.96628
20.871,0.96627
20.915,0.96625
20.96,0.96624
21.004,0.96622
21.049,0.96621
21.093,0.96619
21.138,0.96618
21.182,0.96616
21.227,0.96615
21.271,0.96613
21.316,0.96612
21.36,0.9661
21.405,0.96609
21.449,0.96607
21.494,0.96606
21.538,0.96604
21.583,0.96603
21.627,0.96601
21.672,0.966
21.716,0.96598
21.761,0.96597
21.805,0.96595
21.85,0.96594
21.894,0.96592
21.939,0.96591
21.983,0.96589
22.028,0.96588
22.072,0.96586
22.117,0.96585
22.161,0.96583
22.206,0.96582
22.25,0.9658
22.295,0.96579
22.339,0.96577
22.384,0.96576
22.428,0.96574
22.473,0.96573
22.517,0.96571
22.562,0.9657
22.606,0.96568
22.651,0.96567
22.695,0.96565
22.74,0.96564
22.784,0.96562
22.829,0.96561
22.873,0.96559
22.918,0.96558
22.962,0.96556
23.007,0.96555
23.051,0.96553
23.096,0.96552
23.14,0.9655
23.185,0.96549
23.229,0.96547
23.274,0.96546
23.318,0.96544
23.363,0.96543
23.407,0.96541
23.452,0.9654
23.496,0.96538
23.541,0.96537
23.585,0.96535
23.63,0.96534
23.674,0.96532
23.719,0.96531
23.763,0.96529
23.808,0.96528
23.852,0.96526
23.897,0.96525
23.941,0.96523
23.986,0.96522
24.03,0.9652
24.075,0.96519
24.119,0.96517
24.164,0.96516
24.208,0.96514
24.253,0.96513
24.297,0.96511
24.342,0.9651
24.386,0.96508
24.431,0.96507
24.475,0.96505
24.52,0.96504
24.564,0.96502
24.609,0.96501
24.653,0.96499
24.698,0.96498
24.742,0.96496
24.787,0.96495
24.831,0.96493
24.876,0.96492
24.92,0.9649
24.965,0.96489
25.009,0.96487
25.054,0.96486
25.098,0.96484
25.143,0.96483
25.187,0.96481
25.232,0.9648
25.276,0.96478
25.321,0.96477
25.365,0.96475
25.41,0.96474
25.454,0.96472
25.499,0.96471
25.543,0.96469
25.588,0.96468
25.632,0.96466
25.677,0.96465
25.721,0.96463
25.766,0.96462
25.81,0.9646
25.855,0.96459
25.899,0.96457
25.944,0.96456
25.988,0.96454
26.033,0.96453
26.077,0.96451
26.122,0.9645
26.166,0.96448
26.211,0.96447
26.255,0.96445
26.3,0.96444
26.344,0.96442
26.389,0.96441
26.433,0.96439
26.478,0.96438
26.522,0.96436
26.567,0.96435
26.611,0.96433
26.656,0.96432
26.7,0.9643
26.745,0.96429
26.789,0.96427
26.834,0.96426
26.878,0.96424
26.923,0.96423
26.967,0.96421
27.012,0.9642
27.056,0.96418
27.101,0.96417
27.145,0.96415
27.19,0.96414
27.234,0.96412
27.279,0.96411
27.323,0.96409
27.368,0.96408
27.412,0.96406
27.457,0.96405
27.501,0.96403
27.546,0.96402
27.59,0.964
27.635,0.96399
27.679,0.96397
27.724,0.96396
27.768,0.96394
27.813,0.96393
27.857,0.96391
27.902,0.9639
27.946,0.96388
27.991,0.96387
28.035,0.96385
28.08,0.96384
28.124,0.96382
28.169,0.96381
28.213,0.96379
28.258,0.96378
28.302,0.96376
28.347,0.96375
28.391,0.96373
28.436,0.96372
28.48,0.9637
28.525,0.96369
28.569,0.96367
28.614,0.96366
28.658,0.96364
28.703,0.96363
28.747,0.96361
28.792,0.9636
28.836,0.96358
28.881,0.96357
28.925,0.96355
28.97,0.96354
29.014,0.96352
29.059,0.96351
29.103,0.96349
29.148,0.96348
29.192,0.96346
29.237,0.96345
29.281,0.96343
29.326,0.96342
29.37,0.9634
29.415,0.96339
29.459,0.96337
29.504,0.96336
29.548,0.96334
29.593,0.96333
29.637,0.96331
29.682,0.9633
29.726,0.96328
29.771,0.96327
29.815,0.96325
29.86,0.96324
29.904,0.96322
29.949,0.96321
29.993,0.96319
30.038,0.96318
30.082,0.96316
30.127,0.96315
30.171,0.96313
30.216,0.96312
30.26,0.9631
30.305,0.96309
30.349,0.96307
30.394,0.96306
30.438,0.96304
30.483,0.96303
30.527,0.96301
30.572,0.963
30.616,0.96298
30.661,0.96297
30.705,0.96295
30.75,0.96294
30.794,0.96292
30.839,0.96291
30.883,0.96289
30.928,0.96288
30.972,0.96286
31.017,0.96285
31.061,0.96283
31.106,0.96282
31.15,0.9628
31.195,0.96279
31.239,0.96277
31.284,0.96276
31.328,0.96274
31.373,0.96273
31.417,0.96271
31.462,0.9627
31.506,0.96268
31.551,0.96267
31.595,0.96265
31.64,0.96264
31.684,0.96262
31.729,0.96261
31.773,0.96259
31.818,0.96258
31.862,0.96256
31.907,0.96255
31.951,0.96253
31.996,0.96252
32.04,0.9625
32.085,0.96249
32.129,0.96247
32.174,0.96246
32.218,0.96244
32.263,0.96243
32.307,0.96241
32.352,0.9624
32.396,0.96238
32.441,0.96237
32.485,0.96235
32.53,0.96234
32.574,0.96232
32.619,0.96231
32.663,0.96229
32.708,0.96228
32.752,0.96226
32.797,0.96225
32.841,0.96223
32.886,0.96222
32.93,0.9622
32.975,0.96219
33.019,0.96217
33.064,0.96216
33.108,0.96214
33.153,0.96213
33.197,0.96211
33.242,0.9621
33.286,0.96208
33.331,0.96206
33.375,0.96205
33.42,0.96203
33.464,0.96202
33.509,0.962
33.553,0.96199
33.598,0.96197
33.642,0.96196
33.687,0.96194
33.731,0.96193
33.776,0.96191
33.82,0.9619
33.865,0.96188
33.909,0.96187
33.954,0.96185
33.998,0.96184
34.043,0.96182
34.087,0.96181
34.132,0.96179
34.176,0.96178
34.221,0.96176
34.265,0.96175
34.31,0.96173
34.354,0.96172
34.399,0.9617
34.443,0.96169
34.488,0.96167
34.532,0.96166
34.577,0.96164
34.621,0.96163
34.666,0.96161
34.71,0.9616
34.755,0.96158
34.799,0.96157
34.844,0.96155
34.888,0.96154
34.933,0.96152
34.977,0.96151
35.022,0.96149
35.066,0.96148
35.111,0.96146
35.155,0.96145
35.2,0.96143
35.244,0.96142
35.289,0.9614
35.333,0.96139
35.378,0.96137
35.422,0.96136
35.467,0.96134
35.511,0.96133
35.556,0.96131
35.6,0.9613
35.645,0.96128
35.689,0.96127
35.734,0.96125
35.778,0.96124
35.823,0.96122
35.867,0.96121
35.912,0.96119
35.956,0.96118
36.001,0.96116
36.045,0.96115
36.09,0.96113
36.134,0.96112
36.179,0.9611
36.223,0.96109
36.268,0.96107
36.312,0.96106
36.357,0.96104
36.401,0.96103
36.446,0.96101
36.49,0.961
36.535,0.96098
36.579,0.96097
36.624,0.96095
36.668,0.96094
36.713,0.96092
36.757,0.96091
36.802,0.96089
36.846,0.96088
36.891,0.96086
36.935,0.96085
36.98,0.96083
37.025,0.96082
37.069,0.9608
37.114,0.96079
37.158,0.96077
37.203,0.96076
37.247,0.96074
37.292,0.96073
37.336,0.96071
37.381,0.9607
37.425,0.96068
37.47,0.96067
37.514,0.96065
37.559,0.96064
37.603,0.96062
37.648,0.96061
37.692,0.96059
37.737,0.96058
37.781,0.96056
37.826,0.96055
37.87,0.96053
37.915,0.96052
37.959,0.9605
38.004,0.96049
38.048,0.96047
38.093,0.96046
38.137,0.96044
38.182,0.96043
38.226,0.96041
38.271,0.9604
38.315,0.96038
38.36,0.96037
38.404,0.96035
38.449,0.96034
38.493,0.96032
38.538,0.96031
38.582,0.96029
38.627,0.96028
38.671,0.96026
38.716,0.96025
38.76,0.96023
38.805,0.96022
38.849,0.9602
38.894,0.96019
38.938,0.96017
38.983,0.96016
39.027,0.96014
39.072,0.96013
39.116,0.96011
39.161,0.9601
39.205,0.96008
39.25,0.96007
39.294,0.96005
39.339,0.96004
39.383,0.96002
39.428,0.96001
39.472,0.95999
39.517,0.95998
39.561,0.95996
39.606,0.95995
39.65,0.95993
39.695,0.95992
39.739,0.9599
39.784,0.95989
39.828,0.95987
39.873,0.95986
39.917,0.95984
39.962,0.95983
40.006,0.95981
40.051,0.9598
40.095,0.95978
40.14,0.95977
40.184,0.95975
40.229,0.95974
40.273,0.95972
40.318,0.95971
40.362,0.95969
40.407,0.95968
40.451,0.95967
40.496,0.95967
40.54,0.95967
40.585,0.95967
40.629,0.95967
40.674,0.95967
40.718,0.95967
40.763,0.95967
40.807,0.95967
40.852,0.95967
40.896,0.95967
40.941,0.95967
40.985,0.95967
41.03,0.95967
41.074,0.95967
41.119,0.95967
41.163,0.95967
41.208,0.95967
41.252,0.95967
41.297,0.95967
41.341,0.95967
41.386,0.95967
41.43,0.95967
41.475,0.95967
41.519,0.95967
41.564,0.95967
41.608,0.95967
41.653,0.95967
41.697,0.95967
41.742,0.95967
41.786,0.95967
41.831,0.95967
41.875,0.95967
41.92,0.95967
41.964,0.95967
42.009,0.95967
42.053,0.95967
42.098,0.95967
42.142,0.95967
42.187,0.95967
42.231,0.95967
42.276,0.95967
42.32,0.95967
42.365,0.95967
42.409,0.95967
42.454,0.95967
42.498,0.95967
42.543,0.95967
42.587,0.95967
42.632,0.95967
42.676,0.95967
42.721,0.95967
42.765,0.95967
42.81,0.95967
42.854,0.95967
42.899,0.95967
42.943,0.95967
42.988,0.95967
43.032,0.95967
43.077,0.95967
43.121,0.95967
43.166,0.95967
43.21,0.95967
43.255,0.95967
43.299,0.95967
43.344,0.95967
43.388,0.95967
43.433,0.95967
43.477,0.95967
43.522,0.95967
43.566,0.95967
43.611,0.95967
43.655,0.95967
43.7,0.95967
43.744,0.95967
43.789,0.95967
43.833,0.95967
43.878,0.95967
43.922,0.95967
43.967,0.95967
44.011,0.95967
44.056,0.95967
44.1,0.95967
44.145,0.95967
44.189,0.95967
44.234,0.95967
44.278,0.95967
44.323,0.95967
44.367,0.95967
44.412,0.95967
44.456,0.95967
44.501,0.95967


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-BOA-5.csv <==
0,0
0.044501,0.0017948
0.089001,0.0036041
0.1335,0.0054279
0.178,0.0072666
0.2225,0.0091202
0.267,0.010989
0.3115,0.012873
0.356,0.014773
0.40051,0.016688
0.44501,0.018619
0.48951,0.020567
0.53401,0.02253
0.57851,0.02451
0.62301,0.026507
0.66751,0.028521
0.71201,0.030552
0.75651,0.032601
0.80101,0.034667
0.84551,0.03675
0.89001,0.038852
0.93451,0.040973
0.97901,0.043111
1.0235,0.045269
1.068,0.047445
1.1125,0.049641
1.157,0.051856
1.2015,0.054092
1.246,0.056347
1.2905,0.058622
1.335,0.060919
1.3795,0.063236
1.424,0.065574
1.4685,0.067934
1.513,0.070315
1.5575,0.072719
1.602,0.075145
1.6465,0.077594
1.691,0.080065
1.7355,0.082561
1.78,0.085079
1.8245,0.087622
1.869,0.090189
1.9135,0.092781
1.958,0.095398
2.0025,0.09804
2.047,0.10071
2.0915,0.1034
2.136,0.10612
2.1805,0.10887
2.225,0.11165
2.2695,0.11445
2.314,0.11728
2.3585,0.12014
2.403,0.12303
2.4475,0.12705
2.492,0.13118
2.5365,0.13535
2.581,0.13957
2.6255,0.14382
2.67,0.14813
2.7145,0.15247
2.759,0.15687
2.8035,0.16131
2.848,0.1658
2.8925,0.17033
2.937,0.17492
2.9815,0.17955
3.026,0.18424
3.0705,0.18898
3.115,0.19377
3.1595,0.19861
3.204,0.20351
3.2485,0.20846
3.293,0.21347
3.3375,0.21854
3.382,0.22366
3.4265,0.22885
3.471,0.23409
3.5155,0.23939
3.56,0.24476
3.6045,0.25019
3.649,0.25568
3.6935,0.26124
3.7381,0.26687
3.7826,0.27256
3.8271,0.27862
3.8716,0.2853
3.9161,0.29205
3.9606,0.29889
4.0051,0.30581
4.0496,0.31282
4.0941,0.31991
4.1386,0.3271
4.1831,0.33438
4.2276,0.34175
4.2721,0.34922
4.3166,0.35678
4.3611,0.36445
4.4056,0.37221
4.4501,0.38008
4.4946,0.38805
4.5391,0.39613
4.5836,0.40432
4.6281,0.41263
4.6726,0.42104
4.7171,0.42957
4.7616,0.43822
4.8061,0.44699
4.8506,0.45589
4.8951,0.46491
4.9396,0.47406
4.9841,0.48334
5.0286,0.49276
5.0731,0.50232
5.1176,0.51201
5.1621,0.52185
5.2066,0.53184
5.2511,0.54198
5.2956,0.55227
5.3401,0.56272
5.3846,0.57333
5.4291,0.5841
5.4736,0.59504
5.5181,0.60616
5.5626,0.61745
5.6071,0.62893
5.6516,0.64059
5.6961,0.65243
5.7406,0.66448
5.7851,0.67672
5.8296,0.68917
5.8741,0.70183
5.9186,0.7147
5.9631,0.72779
6.0076,0.74111
6.0521,0.75467
6.0966,0.76846
6.1411,0.78249
6.1856,0.79683
6.2301,0.81178
6.2746,0.82701
6.3191,0.84252
6.3636,0.85832
6.4081,0.87441
6.4526,0.89081
6.4971,0.90752
6.5416,0.92455
6.5861,0.93329
6.6306,0.93348
6.6751,0.93368
6.7196,0.93387
6.7641,0.93406
6.8086,0.93426
6.8531,0.93445
6.8976,0.93464
6.9421,0.93484
6.9866,0.93503
7.0311,0.93522
7.0756,0.93542
7.1201,0.93561
7.1646,0.93581
7.2091,0.936
7.2536,0.93619
7.2981,0.93639
7.3426,0.93658
7.3871,0.93678
7.4316,0.93697
7.4761,0.93716
7.5206,0.93736
7.5651,0.93755
7.6096,0.93775
7.6541,0.93794
7.6986,0.93814
7.7431,0.93833
7.7876,0.93853
7.8321,0.93872
7.8766,0.93892
7.9211,0.93911
7.9656,0.93931
8.0101,0.9395
8.0546,0.9397
8.0991,0.93989
8.1436,0.94009
8.1881,0.94028
8.2326,0.94048
8.2771,0.94067
8.3216,0.94087
8.3661,0.94106
8.4106,0.94126
8.4551,0.94146
8.4996,0.94165
8.5441,0.94185
8.5886,0.94204
8.6331,0.94224
8.6776,0.94244
8.7221,0.94263
8.7666,0.94283
8.8111,0.94302
8.8556,0.94322
8.9001,0.94342
8.9446,0.94361
8.9891,0.94381
9.0336,0.94401
9.0781,0.9442
9.1226,0.9444
9.1671,0.9446
9.2116,0.9448
9.2561,0.94499
9.3006,0.94519
9.3451,0.94539
9.3896,0.94558
9.4341,0.94578
9.4786,0.94598
9.5231,0.94618
9.5676,0.94637
9.6121,0.94657
9.6566,0.94677
9.7011,0.94697
9.7456,0.94716
9.7901,0.94736
9.8346,0.94756
9.8791,0.94776
9.9236,0.94796
9.9681,0.94815
10.013,0.94835
10.057,0.94855
10.102,0.94875
10.146,0.94895
10.191,0.94915
10.235,0.94935
10.28,0.94954
10.324,0.94974
10.369,0.94994
10.413,0.95014
10.458,0.95034
10.502,0.95054
10.547,0.95074
10.591,0.95094
10.636,0.95114
10.68,0.95134
10.725,0.95164
10.769,0.95195
10.814,0.95227
10.858,0.95258
10.903,0.95289
10.947,0.95321
10.992,0.95352
11.036,0.95384
11.081,0.95415
11.125,0.95446
11.17,0.95478
11.214,0.95509
11.259,0.95541
11.303,0.95572
11.348,0.95604
11.392,0.95635
11.437,0.95667
11.481,0.95698
11.526,0.9573
11.57,0.95761
11.615,0.95793
11.659,0.95824
11.704,0.95856
11.748,0.95887
11.793,0.95919
11.837,0.95951
11.882,0.95982
11.926,0.96014
11.971,0.96046
12.015,0.96077
12.06,0.96109
12.104,0.96141
12.149,0.96172
12.193,0.96204
12.238,0.96236
12.282,0.96267
12.327,0.96299
12.371,0.96331
12.416,0.96363
12.46,0.96394
12.505,0.96426
12.549,0.96458
12.594,0.9649
12.638,0.96522
12.683,0.96553
12.727,0.96585
12.772,0.96617
12.816,0.96649
12.861,0.96681
12.905,0.96713
12.95,0.96745
12.994,0.96776
13.039,0.96808
13.083,0.9684
13.128,0.96872
13.172,0.96904
13.217,0.96936
13.261,0.96968
13.306,0.97
13.35,0.97032
13.395,0.97064
13.439,0.97096
13.484,0.97128
13.528,0.9716
13.573,0.97192
13.617,0.97224
13.662,0.97256
13.706,0.97289
13.751,0.97321
13.795,0.97353
13.84,0.97385
13.884,0.97417
13.929,0.97449
13.973,0.97481
14.018,0.97514
14.062,0.97546
14.107,0.97578
14.151,0.9761
14.196,0.97642
14.24,0.97675
14.285,0.97707
14.329,0.97739
14.374,0.97771
14.418,0.97804
14.463,0.97836
14.507,0.97868
14.552,0.97901
14.596,0.97933
14.641,0.97965
14.685,0.97998
14.73,0.9803
14.774,0.98062
14.819,0.98095
14.863,0.98127
14.908,0.98159
14.952,0.98192
14.997,0.98224
15.041,0.98257
15.086,0.98289
15.13,0.98322
15.175,0.98354
15.219,0.98387
15.264,0.98419
15.308,0.98452
15.353,0.98484
15.397,0.98517
15.442,0.98549
15.486,0.98582
15.531,0.98614
15.575,0.98647
15.62,0.9868
15.664,0.98712
15.709,0.98745
15.753,0.98777
15.798,0.9881
15.842,0.98843
15.887,0.98875
15.931,0.98908
15.976,0.98941
16.02,0.98974
16.065,0.99006
16.109,0.99039
16.154,0.99072
16.198,0.99104
16.243,0.99137
16.287,0.9917
16.332,0.99203
16.376,0.99236
16.421,0.99268
16.465,0.99301
16.51,0.99334
16.554,0.99367
16.599,0.994
16.643,0.99433
16.688,0.99466
16.732,0.99499
16.777,0.99531
16.821,0.99564
16.866,0.99597
16.91,0.9963
16.955,0.99663
16.999,0.99696
17.044,0.99729
17.088,0.99762
17.133,0.99795
17.177,0.99828
17.222,0.99861
17.266,0.99894
17.311,0.99927
17.355,0.9996
17.4,0.99993
17.444,1
17.489,0.99998
17.533,0.99997
17.578,0.99995
17.622,0.99994
17.667,0.99992
17.711,0.99991
17.756,0.99989
17.8,0.99988
17.845,0.99986
17.889,0.99985
17.934,0.99983
17.978,0.99982
18.023,0.9998
18.067,0.99979
18.112,0.99977
18.156,0.99976
18.201,0.99974
18.245,0.99973
18.29,0.99971
18.334,0.99969
18.379,0.99968
18.423,0.99966
18.468,0.99965
18.512,0.99963
18.557,0.99962
18.601,0.9996
18.646,0.99959
18.69,0.99957
18.735,0.99956
18.779,0.99954
18.824,0.99953
18.868,0.99951
18.913,0.9995
18.957,0.99948
19.002,0.99947
19.046,0.99945
19.091,0.99943
19.135,0.99942
19.18,0.9994
19.224,0.99939
19.269,0.99937
19.313,0.99936
19.358,0.99934
19.402,0.99933
19.447,0.99931
19.491,0.9993
19.536,0.99928
19.58,0.99927
19.625,0.99925
19.669,0.99924
19.714,0.99922
19.758,0.99921
19.803,0.99919
19.847,0.99918
19.892,0.99916
19.936,0.99914
19.981,0.99913
20.025,0.99911
20.07,0.9991
20.114,0.99908
20.159,0.99907
20.203,0.99905
20.248,0.99904
20.292,0.99902
20.337,0.99901
20.381,0.99899
20.426,0.99898
20.47,0.99896
20.515,0.99895
20.559,0.99893
20.604,0.99892
20.648,0.9989
20.693,0.99889
20.737,0.99887
20.782,0.99885
20.826,0.99884
20.871,0.99882
20.915,0.99881
20.96,0.99879
21.004,0.99878
21.049,0.99876
21.093,0.99875
21.138,0.99873
21.182,0.99872
21.227,0.9987
21.271,0.99869
21.316,0.99867
21.36,0.99866
21.405,0.99864
21.449,0.99863
21.494,0.99861
21.538,0.99859
21.583,0.99858
21.627,0.99856
21.672,0.99855
21.716,0.99853
21.761,0.99852
21.805,0.9985
21.85,0.99849
21.894,0.99847
21.939,0.99846
21.983,0.99844
22.028,0.99843
22.072,0.99841
22.117,0.9984
22.161,0.99838
22.206,0.99837
22.25,0.99835
22.295,0.99834
22.339,0.99832
22.384,0.9983
22.428,0.99829
22.473,0.99827
22.517,0.99826
22.562,0.99824
22.606,0.99823
22.651,0.99821
22.695,0.9982
22.74,0.99818
22.784,0.99817
22.829,0.99815
22.873,0.99814
22.918,0.99812
22.962,0.99811
23.007,0.99809
23.051,0.99808
23.096,0.99806
23.14,0.99805
23.185,0.99803
23.229,0.99801
23.274,0.998
23.318,0.99798
23.363,0.99797
23.407,0.99795
23.452,0.99794
23.496,0.99792
23.541,0.99791
23.585,0.99789
23.63,0.99788
23.674,0.99786
23.719,0.99785
23.763,0.99783
23.808,0.99782
23.852,0.9978
23.897,0.99779
23.941,0.99777
23.986,0.99775
24.03,0.99774
24.075,0.99772
24.119,0.99771
24.164,0.99769
24.208,0.99768
24.253,0.99766
24.297,0.99765
24.342,0.99763
24.386,0.99762
24.431,0.9976
24.475,0.99759
24.52,0.99757
24.564,0.99756
24.609,0.99754
24.653,0.99753
24.698,0.99751
24.742,0.9975
24.787,0.99748
24.831,0.99746
24.876,0.99745
24.92,0.99743
24.965,0.99742
25.009,0.9974
25.054,0.99739
25.098,0.99737
25.143,0.99736
25.187,0.99734
25.232,0.99733
25.276,0.99731
25.321,0.9973
25.365,0.99728
25.41,0.99727
25.454,0.99725
25.499,0.99724
25.543,0.99722
25.588,0.9972
25.632,0.99719
25.677,0.99717
25.721,0.99716
25.766,0.99714
25.81,0.99713
25.855,0.99711
25.899,0.9971
25.944,0.99708
25.988,0.99707
26.033,0.99705
26.077,0.99704
26.122,0.99702
26.166,0.99701
26.211,0.99699
26.255,0.99698
26.3,0.99696
26.344,0.99695
26.389,0.99693
26.433,0.99691
26.478,0.9969
26.522,0.99688
26.567,0.99687
26.611,0.99685
26.656,0.99684
26.7,0.99682
26.745,0.99681
26.789,0.99679
26.834,0.99678
26.878,0.99676
26.923,0.99675
26.967,0.99673
27.012,0.99672
27.056,0.9967
27.101,0.99669
27.145,0.99667
27.19,0.99666
27.234,0.99664
27.279,0.99662
27.323,0.99661
27.368,0.99659
27.412,0.99658
27.457,0.99656
27.501,0.99655
27.546,0.99653
27.59,0.99652
27.635,0.9965
27.679,0.99649
27.724,0.99647
27.768,0.99646
27.813,0.99644
27.857,0.99643
27.902,0.99641
27.946,0.9964
27.991,0.99638
28.035,0.99636
28.08,0.99635
28.124,0.99633
28.169,0.99632
28.213,0.9963
28.258,0.99629
28.302,0.99627
28.347,0.99626
28.391,0.99624
28.436,0.99623
28.48,0.99621
28.525,0.9962
28.569,0.99618
28.614,0.99617
28.658,0.99615
28.703,0.99614
28.747,0.99612
28.792,0.99611
28.836,0.99609
28.881,0.99607
28.925,0.99606
28.97,0.99604
29.014,0.99603
29.059,0.99601
29.103,0.996
29.148,0.99598
29.192,0.99597
29.237,0.99595
29.281,0.99594
29.326,0.99592
29.37,0.99591
29.415,0.99589
29.459,0.99588
29.504,0.99586
29.548,0.99585
29.593,0.99583
29.637,0.99582
29.682,0.9958
29.726,0.99578
29.771,0.99577
29.815,0.99575
29.86,0.99574
29.904,0.99572
29.949,0.99571
29.993,0.99569
30.038,0.99568
30.082,0.99566
30.127,0.99565
30.171,0.99563
30.216,0.99562
30.26,0.9956
30.305,0.99559
30.349,0.99557
30.394,0.99556
30.438,0.99554
30.483,0.99552
30.527,0.99551
30.572,0.99549
30.616,0.99548
30.661,0.99546
30.705,0.99545
30.75,0.99543
30.794,0.99542
30.839,0.9954
30.883,0.99539
30.928,0.99537
30.972,0.99536
31.017,0.99534
31.061,0.99533
31.106,0.99531
31.15,0.9953
31.195,0.99528
31.239,0.99527
31.284,0.99525
31.328,0.99523
31.373,0.99522
31.417,0.9952
31.462,0.99519
31.506,0.99517
31.551,0.99516
31.595,0.99514
31.64,0.99513
31.684,0.99511
31.729,0.9951
31.773,0.99508
31.818,0.99507
31.862,0.99505
31.907,0.99504
31.951,0.99502
31.996,0.99501
32.04,0.99499
32.085,0.99498
32.129,0.99496
32.174,0.99494
32.218,0.99493
32.263,0.99491
32.307,0.9949
32.352,0.99488
32.396,0.99487
32.441,0.99485
32.485,0.99484
32.53,0.99482
32.574,0.99481
32.619,0.99479
32.663,0.99478
32.708,0.99476
32.752,0.99475
32.797,0.99473
32.841,0.99472
32.886,0.9947
32.93,0.99468
32.975,0.99467
33.019,0.99465
33.064,0.99464
33.108,0.99462
33.153,0.99461
33.197,0.99459
33.242,0.99458
33.286,0.99456
33.331,0.99455
33.375,0.99453
33.42,0.99452
33.464,0.9945
33.509,0.99449
33.553,0.99447
33.598,0.99446
33.642,0.99444
33.687,0.99443
33.731,0.99441
33.776,0.99439
33.82,0.99438
33.865,0.99436
33.909,0.99435
33.954,0.99433
33.998,0.99432
34.043,0.9943
34.087,0.99429
34.132,0.99427
34.176,0.99426
34.221,0.99424
34.265,0.99423
34.31,0.99421
34.354,0.9942
34.399,0.99418
34.443,0.99417
34.488,0.99415
34.532,0.99414
34.577,0.99412
34.621,0.9941
34.666,0.99409
34.71,0.99407
34.755,0.99406
34.799,0.99404
34.844,0.99403
34.888,0.99401
34.933,0.994
34.977,0.99398
35.022,0.99397
35.066,0.99395
35.111,0.99394
35.155,0.99392
35.2,0.99391
35.244,0.99389
35.289,0.99388
35.333,0.99386
35.378,0.99384
35.422,0.99383
35.467,0.99381
35.511,0.9938
35.556,0.99378
35.6,0.99377
35.645,0.99375
35.689,0.99374
35.734,0.99372
35.778,0.99371
35.823,0.99369
35.867,0.99368
35.912,0.99366
35.956,0.99365
36.001,0.99363
36.045,0.99362
36.09,0.9936
36.134,0.99359
36.179,0.99357
36.223,0.99355
36.268,0.99354
36.312,0.99352
36.357,0.99351
36.401,0.99349
36.446,0.99348
36.49,0.99346
36.535,0.99345
36.579,0.99343
36.624,0.99342
36.668,0.9934
36.713,0.99339
36.757,0.99337
36.802,0.99336
36.846,0.99334
36.891,0.99333
36.935,0.99331
36.98,0.9933
37.025,0.99328
37.069,0.99326
37.114,0.99325
37.158,0.99323
37.203,0.99322
37.247,0.9932
37.292,0.99319
37.336,0.99317
37.381,0.99316
37.425,0.99314
37.47,0.99313
37.514,0.99311
37.559,0.9931
37.603,0.99308
37.648,0.99307
37.692,0.99305
37.737,0.99304
37.781,0.99302
37.826,0.993
37.87,0.99299
37.915,0.99297
37.959,0.99296
38.004,0.99294
38.048,0.99293
38.093,0.99291
38.137,0.9929
38.182,0.99288
38.226,0.99287
38.271,0.99285
38.315,0.99284
38.36,0.99282
38.404,0.99281
38.449,0.99279
38.493,0.99278
38.538,0.99276
38.582,0.99275
38.627,0.99273
38.671,0.99271
38.716,0.9927
38.76,0.99268
38.805,0.99267
38.849,0.99265
38.894,0.99264
38.938,0.99262
38.983,0.99261
39.027,0.99259
39.072,0.99258
39.116,0.99256
39.161,0.99255
39.205,0.99253
39.25,0.99252
39.294,0.9925
39.339,0.99249
39.383,0.99247
39.428,0.99245
39.472,0.99244
39.517,0.99242
39.561,0.99241
39.606,0.99239
39.65,0.99238
39.695,0.99236
39.739,0.99235
39.784,0.99233
39.828,0.99232
39.873,0.9923
39.917,0.99229
39.962,0.99227
40.006,0.99226
40.051,0.99224
40.095,0.99223
40.14,0.99221
40.184,0.9922
40.229,0.99218
40.273,0.99216
40.318,0.99215
40.362,0.99213
40.407,0.99212
40.451,0.99211
40.496,0.99211
40.54,0.99211
40.585,0.99211
40.629,0.99211
40.674,0.99211
40.718,0.99211
40.763,0.99211
40.807,0.99211
40.852,0.99211
40.896,0.99211
40.941,0.99211
40.985,0.99211
41.03,0.99211
41.074,0.99211
41.119,0.99211
41.163,0.99211
41.208,0.99211
41.252,0.99211
41.297,0.99211
41.341,0.99211
41.386,0.99211
41.43,0.99211
41.475,0.99211
41.519,0.99211
41.564,0.99211
41.608,0.99211
41.653,0.99211
41.697,0.99211
41.742,0.99211
41.786,0.99211
41.831,0.99211
41.875,0.99211
41.92,0.99211
41.964,0.99211
42.009,0.99211
42.053,0.99211
42.098,0.99211
42.142,0.99211
42.187,0.99211
42.231,0.99211
42.276,0.99211
42.32,0.99211
42.365,0.99211
42.409,0.99211
42.454,0.99211
42.498,0.99211
42.543,0.99211
42.587,0.99211
42.632,0.99211
42.676,0.99211
42.721,0.99211
42.765,0.99211
42.81,0.99211
42.854,0.99211
42.899,0.99211
42.943,0.99211
42.988,0.99211
43.032,0.99211
43.077,0.99211
43.121,0.99211
43.166,0.99211
43.21,0.99211
43.255,0.99211
43.299,0.99211
43.344,0.99211
43.388,0.99211
43.433,0.99211
43.477,0.99211
43.522,0.99211
43.566,0.99211
43.611,0.99211
43.655,0.99211
43.7,0.99211
43.744,0.99211
43.789,0.99211
43.833,0.99211
43.878,0.99211
43.922,0.99211
43.967,0.99211
44.011,0.99211
44.056,0.99211
44.1,0.99211
44.145,0.99211
44.189,0.99211
44.234,0.99211
44.278,0.99211
44.323,0.99211
44.367,0.99211
44.412,0.99211
44.456,0.99211
44.501,0.99211


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-BOA-Rand.csv <==
0,0
0.044501,0.0036185
0.089001,0.0072814
0.1335,0.01099
0.178,0.014744
0.2225,0.018545
0.267,0.022394
0.3115,0.026292
0.356,0.030239
0.40051,0.034237
0.44501,0.038287
0.48951,0.042389
0.53401,0.046545
0.57851,0.050755
0.62301,0.055021
0.66751,0.059345
0.71201,0.063726
0.75651,0.068166
0.80101,0.072667
0.84551,0.07723
0.89001,0.081855
0.93451,0.086545
0.97901,0.0913
1.0235,0.096123
1.068,0.10101
1.1125,0.10597
1.157,0.11101
1.2015,0.11611
1.246,0.12129
1.2905,0.12655
1.335,0.13188
1.3795,0.13729
1.424,0.14279
1.4685,0.14837
1.513,0.15403
1.5575,0.15978
1.602,0.16562
1.6465,0.17155
1.691,0.17757
1.7355,0.18369
1.78,0.18991
1.8245,0.19623
1.869,0.20265
1.9135,0.20918
1.958,0.21581
2.0025,0.22255
2.047,0.22941
2.0915,0.23639
2.136,0.24348
2.1805,0.2507
2.225,0.25804
2.2695,0.26551
2.314,0.27311
2.3585,0.28085
2.403,0.28872
2.4475,0.29804
2.492,0.3076
2.5365,0.31734
2.581,0.32726
2.6255,0.33736
2.67,0.34766
2.7145,0.35816
2.759,0.36886
2.8035,0.37977
2.848,0.3909
2.8925,0.40225
2.937,0.41383
2.9815,0.42564
3.026,0.4377
3.0705,0.45001
3.115,0.46258
3.1595,0.47542
3.204,0.48853
3.2485,0.50193
3.293,0.51562
3.3375,0.52962
3.382,0.54393
3.4265,0.55857
3.471,0.57354
3.5155,0.58887
3.56,0.60455
3.6045,0.6206
3.649,0.63705
3.6935,0.65389
3.7381,0.67014
3.7826,0.68476
3.8271,0.7001
3.8716,0.71651
3.9161,0.73327
3.9606,0.7504
4.0051,0.75284
4.0496,0.75448
4.0941,0.75613
4.1386,0.75778
4.1831,0.75944
4.2276,0.7611
4.2721,0.76277
4.3166,0.76444
4.3611,0.76611
4.4056,0.76779
4.4501,0.76947
4.4946,0.77116
4.5391,0.77285
4.5836,0.77455
4.6281,0.77625
4.6726,0.77796
4.7171,0.77967
4.7616,0.78138
4.8061,0.7831
4.8506,0.78482
4.8951,0.78655
4.9396,0.78829
4.9841,0.79003
5.0286,0.79177
5.0731,0.79352
5.1176,0.79527
5.1621,0.79703
5.2066,0.79879
5.2511,0.80056
5.2956,0.80233
5.3401,0.8041
5.3846,0.80589
5.4291,0.80767
5.4736,0.80946
5.5181,0.81126
5.5626,0.81306
5.6071,0.81487
5.6516,0.81668
5.6961,0.8185
5.7406,0.82032
5.7851,0.82214
5.8296,0.82398
5.8741,0.82581
5.9186,0.82766
5.9631,0.8295
6.0076,0.83135
6.0521,0.83321
6.0966,0.83507
6.1411,0.83694
6.1856,0.83887
6.2301,0.84117
6.2746,0.84347
6.3191,0.84578
6.3636,0.8481
6.4081,0.85042
6.4526,0.85275
6.4971,0.85509
6.5416,0.85743
6.5861,0.85978
6.6306,0.86214
6.6751,0.8645
6.7196,0.86687
6.7641,0.86925
6.8086,0.87163
6.8531,0.87403
6.8976,0.87642
6.9421,0.87883
6.9866,0.88124
7.0311,0.88366
7.0756,0.88609
7.1201,0.88852
7.1646,0.89096
7.2091,0.89341
7.2536,0.89436
7.2981,0.89528
7.3426,0.8962
7.3871,0.89712
7.4316,0.89804
7.4761,0.89896
7.5206,0.89989
7.5651,0.90081
7.6096,0.90174
7.6541,0.90266
7.6986,0.90359
7.7431,0.90452
7.7876,0.90545
7.8321,0.90638
7.8766,0.90731
7.9211,0.90824
7.9656,0.90918
8.0101,0.91011
8.0546,0.91105
8.0991,0.91199
8.1436,0.91293
8.1881,0.91387
8.2326,0.91481
8.2771,0.91575
8.3216,0.91669
8.3661,0.91764
8.4106,0.91858
8.4551,0.91953
8.4996,0.92048
8.5441,0.92142
8.5886,0.92237
8.6331,0.92332
8.6776,0.92428
8.7221,0.92523
8.7666,0.92618
8.8111,0.92714
8.8556,0.9281
8.9001,0.92906
8.9446,0.93001
8.9891,0.93097
9.0336,0.93194
9.0781,0.9329
9.1226,0.93386
9.1671,0.93483
9.2116,0.93579
9.2561,0.93676
9.3006,0.93773
9.3451,0.9387
9.3896,0.93967
9.4341,0.94064
9.4786,0.94161
9.5231,0.94259
9.5676,0.94356
9.6121,0.94454
9.6566,0.94552
9.7011,0.9465
9.7456,0.94748
9.7901,0.94846
9.8346,0.94944
9.8791,0.95043
9.9236,0.95141
9.9681,0.9524
10.013,0.95338
10.057,0.95437
10.102,0.95536
10.146,0.95635
10.191,0.95735
10.235,0.95834
10.28,0.95933
10.324,0.96033
10.369,0.96133
10.413,0.96233
10.458,0.96333
10.502,0.96433
10.547,0.96533
10.591,0.96633
10.636,0.96734
10.68,0.96834
10.725,0.96946
10.769,0.97058
10.814,0.9717
10.858,0.97283
10.903,0.97396
10.947,0.97414
10.992,0.97412
11.036,0.97411
11.081,0.97409
11.125,0.97408
11.17,0.97406
11.214,0.97405
11.259,0.97403
11.303,0.97402
11.348,0.974
11.392,0.97399
11.437,0.97397
11.481,0.97396
11.526,0.97394
11.57,0.97393
11.615,0.97391
11.659,0.9739
11.704,0.97388
11.748,0.97387
11.793,0.97385
11.837,0.97384
11.882,0.97382
11.926,0.97381
11.971,0.97379
12.015,0.97378
12.06,0.97376
12.104,0.97375
12.149,0.97373
12.193,0.97372
12.238,0.9737
12.282,0.97369
12.327,0.97367
12.371,0.97366
12.416,0.97364
12.46,0.97363
12.505,0.97361
12.549,0.9736
12.594,0.97358
12.638,0.97357
12.683,0.97355
12.727,0.97354
12.772,0.97352
12.816,0.97351
12.861,0.97349
12.905,0.97348
12.95,0.97346
12.994,0.97344
13.039,0.97343
13.083,0.97341
13.128,0.9734
13.172,0.97338
13.217,0.97337
13.261,0.97335
13.306,0.97334
13.35,0.97332
13.395,0.97331
13.439,0.97329
13.484,0.97328
13.528,0.97326
13.573,0.97325
13.617,0.97323
13.662,0.97322
13.706,0.9732
13.751,0.97319
13.795,0.97317
13.84,0.97316
13.884,0.97314
13.929,0.97313
13.973,0.97311
14.018,0.9731
14.062,0.97308
14.107,0.97307
14.151,0.97305
14.196,0.97304
14.24,0.97302
14.285,0.97301
14.329,0.97299
14.374,0.97298
14.418,0.97296
14.463,0.97295
14.507,0.97293
14.552,0.97292
14.596,0.9729
14.641,0.97289
14.685,0.97287
14.73,0.97286
14.774,0.97284
14.819,0.97283
14.863,0.97281
14.908,0.9728
14.952,0.97278
14.997,0.97277
15.041,0.97275
15.086,0.97274
15.13,0.97272
15.175,0.97271
15.219,0.97269
15.264,0.97268
15.308,0.97266
15.353,0.97265
15.397,0.97263
15.442,0.97262
15.486,0.9726
15.531,0.97259
15.575,0.97257
15.62,0.97256
15.664,0.97254
15.709,0.97253
15.753,0.97251
15.798,0.9725
15.842,0.97248
15.887,0.97247
15.931,0.97245
15.976,0.97244
16.02,0.97242
16.065,0.97241
16.109,0.97239
16.154,0.97238
16.198,0.97236
16.243,0.97235
16.287,0.97233
16.332,0.97232
16.376,0.9723
16.421,0.97229
16.465,0.97227
16.51,0.97226
16.554,0.97224
16.599,0.97223
16.643,0.97221
16.688,0.9722
16.732,0.97218
16.777,0.97217
16.821,0.97215
16.866,0.97214
16.91,0.97212
16.955,0.97211
16.999,0.97209
17.044,0.97208
17.088,0.97206
17.133,0.97205
17.177,0.97203
17.222,0.97202
17.266,0.972
17.311,0.97199
17.355,0.97197
17.4,0.97196
17.444,0.97194
17.489,0.97193
17.533,0.97191
17.578,0.9719
17.622,0.97188
17.667,0.97187
17.711,0.97185
17.756,0.97184
17.8,0.97182
17.845,0.97181
17.889,0.97179
17.934,0.97178
17.978,0.97176
18.023,0.97174
18.067,0.97173
18.112,0.97171
18.156,0.9717
18.201,0.97168
18.245,0.97167
18.29,0.97165
18.334,0.97164
18.379,0.97162
18.423,0.97161
18.468,0.97159
18.512,0.97158
18.557,0.97156
18.601,0.97155
18.646,0.97153
18.69,0.97152
18.735,0.9715
18.779,0.97149
18.824,0.97147
18.868,0.97146
18.913,0.97144
18.957,0.97143
19.002,0.97141
19.046,0.9714
19.091,0.97138
19.135,0.97137
19.18,0.97135
19.224,0.97134
19.269,0.97132
19.313,0.97131
19.358,0.97129
19.402,0.97128
19.447,0.97126
19.491,0.97125
19.536,0.97123
19.58,0.97122
19.625,0.9712
19.669,0.97119
19.714,0.97117
19.758,0.97116
19.803,0.97114
19.847,0.97113
19.892,0.97111
19.936,0.9711
19.981,0.97108
20.025,0.97107
20.07,0.97105
20.114,0.97104
20.159,0.97102
20.203,0.97101
20.248,0.97099
20.292,0.97098
20.337,0.97096
20.381,0.97095
20.426,0.97093
20.47,0.97092
20.515,0.9709
20.559,0.97089
20.604,0.97087
20.648,0.97086
20.693,0.97084
20.737,0.97083
20.782,0.97081
20.826,0.9708
20.871,0.97078
20.915,0.97077
20.96,0.97075
21.004,0.97074
21.049,0.97072
21.093,0.97071
21.138,0.97069
21.182,0.97068
21.227,0.97066
21.271,0.97065
21.316,0.97063
21.36,0.97062
21.405,0.9706
21.449,0.97059
21.494,0.97057
21.538,0.97056
21.583,0.97054
21.627,0.97053
21.672,0.97051
21.716,0.9705
21.761,0.97048
21.805,0.97047
21.85,0.97045
21.894,0.97044
21.939,0.97042
21.983,0.97041
22.028,0.97039
22.072,0.97038
22.117,0.97036
22.161,0.97035
22.206,0.97033
22.25,0.97032
22.295,0.9703
22.339,0.97029
22.384,0.97027
22.428,0.97026
22.473,0.97024
22.517,0.97023
22.562,0.97021
22.606,0.9702
22.651,0.97018
22.695,0.97017
22.74,0.97015
22.784,0.97014
22.829,0.97012
22.873,0.97011
22.918,0.97009
22.962,0.97007
23.007,0.97006
23.051,0.97004
23.096,0.97003
23.14,0.97001
23.185,0.97
23.229,0.96998
23.274,0.96997
23.318,0.96995
23.363,0.96994
23.407,0.96992
23.452,0.96991
23.496,0.96989
23.541,0.96988
23.585,0.96986
23.63,0.96985
23.674,0.96983
23.719,0.96982
23.763,0.9698
23.808,0.96979
23.852,0.96977
23.897,0.96976
23.941,0.96974
23.986,0.96973
24.03,0.96971
24.075,0.9697
24.119,0.96968
24.164,0.96967
24.208,0.96965
24.253,0.96964
24.297,0.96962
24.342,0.96961
24.386,0.96959
24.431,0.96958
24.475,0.96956
24.52,0.96955
24.564,0.96953
24.609,0.96952
24.653,0.9695
24.698,0.96949
24.742,0.96947
24.787,0.96946
24.831,0.96944
24.876,0.96943
24.92,0.96941
24.965,0.9694
25.009,0.96938
25.054,0.96937
25.098,0.96935
25.143,0.96934
25.187,0.96932
25.232,0.96931
25.276,0.96929
25.321,0.96928
25.365,0.96926
25.41,0.96925
25.454,0.96923
25.499,0.96922
25.543,0.9692
25.588,0.96919
25.632,0.96917
25.677,0.96916
25.721,0.96914
25.766,0.96913
25.81,0.96911
25.855,0.9691
25.899,0.96908
25.944,0.96907
25.988,0.96905
26.033,0.96904
26.077,0.96902
26.122,0.96901
26.166,0.96899
26.211,0.96898
26.255,0.96896
26.3,0.96895
26.344,0.96893
26.389,0.96892
26.433,0.9689
26.478,0.96889
26.522,0.96887
26.567,0.96886
26.611,0.96884
26.656,0.96883
26.7,0.96881
26.745,0.9688
26.789,0.96878
26.834,0.96877
26.878,0.96875
26.923,0.96874
26.967,0.96872
27.012,0.96871
27.056,0.96869
27.101,0.96868
27.145,0.96866
27.19,0.96865
27.234,0.96863
27.279,0.96862
27.323,0.9686
27.368,0.96859
27.412,0.96857
27.457,0.96856
27.501,0.96854
27.546,0.96853
27.59,0.96851
27.635,0.9685
27.679,0.96848
27.724,0.96847
27.768,0.96845
27.813,0.96844
27.857,0.96842
27.902,0.96841
27.946,0.96839
27.991,0.96837
28.035,0.96836
28.08,0.96834
28.124,0.96833
28.169,0.96831
28.213,0.9683
28.258,0.96828
28.302,0.96827
28.347,0.96825
28.391,0.96824
28.436,0.96822
28.48,0.96821
28.525,0.96819
28.569,0.96818
28.614,0.96816
28.658,0.96815
28.703,0.96813
28.747,0.96812
28.792,0.9681
28.836,0.96809
28.881,0.96807
28.925,0.96806
28.97,0.96804
29.014,0.96803
29.059,0.96801
29.103,0.968
29.148,0.96798
29.192,0.96797
29.237,0.96795
29.281,0.96794
29.326,0.96792
29.37,0.96791
29.415,0.96789
29.459,0.96788
29.504,0.96786
29.548,0.96785
29.593,0.96783
29.637,0.96782
29.682,0.9678
29.726,0.96779
29.771,0.96777
29.815,0.96776
29.86,0.96774
29.904,0.96773
29.949,0.96771
29.993,0.9677
30.038,0.96768
30.082,0.96767
30.127,0.96765
30.171,0.96764
30.216,0.96762
30.26,0.96761
30.305,0.96759
30.349,0.96758
30.394,0.96756
30.438,0.96755
30.483,0.96753
30.527,0.96752
30.572,0.9675
30.616,0.96749
30.661,0.96747
30.705,0.96746
30.75,0.96744
30.794,0.96743
30.839,0.96741
30.883,0.9674
30.928,0.96738
30.972,0.96737
31.017,0.96735
31.061,0.96734
31.106,0.96732
31.15,0.96731
31.195,0.96729
31.239,0.96728
31.284,0.96726
31.328,0.96725
31.373,0.96723
31.417,0.96722
31.462,0.9672
31.506,0.96719
31.551,0.96717
31.595,0.96716
31.64,0.96714
31.684,0.96713
31.729,0.96711
31.773,0.9671
31.818,0.96708
31.862,0.96707
31.907,0.96705
31.951,0.96704
31.996,0.96702
32.04,0.96701
32.085,0.96699
32.129,0.96698
32.174,0.96696
32.218,0.96695
32.263,0.96693
32.307,0.96692
32.352,0.9669
32.396,0.96689
32.441,0.96687
32.485,0.96686
32.53,0.96684
32.574,0.96683
32.619,0.96681
32.663,0.9668
32.708,0.96678
32.752,0.96677
32.797,0.96675
32.841,0.96674
32.886,0.96672
32.93,0.96671
32.975,0.96669
33.019,0.96667
33.064,0.96666
33.108,0.96664
33.153,0.96663
33.197,0.96661
33.242,0.9666
33.286,0.96658
33.331,0.96657
33.375,0.96655
33.42,0.96654
33.464,0.96652
33.509,0.96651
33.553,0.96649
33.598,0.96648
33.642,0.96646
33.687,0.96645
33.731,0.96643
33.776,0.96642
33.82,0.9664
33.865,0.96639
33.909,0.96637
33.954,0.96636
33.998,0.96634
34.043,0.96633
34.087,0.96631
34.132,0.9663
34.176,0.96628
34.221,0.96627
34.265,0.96625
34.31,0.96624
34.354,0.96622
34.399,0.96621
34.443,0.96619
34.488,0.96618
34.532,0.96616
34.577,0.96615
34.621,0.96613
34.666,0.96612
34.71,0.9661
34.755,0.96609
34.799,0.96607
34.844,0.96606
34.888,0.96604
34.933,0.96603
34.977,0.96601
35.022,0.966
35.066,0.96598
35.111,0.96597
35.155,0.96595
35.2,0.96594
35.244,0.96592
35.289,0.96591
35.333,0.96589
35.378,0.96588
35.422,0.96586
35.467,0.96585
35.511,0.96583
35.556,0.96582
35.6,0.9658
35.645,0.96579
35.689,0.96577
35.734,0.96576
35.778,0.96574
35.823,0.96573
35.867,0.96571
35.912,0.9657
35.956,0.96568
36.001,0.96567
36.045,0.96565
36.09,0.96564
36.134,0.96562
36.179,0.96561
36.223,0.96559
36.268,0.96558
36.312,0.96556
36.357,0.96555
36.401,0.96553
36.446,0.96552
36.49,0.9655
36.535,0.96549
36.579,0.96547
36.624,0.96546
36.668,0.96544
36.713,0.96543
36.757,0.96541
36.802,0.9654
36.846,0.96538
36.891,0.96537
36.935,0.96535
36.98,0.96534
37.025,0.96532
37.069,0.96531
37.114,0.96529
37.158,0.96528
37.203,0.96526
37.247,0.96525
37.292,0.96523
37.336,0.96522
37.381,0.9652
37.425,0.96519
37.47,0.96517
37.514,0.96516
37.559,0.96514
37.603,0.96513
37.648,0.96511
37.692,0.9651
37.737,0.96508
37.781,0.96507
37.826,0.96505
37.87,0.96504
37.915,0.96502
37.959,0.96501
38.004,0.96499
38.048,0.96497
38.093,0.96496
38.137,0.96494
38.182,0.96493
38.226,0.96491
38.271,0.9649
38.315,0.96488
38.36,0.96487
38.404,0.96485
38.449,0.96484
38.493,0.96482
38.538,0.96481
38.582,0.96479
38.627,0.96478
38.671,0.96476
38.716,0.96475
38.76,0.96473
38.805,0.96472
38.849,0.9647
38.894,0.96469
38.938,0.96467
38.983,0.96466
39.027,0.96464
39.072,0.96463
39.116,0.96461
39.161,0.9646
39.205,0.96458
39.25,0.96457
39.294,0.96455
39.339,0.96454
39.383,0.96452
39.428,0.96451
39.472,0.96449
39.517,0.96448
39.561,0.96446
39.606,0.96445
39.65,0.96443
39.695,0.96442
39.739,0.9644
39.784,0.96439
39.828,0.96437
39.873,0.96436
39.917,0.96434
39.962,0.96433
40.006,0.96431
40.051,0.9643
40.095,0.96428
40.14,0.96427
40.184,0.96425
40.229,0.96424
40.273,0.96422
40.318,0.96421
40.362,0.96419
40.407,0.96418
40.451,0.96417
40.496,0.96417
40.54,0.96417
40.585,0.96417
40.629,0.96417
40.674,0.96417
40.718,0.96417
40.763,0.96417
40.807,0.96417
40.852,0.96417
40.896,0.96417
40.941,0.96417
40.985,0.96417
41.03,0.96417
41.074,0.96417
41.119,0.96417
41.163,0.96417
41.208,0.96417
41.252,0.96417
41.297,0.96417
41.341,0.96417
41.386,0.96417
41.43,0.96417
41.475,0.96417
41.519,0.96417
41.564,0.96417
41.608,0.96417
41.653,0.96417
41.697,0.96417
41.742,0.96417
41.786,0.96417
41.831,0.96417
41.875,0.96417
41.92,0.96417
41.964,0.96417
42.009,0.96417
42.053,0.96417
42.098,0.96417
42.142,0.96417
42.187,0.96417
42.231,0.96417
42.276,0.96417
42.32,0.96417
42.365,0.96417
42.409,0.96417
42.454,0.96417
42.498,0.96417
42.543,0.96417
42.587,0.96417
42.632,0.96417
42.676,0.96417
42.721,0.96417
42.765,0.96417
42.81,0.96417
42.854,0.96417
42.899,0.96417
42.943,0.96417
42.988,0.96417
43.032,0.96417
43.077,0.96417
43.121,0.96417
43.166,0.96417
43.21,0.96417
43.255,0.96417
43.299,0.96417
43.344,0.96417
43.388,0.96417
43.433,0.96417
43.477,0.96417
43.522,0.96417
43.566,0.96417
43.611,0.96417
43.655,0.96417
43.7,0.96417
43.744,0.96417
43.789,0.96417
43.833,0.96417
43.878,0.96417
43.922,0.96417
43.967,0.96417
44.011,0.96417
44.056,0.96417
44.1,0.96417
44.145,0.96417
44.189,0.96417
44.234,0.96417
44.278,0.96417
44.323,0.96417
44.367,0.96417
44.412,0.96417
44.456,0.96417
44.501,0.96417


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-MCKP.csv <==
0,0
0.044501,0.00044367
0.089001,0.00088952
0.1335,0.0013376
0.178,0.0017878
0.2225,0.0022403
0.267,0.0026951
0.3115,0.0031521
0.356,0.0036113
0.40051,0.0040729
0.44501,0.0045368
0.48951,0.005003
0.53401,0.0054716
0.57851,0.0059426
0.62301,0.0064159
0.66751,0.0068916
0.71201,0.0073698
0.75651,0.0078504
0.80101,0.0083335
0.84551,0.008819
0.89001,0.009307
0.93451,0.0097976
0.97901,0.010291
1.0235,0.010786
1.068,0.011285
1.1125,0.011785
1.157,0.012289
1.2015,0.012795
1.246,0.013304
1.2905,0.013815
1.335,0.014329
1.3795,0.014846
1.424,0.015366
1.4685,0.015888
1.513,0.016413
1.5575,0.016941
1.602,0.017472
1.6465,0.018005
1.691,0.018542
1.7355,0.019081
1.78,0.019624
1.8245,0.020169
1.869,0.020717
1.9135,0.021268
1.958,0.021823
2.0025,0.02238
2.047,0.02294
2.0915,0.023504
2.136,0.024071
2.1805,0.02464
2.225,0.025213
2.2695,0.025789
2.314,0.026369
2.3585,0.026951
2.403,0.027537
2.4475,0.029123
2.492,0.030775
2.5365,0.032436
2.581,0.034107
2.6255,0.035787
2.67,0.037477
2.7145,0.039176
2.759,0.040885
2.8035,0.042605
2.848,0.044334
2.8925,0.046073
2.937,0.047822
2.9815,0.049582
3.026,0.051352
3.0705,0.053132
3.115,0.054923
3.1595,0.056724
3.204,0.058536
3.2485,0.060359
3.293,0.062193
3.3375,0.064038
3.382,0.065894
3.4265,0.067761
3.471,0.069639
3.5155,0.071529
3.56,0.07343
3.6045,0.075343
3.649,0.077268
3.6935,0.079204
3.7381,0.081153
3.7826,0.083113
3.8271,0.085335
3.8716,0.088015
3.9161,0.090711
3.9606,0.093424
4.0051,0.096154
4.0496,0.098901
4.0941,0.10167
4.1386,0.10445
4.1831,0.10725
4.2276,0.11007
4.2721,0.1129
4.3166,0.11575
4.3611,0.11863
4.4056,0.12152
4.4501,0.12443
4.4946,0.12736
4.5391,0.1303
4.5836,0.13327
4.6281,0.13626
4.6726,0.13926
4.7171,0.14229
4.7616,0.14533
4.8061,0.1484
4.8506,0.15149
4.8951,0.15459
4.9396,0.15772
4.9841,0.16087
5.0286,0.16404
5.0731,0.16723
5.1176,0.17045
5.1621,0.17368
5.2066,0.17694
5.2511,0.18022
5.2956,0.18352
5.3401,0.18685
5.3846,0.1902
5.4291,0.19357
5.4736,0.19697
5.5181,0.20039
5.5626,0.20383
5.6071,0.2073
5.6516,0.21079
5.6961,0.21431
5.7406,0.21785
5.7851,0.22142
5.8296,0.22501
5.8741,0.22863
5.9186,0.23228
5.9631,0.23595
6.0076,0.23965
6.0521,0.24338
6.0966,0.24713
6.1411,0.25091
6.1856,0.25476
6.2301,0.25887
6.2746,0.26302
6.3191,0.26719
6.3636,0.2714
6.4081,0.27564
6.4526,0.27991
6.4971,0.28422
6.5416,0.28856
6.5861,0.29293
6.6306,0.29733
6.6751,0.30177
6.7196,0.30624
6.7641,0.31075
6.8086,0.31529
6.8531,0.31987
6.8976,0.32449
6.9421,0.32914
6.9866,0.33383
7.0311,0.33855
7.0756,0.34331
7.1201,0.34812
7.1646,0.35296
7.2091,0.35784
7.2536,0.36276
7.2981,0.36771
7.3426,0.37271
7.3871,0.37776
7.4316,0.38284
7.4761,0.38796
7.5206,0.39313
7.5651,0.39834
7.6096,0.4036
7.6541,0.4089
7.6986,0.41424
7.7431,0.41963
7.7876,0.42507
7.8321,0.43055
7.8766,0.43608
7.9211,0.44166
7.9656,0.44729
8.0101,0.45296
8.0546,0.45869
8.0991,0.46447
8.1436,0.47029
8.1881,0.47617
8.2326,0.48211
8.2771,0.48809
8.3216,0.49413
8.3661,0.50022
8.4106,0.50637
8.4551,0.51258
8.4996,0.51884
8.5441,0.52516
8.5886,0.53154
8.6331,0.53798
8.6776,0.54448
8.7221,0.55104
8.7666,0.55766
8.8111,0.56434
8.8556,0.57109
8.9001,0.5779
8.9446,0.58478
8.9891,0.59173
9.0336,0.59874
9.0781,0.60582
9.1226,0.61297
9.1671,0.62019
9.2116,0.62748
9.2561,0.63485
9.3006,0.64229
9.3451,0.6498
9.3896,0.65739
9.4341,0.66506
9.4786,0.6728
9.5231,0.68063
9.5676,0.68853
9.6121,0.69652
9.6566,0.70459
9.7011,0.71275
9.7456,0.72099
9.7901,0.72932
9.8346,0.73774
9.8791,0.74624
9.9236,0.75484
9.9681,0.76354
10.013,0.77232
10.057,0.78121
10.102,0.79019
10.146,0.79927
10.191,0.80845
10.235,0.81773
10.28,0.82712
10.324,0.83662
10.369,0.84622
10.413,0.85075
10.458,0.85075
10.502,0.85074
10.547,0.85073
10.591,0.85072
10.636,0.85071
10.68,0.85071
10.725,0.8508
10.769,0.8509
10.814,0.851
10.858,0.8511
10.903,0.8512
10.947,0.8513
10.992,0.8514
11.036,0.8515
11.081,0.8516
11.125,0.8517
11.17,0.8518
11.214,0.8519
11.259,0.852
11.303,0.8521
11.348,0.8522
11.392,0.8523
11.437,0.8524
11.481,0.8525
11.526,0.8526
11.57,0.8527
11.615,0.8528
11.659,0.8529
11.704,0.853
11.748,0.8531
11.793,0.8532
11.837,0.8533
11.882,0.8534
11.926,0.8535
11.971,0.8536
12.015,0.8537
12.06,0.8538
12.104,0.8539
12.149,0.854
12.193,0.8541
12.238,0.8542
12.282,0.8543
12.327,0.8544
12.371,0.8545
12.416,0.8546
12.46,0.8547
12.505,0.8548
12.549,0.8549
12.594,0.855
12.638,0.8551
12.683,0.8552
12.727,0.8553
12.772,0.8554
12.816,0.8555
12.861,0.8556
12.905,0.8557
12.95,0.8558
12.994,0.8559
13.039,0.856
13.083,0.8561
13.128,0.8562
13.172,0.8563
13.217,0.8564
13.261,0.85651
13.306,0.85661
13.35,0.85671
13.395,0.85681
13.439,0.85691
13.484,0.85701
13.528,0.85711
13.573,0.85721
13.617,0.85731
13.662,0.85741
13.706,0.85751
13.751,0.85761
13.795,0.85771
13.84,0.85781
13.884,0.85791
13.929,0.85801
13.973,0.85812
14.018,0.85822
14.062,0.85832
14.107,0.85842
14.151,0.85852
14.196,0.85862
14.24,0.85872
14.285,0.85882
14.329,0.85892
14.374,0.85902
14.418,0.85912
14.463,0.85922
14.507,0.85933
14.552,0.85943
14.596,0.85953
14.641,0.85963
14.685,0.85973
14.73,0.85983
14.774,0.85993
14.819,0.86003
14.863,0.86013
14.908,0.86023
14.952,0.86033
14.997,0.86044
15.041,0.86054
15.086,0.86064
15.13,0.86074
15.175,0.86084
15.219,0.86094
15.264,0.86104
15.308,0.86114
15.353,0.86124
15.397,0.86135
15.442,0.86145
15.486,0.86155
15.531,0.86165
15.575,0.86175
15.62,0.86185
15.664,0.86195
15.709,0.86205
15.753,0.86216
15.798,0.86226
15.842,0.86236
15.887,0.86246
15.931,0.86256
15.976,0.86266
16.02,0.86276
16.065,0.86286
16.109,0.86297
16.154,0.86307
16.198,0.86317
16.243,0.86327
16.287,0.86337
16.332,0.86347
16.376,0.86357
16.421,0.86368
16.465,0.86378
16.51,0.86388
16.554,0.86398
16.599,0.86408
16.643,0.86418
16.688,0.86429
16.732,0.86439
16.777,0.86449
16.821,0.86459
16.866,0.86469
16.91,0.86479
16.955,0.86489
16.999,0.865
17.044,0.8651
17.088,0.8652
17.133,0.8653
17.177,0.8654
17.222,0.8655
17.266,0.86561
17.311,0.86571
17.355,0.86581
17.4,0.86591
17.444,0.86601
17.489,0.86612
17.533,0.86622
17.578,0.86632
17.622,0.86642
17.667,0.86652
17.711,0.86662
17.756,0.86673
17.8,0.86683
17.845,0.86693
17.889,0.86703
17.934,0.86713
17.978,0.86724
18.023,0.86734
18.067,0.86744
18.112,0.86754
18.156,0.86764
18.201,0.86775
18.245,0.86785
18.29,0.86795
18.334,0.86805
18.379,0.86815
18.423,0.86826
18.468,0.86836
18.512,0.86846
18.557,0.86856
18.601,0.86866
18.646,0.86877
18.69,0.86887
18.735,0.86897
18.779,0.86907
18.824,0.86918
18.868,0.86928
18.913,0.86938
18.957,0.86948
19.002,0.86958
19.046,0.86969
19.091,0.86979
19.135,0.86989
19.18,0.86999
19.224,0.8701
19.269,0.8702
19.313,0.8703
19.358,0.8704
19.402,0.87051
19.447,0.87061
19.491,0.87071
19.536,0.87081
19.58,0.87091
19.625,0.87102
19.669,0.87112
19.714,0.87122
19.758,0.87132
19.803,0.87143
19.847,0.87153
19.892,0.87163
19.936,0.87173
19.981,0.87184
20.025,0.87194
20.07,0.87204
20.114,0.87214
20.159,0.87225
20.203,0.87235
20.248,0.87245
20.292,0.87256
20.337,0.87266
20.381,0.87276
20.426,0.87286
20.47,0.87297
20.515,0.87307
20.559,0.87317
20.604,0.87327
20.648,0.87338
20.693,0.87348
20.737,0.87358
20.782,0.87369
20.826,0.87379
20.871,0.87389
20.915,0.87399
20.96,0.8741
21.004,0.8742
21.049,0.8743
21.093,0.87441
21.138,0.87451
21.182,0.87461
21.227,0.87471
21.271,0.87482
21.316,0.87492
21.36,0.87502
21.405,0.87513
21.449,0.87523
21.494,0.87533
21.538,0.87544
21.583,0.87554
21.627,0.87564
21.672,0.87574
21.716,0.87585
21.761,0.87595
21.805,0.87605
21.85,0.87616
21.894,0.87626
21.939,0.87636
21.983,0.87647
22.028,0.87657
22.072,0.87667
22.117,0.87678
22.161,0.87688
22.206,0.87698
22.25,0.87709
22.295,0.87719
22.339,0.87729
22.384,0.8774
22.428,0.8775
22.473,0.8776
22.517,0.87771
22.562,0.87781
22.606,0.87791
22.651,0.87802
22.695,0.87812
22.74,0.87822
22.784,0.87833
22.829,0.87843
22.873,0.87853
22.918,0.87864
22.962,0.87874
23.007,0.87884
23.051,0.87895
23.096,0.87905
23.14,0.87915
23.185,0.87926
23.229,0.87936
23.274,0.87946
23.318,0.87957
23.363,0.87967
23.407,0.87978
23.452,0.87988
23.496,0.87998
23.541,0.88009
23.585,0.88019
23.63,0.88029
23.674,0.8804
23.719,0.8805
23.763,0.8806
23.808,0.88071
23.852,0.88081
23.897,0.88092
23.941,0.88102
23.986,0.88112
24.03,0.88123
24.075,0.88133
24.119,0.88144
24.164,0.88154
24.208,0.88164
24.253,0.88175
24.297,0.88185
24.342,0.88195
24.386,0.88206
24.431,0.88216
24.475,0.88227
24.52,0.88237
24.564,0.88247
24.609,0.88258
24.653,0.88268
24.698,0.88279
24.742,0.88289
24.787,0.88299
24.831,0.8831
24.876,0.8832
24.92,0.88331
24.965,0.88341
25.009,0.88352
25.054,0.88362
25.098,0.88372
25.143,0.88383
25.187,0.88393
25.232,0.88404
25.276,0.88414
25.321,0.88424
25.365,0.88435
25.41,0.88445
25.454,0.88456
25.499,0.88466
25.543,0.88477
25.588,0.88487
25.632,0.88497
25.677,0.88508
25.721,0.88518
25.766,0.88529
25.81,0.88539
25.855,0.8855
25.899,0.8856
25.944,0.88571
25.988,0.88581
26.033,0.88591
26.077,0.88602
26.122,0.88612
26.166,0.88623
26.211,0.88633
26.255,0.88644
26.3,0.88654
26.344,0.88665
26.389,0.88675
26.433,0.88685
26.478,0.88696
26.522,0.88706
26.567,0.88717
26.611,0.88727
26.656,0.88738
26.7,0.88748
26.745,0.88759
26.789,0.88769
26.834,0.8878
26.878,0.8879
26.923,0.88801
26.967,0.88811
27.012,0.88822
27.056,0.88832
27.101,0.88842
27.145,0.88853
27.19,0.88863
27.234,0.88874
27.279,0.88884
27.323,0.88895
27.368,0.88905
27.412,0.88916
27.457,0.88926
27.501,0.88937
27.546,0.88947
27.59,0.88958
27.635,0.88968
27.679,0.88979
27.724,0.88989
27.768,0.89
27.813,0.8901
27.857,0.89021
27.902,0.89031
27.946,0.89042
27.991,0.89052
28.035,0.89063
28.08,0.89073
28.124,0.89084
28.169,0.89094
28.213,0.89105
28.258,0.89115
28.302,0.89126
28.347,0.89136
28.391,0.89147
28.436,0.89158
28.48,0.89168
28.525,0.89179
28.569,0.89189
28.614,0.892
28.658,0.8921
28.703,0.89221
28.747,0.89231
28.792,0.89242
28.836,0.89252
28.881,0.89263
28.925,0.89273
28.97,0.89284
29.014,0.89294
29.059,0.89305
29.103,0.89316
29.148,0.89326
29.192,0.89337
29.237,0.89347
29.281,0.89358
29.326,0.89368
29.37,0.89379
29.415,0.89389
29.459,0.894
29.504,0.8941
29.548,0.89421
29.593,0.89432
29.637,0.89442
29.682,0.89453
29.726,0.89463
29.771,0.89474
29.815,0.89484
29.86,0.89495
29.904,0.89506
29.949,0.89516
29.993,0.89527
30.038,0.89537
30.082,0.89548
30.127,0.89558
30.171,0.89569
30.216,0.8958
30.26,0.8959
30.305,0.89601
30.349,0.89611
30.394,0.89622
30.438,0.89632
30.483,0.89643
30.527,0.89654
30.572,0.89664
30.616,0.89675
30.661,0.89685
30.705,0.89696
30.75,0.89707
30.794,0.89717
30.839,0.89728
30.883,0.89738
30.928,0.89749
30.972,0.8976
31.017,0.8977
31.061,0.89781
31.106,0.89791
31.15,0.89802
31.195,0.89813
31.239,0.89823
31.284,0.89834
31.328,0.89845
31.373,0.89855
31.417,0.89866
31.462,0.89876
31.506,0.89887
31.551,0.89898
31.595,0.89908
31.64,0.89919
31.684,0.89929
31.729,0.8994
31.773,0.89951
31.818,0.89961
31.862,0.89972
31.907,0.89983
31.951,0.89993
31.996,0.90004
32.04,0.90015
32.085,0.90025
32.129,0.90036
32.174,0.90046
32.218,0.90057
32.263,0.90068
32.307,0.90078
32.352,0.90089
32.396,0.901
32.441,0.9011
32.485,0.90121
32.53,0.90132
32.574,0.90142
32.619,0.90153
32.663,0.90164
32.708,0.90174
32.752,0.90185
32.797,0.90196
32.841,0.90206
32.886,0.90217
32.93,0.90228
32.975,0.90238
33.019,0.90249
33.064,0.9026
33.108,0.9027
33.153,0.90281
33.197,0.90292
33.242,0.90302
33.286,0.90313
33.331,0.90324
33.375,0.90334
33.42,0.90345
33.464,0.90356
33.509,0.90366
33.553,0.90377
33.598,0.90388
33.642,0.90398
33.687,0.90409
33.731,0.9042
33.776,0.90431
33.82,0.90441
33.865,0.90452
33.909,0.90463
33.954,0.90473
33.998,0.90484
34.043,0.90495
34.087,0.90505
34.132,0.90516
34.176,0.90527
34.221,0.90538
34.265,0.90548
34.31,0.90559
34.354,0.9057
34.399,0.9058
34.443,0.90591
34.488,0.90602
34.532,0.90613
34.577,0.90623
34.621,0.90634
34.666,0.90645
34.71,0.90655
34.755,0.90666
34.799,0.90677
34.844,0.90688
34.888,0.90698
34.933,0.90709
34.977,0.9072
35.022,0.90731
35.066,0.90741
35.111,0.90752
35.155,0.90763
35.2,0.90774
35.244,0.90784
35.289,0.90795
35.333,0.90806
35.378,0.90817
35.422,0.90827
35.467,0.90838
35.511,0.90849
35.556,0.9086
35.6,0.9087
35.645,0.90881
35.689,0.90892
35.734,0.90903
35.778,0.90913
35.823,0.90924
35.867,0.90935
35.912,0.90946
35.956,0.90956
36.001,0.90967
36.045,0.90978
36.09,0.90989
36.134,0.90999
36.179,0.9101
36.223,0.91021
36.268,0.91032
36.312,0.91043
36.357,0.91053
36.401,0.91064
36.446,0.91075
36.49,0.91086
36.535,0.91097
36.579,0.91107
36.624,0.91118
36.668,0.91129
36.713,0.9114
36.757,0.9115
36.802,0.91161
36.846,0.91172
36.891,0.91183
36.935,0.91194
36.98,0.91204
37.025,0.91215
37.069,0.91226
37.114,0.91237
37.158,0.91248
37.203,0.91258
37.247,0.91269
37.292,0.9128
37.336,0.91291
37.381,0.91302
37.425,0.91313
37.47,0.91323
37.514,0.91334
37.559,0.91345
37.603,0.91356
37.648,0.91367
37.692,0.91377
37.737,0.91388
37.781,0.91399
37.826,0.9141
37.87,0.91421
37.915,0.91432
37.959,0.91442
38.004,0.91453
38.048,0.91464
38.093,0.91475
38.137,0.91486
38.182,0.91497
38.226,0.91507
38.271,0.91518
38.315,0.91529
38.36,0.9154
38.404,0.91551
38.449,0.91562
38.493,0.91573
38.538,0.91583
38.582,0.91594
38.627,0.91605
38.671,0.91616
38.716,0.91627
38.76,0.91638
38.805,0.91649
38.849,0.91659
38.894,0.9167
38.938,0.91681
38.983,0.91692
39.027,0.91703
39.072,0.91714
39.116,0.91725
39.161,0.91736
39.205,0.91746
39.25,0.91757
39.294,0.91768
39.339,0.91779
39.383,0.9179
39.428,0.91801
39.472,0.91812
39.517,0.91823
39.561,0.91833
39.606,0.91844
39.65,0.91855
39.695,0.91866
39.739,0.91877
39.784,0.91888
39.828,0.91899
39.873,0.9191
39.917,0.91921
39.962,0.91932
40.006,0.91942
40.051,0.91953
40.095,0.91964
40.14,0.91975
40.184,0.91986
40.229,0.91997
40.273,0.92008
40.318,0.92019
40.362,0.9203
40.407,0.92041
40.451,0.92052
40.496,0.92065
40.54,0.92077
40.585,0.92089
40.629,0.92102
40.674,0.92114
40.718,0.92127
40.763,0.92139
40.807,0.92151
40.852,0.92164
40.896,0.92176
40.941,0.92189
40.985,0.92201
41.03,0.92213
41.074,0.92226
41.119,0.92238
41.163,0.92251
41.208,0.92263
41.252,0.92275
41.297,0.92288
41.341,0.923
41.386,0.92313
41.43,0.92325
41.475,0.92338
41.519,0.9235
41.564,0.92362
41.608,0.92375
41.653,0.92387
41.697,0.924
41.742,0.92412
41.786,0.92425
41.831,0.92437
41.875,0.92449
41.92,0.92462
41.964,0.92474
42.009,0.92487
42.053,0.92499
42.098,0.92512
42.142,0.92524
42.187,0.92537
42.231,0.92549
42.276,0.92562
42.32,0.92574
42.365,0.92586
42.409,0.92599
42.454,0.92611
42.498,0.92624
42.543,0.92636
42.587,0.92649
42.632,0.92661
42.676,0.92674
42.721,0.92686
42.765,0.92699
42.81,0.92711
42.854,0.92724
42.899,0.92736
42.943,0.92749
42.988,0.92761
43.032,0.92774
43.077,0.92786
43.121,0.92799
43.166,0.92811
43.21,0.92824
43.255,0.92836
43.299,0.92849
43.344,0.92861
43.388,0.92874
43.433,0.92886
43.477,0.92899
43.522,0.92911
43.566,0.92924
43.611,0.92936
43.655,0.92949
43.7,0.92961
43.744,0.92974
43.789,0.92986
43.833,0.92999
43.878,0.93011
43.922,0.93024
43.967,0.93036
44.011,0.93049
44.056,0.93061
44.1,0.93074
44.145,0.93086
44.189,0.93099
44.234,0.93111
44.278,0.93124
44.323,0.93136
44.367,0.93149
44.412,0.93161
44.456,0.93174
44.501,0.93174


==> img/Data/viperLines/test/perfImprovLine-Bodytrack-NSGA.csv <==
0,0
0.044501,0
0.089001,0
0.1335,0
0.178,0
0.2225,0
0.267,0
0.3115,0
0.356,0
0.40051,0
0.44501,0
0.48951,0
0.53401,0
0.57851,0
0.62301,0
0.66751,0
0.71201,0
0.75651,0
0.80101,0
0.84551,0
0.89001,0
0.93451,0
0.97901,0
1.0235,0
1.068,0
1.1125,0
1.157,0
1.2015,0
1.246,0
1.2905,0
1.335,0
1.3795,0
1.424,0
1.4685,0
1.513,0
1.5575,0
1.602,0
1.6465,0
1.691,0
1.7355,0
1.78,0
1.8245,0
1.869,0
1.9135,0
1.958,0
2.0025,0
2.047,0
2.0915,0
2.136,0
2.1805,0
2.225,0
2.2695,0
2.314,0
2.3585,0
2.403,0
2.4475,0
2.492,0
2.5365,0
2.581,0
2.6255,0
2.67,0
2.7145,0
2.759,0
2.8035,0
2.848,0
2.8925,0
2.937,0
2.9815,0
3.026,0
3.0705,0
3.115,0
3.1595,0
3.204,0
3.2485,0
3.293,0
3.3375,0
3.382,0
3.4265,0
3.471,0
3.5155,0
3.56,0
3.6045,0
3.649,0
3.6935,0
3.7381,0
3.7826,0
3.8271,0
3.8716,0
3.9161,0
3.9606,0
4.0051,0
4.0496,0
4.0941,0
4.1386,0
4.1831,0
4.2276,0
4.2721,0
4.3166,0
4.3611,0
4.4056,0
4.4501,0
4.4946,0
4.5391,0
4.5836,0
4.6281,0
4.6726,0
4.7171,0
4.7616,0
4.8061,0
4.8506,0
4.8951,0
4.9396,0
4.9841,0
5.0286,0
5.0731,0
5.1176,0
5.1621,0
5.2066,0
5.2511,0
5.2956,0
5.3401,0
5.3846,0
5.4291,0
5.4736,0
5.5181,0
5.5626,0
5.6071,0
5.6516,0
5.6961,0
5.7406,0
5.7851,0
5.8296,0
5.8741,0
5.9186,0
5.9631,0
6.0076,0
6.0521,0
6.0966,0
6.1411,0
6.1856,0
6.2301,0
6.2746,0
6.3191,0
6.3636,0
6.4081,0
6.4526,0
6.4971,0
6.5416,0
6.5861,0
6.6306,0
6.6751,0
6.7196,0
6.7641,0
6.8086,0
6.8531,0
6.8976,0
6.9421,0
6.9866,0
7.0311,0
7.0756,0
7.1201,0
7.1646,0
7.2091,0
7.2536,0
7.2981,0
7.3426,0
7.3871,0
7.4316,0
7.4761,0
7.5206,0
7.5651,0
7.6096,0
7.6541,0
7.6986,0
7.7431,0
7.7876,0
7.8321,0
7.8766,0
7.9211,0
7.9656,0
8.0101,0
8.0546,0
8.0991,0
8.1436,0
8.1881,0
8.2326,0
8.2771,0
8.3216,0
8.3661,0
8.4106,0
8.4551,0
8.4996,0
8.5441,0
8.5886,0
8.6331,0
8.6776,0
8.7221,0
8.7666,0
8.8111,0
8.8556,0
8.9001,0
8.9446,0
8.9891,0
9.0336,0
9.0781,0
9.1226,0
9.1671,0
9.2116,0
9.2561,0
9.3006,0
9.3451,0
9.3896,0
9.4341,0
9.4786,0
9.5231,0
9.5676,0
9.6121,0
9.6566,0
9.7011,0
9.7456,0
9.7901,0
9.8346,0
9.8791,0
9.9236,0
9.9681,0
10.013,0
10.057,0
10.102,0
10.146,0
10.191,0
10.235,0
10.28,0
10.324,0
10.369,0
10.413,0
10.458,0
10.502,0
10.547,0
10.591,0
10.636,0
10.68,0
10.725,0
10.769,0
10.814,0
10.858,0
10.903,0
10.947,0
10.992,0
11.036,0
11.081,0
11.125,0
11.17,0
11.214,0
11.259,0
11.303,0
11.348,0
11.392,0
11.437,0
11.481,0
11.526,0
11.57,0
11.615,0
11.659,0
11.704,0
11.748,0
11.793,0
11.837,0
11.882,0
11.926,0
11.971,0
12.015,0
12.06,0
12.104,0
12.149,0
12.193,0
12.238,0
12.282,0
12.327,0
12.371,0
12.416,0
12.46,0
12.505,0
12.549,0
12.594,0
12.638,0
12.683,0
12.727,0
12.772,0
12.816,0
12.861,0
12.905,0
12.95,0
12.994,0
13.039,0
13.083,0
13.128,0
13.172,0
13.217,0
13.261,0
13.306,0
13.35,0
13.395,0
13.439,0
13.484,0
13.528,0
13.573,0
13.617,0
13.662,0
13.706,0
13.751,0
13.795,0
13.84,0
13.884,0
13.929,0
13.973,0
14.018,0
14.062,0
14.107,0
14.151,0
14.196,0
14.24,0
14.285,0
14.329,0
14.374,0
14.418,0
14.463,0
14.507,0
14.552,0
14.596,0
14.641,0
14.685,0
14.73,0
14.774,0
14.819,0
14.863,0
14.908,0
14.952,0
14.997,0
15.041,0
15.086,0
15.13,0
15.175,0
15.219,0
15.264,0
15.308,0
15.353,0
15.397,0
15.442,0
15.486,0
15.531,0
15.575,0
15.62,0
15.664,0
15.709,0
15.753,0
15.798,0
15.842,0
15.887,0
15.931,0
15.976,0
16.02,0
16.065,0
16.109,0
16.154,0
16.198,0
16.243,0
16.287,0
16.332,0
16.376,0
16.421,0
16.465,0
16.51,0
16.554,0
16.599,0
16.643,0
16.688,0
16.732,0
16.777,0
16.821,0
16.866,0
16.91,0
16.955,0
16.999,0
17.044,0
17.088,0
17.133,0
17.177,0
17.222,0
17.266,0
17.311,0
17.355,0
17.4,0
17.444,0
17.489,0
17.533,0
17.578,0
17.622,0
17.667,0
17.711,0
17.756,0
17.8,0
17.845,0
17.889,0
17.934,0
17.978,0
18.023,0
18.067,0
18.112,0
18.156,0
18.201,0
18.245,0
18.29,0
18.334,0
18.379,0
18.423,0
18.468,0
18.512,0
18.557,0
18.601,0
18.646,0
18.69,0
18.735,0
18.779,0
18.824,0
18.868,0
18.913,0
18.957,0
19.002,0
19.046,0
19.091,0
19.135,0
19.18,0
19.224,0
19.269,0
19.313,0
19.358,0
19.402,0
19.447,0
19.491,0
19.536,0
19.58,0
19.625,0
19.669,0
19.714,0
19.758,0
19.803,0
19.847,0
19.892,0
19.936,0
19.981,0
20.025,0
20.07,0
20.114,0
20.159,0
20.203,0
20.248,0
20.292,0
20.337,0
20.381,0
20.426,0
20.47,0
20.515,0
20.559,0
20.604,0
20.648,0
20.693,0
20.737,0
20.782,0
20.826,0
20.871,0
20.915,0
20.96,0
21.004,0
21.049,0
21.093,0
21.138,0
21.182,0
21.227,0
21.271,0
21.316,0
21.36,0
21.405,0
21.449,0
21.494,0
21.538,0
21.583,0
21.627,0
21.672,0
21.716,0
21.761,0
21.805,0
21.85,0
21.894,0
21.939,0
21.983,0
22.028,0
22.072,0
22.117,0
22.161,0
22.206,0
22.25,0
22.295,0
22.339,0
22.384,0
22.428,0
22.473,0
22.517,0
22.562,0
22.606,0
22.651,0
22.695,0
22.74,0
22.784,0
22.829,0
22.873,0
22.918,0
22.962,0
23.007,0
23.051,0
23.096,0
23.14,0
23.185,0
23.229,0
23.274,0
23.318,0
23.363,0
23.407,0
23.452,0
23.496,0
23.541,0
23.585,0
23.63,0
23.674,0
23.719,0
23.763,0
23.808,0
23.852,0
23.897,0
23.941,0
23.986,0
24.03,0
24.075,0
24.119,0
24.164,0
24.208,0
24.253,0
24.297,0
24.342,0
24.386,0
24.431,0
24.475,0
24.52,0
24.564,0
24.609,0
24.653,0
24.698,0
24.742,0
24.787,0
24.831,0
24.876,0
24.92,0
24.965,0
25.009,0
25.054,0
25.098,0
25.143,0
25.187,0
25.232,0
25.276,0
25.321,0
25.365,0
25.41,0
25.454,0
25.499,0
25.543,0
25.588,0
25.632,0
25.677,0
25.721,0
25.766,0
25.81,0
25.855,0
25.899,0
25.944,0
25.988,0
26.033,0
26.077,0
26.122,0
26.166,0
26.211,0
26.255,0
26.3,0
26.344,0
26.389,0
26.433,0
26.478,0
26.522,0
26.567,0
26.611,0
26.656,0
26.7,0
26.745,0
26.789,0
26.834,0
26.878,0
26.923,0
26.967,0
27.012,0
27.056,0
27.101,0
27.145,0
27.19,0
27.234,0
27.279,0
27.323,0
27.368,0
27.412,0
27.457,0
27.501,0
27.546,0
27.59,0
27.635,0
27.679,0
27.724,0
27.768,0
27.813,0
27.857,0
27.902,0
27.946,0
27.991,0
28.035,0
28.08,0
28.124,0
28.169,0
28.213,0
28.258,0
28.302,0
28.347,0
28.391,0
28.436,0
28.48,0
28.525,0
28.569,0
28.614,0
28.658,0
28.703,0
28.747,0
28.792,0
28.836,0
28.881,0
28.925,0
28.97,0
29.014,0
29.059,0
29.103,0
29.148,0
29.192,0
29.237,0
29.281,0
29.326,0
29.37,0
29.415,0
29.459,0
29.504,0
29.548,0
29.593,0
29.637,0
29.682,0
29.726,0
29.771,0
29.815,0
29.86,0
29.904,0
29.949,0
29.993,0
30.038,0
30.082,0
30.127,0
30.171,0
30.216,0
30.26,0
30.305,0
30.349,0
30.394,0
30.438,0
30.483,0
30.527,0
30.572,0
30.616,0
30.661,0
30.705,0
30.75,0
30.794,0
30.839,0
30.883,0
30.928,0
30.972,0
31.017,0
31.061,0
31.106,0
31.15,0
31.195,0
31.239,0
31.284,0
31.328,0
31.373,0
31.417,0
31.462,0
31.506,0
31.551,0
31.595,0
31.64,0
31.684,0
31.729,0
31.773,0
31.818,0
31.862,0
31.907,0
31.951,0
31.996,0
32.04,0
32.085,0
32.129,0
32.174,0
32.218,0
32.263,0
32.307,0
32.352,0
32.396,0
32.441,0
32.485,0
32.53,0
32.574,0
32.619,0
32.663,0
32.708,0
32.752,0
32.797,0
32.841,0
32.886,0
32.93,0
32.975,0
33.019,0
33.064,0
33.108,0
33.153,0
33.197,0
33.242,0
33.286,0
33.331,0
33.375,0
33.42,0
33.464,0
33.509,0
33.553,0
33.598,0
33.642,0
33.687,0
33.731,0
33.776,0
33.82,0
33.865,0
33.909,0
33.954,0
33.998,0
34.043,0
34.087,0
34.132,0
34.176,0
34.221,0
34.265,0
34.31,0
34.354,0
34.399,0
34.443,0
34.488,0
34.532,0
34.577,0
34.621,0
34.666,0
34.71,0
34.755,0
34.799,0
34.844,0
34.888,0
34.933,0
34.977,0
35.022,0
35.066,0
35.111,0
35.155,0
35.2,0
35.244,0
35.289,0
35.333,0
35.378,0
35.422,0
35.467,0
35.511,0
35.556,0
35.6,0
35.645,0
35.689,0
35.734,0
35.778,0
35.823,0
35.867,0
35.912,0
35.956,0
36.001,0
36.045,0
36.09,0
36.134,0
36.179,0
36.223,0
36.268,0
36.312,0
36.357,0
36.401,0
36.446,0
36.49,0
36.535,0
36.579,0
36.624,0
36.668,0
36.713,0
36.757,0
36.802,0
36.846,0
36.891,0
36.935,0
36.98,0
37.025,0
37.069,0
37.114,0
37.158,0
37.203,0
37.247,0
37.292,0
37.336,0
37.381,0
37.425,0
37.47,0
37.514,0
37.559,0
37.603,0
37.648,0
37.692,0
37.737,0
37.781,0
37.826,0
37.87,0
37.915,0
37.959,0
38.004,0
38.048,0
38.093,0
38.137,0
38.182,0
38.226,0
38.271,0
38.315,0
38.36,0
38.404,0
38.449,0
38.493,0
38.538,0
38.582,0
38.627,0
38.671,0
38.716,0
38.76,0
38.805,0
38.849,0
38.894,0
38.938,0
38.983,0
39.027,0
39.072,0
39.116,0
39.161,0
39.205,0
39.25,0
39.294,0
39.339,0
39.383,0
39.428,0
39.472,0
39.517,0
39.561,0
39.606,0
39.65,0
39.695,0
39.739,0
39.784,0
39.828,0
39.873,0
39.917,0
39.962,0
40.006,0
40.051,0
40.095,0
40.14,0
40.184,0
40.229,0
40.273,0
40.318,0
40.362,0
40.407,0
40.451,0
40.496,0
40.54,0
40.585,0
40.629,0
40.674,0
40.718,0
40.763,0
40.807,0
40.852,0
40.896,0
40.941,0
40.985,0
41.03,0
41.074,0
41.119,0
41.163,0
41.208,0
41.252,0
41.297,0
41.341,0
41.386,0
41.43,0
41.475,0
41.519,0
41.564,0
41.608,0
41.653,0
41.697,0
41.742,0
41.786,0
41.831,0
41.875,0
41.92,0
41.964,0
42.009,0
42.053,0
42.098,0
42.142,0
42.187,0
42.231,0
42.276,0
42.32,0
42.365,0
42.409,0
42.454,0
42.498,0
42.543,0
42.587,0
42.632,0
42.676,0
42.721,0
42.765,0
42.81,0
42.854,0
42.899,0
42.943,0
42.988,0
43.032,0
43.077,0
43.121,0
43.166,0
43.21,0
43.255,0
43.299,0
43.344,0
43.388,0
43.433,0
43.477,0
43.522,0
43.566,0
43.611,0
43.655,0
43.7,0
43.744,0
43.789,0
43.833,0
43.878,0
43.922,0
43.967,0
44.011,0
44.056,0
44.1,0
44.145,0
44.189,0
44.234,0
44.278,0
44.323,0
44.367,0
44.412,0
44.456,0
44.501,0


==> img/Data/viperLines/test/perfImprovLine-Canneal-BOA-0.csv <==
0,0.21734
0.00029742,0.0011893
0.00059484,0.003555
0.00089226,0.0059357
0.0011897,0.0083316
0.0014871,0.010743
0.0017845,0.013124
0.0020819,0.014976
0.0023794,0.016837
0.0026768,0.018707
0.0029742,0.020586
0.0032716,0.022475
0.003569,0.024373
0.0038665,0.02628
0.0041639,0.028196
0.0044613,0.030123
0.0047587,0.032058
0.0050561,0.034004
0.0053536,0.035959
0.005651,0.037924
0.0059484,0.039899
0.0062458,0.041883
0.0065432,0.043878
0.0068407,0.045883
0.0071381,0.047898
0.0074355,0.049924
0.0077329,0.051959
0.0080303,0.054005
0.0083278,0.056062
0.0086252,0.058129
0.0089226,0.060207
0.00922,0.062296
0.0095174,0.064395
0.0098149,0.066506
0.010112,0.068627
0.01041,0.07076
0.010707,0.072903
0.011005,0.075058
0.011302,0.077224
0.011599,0.079402
0.011897,0.081591
0.012194,0.083792
0.012492,0.086005
0.012789,0.088229
0.013086,0.090465
0.013384,0.092714
0.013681,0.094974
0.013979,0.097247
0.014276,0.099204
0.014574,0.10111
0.014871,0.10302
0.015168,0.10493
0.015466,0.10686
0.015763,0.1088
0.016061,0.11074
0.016358,0.1127
0.016656,0.11466
0.016953,0.11663
0.01725,0.11861
0.017548,0.1206
0.017845,0.1226
0.018143,0.12461
0.01844,0.12663
0.018737,0.12865
0.019035,0.13069
0.019332,0.13274
0.01963,0.13479
0.019927,0.13686
0.020225,0.13893
0.020522,0.14101
0.020819,0.14311
0.021117,0.14521
0.021414,0.14733
0.021712,0.14945
0.022009,0.15159
0.022306,0.15373
0.022604,0.15588
0.022901,0.15805
0.023199,0.16022
0.023496,0.16241
0.023794,0.16461
0.024091,0.16681
0.024388,0.16903
0.024686,0.17126
0.024983,0.1735
0.025281,0.17575
0.025578,0.17801
0.025876,0.18028
0.026173,0.18257
0.02647,0.18486
0.026768,0.18717
0.027065,0.18949
0.027363,0.19182
0.02766,0.19416
0.027957,0.19651
0.028255,0.19887
0.028552,0.20125
0.02885,0.20364
0.029147,0.20604
0.029445,0.20845
0.029742,0.21088
0.030039,0.21331
0.030337,0.21576
0.030634,0.21822
0.030932,0.2207
0.031229,0.22319
0.031527,0.22569
0.031824,0.2282
0.032121,0.23073
0.032419,0.23326
0.032716,0.23529
0.033014,0.23667
0.033311,0.23805
0.033608,0.23943
0.033906,0.24081
0.034203,0.2422
0.034501,0.2436
0.034798,0.24499
0.035096,0.2464
0.035393,0.2478
0.03569,0.24921
0.035988,0.25062
0.036285,0.25204
0.036583,0.25346
0.03688,0.25489
0.037177,0.25632
0.037475,0.25775
0.037772,0.25919
0.03807,0.26063
0.038367,0.26208
0.038665,0.26353
0.038962,0.26498
0.039259,0.26644
0.039557,0.2679
0.039854,0.26937
0.040152,0.27084
0.040449,0.27232
0.040747,0.2738
0.041044,0.27528
0.041341,0.27677
0.041639,0.27826
0.041936,0.27976
0.042234,0.28126
0.042531,0.28277
0.042828,0.28428
0.043126,0.28579
0.043423,0.28731
0.043721,0.28883
0.044018,0.29036
0.044316,0.29189
0.044613,0.29343
0.04491,0.29497
0.045208,0.29652
0.045505,0.29807
0.045803,0.29963
0.0461,0.30119
0.046397,0.30275
0.046695,0.30432
0.046992,0.30589
0.04729,0.30747
0.047587,0.30906
0.047885,0.31064
0.048182,0.31224
0.048479,0.31384
0.048777,0.31544
0.049074,0.31705
0.049372,0.31866
0.049669,0.32028
0.049967,0.3219
0.050264,0.32353
0.050561,0.32516
0.050859,0.3268
0.051156,0.32844
0.051454,0.33008
0.051751,0.33174
0.052048,0.33339
0.052346,0.33506
0.052643,0.33672
0.052941,0.3384
0.053238,0.34008
0.053536,0.34176
0.053833,0.34345
0.05413,0.34514
0.054428,0.34684
0.054725,0.34854
0.055023,0.35025
0.05532,0.35197
0.055618,0.35369
0.055915,0.35541
0.056212,0.35714
0.05651,0.35888
0.056807,0.36062
0.057105,0.36237
0.057402,0.36412
0.057699,0.36588
0.057997,0.36764
0.058294,0.36941
0.058592,0.37119
0.058889,0.37297
0.059187,0.37476
0.059484,0.37655
0.059781,0.37835
0.060079,0.38015
0.060376,0.38196
0.060674,0.38378
0.060971,0.3856
0.061268,0.38742
0.061566,0.38926
0.061863,0.3911
0.062161,0.39294
0.062458,0.39479
0.062756,0.39665
0.063053,0.39851
0.06335,0.40038
0.063648,0.40226
0.063945,0.40414
0.064243,0.40602
0.06454,0.40792
0.064838,0.40982
0.065135,0.41172
0.065432,0.41364
0.06573,0.41555
0.066027,0.41748
0.066325,0.41941
0.066622,0.42135
0.066919,0.42329
0.067217,0.42524
0.067514,0.4272
0.067812,0.42917
0.068109,0.43114
0.068407,0.43311
0.068704,0.4351
0.069001,0.43709
0.069299,0.43908
0.069596,0.44109
0.069894,0.4431
0.070191,0.44512
0.070489,0.44714
0.070786,0.44917
0.071083,0.45121
0.071381,0.45325
0.071678,0.45531
0.071976,0.45736
0.072273,0.45943
0.07257,0.46112
0.072868,0.46206
0.073165,0.463
0.073463,0.46395
0.07376,0.46489
0.074058,0.46584
0.074355,0.46679
0.074652,0.46773
0.07495,0.46869
0.075247,0.46964
0.075545,0.47059
0.075842,0.47155
0.076139,0.4725
0.076437,0.47346
0.076734,0.47442
0.077032,0.47538
0.077329,0.47635
0.077627,0.47731
0.077924,0.47828
0.078221,0.47924
0.078519,0.48021
0.078816,0.48118
0.079114,0.48216
0.079411,0.48313
0.079709,0.4841
0.080006,0.48508
0.080303,0.48606
0.080601,0.48704
0.080898,0.48802
0.081196,0.489
0.081493,0.48999
0.08179,0.49097
0.082088,0.49196
0.082385,0.49295
0.082683,0.49394
0.08298,0.49493
0.083278,0.49593
0.083575,0.49692
0.083872,0.49792
0.08417,0.49892
0.084467,0.49992
0.084765,0.50092
0.085062,0.50192
0.085359,0.50293
0.085657,0.50394
0.085954,0.50495
0.086252,0.50596
0.086549,0.50697
0.086847,0.50798
0.087144,0.509
0.087441,0.51001
0.087739,0.51103
0.088036,0.51205
0.088334,0.51307
0.088631,0.51409
0.088929,0.51512
0.089226,0.51615
0.089523,0.51717
0.089821,0.5182
0.090118,0.51924
0.090416,0.52027
0.090713,0.5213
0.09101,0.52234
0.091308,0.52338
0.091605,0.52442
0.091903,0.52546
0.0922,0.5265
0.092498,0.52755
0.092795,0.5286
0.093092,0.52964
0.09339,0.53069
0.093687,0.53175
0.093985,0.5328
0.094282,0.53386
0.09458,0.53491
0.094877,0.53597
0.095174,0.53703
0.095472,0.53809
0.095769,0.53916
0.096067,0.54022
0.096364,0.54129
0.096661,0.54236
0.096959,0.54343
0.097256,0.54451
0.097554,0.54558
0.097851,0.54666
0.098149,0.54774
0.098446,0.54882
0.098743,0.5499
0.099041,0.55098
0.099338,0.55207
0.099636,0.55316
0.099933,0.55425
0.10023,0.55534
0.10053,0.55643
0.10083,0.55752
0.10112,0.55862
0.10142,0.55972
0.10172,0.56082
0.10202,0.56192
0.10231,0.56303
0.10261,0.56413
0.10291,0.56524
0.1032,0.56635
0.1035,0.56746
0.1038,0.56857
0.1041,0.56969
0.10439,0.57081
0.10469,0.57193
0.10499,0.57305
0.10529,0.57417
0.10558,0.57529
0.10588,0.57642
0.10618,0.57755
0.10648,0.57868
0.10677,0.57981
0.10707,0.58095
0.10737,0.58208
0.10767,0.58322
0.10796,0.58436
0.10826,0.5855
0.10856,0.58665
0.10886,0.58774
0.10915,0.58835
0.10945,0.58897
0.10975,0.58958
0.11005,0.5902
0.11034,0.59081
0.11064,0.59143
0.11094,0.59204
0.11124,0.59266
0.11153,0.59328
0.11183,0.5939
0.11213,0.59451
0.11242,0.59513
0.11272,0.59575
0.11302,0.59637
0.11332,0.59699
0.11361,0.59762
0.11391,0.59824
0.11421,0.59886
0.11451,0.59948
0.1148,0.60011
0.1151,0.60073
0.1154,0.60136
0.1157,0.60198
0.11599,0.60261
0.11629,0.60323
0.11659,0.60386
0.11689,0.60449
0.11718,0.60512
0.11748,0.60575
0.11778,0.60638
0.11808,0.60701
0.11837,0.60764
0.11867,0.60827
0.11897,0.6089
0.11927,0.60953
0.11956,0.61016
0.11986,0.6108
0.12016,0.61143
0.12046,0.61207
0.12075,0.6127
0.12105,0.61334
0.12135,0.61398
0.12164,0.61461
0.12194,0.61525
0.12224,0.61589
0.12254,0.61653
0.12283,0.61717
0.12313,0.61781
0.12343,0.61845
0.12373,0.61909
0.12402,0.61973
0.12432,0.62037
0.12462,0.62102
0.12492,0.62166
0.12521,0.62231
0.12551,0.62295
0.12581,0.6236
0.12611,0.62424
0.1264,0.62489
0.1267,0.62554
0.127,0.62618
0.1273,0.62683
0.12759,0.62748
0.12789,0.62813
0.12819,0.62878
0.12849,0.62943
0.12878,0.63009
0.12908,0.63074
0.12938,0.63139
0.12968,0.63204
0.12997,0.6327
0.13027,0.63335
0.13057,0.63401
0.13086,0.63467
0.13116,0.63532
0.13146,0.63598
0.13176,0.63664
0.13205,0.6373
0.13235,0.63795
0.13265,0.63861
0.13295,0.63928
0.13324,0.63994
0.13354,0.6406
0.13384,0.64126
0.13414,0.64192
0.13443,0.64259
0.13473,0.64325
0.13503,0.64392
0.13533,0.64458
0.13562,0.64525
0.13592,0.64591
0.13622,0.64658
0.13652,0.64725
0.13681,0.64792
0.13711,0.64859
0.13741,0.64926
0.13771,0.64993
0.138,0.6506
0.1383,0.65127
0.1386,0.65194
0.1389,0.65262
0.13919,0.65329
0.13949,0.65397
0.13979,0.65464
0.14008,0.65532
0.14038,0.65599
0.14068,0.65667
0.14098,0.65735
0.14127,0.65803
0.14157,0.65871
0.14187,0.65939
0.14217,0.66007
0.14246,0.66075
0.14276,0.66143
0.14306,0.66211
0.14336,0.66279
0.14365,0.66348
0.14395,0.66416
0.14425,0.66485
0.14455,0.66553
0.14484,0.66622
0.14514,0.66691
0.14544,0.66759
0.14574,0.66828
0.14603,0.66897
0.14633,0.66966
0.14663,0.67035
0.14693,0.67104
0.14722,0.67173
0.14752,0.67243
0.14782,0.67312
0.14812,0.67381
0.14841,0.67451
0.14871,0.6752
0.14901,0.6759
0.1493,0.6766
0.1496,0.67729
0.1499,0.67799
0.1502,0.67869
0.15049,0.67939
0.15079,0.68009
0.15109,0.68079
0.15139,0.68149
0.15168,0.68219
0.15198,0.68289
0.15228,0.6836
0.15258,0.6843
0.15287,0.68501
0.15317,0.68571
0.15347,0.68642
0.15377,0.68712
0.15406,0.68783
0.15436,0.68854
0.15466,0.68925
0.15496,0.68996
0.15525,0.69067
0.15555,0.69138
0.15585,0.69209
0.15615,0.6928
0.15644,0.69352
0.15674,0.69423
0.15704,0.69495
0.15734,0.69566
0.15763,0.69638
0.15793,0.69709
0.15823,0.69781
0.15852,0.69853
0.15882,0.69925
0.15912,0.69997
0.15942,0.70069
0.15971,0.70141
0.16001,0.70204
0.16031,0.70245
0.16061,0.70285
0.1609,0.70326
0.1612,0.70366
0.1615,0.70407
0.1618,0.70448
0.16209,0.70488
0.16239,0.70529
0.16269,0.7057
0.16299,0.7061
0.16328,0.70651
0.16358,0.70692
0.16388,0.70733
0.16418,0.70773
0.16447,0.70814
0.16477,0.70855
0.16507,0.70896
0.16537,0.70937
0.16566,0.70978
0.16596,0.71019
0.16626,0.7106
0.16656,0.71101
0.16685,0.71142
0.16715,0.71183
0.16745,0.71224
0.16774,0.71265
0.16804,0.71306
0.16834,0.71347
0.16864,0.71388
0.16893,0.71429
0.16923,0.7147
0.16953,0.71512
0.16983,0.71553
0.17012,0.71594
0.17042,0.71635
0.17072,0.71677
0.17102,0.71718
0.17131,0.71759
0.17161,0.71801
0.17191,0.71842
0.17221,0.71883
0.1725,0.71925
0.1728,0.71966
0.1731,0.72008
0.1734,0.72049
0.17369,0.72091
0.17399,0.72132
0.17429,0.72174
0.17459,0.72216
0.17488,0.72257
0.17518,0.72299
0.17548,0.72341
0.17578,0.72382
0.17607,0.72424
0.17637,0.72466
0.17667,0.72508
0.17696,0.72549
0.17726,0.72591
0.17756,0.72633
0.17786,0.72675
0.17815,0.72717
0.17845,0.72759
0.17875,0.72801
0.17905,0.72843
0.17934,0.72885
0.17964,0.72927
0.17994,0.72969
0.18024,0.73011
0.18053,0.73053
0.18083,0.73095
0.18113,0.73137
0.18143,0.73179
0.18172,0.73221
0.18202,0.73264
0.18232,0.73306
0.18262,0.73348
0.18291,0.7339
0.18321,0.73433
0.18351,0.73475
0.18381,0.73517
0.1841,0.7356
0.1844,0.73602
0.1847,0.73644
0.185,0.73687
0.18529,0.73729
0.18559,0.73772
0.18589,0.73814
0.18618,0.73857
0.18648,0.73899
0.18678,0.73942
0.18708,0.73985
0.18737,0.74027
0.18767,0.7407
0.18797,0.74113
0.18827,0.74155
0.18856,0.74198
0.18886,0.74241
0.18916,0.74284
0.18946,0.74326
0.18975,0.74369
0.19005,0.74412
0.19035,0.74455
0.19065,0.74498
0.19094,0.74541
0.19124,0.74584
0.19154,0.74627
0.19184,0.7467
0.19213,0.74713
0.19243,0.74756
0.19273,0.74799
0.19303,0.74842
0.19332,0.74885
0.19362,0.74928
0.19392,0.74972
0.19422,0.75015
0.19451,0.75058
0.19481,0.75101
0.19511,0.75144
0.1954,0.75188
0.1957,0.75231
0.196,0.75274
0.1963,0.75318
0.19659,0.75361
0.19689,0.75405
0.19719,0.75448
0.19749,0.75492
0.19778,0.75535
0.19808,0.75579
0.19838,0.75622
0.19868,0.75666
0.19897,0.75709
0.19927,0.75753
0.19957,0.75797
0.19987,0.7584
0.20016,0.75884
0.20046,0.75928
0.20076,0.75972
0.20106,0.76015
0.20135,0.76059
0.20165,0.76103
0.20195,0.76147
0.20225,0.76191
0.20254,0.76235
0.20284,0.76279
0.20314,0.76323
0.20344,0.76367
0.20373,0.76411
0.20403,0.76455
0.20433,0.76499
0.20462,0.76543
0.20492,0.76587
0.20522,0.76631
0.20552,0.76675
0.20581,0.76719
0.20611,0.76764
0.20641,0.76808
0.20671,0.76852
0.207,0.76896
0.2073,0.76941
0.2076,0.76985
0.2079,0.77029
0.20819,0.77074
0.20849,0.77118
0.20879,0.77163
0.20909,0.77207
0.20938,0.77252
0.20968,0.77296
0.20998,0.77341
0.21028,0.77385
0.21057,0.7743
0.21087,0.77475
0.21117,0.77519
0.21147,0.77564
0.21176,0.77609
0.21206,0.77653
0.21236,0.77698
0.21266,0.77743
0.21295,0.77788
0.21325,0.77833
0.21355,0.77878
0.21384,0.77922
0.21414,0.77967
0.21444,0.78012
0.21474,0.7805
0.21503,0.78084
0.21533,0.78119
0.21563,0.78154
0.21593,0.7819
0.21622,0.78225
0.21652,0.7826
0.21682,0.78295
0.21712,0.7833
0.21741,0.78365
0.21771,0.784
0.21801,0.78435
0.21831,0.7847
0.2186,0.78506
0.2189,0.78541
0.2192,0.78576
0.2195,0.78611
0.21979,0.78646
0.22009,0.78682
0.22039,0.78717
0.22069,0.78752
0.22098,0.78787
0.22128,0.78823
0.22158,0.78858
0.22188,0.78893
0.22217,0.78929
0.22247,0.78964
0.22277,0.79
0.22306,0.79035
0.22336,0.79071
0.22366,0.79106
0.22396,0.79141
0.22425,0.79177
0.22455,0.79212
0.22485,0.79248
0.22515,0.79283
0.22544,0.79319
0.22574,0.79355
0.22604,0.7939
0.22634,0.79426
0.22663,0.79461
0.22693,0.79497
0.22723,0.79533
0.22753,0.79568
0.22782,0.79604
0.22812,0.7964
0.22842,0.79675
0.22872,0.79711
0.22901,0.79747
0.22931,0.79783
0.22961,0.79818
0.22991,0.79854
0.2302,0.7989
0.2305,0.79926
0.2308,0.79962
0.2311,0.79998
0.23139,0.80033
0.23169,0.80069
0.23199,0.80105
0.23228,0.80141
0.23258,0.80177
0.23288,0.80213
0.23318,0.80249
0.23347,0.80285
0.23377,0.80321
0.23407,0.80357
0.23437,0.80393
0.23466,0.80429
0.23496,0.80465
0.23526,0.80501
0.23556,0.80537
0.23585,0.80574
0.23615,0.8061
0.23645,0.80646
0.23675,0.80682
0.23704,0.80718
0.23734,0.80755
0.23764,0.80791
0.23794,0.80827
0.23823,0.80863
0.23853,0.809
0.23883,0.80936
0.23913,0.80972
0.23942,0.81009
0.23972,0.81045
0.24002,0.81081
0.24032,0.81118
0.24061,0.81154
0.24091,0.8119
0.24121,0.81227
0.2415,0.81263
0.2418,0.813
0.2421,0.81336
0.2424,0.81373
0.24269,0.81409
0.24299,0.81446
0.24329,0.81482
0.24359,0.81519
0.24388,0.81556
0.24418,0.81592
0.24448,0.81629
0.24478,0.81665
0.24507,0.81702
0.24537,0.81739
0.24567,0.81775
0.24597,0.81812
0.24626,0.81849
0.24656,0.81886
0.24686,0.81922
0.24716,0.81959
0.24745,0.81996
0.24775,0.82033
0.24805,0.8207
0.24835,0.82106
0.24864,0.82143
0.24894,0.8218
0.24924,0.82217
0.24954,0.82254
0.24983,0.82291
0.25013,0.82328
0.25043,0.82365
0.25072,0.82402
0.25102,0.82439
0.25132,0.82476
0.25162,0.82513
0.25191,0.8255
0.25221,0.82587
0.25251,0.82624
0.25281,0.82661
0.2531,0.82698
0.2534,0.82735
0.2537,0.82773
0.254,0.8281
0.25429,0.82847
0.25459,0.82884
0.25489,0.82921
0.25519,0.82959
0.25548,0.82996
0.25578,0.83033
0.25608,0.83071
0.25638,0.83108
0.25667,0.83145
0.25697,0.83183
0.25727,0.8322
0.25757,0.83257
0.25786,0.83295
0.25816,0.83332
0.25846,0.8337
0.25876,0.83407
0.25905,0.83445
0.25935,0.83482
0.25965,0.8352
0.25994,0.83557
0.26024,0.83595
0.26054,0.83632
0.26084,0.8367
0.26113,0.83707
0.26143,0.83745
0.26173,0.83783
0.26203,0.8382
0.26232,0.83858
0.26262,0.83896
0.26292,0.83933
0.26322,0.83971
0.26351,0.84009
0.26381,0.84047
0.26411,0.84084
0.26441,0.84122
0.2647,0.8416
0.265,0.84198
0.2653,0.84236
0.2656,0.84274
0.26589,0.84311
0.26619,0.84349
0.26649,0.84387
0.26679,0.84425
0.26708,0.84463
0.26738,0.84501
0.26768,0.84539
0.26798,0.84577
0.26827,0.84615
0.26857,0.84653
0.26887,0.84691
0.26916,0.84729
0.26946,0.84768
0.26976,0.84806
0.27006,0.84844
0.27035,0.84882
0.27065,0.8492
0.27095,0.84958
0.27125,0.84997
0.27154,0.85035
0.27184,0.85073
0.27214,0.85111
0.27244,0.8515
0.27273,0.85188
0.27303,0.85226
0.27333,0.85265
0.27363,0.85303
0.27392,0.85341
0.27422,0.8538
0.27452,0.85418
0.27482,0.85457
0.27511,0.85495
0.27541,0.85534
0.27571,0.85572
0.27601,0.85611
0.2763,0.85649
0.2766,0.85688
0.2769,0.85726
0.2772,0.85765
0.27749,0.85803
0.27779,0.85842
0.27809,0.85881
0.27838,0.85919
0.27868,0.85958
0.27898,0.85997
0.27928,0.86035
0.27957,0.86074
0.27987,0.86113
0.28017,0.86152
0.28047,0.8619
0.28076,0.86229
0.28106,0.86268
0.28136,0.86307
0.28166,0.86346
0.28195,0.86385
0.28225,0.86424
0.28255,0.86462
0.28285,0.86501
0.28314,0.8654
0.28344,0.86579
0.28374,0.86618
0.28404,0.86657
0.28433,0.86696
0.28463,0.86735
0.28493,0.86775
0.28523,0.86814
0.28552,0.86853
0.28582,0.86892
0.28612,0.86931
0.28642,0.8697
0.28671,0.87009
0.28701,0.87049
0.28731,0.87088
0.2876,0.87127
0.2879,0.87166
0.2882,0.87206
0.2885,0.87245
0.28879,0.87284
0.28909,0.87324
0.28939,0.87363
0.28969,0.87402
0.28998,0.87442
0.29028,0.87481
0.29058,0.8752
0.29088,0.8756
0.29117,0.87599
0.29147,0.87639
0.29177,0.87678
0.29207,0.87718
0.29236,0.87758
0.29266,0.87797
0.29296,0.87837
0.29326,0.87876
0.29355,0.87916
0.29385,0.87956
0.29415,0.87995
0.29445,0.88035
0.29474,0.88075
0.29504,0.88114
0.29534,0.88154
0.29564,0.88194
0.29593,0.88234
0.29623,0.88273
0.29653,0.88313
0.29682,0.88353
0.29712,0.88359
0.29742,0.88359


==> img/Data/viperLines/test/perfImprovLine-Canneal-BOA-2.csv <==
0,0.21734
0.00029742,0
0.00059484,0.0011652
0.00089226,0.002334
0.0011897,0.0035065
0.0014871,0.0046826
0.0017845,0.0058625
0.0020819,0.007046
0.0023794,0.0082333
0.0026768,0.0094243
0.0029742,0.010619
0.0032716,0.011818
0.003569,0.01302
0.0038665,0.014226
0.0041639,0.015436
0.0044613,0.01665
0.0047587,0.017868
0.0050561,0.019089
0.0053536,0.020315
0.005651,0.021544
0.0059484,0.022778
0.0062458,0.024015
0.0065432,0.025256
0.0068407,0.026502
0.0071381,0.027751
0.0074355,0.029004
0.0077329,0.030262
0.0080303,0.031523
0.0083278,0.032789
0.0086252,0.034059
0.0089226,0.035332
0.00922,0.036611
0.0095174,0.037893
0.0098149,0.039179
0.010112,0.04047
0.01041,0.041765
0.010707,0.043064
0.011005,0.044367
0.011302,0.045675
0.011599,0.046987
0.011897,0.048303
0.012194,0.049624
0.012492,0.050949
0.012789,0.052279
0.013086,0.053613
0.013384,0.054951
0.013681,0.056294
0.013979,0.057642
0.014276,0.058994
0.014574,0.06035
0.014871,0.061712
0.015168,0.063077
0.015466,0.064448
0.015763,0.065823
0.016061,0.067202
0.016358,0.068586
0.016656,0.069976
0.016953,0.071369
0.01725,0.072768
0.017548,0.074171
0.017845,0.075579
0.018143,0.076992
0.01844,0.07841
0.018737,0.079833
0.019035,0.08126
0.019332,0.082693
0.01963,0.08413
0.019927,0.085573
0.020225,0.08702
0.020522,0.088473
0.020819,0.089931
0.021117,0.091393
0.021414,0.092861
0.021712,0.094334
0.022009,0.095812
0.022306,0.097296
0.022604,0.098784
0.022901,0.10028
0.023199,0.10178
0.023496,0.10328
0.023794,0.10479
0.024091,0.10631
0.024388,0.10783
0.024686,0.10935
0.024983,0.11088
0.025281,0.11242
0.025578,0.11396
0.025876,0.11551
0.026173,0.11707
0.02647,0.11862
0.026768,0.12019
0.027065,0.12176
0.027363,0.12334
0.02766,0.12492
0.027957,0.1265
0.028255,0.1281
0.028552,0.1297
0.02885,0.1313
0.029147,0.13291
0.029445,0.13453
0.029742,0.13615
0.030039,0.13778
0.030337,0.13942
0.030634,0.14106
0.030932,0.1427
0.031229,0.14436
0.031527,0.14602
0.031824,0.14768
0.032121,0.14935
0.032419,0.15103
0.032716,0.15272
0.033014,0.15441
0.033311,0.1561
0.033608,0.15781
0.033906,0.15952
0.034203,0.16123
0.034501,0.16296
0.034798,0.16468
0.035096,0.16642
0.035393,0.16816
0.03569,0.16991
0.035988,0.17167
0.036285,0.17343
0.036583,0.1752
0.03688,0.17698
0.037177,0.17876
0.037475,0.18055
0.037772,0.18234
0.03807,0.18415
0.038367,0.18596
0.038665,0.18778
0.038962,0.1896
0.039259,0.19143
0.039557,0.19327
0.039854,0.19512
0.040152,0.19697
0.040449,0.19883
0.040747,0.2007
0.041044,0.20258
0.041341,0.20446
0.041639,0.20635
0.041936,0.20825
0.042234,0.21016
0.042531,0.21207
0.042828,0.21399
0.043126,0.21592
0.043423,0.21786
0.043721,0.2198
0.044018,0.22175
0.044316,0.22371
0.044613,0.22568
0.04491,0.22766
0.045208,0.22964
0.045505,0.23163
0.045803,0.23363
0.0461,0.23564
0.046397,0.23766
0.046695,0.23968
0.046992,0.24172
0.04729,0.24376
0.047587,0.24581
0.047885,0.24787
0.048182,0.24993
0.048479,0.25201
0.048777,0.25409
0.049074,0.25619
0.049372,0.25829
0.049669,0.2604
0.049967,0.26252
0.050264,0.26465
0.050561,0.26679
0.050859,0.26893
0.051156,0.27109
0.051454,0.27325
0.051751,0.27543
0.052048,0.27761
0.052346,0.2798
0.052643,0.282
0.052941,0.28422
0.053238,0.28644
0.053536,0.28867
0.053833,0.29091
0.05413,0.29316
0.054428,0.29542
0.054725,0.29769
0.055023,0.29997
0.05532,0.30226
0.055618,0.30456
0.055915,0.30687
0.056212,0.30919
0.05651,0.31152
0.056807,0.31386
0.057105,0.31621
0.057402,0.31857
0.057699,0.32094
0.057997,0.32332
0.058294,0.32571
0.058592,0.32812
0.058889,0.33053
0.059187,0.33296
0.059484,0.33539
0.059781,0.33784
0.060079,0.3403
0.060376,0.34277
0.060674,0.34525
0.060971,0.34774
0.061268,0.35025
0.061566,0.35276
0.061863,0.35529
0.062161,0.35782
0.062458,0.36037
0.062756,0.36294
0.063053,0.36551
0.06335,0.36809
0.063648,0.37069
0.063945,0.3733
0.064243,0.37592
0.06454,0.37856
0.064838,0.3812
0.065135,0.38386
0.065432,0.38653
0.06573,0.38922
0.066027,0.39191
0.066325,0.39462
0.066622,0.39735
0.066919,0.40008
0.067217,0.40283
0.067514,0.40415
0.067812,0.40486
0.068109,0.40556
0.068407,0.40627
0.068704,0.40698
0.069001,0.40769
0.069299,0.4084
0.069596,0.40911
0.069894,0.40982
0.070191,0.41054
0.070489,0.41125
0.070786,0.41197
0.071083,0.41268
0.071381,0.4134
0.071678,0.41412
0.071976,0.41484
0.072273,0.41556
0.07257,0.41628
0.072868,0.417
0.073165,0.41772
0.073463,0.41844
0.07376,0.41917
0.074058,0.41989
0.074355,0.42062
0.074652,0.42134
0.07495,0.42207
0.075247,0.4228
0.075545,0.42353
0.075842,0.42426
0.076139,0.42499
0.076437,0.42572
0.076734,0.42646
0.077032,0.42719
0.077329,0.42793
0.077627,0.42866
0.077924,0.4294
0.078221,0.43014
0.078519,0.43087
0.078816,0.43161
0.079114,0.43235
0.079411,0.4331
0.079709,0.43384
0.080006,0.43458
0.080303,0.43533
0.080601,0.43607
0.080898,0.43682
0.081196,0.43756
0.081493,0.43831
0.08179,0.43906
0.082088,0.43981
0.082385,0.44056
0.082683,0.44131
0.08298,0.44207
0.083278,0.44282
0.083575,0.44357
0.083872,0.44433
0.08417,0.44509
0.084467,0.44584
0.084765,0.4466
0.085062,0.44736
0.085359,0.44812
0.085657,0.44888
0.085954,0.44965
0.086252,0.45041
0.086549,0.45117
0.086847,0.45194
0.087144,0.4527
0.087441,0.45347
0.087739,0.45424
0.088036,0.45501
0.088334,0.45578
0.088631,0.45655
0.088929,0.45732
0.089226,0.4581
0.089523,0.45887
0.089821,0.45964
0.090118,0.46042
0.090416,0.4612
0.090713,0.46198
0.09101,0.46275
0.091308,0.46353
0.091605,0.46432
0.091903,0.4651
0.0922,0.46588
0.092498,0.46667
0.092795,0.46745
0.093092,0.46824
0.09339,0.46902
0.093687,0.46981
0.093985,0.4706
0.094282,0.47139
0.09458,0.47218
0.094877,0.47297
0.095174,0.47377
0.095472,0.47456
0.095769,0.47536
0.096067,0.47615
0.096364,0.47695
0.096661,0.47775
0.096959,0.47855
0.097256,0.47935
0.097554,0.48015
0.097851,0.48095
0.098149,0.48176
0.098446,0.48256
0.098743,0.48337
0.099041,0.48418
0.099338,0.48498
0.099636,0.48579
0.099933,0.4866
0.10023,0.48741
0.10053,0.48823
0.10083,0.48904
0.10112,0.48985
0.10142,0.49067
0.10172,0.49149
0.10202,0.4923
0.10231,0.49312
0.10261,0.49394
0.10291,0.49476
0.1032,0.49559
0.1035,0.49641
0.1038,0.49723
0.1041,0.49806
0.10439,0.49888
0.10469,0.49971
0.10499,0.50054
0.10529,0.50137
0.10558,0.5022
0.10588,0.50303
0.10618,0.50386
0.10648,0.5047
0.10677,0.50553
0.10707,0.50637
0.10737,0.50721
0.10767,0.50805
0.10796,0.50889
0.10826,0.50973
0.10856,0.51057
0.10886,0.51141
0.10915,0.51225
0.10945,0.5131
0.10975,0.51395
0.11005,0.51479
0.11034,0.51564
0.11064,0.51649
0.11094,0.51734
0.11124,0.5182
0.11153,0.51905
0.11183,0.5199
0.11213,0.52076
0.11242,0.52162
0.11272,0.52247
0.11302,0.52333
0.11332,0.52419
0.11361,0.52505
0.11391,0.52592
0.11421,0.52678
0.11451,0.52764
0.1148,0.52851
0.1151,0.52938
0.1154,0.53025
0.1157,0.53112
0.11599,0.53199
0.11629,0.53286
0.11659,0.53373
0.11689,0.53461
0.11718,0.53548
0.11748,0.53636
0.11778,0.53724
0.11808,0.53812
0.11837,0.539
0.11867,0.53988
0.11897,0.54076
0.11927,0.54164
0.11956,0.54253
0.11986,0.54342
0.12016,0.5443
0.12046,0.54519
0.12075,0.54608
0.12105,0.54697
0.12135,0.54787
0.12164,0.54876
0.12194,0.54965
0.12224,0.55055
0.12254,0.55145
0.12283,0.55235
0.12313,0.55325
0.12343,0.55415
0.12373,0.55505
0.12402,0.55595
0.12432,0.55686
0.12462,0.55776
0.12492,0.55867
0.12521,0.55958
0.12551,0.56049
0.12581,0.5614
0.12611,0.56231
0.1264,0.56323
0.1267,0.56414
0.127,0.56506
0.1273,0.56598
0.12759,0.5669
0.12789,0.56782
0.12819,0.56874
0.12849,0.56966
0.12878,0.57058
0.12908,0.57151
0.12938,0.57244
0.12968,0.57336
0.12997,0.57429
0.13027,0.57522
0.13057,0.57616
0.13086,0.57709
0.13116,0.57802
0.13146,0.57896
0.13176,0.5799
0.13205,0.58084
0.13235,0.58178
0.13265,0.58272
0.13295,0.58366
0.13324,0.5846
0.13354,0.58555
0.13384,0.58649
0.13414,0.58744
0.13443,0.58839
0.13473,0.58934
0.13503,0.59029
0.13533,0.59125
0.13562,0.5922
0.13592,0.59316
0.13622,0.59412
0.13652,0.59507
0.13681,0.59603
0.13711,0.597
0.13741,0.59796
0.13771,0.59892
0.138,0.59989
0.1383,0.60085
0.1386,0.60182
0.1389,0.60279
0.13919,0.60376
0.13949,0.60474
0.13979,0.60571
0.14008,0.60669
0.14038,0.60766
0.14068,0.60864
0.14098,0.60962
0.14127,0.6106
0.14157,0.61158
0.14187,0.61257
0.14217,0.61355
0.14246,0.61454
0.14276,0.61553
0.14306,0.61652
0.14336,0.61751
0.14365,0.6185
0.14395,0.61949
0.14425,0.62049
0.14455,0.62149
0.14484,0.62249
0.14514,0.62348
0.14544,0.62449
0.14574,0.62549
0.14603,0.62649
0.14633,0.6275
0.14663,0.62851
0.14693,0.62951
0.14722,0.63052
0.14752,0.63154
0.14782,0.63255
0.14812,0.63356
0.14841,0.63458
0.14871,0.6356
0.14901,0.63661
0.1493,0.63764
0.1496,0.63866
0.1499,0.63968
0.1502,0.64071
0.15049,0.64173
0.15079,0.64276
0.15109,0.64379
0.15139,0.64482
0.15168,0.64585
0.15198,0.64689
0.15228,0.64792
0.15258,0.64896
0.15287,0.65
0.15317,0.65104
0.15347,0.65208
0.15377,0.65312
0.15406,0.65417
0.15436,0.65522
0.15466,0.65626
0.15496,0.65731
0.15525,0.65836
0.15555,0.65942
0.15585,0.66047
0.15615,0.66153
0.15644,0.66259
0.15674,0.66364
0.15704,0.66471
0.15734,0.66577
0.15763,0.66683
0.15793,0.6679
0.15823,0.66896
0.15852,0.67003
0.15882,0.6711
0.15912,0.67217
0.15942,0.67325
0.15971,0.67432
0.16001,0.6754
0.16031,0.67648
0.16061,0.67756
0.1609,0.67864
0.1612,0.67972
0.1615,0.68081
0.1618,0.6819
0.16209,0.68298
0.16239,0.68407
0.16269,0.68517
0.16299,0.68626
0.16328,0.68735
0.16358,0.68845
0.16388,0.68955
0.16418,0.69065
0.16447,0.69175
0.16477,0.69285
0.16507,0.69396
0.16537,0.69507
0.16566,0.69617
0.16596,0.69728
0.16626,0.6984
0.16656,0.69951
0.16685,0.70063
0.16715,0.70174
0.16745,0.70286
0.16774,0.70398
0.16804,0.7051
0.16834,0.70623
0.16864,0.70735
0.16893,0.70848
0.16923,0.70961
0.16953,0.71074
0.16983,0.71187
0.17012,0.71301
0.17042,0.71414
0.17072,0.71528
0.17102,0.71642
0.17131,0.71756
0.17161,0.71871
0.17191,0.71985
0.17221,0.721
0.1725,0.72215
0.1728,0.7233
0.1731,0.72445
0.1734,0.7256
0.17369,0.72676
0.17399,0.72792
0.17429,0.72908
0.17459,0.73024
0.17488,0.7314
0.17518,0.73257
0.17548,0.73373
0.17578,0.7349
0.17607,0.73607
0.17637,0.73707
0.17667,0.73719
0.17696,0.73731
0.17726,0.73743
0.17756,0.73755
0.17786,0.73767
0.17815,0.73778
0.17845,0.7379
0.17875,0.73802
0.17905,0.73814
0.17934,0.73826
0.17964,0.73838
0.17994,0.7385
0.18024,0.73862
0.18053,0.73873
0.18083,0.73885
0.18113,0.73897
0.18143,0.73909
0.18172,0.73921
0.18202,0.73933
0.18232,0.73945
0.18262,0.73957
0.18291,0.73968
0.18321,0.7398
0.18351,0.73992
0.18381,0.74004
0.1841,0.74016
0.1844,0.74028
0.1847,0.7404
0.185,0.74052
0.18529,0.74064
0.18559,0.74075
0.18589,0.74087
0.18618,0.74099
0.18648,0.74111
0.18678,0.74123
0.18708,0.74135
0.18737,0.74147
0.18767,0.74159
0.18797,0.74171
0.18827,0.74183
0.18856,0.74195
0.18886,0.74207
0.18916,0.74218
0.18946,0.7423
0.18975,0.74242
0.19005,0.74254
0.19035,0.74266
0.19065,0.74278
0.19094,0.7429
0.19124,0.74302
0.19154,0.74314
0.19184,0.74326
0.19213,0.74338
0.19243,0.7435
0.19273,0.74362
0.19303,0.74374
0.19332,0.74386
0.19362,0.74398
0.19392,0.7441
0.19422,0.74422
0.19451,0.74433
0.19481,0.74445
0.19511,0.74457
0.1954,0.74469
0.1957,0.74481
0.196,0.74493
0.1963,0.74505
0.19659,0.74517
0.19689,0.74529
0.19719,0.74541
0.19749,0.74553
0.19778,0.74565
0.19808,0.74577
0.19838,0.74589
0.19868,0.74601
0.19897,0.74613
0.19927,0.74625
0.19957,0.74637
0.19987,0.74649
0.20016,0.74661
0.20046,0.74673
0.20076,0.74685
0.20106,0.74697
0.20135,0.74709
0.20165,0.74721
0.20195,0.74733
0.20225,0.74745
0.20254,0.74757
0.20284,0.74769
0.20314,0.74781
0.20344,0.74793
0.20373,0.74805
0.20403,0.74817
0.20433,0.74829
0.20462,0.74841
0.20492,0.74853
0.20522,0.74865
0.20552,0.74877
0.20581,0.74889
0.20611,0.74901
0.20641,0.74914
0.20671,0.74926
0.207,0.74938
0.2073,0.7495
0.2076,0.74962
0.2079,0.74974
0.20819,0.74986
0.20849,0.74998
0.20879,0.7501
0.20909,0.75022
0.20938,0.75034
0.20968,0.75046
0.20998,0.75058
0.21028,0.7507
0.21057,0.75082
0.21087,0.75094
0.21117,0.75106
0.21147,0.75118
0.21176,0.75131
0.21206,0.75143
0.21236,0.75155
0.21266,0.75167
0.21295,0.75179
0.21325,0.75191
0.21355,0.75203
0.21384,0.75215
0.21414,0.75227
0.21444,0.75239
0.21474,0.75251
0.21503,0.75263
0.21533,0.75276
0.21563,0.75288
0.21593,0.753
0.21622,0.75312
0.21652,0.75324
0.21682,0.75336
0.21712,0.75348
0.21741,0.7536
0.21771,0.75372
0.21801,0.75385
0.21831,0.75397
0.2186,0.75409
0.2189,0.75421
0.2192,0.75433
0.2195,0.75445
0.21979,0.75457
0.22009,0.75469
0.22039,0.75482
0.22069,0.75494
0.22098,0.75506
0.22128,0.75518
0.22158,0.7553
0.22188,0.75542
0.22217,0.75554
0.22247,0.75566
0.22277,0.75579
0.22306,0.75591
0.22336,0.75603
0.22366,0.75615
0.22396,0.75627
0.22425,0.75639
0.22455,0.75652
0.22485,0.75664
0.22515,0.75676
0.22544,0.75688
0.22574,0.757
0.22604,0.75712
0.22634,0.75725
0.22663,0.75737
0.22693,0.75749
0.22723,0.75761
0.22753,0.75773
0.22782,0.75785
0.22812,0.75798
0.22842,0.7581
0.22872,0.75822
0.22901,0.75834
0.22931,0.75846
0.22961,0.75859
0.22991,0.75871
0.2302,0.75883
0.2305,0.75895
0.2308,0.75907
0.2311,0.75919
0.23139,0.75932
0.23169,0.75944
0.23199,0.75956
0.23228,0.75968
0.23258,0.75981
0.23288,0.75993
0.23318,0.76005
0.23347,0.76017
0.23377,0.76029
0.23407,0.76042
0.23437,0.76054
0.23466,0.76066
0.23496,0.76078
0.23526,0.76091
0.23556,0.76103
0.23585,0.76115
0.23615,0.76127
0.23645,0.76139
0.23675,0.76152
0.23704,0.76164
0.23734,0.76176
0.23764,0.76188
0.23794,0.76201
0.23823,0.76213
0.23853,0.76225
0.23883,0.76237
0.23913,0.7625
0.23942,0.76262
0.23972,0.76274
0.24002,0.76286
0.24032,0.76299
0.24061,0.76311
0.24091,0.76323
0.24121,0.76335
0.2415,0.76348
0.2418,0.7636
0.2421,0.76372
0.2424,0.76385
0.24269,0.76397
0.24299,0.76409
0.24329,0.76421
0.24359,0.76434
0.24388,0.76446
0.24418,0.76458
0.24448,0.76471
0.24478,0.76483
0.24507,0.76495
0.24537,0.76507
0.24567,0.7652
0.24597,0.76532
0.24626,0.76544
0.24656,0.76557
0.24686,0.76569
0.24716,0.76581
0.24745,0.76594
0.24775,0.76606
0.24805,0.76618
0.24835,0.76631
0.24864,0.76643
0.24894,0.76655
0.24924,0.76667
0.24954,0.7668
0.24983,0.76692
0.25013,0.76704
0.25043,0.76717
0.25072,0.76729
0.25102,0.76741
0.25132,0.76754
0.25162,0.76766
0.25191,0.76778
0.25221,0.76791
0.25251,0.76803
0.25281,0.76816
0.2531,0.76828
0.2534,0.7684
0.2537,0.76853
0.254,0.76865
0.25429,0.76877
0.25459,0.7689
0.25489,0.76902
0.25519,0.76914
0.25548,0.76927
0.25578,0.76939
0.25608,0.76951
0.25638,0.76964
0.25667,0.76976
0.25697,0.76989
0.25727,0.77001
0.25757,0.77013
0.25786,0.77026
0.25816,0.77038
0.25846,0.7705
0.25876,0.77063
0.25905,0.77075
0.25935,0.77088
0.25965,0.771
0.25994,0.77112
0.26024,0.77125
0.26054,0.77137
0.26084,0.7715
0.26113,0.77162
0.26143,0.77174
0.26173,0.77187
0.26203,0.77199
0.26232,0.77212
0.26262,0.77224
0.26292,0.77236
0.26322,0.77249
0.26351,0.77261
0.26381,0.77274
0.26411,0.77286
0.26441,0.77299
0.2647,0.77311
0.265,0.77323
0.2653,0.77336
0.2656,0.77348
0.26589,0.77361
0.26619,0.77373
0.26649,0.77386
0.26679,0.77398
0.26708,0.7741
0.26738,0.77423
0.26768,0.77435
0.26798,0.77448
0.26827,0.7746
0.26857,0.77473
0.26887,0.77485
0.26916,0.77498
0.26946,0.7751
0.26976,0.77523
0.27006,0.77535
0.27035,0.77548
0.27065,0.7756
0.27095,0.77572
0.27125,0.77585
0.27154,0.77597
0.27184,0.7761
0.27214,0.77622
0.27244,0.77635
0.27273,0.77647
0.27303,0.7766
0.27333,0.77672
0.27363,0.77685
0.27392,0.77697
0.27422,0.7771
0.27452,0.77722
0.27482,0.77735
0.27511,0.77747
0.27541,0.7776
0.27571,0.77772
0.27601,0.77785
0.2763,0.77797
0.2766,0.7781
0.2769,0.77822
0.2772,0.77835
0.27749,0.77847
0.27779,0.7786
0.27809,0.77872
0.27838,0.77885
0.27868,0.77897
0.27898,0.7791
0.27928,0.77922
0.27957,0.77935
0.27987,0.77947
0.28017,0.7796
0.28047,0.77973
0.28076,0.77985
0.28106,0.77998
0.28136,0.7801
0.28166,0.78023
0.28195,0.78035
0.28225,0.78048
0.28255,0.7806
0.28285,0.78073
0.28314,0.78085
0.28344,0.78098
0.28374,0.78111
0.28404,0.78123
0.28433,0.78136
0.28463,0.78148
0.28493,0.78161
0.28523,0.78173
0.28552,0.78186
0.28582,0.78199
0.28612,0.78211
0.28642,0.78224
0.28671,0.78236
0.28701,0.78249
0.28731,0.78261
0.2876,0.78274
0.2879,0.78287
0.2882,0.78299
0.2885,0.78312
0.28879,0.78324
0.28909,0.78337
0.28939,0.7835
0.28969,0.78362
0.28998,0.78375
0.29028,0.78387
0.29058,0.784
0.29088,0.78413
0.29117,0.78425
0.29147,0.78438
0.29177,0.7845
0.29207,0.78463
0.29236,0.78476
0.29266,0.78488
0.29296,0.78501
0.29326,0.78514
0.29355,0.78526
0.29385,0.78539
0.29415,0.78551
0.29445,0.78564
0.29474,0.78577
0.29504,0.78589
0.29534,0.78601
0.29564,0.78601
0.29593,0.78601
0.29623,0.78601
0.29653,0.78601
0.29682,0.78601
0.29712,0.78601
0.29742,0.78601


==> img/Data/viperLines/test/perfImprovLine-Canneal-BOA-5.csv <==
0,0.21734
0.00029742,0.00086892
0.00059484,0.0029105
0.00089226,0.0049632
0.0011897,0.0070272
0.0014871,0.0091026
0.0017845,0.011189
0.0020819,0.013288
0.0023794,0.015398
0.0026768,0.017519
0.0029742,0.019653
0.0032716,0.021798
0.003569,0.023956
0.0038665,0.026126
0.0041639,0.028308
0.0044613,0.030502
0.0047587,0.032708
0.0050561,0.034928
0.0053536,0.03716
0.005651,0.039404
0.0059484,0.041662
0.0062458,0.043932
0.0065432,0.046216
0.0068407,0.048513
0.0071381,0.050823
0.0074355,0.053147
0.0077329,0.055484
0.0080303,0.057835
0.0083278,0.0602
0.0086252,0.062578
0.0089226,0.064971
0.00922,0.067378
0.0095174,0.069799
0.0098149,0.072235
0.010112,0.074685
0.01041,0.07715
0.010707,0.079629
0.011005,0.082124
0.011302,0.084634
0.011599,0.087159
0.011897,0.089699
0.012194,0.092255
0.012492,0.094826
0.012789,0.097414
0.013086,0.10002
0.013384,0.10264
0.013681,0.10527
0.013979,0.10792
0.014276,0.11059
0.014574,0.11328
0.014871,0.11598
0.015168,0.1187
0.015466,0.12144
0.015763,0.12419
0.016061,0.12696
0.016358,0.12975
0.016656,0.13256
0.016953,0.13538
0.01725,0.13822
0.017548,0.14108
0.017845,0.14396
0.018143,0.14686
0.01844,0.14978
0.018737,0.15272
0.019035,0.15567
0.019332,0.15865
0.01963,0.16164
0.019927,0.16466
0.020225,0.16769
0.020522,0.17075
0.020819,0.17382
0.021117,0.17692
0.021414,0.18004
0.021712,0.18317
0.022009,0.18633
0.022306,0.18952
0.022604,0.19272
0.022901,0.19594
0.023199,0.19919
0.023496,0.20246
0.023794,0.20575
0.024091,0.20907
0.024388,0.2124
0.024686,0.21577
0.024983,0.21915
0.025281,0.22256
0.025578,0.22599
0.025876,0.22945
0.026173,0.23293
0.02647,0.23644
0.026768,0.23997
0.027065,0.24353
0.027363,0.24711
0.02766,0.25072
0.027957,0.25436
0.028255,0.25802
0.028552,0.26171
0.02885,0.26543
0.029147,0.26917
0.029445,0.27294
0.029742,0.27674
0.030039,0.28057
0.030337,0.28443
0.030634,0.28831
0.030932,0.29223
0.031229,0.29617
0.031527,0.30015
0.031824,0.30416
0.032121,0.30819
0.032419,0.31226
0.032716,0.31636
0.033014,0.32049
0.033311,0.32231
0.033608,0.32414
0.033906,0.32597
0.034203,0.32781
0.034501,0.32965
0.034798,0.3315
0.035096,0.33336
0.035393,0.33522
0.03569,0.33709
0.035988,0.33897
0.036285,0.34085
0.036583,0.34274
0.03688,0.34464
0.037177,0.34654
0.037475,0.34845
0.037772,0.35037
0.03807,0.35229
0.038367,0.35422
0.038665,0.35615
0.038962,0.3581
0.039259,0.36005
0.039557,0.362
0.039854,0.36397
0.040152,0.36594
0.040449,0.36791
0.040747,0.3699
0.041044,0.37189
0.041341,0.37389
0.041639,0.37589
0.041936,0.37791
0.042234,0.37993
0.042531,0.38195
0.042828,0.38399
0.043126,0.38603
0.043423,0.38808
0.043721,0.39014
0.044018,0.3922
0.044316,0.39427
0.044613,0.39635
0.04491,0.39844
0.045208,0.40053
0.045505,0.40264
0.045803,0.40475
0.0461,0.40686
0.046397,0.40899
0.046695,0.41112
0.046992,0.41327
0.04729,0.41541
0.047587,0.41757
0.047885,0.41974
0.048182,0.42191
0.048479,0.42409
0.048777,0.42628
0.049074,0.42848
0.049372,0.43069
0.049669,0.4329
0.049967,0.43512
0.050264,0.43735
0.050561,0.43959
0.050859,0.44184
0.051156,0.4441
0.051454,0.44636
0.051751,0.44864
0.052048,0.45092
0.052346,0.45321
0.052643,0.45551
0.052941,0.45782
0.053238,0.46014
0.053536,0.46246
0.053833,0.4648
0.05413,0.46714
0.054428,0.4695
0.054725,0.47186
0.055023,0.47423
0.05532,0.47661
0.055618,0.479
0.055915,0.4814
0.056212,0.48381
0.05651,0.48623
0.056807,0.48866
0.057105,0.4911
0.057402,0.49254
0.057699,0.49399
0.057997,0.49544
0.058294,0.49689
0.058592,0.49835
0.058889,0.49981
0.059187,0.50128
0.059484,0.50275
0.059781,0.50422
0.060079,0.50569
0.060376,0.50717
0.060674,0.50865
0.060971,0.51014
0.061268,0.51163
0.061566,0.51312
0.061863,0.51461
0.062161,0.51611
0.062458,0.51762
0.062756,0.51912
0.063053,0.52063
0.06335,0.52215
0.063648,0.52367
0.063945,0.52519
0.064243,0.52671
0.06454,0.52824
0.064838,0.52977
0.065135,0.53131
0.065432,0.53285
0.06573,0.53439
0.066027,0.53594
0.066325,0.53749
0.066622,0.53904
0.066919,0.5406
0.067217,0.54216
0.067514,0.54373
0.067812,0.5453
0.068109,0.54687
0.068407,0.54845
0.068704,0.55003
0.069001,0.55161
0.069299,0.5532
0.069596,0.55479
0.069894,0.55639
0.070191,0.55799
0.070489,0.5596
0.070786,0.5612
0.071083,0.56282
0.071381,0.56443
0.071678,0.56605
0.071976,0.56768
0.072273,0.56931
0.07257,0.57094
0.072868,0.57257
0.073165,0.57422
0.073463,0.57586
0.07376,0.57751
0.074058,0.57916
0.074355,0.58082
0.074652,0.58248
0.07495,0.58414
0.075247,0.58581
0.075545,0.58749
0.075842,0.58916
0.076139,0.59085
0.076437,0.59221
0.076734,0.59355
0.077032,0.59489
0.077329,0.59624
0.077627,0.59758
0.077924,0.59893
0.078221,0.60028
0.078519,0.60164
0.078816,0.603
0.079114,0.60436
0.079411,0.60572
0.079709,0.60708
0.080006,0.60845
0.080303,0.60982
0.080601,0.6112
0.080898,0.61257
0.081196,0.61395
0.081493,0.61534
0.08179,0.61672
0.082088,0.61811
0.082385,0.6195
0.082683,0.62089
0.08298,0.62229
0.083278,0.62369
0.083575,0.62509
0.083872,0.6265
0.08417,0.62791
0.084467,0.62932
0.084765,0.63073
0.085062,0.63215
0.085359,0.63357
0.085657,0.63499
0.085954,0.63641
0.086252,0.63784
0.086549,0.63927
0.086847,0.64071
0.087144,0.64215
0.087441,0.64359
0.087739,0.64503
0.088036,0.64648
0.088334,0.64792
0.088631,0.64938
0.088929,0.65083
0.089226,0.65229
0.089523,0.65375
0.089821,0.65522
0.090118,0.65668
0.090416,0.65815
0.090713,0.65963
0.09101,0.6611
0.091308,0.66258
0.091605,0.66407
0.091903,0.66555
0.0922,0.66704
0.092498,0.66853
0.092795,0.67003
0.093092,0.67153
0.09339,0.67303
0.093687,0.67454
0.093985,0.67604
0.094282,0.67756
0.09458,0.67907
0.094877,0.68059
0.095174,0.68211
0.095472,0.68363
0.095769,0.68516
0.096067,0.68669
0.096364,0.68823
0.096661,0.68976
0.096959,0.6913
0.097256,0.69285
0.097554,0.6944
0.097851,0.69595
0.098149,0.6975
0.098446,0.69906
0.098743,0.70062
0.099041,0.70218
0.099338,0.70375
0.099636,0.70532
0.099933,0.70689
0.10023,0.70847
0.10053,0.71005
0.10083,0.71164
0.10112,0.71323
0.10142,0.71482
0.10172,0.71641
0.10202,0.71801
0.10231,0.71961
0.10261,0.72122
0.10291,0.72283
0.1032,0.72444
0.1035,0.72606
0.1038,0.72767
0.1041,0.7293
0.10439,0.73092
0.10469,0.73255
0.10499,0.73419
0.10529,0.73583
0.10558,0.73747
0.10588,0.73911
0.10618,0.74076
0.10648,0.74241
0.10677,0.74407
0.10707,0.74573
0.10737,0.74739
0.10767,0.74906
0.10796,0.75073
0.10826,0.7524
0.10856,0.75408
0.10886,0.75576
0.10915,0.75745
0.10945,0.75914
0.10975,0.76083
0.11005,0.76253
0.11034,0.76423
0.11064,0.76593
0.11094,0.76764
0.11124,0.76935
0.11153,0.77107
0.11183,0.77279
0.11213,0.77354
0.11242,0.77386
0.11272,0.77418
0.11302,0.7745
0.11332,0.77482
0.11361,0.77513
0.11391,0.77545
0.11421,0.77577
0.11451,0.77609
0.1148,0.77641
0.1151,0.77673
0.1154,0.77704
0.1157,0.77736
0.11599,0.77768
0.11629,0.778
0.11659,0.77832
0.11689,0.77864
0.11718,0.77896
0.11748,0.77928
0.11778,0.7796
0.11808,0.77992
0.11837,0.78024
0.11867,0.78056
0.11897,0.78088
0.11927,0.7812
0.11956,0.78152
0.11986,0.78184
0.12016,0.78216
0.12046,0.78249
0.12075,0.78281
0.12105,0.78313
0.12135,0.78345
0.12164,0.78377
0.12194,0.78409
0.12224,0.78441
0.12254,0.78474
0.12283,0.78506
0.12313,0.78538
0.12343,0.7857
0.12373,0.78603
0.12402,0.78635
0.12432,0.78667
0.12462,0.787
0.12492,0.78732
0.12521,0.78764
0.12551,0.78796
0.12581,0.78829
0.12611,0.78861
0.1264,0.78894
0.1267,0.78926
0.127,0.78958
0.1273,0.78991
0.12759,0.79023
0.12789,0.79056
0.12819,0.79088
0.12849,0.79121
0.12878,0.79153
0.12908,0.79186
0.12938,0.79218
0.12968,0.79251
0.12997,0.79283
0.13027,0.79316
0.13057,0.79348
0.13086,0.79381
0.13116,0.79414
0.13146,0.79446
0.13176,0.79479
0.13205,0.79511
0.13235,0.79544
0.13265,0.79577
0.13295,0.7961
0.13324,0.79642
0.13354,0.79675
0.13384,0.79708
0.13414,0.7974
0.13443,0.79773
0.13473,0.79806
0.13503,0.79839
0.13533,0.79872
0.13562,0.79904
0.13592,0.79937
0.13622,0.7997
0.13652,0.80003
0.13681,0.80036
0.13711,0.80069
0.13741,0.80101
0.13771,0.80134
0.138,0.80167
0.1383,0.802
0.1386,0.80233
0.1389,0.80266
0.13919,0.80299
0.13949,0.80332
0.13979,0.80365
0.14008,0.80398
0.14038,0.80431
0.14068,0.80464
0.14098,0.80497
0.14127,0.8053
0.14157,0.80563
0.14187,0.80597
0.14217,0.8063
0.14246,0.80663
0.14276,0.80696
0.14306,0.80729
0.14336,0.80762
0.14365,0.80796
0.14395,0.80829
0.14425,0.80862
0.14455,0.80895
0.14484,0.80928
0.14514,0.80962
0.14544,0.80995
0.14574,0.81028
0.14603,0.81062
0.14633,0.81095
0.14663,0.81128
0.14693,0.81162
0.14722,0.81195
0.14752,0.81228
0.14782,0.81262
0.14812,0.81295
0.14841,0.81328
0.14871,0.81362
0.14901,0.81395
0.1493,0.81429
0.1496,0.81462
0.1499,0.81496
0.1502,0.81529
0.15049,0.81563
0.15079,0.81596
0.15109,0.8163
0.15139,0.81663
0.15168,0.81697
0.15198,0.81731
0.15228,0.81764
0.15258,0.81798
0.15287,0.81831
0.15317,0.81865
0.15347,0.81899
0.15377,0.81932
0.15406,0.81966
0.15436,0.82
0.15466,0.82034
0.15496,0.82067
0.15525,0.82101
0.15555,0.82135
0.15585,0.82169
0.15615,0.82202
0.15644,0.82236
0.15674,0.8227
0.15704,0.82304
0.15734,0.82338
0.15763,0.82372
0.15793,0.82405
0.15823,0.82439
0.15852,0.82473
0.15882,0.82507
0.15912,0.82541
0.15942,0.82575
0.15971,0.82609
0.16001,0.82643
0.16031,0.82677
0.16061,0.82711
0.1609,0.82745
0.1612,0.82779
0.1615,0.82813
0.1618,0.82847
0.16209,0.82881
0.16239,0.82915
0.16269,0.8295
0.16299,0.82984
0.16328,0.83018
0.16358,0.83052
0.16388,0.83086
0.16418,0.8312
0.16447,0.83155
0.16477,0.83189
0.16507,0.83223
0.16537,0.83257
0.16566,0.83292
0.16596,0.83326
0.16626,0.8336
0.16656,0.83394
0.16685,0.83429
0.16715,0.83463
0.16745,0.83497
0.16774,0.83532
0.16804,0.83566
0.16834,0.83601
0.16864,0.83635
0.16893,0.83669
0.16923,0.83704
0.16953,0.83738
0.16983,0.83773
0.17012,0.83807
0.17042,0.83842
0.17072,0.83876
0.17102,0.83911
0.17131,0.83945
0.17161,0.8398
0.17191,0.84015
0.17221,0.84049
0.1725,0.84084
0.1728,0.84118
0.1731,0.84153
0.1734,0.84188
0.17369,0.84222
0.17399,0.84257
0.17429,0.84292
0.17459,0.84326
0.17488,0.84361
0.17518,0.84396
0.17548,0.84431
0.17578,0.84465
0.17607,0.845
0.17637,0.84535
0.17667,0.8457
0.17696,0.84605
0.17726,0.84639
0.17756,0.84674
0.17786,0.84709
0.17815,0.84744
0.17845,0.84779
0.17875,0.84814
0.17905,0.84849
0.17934,0.84884
0.17964,0.84919
0.17994,0.84954
0.18024,0.84989
0.18053,0.85024
0.18083,0.85059
0.18113,0.85094
0.18143,0.85129
0.18172,0.85164
0.18202,0.85199
0.18232,0.85234
0.18262,0.85269
0.18291,0.85305
0.18321,0.8534
0.18351,0.85375
0.18381,0.8541
0.1841,0.85445
0.1844,0.85481
0.1847,0.85516
0.185,0.85551
0.18529,0.85586
0.18559,0.85622
0.18589,0.85657
0.18618,0.85692
0.18648,0.85727
0.18678,0.85763
0.18708,0.85798
0.18737,0.85834
0.18767,0.85869
0.18797,0.85904
0.18827,0.8594
0.18856,0.85975
0.18886,0.86011
0.18916,0.86046
0.18946,0.86082
0.18975,0.86117
0.19005,0.86153
0.19035,0.86188
0.19065,0.86224
0.19094,0.86259
0.19124,0.86295
0.19154,0.8633
0.19184,0.86366
0.19213,0.86402
0.19243,0.86437
0.19273,0.86473
0.19303,0.86509
0.19332,0.86544
0.19362,0.8658
0.19392,0.86616
0.19422,0.86652
0.19451,0.86687
0.19481,0.86723
0.19511,0.86759
0.1954,0.86795
0.1957,0.8683
0.196,0.86866
0.1963,0.86902
0.19659,0.86938
0.19689,0.86974
0.19719,0.8701
0.19749,0.87046
0.19778,0.87082
0.19808,0.87118
0.19838,0.87153
0.19868,0.87189
0.19897,0.87225
0.19927,0.87261
0.19957,0.87297
0.19987,0.87334
0.20016,0.8737
0.20046,0.87406
0.20076,0.87442
0.20106,0.87478
0.20135,0.87514
0.20165,0.8755
0.20195,0.87586
0.20225,0.87622
0.20254,0.87659
0.20284,0.87695
0.20314,0.87731
0.20344,0.87767
0.20373,0.87803
0.20403,0.8784
0.20433,0.87876
0.20462,0.87912
0.20492,0.87949
0.20522,0.87985
0.20552,0.88021
0.20581,0.88058
0.20611,0.88094
0.20641,0.8813
0.20671,0.88167
0.207,0.88203
0.2073,0.8824
0.2076,0.88276
0.2079,0.88313
0.20819,0.88349
0.20849,0.88386
0.20879,0.88422
0.20909,0.88459
0.20938,0.88495
0.20968,0.88532
0.20998,0.88568
0.21028,0.88605
0.21057,0.88642
0.21087,0.88678
0.21117,0.88715
0.21147,0.88752
0.21176,0.88788
0.21206,0.88825
0.21236,0.88862
0.21266,0.88898
0.21295,0.88935
0.21325,0.88972
0.21355,0.89009
0.21384,0.89046
0.21414,0.89082
0.21444,0.89119
0.21474,0.89156
0.21503,0.89193
0.21533,0.8923
0.21563,0.89267
0.21593,0.89304
0.21622,0.89341
0.21652,0.89378
0.21682,0.89415
0.21712,0.89452
0.21741,0.89489
0.21771,0.89526
0.21801,0.89563
0.21831,0.896
0.2186,0.89637
0.2189,0.89674
0.2192,0.89711
0.2195,0.89748
0.21979,0.89785
0.22009,0.89822
0.22039,0.89859
0.22069,0.89897
0.22098,0.89934
0.22128,0.89971
0.22158,0.90008
0.22188,0.90046
0.22217,0.90083
0.22247,0.9012
0.22277,0.90157
0.22306,0.90195
0.22336,0.90232
0.22366,0.90269
0.22396,0.90307
0.22425,0.90344
0.22455,0.90382
0.22485,0.90419
0.22515,0.90457
0.22544,0.90494
0.22574,0.90531
0.22604,0.90569
0.22634,0.90606
0.22663,0.90644
0.22693,0.90682
0.22723,0.90719
0.22753,0.90757
0.22782,0.90794
0.22812,0.90832
0.22842,0.90869
0.22872,0.90907
0.22901,0.90945
0.22931,0.90982
0.22961,0.9102
0.22991,0.91058
0.2302,0.91096
0.2305,0.91133
0.2308,0.91171
0.2311,0.91209
0.23139,0.91247
0.23169,0.91285
0.23199,0.91322
0.23228,0.9136
0.23258,0.91398
0.23288,0.91436
0.23318,0.91474
0.23347,0.91512
0.23377,0.9155
0.23407,0.91588
0.23437,0.91626
0.23466,0.91664
0.23496,0.91702
0.23526,0.9174
0.23556,0.91778
0.23585,0.91816
0.23615,0.91854
0.23645,0.91892
0.23675,0.9193
0.23704,0.91968
0.23734,0.92006
0.23764,0.92045
0.23794,0.92083
0.23823,0.92121
0.23853,0.92159
0.23883,0.92197
0.23913,0.92236
0.23942,0.92274
0.23972,0.92312
0.24002,0.9235
0.24032,0.92389
0.24061,0.92427
0.24091,0.92465
0.24121,0.92504
0.2415,0.92542
0.2418,0.92581
0.2421,0.92619
0.2424,0.92658
0.24269,0.92696
0.24299,0.92734
0.24329,0.92773
0.24359,0.92811
0.24388,0.9285
0.24418,0.92889
0.24448,0.92927
0.24478,0.92966
0.24507,0.93004
0.24537,0.93043
0.24567,0.93082
0.24597,0.9312
0.24626,0.93159
0.24656,0.93198
0.24686,0.93236
0.24716,0.93275
0.24745,0.93314
0.24775,0.93353
0.24805,0.93391
0.24835,0.9343
0.24864,0.93469
0.24894,0.93508
0.24924,0.93547
0.24954,0.93586
0.24983,0.93624
0.25013,0.93663
0.25043,0.93702
0.25072,0.93741
0.25102,0.9378
0.25132,0.93819
0.25162,0.93858
0.25191,0.93897
0.25221,0.93936
0.25251,0.93975
0.25281,0.94014
0.2531,0.94053
0.2534,0.94093
0.2537,0.94132
0.254,0.94171
0.25429,0.9421
0.25459,0.94249
0.25489,0.94288
0.25519,0.94328
0.25548,0.94367
0.25578,0.94406
0.25608,0.94445
0.25638,0.94485
0.25667,0.94524
0.25697,0.94563
0.25727,0.94603
0.25757,0.94642
0.25786,0.94681
0.25816,0.94721
0.25846,0.9476
0.25876,0.948
0.25905,0.94839
0.25935,0.94878
0.25965,0.94918
0.25994,0.94957
0.26024,0.94997
0.26054,0.95037
0.26084,0.95076
0.26113,0.95116
0.26143,0.95155
0.26173,0.95195
0.26203,0.95235
0.26232,0.95274
0.26262,0.95314
0.26292,0.95354
0.26322,0.95393
0.26351,0.95433
0.26381,0.95473
0.26411,0.95513
0.26441,0.95552
0.2647,0.95592
0.265,0.95632
0.2653,0.95672
0.2656,0.95712
0.26589,0.95752
0.26619,0.95791
0.26649,0.95831
0.26679,0.95871
0.26708,0.95911
0.26738,0.95951
0.26768,0.95991
0.26798,0.96031
0.26827,0.96071
0.26857,0.96111
0.26887,0.96151
0.26916,0.96191
0.26946,0.96232
0.26976,0.96272
0.27006,0.96312
0.27035,0.96352
0.27065,0.96392
0.27095,0.96432
0.27125,0.96473
0.27154,0.96513
0.27184,0.96553
0.27214,0.96593
0.27244,0.96634
0.27273,0.96674
0.27303,0.96714
0.27333,0.96755
0.27363,0.96795
0.27392,0.96835
0.27422,0.96876
0.27452,0.96916
0.27482,0.96957
0.27511,0.96997
0.27541,0.97038
0.27571,0.97078
0.27601,0.97119
0.2763,0.97159
0.2766,0.972
0.2769,0.9724
0.2772,0.97281
0.27749,0.97321
0.27779,0.97362
0.27809,0.97403
0.27838,0.97443
0.27868,0.97484
0.27898,0.97525
0.27928,0.97566
0.27957,0.97606
0.27987,0.97647
0.28017,0.97688
0.28047,0.97729
0.28076,0.9777
0.28106,0.9781
0.28136,0.97851
0.28166,0.97892
0.28195,0.97933
0.28225,0.97974
0.28255,0.98015
0.28285,0.98056
0.28314,0.98097
0.28344,0.98138
0.28374,0.98179
0.28404,0.9822
0.28433,0.98261
0.28463,0.98302
0.28493,0.98343
0.28523,0.98384
0.28552,0.98425
0.28582,0.98467
0.28612,0.98508
0.28642,0.98549
0.28671,0.9859
0.28701,0.98631
0.28731,0.98673
0.2876,0.98714
0.2879,0.98755
0.2882,0.98797
0.2885,0.98838
0.28879,0.98879
0.28909,0.98921
0.28939,0.98962
0.28969,0.99003
0.28998,0.99045
0.29028,0.99086
0.29058,0.99128
0.29088,0.99169
0.29117,0.99211
0.29147,0.99252
0.29177,0.99294
0.29207,0.99335
0.29236,0.99377
0.29266,0.99419
0.29296,0.9946
0.29326,0.99502
0.29355,0.99544
0.29385,0.99585
0.29415,0.99627
0.29445,0.99669
0.29474,0.99711
0.29504,0.99752
0.29534,0.99794
0.29564,0.99836
0.29593,0.99878
0.29623,0.9992
0.29653,0.99961
0.29682,1
0.29712,1
0.29742,1


==> img/Data/viperLines/test/perfImprovLine-Canneal-BOA-Rand.csv <==
0,0.21734
0.00029742,0.00075073
0.00059484,0.0026728
0.00089226,0.0046048
0.0011897,0.0065468
0.0014871,0.0084989
0.0017845,0.010461
0.0020819,0.012433
0.0023794,0.014416
0.0026768,0.016409
0.0029742,0.018413
0.0032716,0.020427
0.003569,0.022451
0.0038665,0.024487
0.0041639,0.026533
0.0044613,0.02859
0.0047587,0.030658
0.0050561,0.032737
0.0053536,0.034827
0.005651,0.036929
0.0059484,0.039041
0.0062458,0.041166
0.0065432,0.043301
0.0068407,0.045449
0.0071381,0.047608
0.0074355,0.049778
0.0077329,0.051961
0.0080303,0.054156
0.0083278,0.056362
0.0086252,0.058581
0.0089226,0.060812
0.00922,0.063056
0.0095174,0.065312
0.0098149,0.067581
0.010112,0.069862
0.01041,0.072156
0.010707,0.074463
0.011005,0.076783
0.011302,0.079116
0.011599,0.081463
0.011897,0.083823
0.012194,0.086196
0.012492,0.088583
0.012789,0.090984
0.013086,0.093398
0.013384,0.095826
0.013681,0.098269
0.013979,0.10043
0.014276,0.10198
0.014574,0.10355
0.014871,0.10512
0.015168,0.10669
0.015466,0.10828
0.015763,0.10986
0.016061,0.11146
0.016358,0.11306
0.016656,0.11466
0.016953,0.11627
0.01725,0.11789
0.017548,0.11951
0.017845,0.12114
0.018143,0.12278
0.01844,0.12442
0.018737,0.12607
0.019035,0.12772
0.019332,0.12938
0.01963,0.13105
0.019927,0.13272
0.020225,0.1344
0.020522,0.13609
0.020819,0.13778
0.021117,0.13948
0.021414,0.14119
0.021712,0.1429
0.022009,0.14462
0.022306,0.14634
0.022604,0.14807
0.022901,0.14981
0.023199,0.15156
0.023496,0.15331
0.023794,0.15507
0.024091,0.15684
0.024388,0.15861
0.024686,0.16039
0.024983,0.16218
0.025281,0.16397
0.025578,0.16577
0.025876,0.16758
0.026173,0.16939
0.02647,0.17122
0.026768,0.17305
0.027065,0.17488
0.027363,0.17673
0.02766,0.17858
0.027957,0.18044
0.028255,0.18231
0.028552,0.18418
0.02885,0.18606
0.029147,0.18795
0.029445,0.18985
0.029742,0.19176
0.030039,0.19367
0.030337,0.19559
0.030634,0.19752
0.030932,0.19945
0.031229,0.2014
0.031527,0.20335
0.031824,0.20531
0.032121,0.20728
0.032419,0.20925
0.032716,0.21124
0.033014,0.21323
0.033311,0.21523
0.033608,0.21724
0.033906,0.21926
0.034203,0.22129
0.034501,0.22332
0.034798,0.22537
0.035096,0.22742
0.035393,0.22948
0.03569,0.23155
0.035988,0.23363
0.036285,0.23571
0.036583,0.23781
0.03688,0.23992
0.037177,0.24203
0.037475,0.24415
0.037772,0.24629
0.03807,0.24843
0.038367,0.25058
0.038665,0.25274
0.038962,0.25491
0.039259,0.25709
0.039557,0.25927
0.039854,0.26147
0.040152,0.26368
0.040449,0.2659
0.040747,0.26812
0.041044,0.27036
0.041341,0.27261
0.041639,0.27486
0.041936,0.27713
0.042234,0.27941
0.042531,0.28169
0.042828,0.28399
0.043126,0.2863
0.043423,0.28862
0.043721,0.29094
0.044018,0.29328
0.044316,0.29563
0.044613,0.29799
0.04491,0.30036
0.045208,0.30274
0.045505,0.30514
0.045803,0.30754
0.0461,0.30995
0.046397,0.31238
0.046695,0.31481
0.046992,0.31726
0.04729,0.31972
0.047587,0.32219
0.047885,0.32467
0.048182,0.32716
0.048479,0.32967
0.048777,0.33219
0.049074,0.33471
0.049372,0.33725
0.049669,0.33981
0.049967,0.34237
0.050264,0.34495
0.050561,0.34753
0.050859,0.35014
0.051156,0.35275
0.051454,0.35537
0.051751,0.35801
0.052048,0.36066
0.052346,0.36333
0.052643,0.366
0.052941,0.36869
0.053238,0.37139
0.053536,0.37411
0.053833,0.37684
0.05413,0.37958
0.054428,0.38234
0.054725,0.3851
0.055023,0.38789
0.05532,0.39068
0.055618,0.39349
0.055915,0.39632
0.056212,0.39916
0.05651,0.40201
0.056807,0.40487
0.057105,0.40775
0.057402,0.41065
0.057699,0.41356
0.057997,0.41648
0.058294,0.41942
0.058592,0.42238
0.058889,0.42534
0.059187,0.42833
0.059484,0.43133
0.059781,0.43434
0.060079,0.43737
0.060376,0.44042
0.060674,0.44348
0.060971,0.44656
0.061268,0.44965
0.061566,0.45276
0.061863,0.45588
0.062161,0.45902
0.062458,0.46218
0.062756,0.46536
0.063053,0.46855
0.06335,0.47176
0.063648,0.47498
0.063945,0.47822
0.064243,0.48148
0.06454,0.48476
0.064838,0.48806
0.065135,0.49137
0.065432,0.4947
0.06573,0.49804
0.066027,0.50141
0.066325,0.5048
0.066622,0.5082
0.066919,0.51162
0.067217,0.51506
0.067514,0.51852
0.067812,0.52199
0.068109,0.52549
0.068407,0.52901
0.068704,0.53254
0.069001,0.5361
0.069299,0.53967
0.069596,0.54327
0.069894,0.54688
0.070191,0.55052
0.070489,0.55417
0.070786,0.55785
0.071083,0.56155
0.071381,0.56527
0.071678,0.56901
0.071976,0.57277
0.072273,0.57655
0.07257,0.58035
0.072868,0.58147
0.073165,0.58235
0.073463,0.58324
0.07376,0.58413
0.074058,0.58502
0.074355,0.58591
0.074652,0.5868
0.07495,0.58769
0.075247,0.58858
0.075545,0.58948
0.075842,0.59037
0.076139,0.59127
0.076437,0.59217
0.076734,0.59307
0.077032,0.59397
0.077329,0.59487
0.077627,0.59578
0.077924,0.59668
0.078221,0.59759
0.078519,0.59849
0.078816,0.5994
0.079114,0.60031
0.079411,0.60122
0.079709,0.60214
0.080006,0.60305
0.080303,0.60396
0.080601,0.60488
0.080898,0.6058
0.081196,0.60671
0.081493,0.60763
0.08179,0.60855
0.082088,0.60948
0.082385,0.6104
0.082683,0.61132
0.08298,0.61225
0.083278,0.61318
0.083575,0.6141
0.083872,0.61503
0.08417,0.61596
0.084467,0.6169
0.084765,0.61783
0.085062,0.61876
0.085359,0.6197
0.085657,0.62064
0.085954,0.62158
0.086252,0.62252
0.086549,0.62346
0.086847,0.6244
0.087144,0.62534
0.087441,0.62629
0.087739,0.62723
0.088036,0.62818
0.088334,0.62913
0.088631,0.63008
0.088929,0.63103
0.089226,0.63198
0.089523,0.63294
0.089821,0.63389
0.090118,0.63485
0.090416,0.63581
0.090713,0.63677
0.09101,0.63773
0.091308,0.63869
0.091605,0.63965
0.091903,0.64062
0.0922,0.64158
0.092498,0.64255
0.092795,0.64352
0.093092,0.64449
0.09339,0.64546
0.093687,0.64644
0.093985,0.64741
0.094282,0.64839
0.09458,0.64936
0.094877,0.65034
0.095174,0.65132
0.095472,0.6523
0.095769,0.65328
0.096067,0.65427
0.096364,0.65525
0.096661,0.65624
0.096959,0.65723
0.097256,0.65822
0.097554,0.65921
0.097851,0.6602
0.098149,0.66119
0.098446,0.66219
0.098743,0.66318
0.099041,0.66418
0.099338,0.66518
0.099636,0.66618
0.099933,0.66718
0.10023,0.66819
0.10053,0.66919
0.10083,0.6702
0.10112,0.67121
0.10142,0.67221
0.10172,0.67323
0.10202,0.67424
0.10231,0.67525
0.10261,0.67627
0.10291,0.67728
0.1032,0.6783
0.1035,0.67932
0.1038,0.68034
0.1041,0.68136
0.10439,0.68239
0.10469,0.68341
0.10499,0.68444
0.10529,0.68546
0.10558,0.68649
0.10588,0.68753
0.10618,0.68856
0.10648,0.68959
0.10677,0.69063
0.10707,0.69166
0.10737,0.6927
0.10767,0.69374
0.10796,0.69478
0.10826,0.69583
0.10856,0.69687
0.10886,0.69792
0.10915,0.69896
0.10945,0.70001
0.10975,0.70106
0.11005,0.70212
0.11034,0.70317
0.11064,0.70423
0.11094,0.70528
0.11124,0.70634
0.11153,0.7074
0.11183,0.70846
0.11213,0.70952
0.11242,0.71059
0.11272,0.71165
0.11302,0.71272
0.11332,0.71379
0.11361,0.71486
0.11391,0.71593
0.11421,0.71701
0.11451,0.71808
0.1148,0.71916
0.1151,0.72024
0.1154,0.72132
0.1157,0.7224
0.11599,0.72348
0.11629,0.72457
0.11659,0.72565
0.11689,0.72674
0.11718,0.72783
0.11748,0.72892
0.11778,0.73002
0.11808,0.73111
0.11837,0.73221
0.11867,0.73331
0.11897,0.7344
0.11927,0.73551
0.11956,0.73661
0.11986,0.73771
0.12016,0.73882
0.12046,0.73993
0.12075,0.74104
0.12105,0.74215
0.12135,0.74326
0.12164,0.74437
0.12194,0.74549
0.12224,0.74661
0.12254,0.74773
0.12283,0.74885
0.12313,0.74997
0.12343,0.75109
0.12373,0.75222
0.12402,0.75335
0.12432,0.75448
0.12462,0.75561
0.12492,0.75674
0.12521,0.75788
0.12551,0.75901
0.12581,0.76015
0.12611,0.76129
0.1264,0.76243
0.1267,0.76357
0.127,0.76472
0.1273,0.76587
0.12759,0.76701
0.12789,0.76816
0.12819,0.76932
0.12849,0.77047
0.12878,0.77163
0.12908,0.77278
0.12938,0.77394
0.12968,0.7751
0.12997,0.77626
0.13027,0.77743
0.13057,0.77859
0.13086,0.77976
0.13116,0.78093
0.13146,0.7821
0.13176,0.78328
0.13205,0.78445
0.13235,0.78563
0.13265,0.78681
0.13295,0.78799
0.13324,0.78917
0.13354,0.79035
0.13384,0.79154
0.13414,0.79273
0.13443,0.79392
0.13473,0.79511
0.13503,0.7963
0.13533,0.7975
0.13562,0.79869
0.13592,0.79989
0.13622,0.80109
0.13652,0.80229
0.13681,0.8035
0.13711,0.8047
0.13741,0.80591
0.13771,0.80712
0.138,0.80833
0.1383,0.80955
0.1386,0.81076
0.1389,0.81198
0.13919,0.8132
0.13949,0.81442
0.13979,0.81564
0.14008,0.81687
0.14038,0.8181
0.14068,0.81933
0.14098,0.82056
0.14127,0.82179
0.14157,0.82302
0.14187,0.82426
0.14217,0.8255
0.14246,0.82674
0.14276,0.82798
0.14306,0.82923
0.14336,0.83047
0.14365,0.83172
0.14395,0.83297
0.14425,0.83423
0.14455,0.83548
0.14484,0.83674
0.14514,0.838
0.14544,0.83926
0.14574,0.84052
0.14603,0.84178
0.14633,0.84305
0.14663,0.84432
0.14693,0.84559
0.14722,0.84686
0.14752,0.84814
0.14782,0.84941
0.14812,0.85069
0.14841,0.85197
0.14871,0.85325
0.14901,0.85454
0.1493,0.85583
0.1496,0.85712
0.1499,0.85841
0.1502,0.8597
0.15049,0.86099
0.15079,0.86229
0.15109,0.86359
0.15139,0.86489
0.15168,0.8662
0.15198,0.8675
0.15228,0.86881
0.15258,0.87012
0.15287,0.87143
0.15317,0.87275
0.15347,0.87406
0.15377,0.87538
0.15406,0.8767
0.15436,0.87802
0.15466,0.87935
0.15496,0.88068
0.15525,0.88201
0.15555,0.88334
0.15585,0.88467
0.15615,0.88601
0.15644,0.88734
0.15674,0.88868
0.15704,0.89003
0.15734,0.89137
0.15763,0.89272
0.15793,0.89407
0.15823,0.89542
0.15852,0.89677
0.15882,0.89813
0.15912,0.89949
0.15942,0.90085
0.15971,0.90221
0.16001,0.90357
0.16031,0.90468
0.16061,0.90468
0.1609,0.90469
0.1612,0.90469
0.1615,0.9047
0.1618,0.9047
0.16209,0.90471
0.16239,0.90471
0.16269,0.90472
0.16299,0.90472
0.16328,0.90473
0.16358,0.90473
0.16388,0.90474
0.16418,0.90474
0.16447,0.90475
0.16477,0.90475
0.16507,0.90476
0.16537,0.90476
0.16566,0.90477
0.16596,0.90477
0.16626,0.90478
0.16656,0.90478
0.16685,0.90479
0.16715,0.90479
0.16745,0.9048
0.16774,0.9048
0.16804,0.90481
0.16834,0.90481
0.16864,0.90482
0.16893,0.90482
0.16923,0.90483
0.16953,0.90483
0.16983,0.90484
0.17012,0.90484
0.17042,0.90485
0.17072,0.90485
0.17102,0.90486
0.17131,0.90486
0.17161,0.90487
0.17191,0.90487
0.17221,0.90488
0.1725,0.90488
0.1728,0.90489
0.1731,0.90489
0.1734,0.9049
0.17369,0.9049
0.17399,0.90491
0.17429,0.90491
0.17459,0.90492
0.17488,0.90492
0.17518,0.90493
0.17548,0.90493
0.17578,0.90494
0.17607,0.90494
0.17637,0.90495
0.17667,0.90495
0.17696,0.90496
0.17726,0.90496
0.17756,0.90497
0.17786,0.90497
0.17815,0.90498
0.17845,0.90498
0.17875,0.90499
0.17905,0.90499
0.17934,0.905
0.17964,0.905
0.17994,0.90501
0.18024,0.90501
0.18053,0.90502
0.18083,0.90502
0.18113,0.90503
0.18143,0.90503
0.18172,0.90504
0.18202,0.90504
0.18232,0.90505
0.18262,0.90505
0.18291,0.90506
0.18321,0.90506
0.18351,0.90507
0.18381,0.90507
0.1841,0.90508
0.1844,0.90508
0.1847,0.90509
0.185,0.90509
0.18529,0.9051
0.18559,0.9051
0.18589,0.90511
0.18618,0.90511
0.18648,0.90512
0.18678,0.90512
0.18708,0.90513
0.18737,0.90513
0.18767,0.90514
0.18797,0.90514
0.18827,0.90515
0.18856,0.90515
0.18886,0.90516
0.18916,0.90516
0.18946,0.90517
0.18975,0.90517
0.19005,0.90518
0.19035,0.90518
0.19065,0.90519
0.19094,0.90519
0.19124,0.9052
0.19154,0.9052
0.19184,0.90521
0.19213,0.90521
0.19243,0.90522
0.19273,0.90522
0.19303,0.90523
0.19332,0.90523
0.19362,0.90524
0.19392,0.90524
0.19422,0.90525
0.19451,0.90525
0.19481,0.90526
0.19511,0.90526
0.1954,0.90527
0.1957,0.90527
0.196,0.90528
0.1963,0.90528
0.19659,0.90529
0.19689,0.90529
0.19719,0.9053
0.19749,0.9053
0.19778,0.90531
0.19808,0.90531
0.19838,0.90532
0.19868,0.90532
0.19897,0.90533
0.19927,0.90533
0.19957,0.90534
0.19987,0.90534
0.20016,0.90535
0.20046,0.90535
0.20076,0.90536
0.20106,0.90536
0.20135,0.90537
0.20165,0.90537
0.20195,0.90538
0.20225,0.90538
0.20254,0.90539
0.20284,0.90539
0.20314,0.9054
0.20344,0.9054
0.20373,0.90541
0.20403,0.90541
0.20433,0.90542
0.20462,0.90543
0.20492,0.90543
0.20522,0.90544
0.20552,0.90544
0.20581,0.90545
0.20611,0.90545
0.20641,0.90546
0.20671,0.90546
0.207,0.90547
0.2073,0.90547
0.2076,0.90548
0.2079,0.90548
0.20819,0.90549
0.20849,0.90549
0.20879,0.9055
0.20909,0.9055
0.20938,0.90551
0.20968,0.90551
0.20998,0.90552
0.21028,0.90552
0.21057,0.90553
0.21087,0.90553
0.21117,0.90554
0.21147,0.90554
0.21176,0.90555
0.21206,0.90555
0.21236,0.90556
0.21266,0.90556
0.21295,0.90557
0.21325,0.90557
0.21355,0.90558
0.21384,0.90558
0.21414,0.90559
0.21444,0.90559
0.21474,0.9056
0.21503,0.9056
0.21533,0.90561
0.21563,0.90561
0.21593,0.90562
0.21622,0.90562
0.21652,0.90563
0.21682,0.90563
0.21712,0.90564
0.21741,0.90564
0.21771,0.90565
0.21801,0.90565
0.21831,0.90566
0.2186,0.90566
0.2189,0.90567
0.2192,0.90567
0.2195,0.90568
0.21979,0.90568
0.22009,0.90569
0.22039,0.90569
0.22069,0.9057
0.22098,0.9057
0.22128,0.90571
0.22158,0.90571
0.22188,0.90572
0.22217,0.90572
0.22247,0.90573
0.22277,0.90573
0.22306,0.90574
0.22336,0.90574
0.22366,0.90575
0.22396,0.90575
0.22425,0.90576
0.22455,0.90576
0.22485,0.90577
0.22515,0.90577
0.22544,0.90578
0.22574,0.90578
0.22604,0.90579
0.22634,0.90579
0.22663,0.9058
0.22693,0.9058
0.22723,0.90581
0.22753,0.90581
0.22782,0.90582
0.22812,0.90582
0.22842,0.90583
0.22872,0.90583
0.22901,0.90584
0.22931,0.90584
0.22961,0.90585
0.22991,0.90585
0.2302,0.90586
0.2305,0.90586
0.2308,0.90587
0.2311,0.90587
0.23139,0.90588
0.23169,0.90588
0.23199,0.90589
0.23228,0.90589
0.23258,0.9059
0.23288,0.9059
0.23318,0.90591
0.23347,0.90591
0.23377,0.90592
0.23407,0.90592
0.23437,0.90593
0.23466,0.90593
0.23496,0.90594
0.23526,0.90594
0.23556,0.90595
0.23585,0.90595
0.23615,0.90596
0.23645,0.90596
0.23675,0.90597
0.23704,0.90597
0.23734,0.90598
0.23764,0.90598
0.23794,0.90599
0.23823,0.90599
0.23853,0.906
0.23883,0.906
0.23913,0.90601
0.23942,0.90601
0.23972,0.90602
0.24002,0.90602
0.24032,0.90603
0.24061,0.90603
0.24091,0.90604
0.24121,0.90604
0.2415,0.90605
0.2418,0.90605
0.2421,0.90606
0.2424,0.90606
0.24269,0.90607
0.24299,0.90607
0.24329,0.90608
0.24359,0.90608
0.24388,0.90609
0.24418,0.90609
0.24448,0.9061
0.24478,0.9061
0.24507,0.90611
0.24537,0.90611
0.24567,0.90612
0.24597,0.90612
0.24626,0.90613
0.24656,0.90613
0.24686,0.90614
0.24716,0.90614
0.24745,0.90615
0.24775,0.90615
0.24805,0.90616
0.24835,0.90616
0.24864,0.90617
0.24894,0.90617
0.24924,0.90618
0.24954,0.90618
0.24983,0.90619
0.25013,0.90619
0.25043,0.9062
0.25072,0.9062
0.25102,0.90621
0.25132,0.90621
0.25162,0.90622
0.25191,0.90622
0.25221,0.90623
0.25251,0.90623
0.25281,0.90624
0.2531,0.90624
0.2534,0.90625
0.2537,0.90625
0.254,0.90626
0.25429,0.90626
0.25459,0.90627
0.25489,0.90628
0.25519,0.90628
0.25548,0.90629
0.25578,0.90629
0.25608,0.9063
0.25638,0.9063
0.25667,0.90631
0.25697,0.90631
0.25727,0.90632
0.25757,0.90632
0.25786,0.90633
0.25816,0.90633
0.25846,0.90634
0.25876,0.90634
0.25905,0.90635
0.25935,0.90635
0.25965,0.90636
0.25994,0.90636
0.26024,0.90637
0.26054,0.90637
0.26084,0.90638
0.26113,0.90638
0.26143,0.90639
0.26173,0.90639
0.26203,0.9064
0.26232,0.9064
0.26262,0.90641
0.26292,0.90641
0.26322,0.90642
0.26351,0.90642
0.26381,0.90643
0.26411,0.90643
0.26441,0.90644
0.2647,0.90644
0.265,0.90645
0.2653,0.90645
0.2656,0.90646
0.26589,0.90646
0.26619,0.90647
0.26649,0.90647
0.26679,0.90648
0.26708,0.90648
0.26738,0.90649
0.26768,0.90649
0.26798,0.9065
0.26827,0.9065
0.26857,0.90651
0.26887,0.90651
0.26916,0.90652
0.26946,0.90652
0.26976,0.90653
0.27006,0.90653
0.27035,0.90654
0.27065,0.90654
0.27095,0.90655
0.27125,0.90655
0.27154,0.90656
0.27184,0.90656
0.27214,0.90657
0.27244,0.90657
0.27273,0.90658
0.27303,0.90658
0.27333,0.90659
0.27363,0.90659
0.27392,0.9066
0.27422,0.9066
0.27452,0.90661
0.27482,0.90661
0.27511,0.90662
0.27541,0.90662
0.27571,0.90663
0.27601,0.90663
0.2763,0.90664
0.2766,0.90664
0.2769,0.90665
0.2772,0.90665
0.27749,0.90666
0.27779,0.90666
0.27809,0.90667
0.27838,0.90667
0.27868,0.90668
0.27898,0.90668
0.27928,0.90669
0.27957,0.90669
0.27987,0.9067
0.28017,0.9067
0.28047,0.90671
0.28076,0.90671
0.28106,0.90672
0.28136,0.90672
0.28166,0.90673
0.28195,0.90673
0.28225,0.90674
0.28255,0.90674
0.28285,0.90675
0.28314,0.90675
0.28344,0.90676
0.28374,0.90676
0.28404,0.90677
0.28433,0.90677
0.28463,0.90678
0.28493,0.90678
0.28523,0.90679
0.28552,0.90679
0.28582,0.9068
0.28612,0.9068
0.28642,0.90681
0.28671,0.90681
0.28701,0.90682
0.28731,0.90682
0.2876,0.90683
0.2879,0.90683
0.2882,0.90684
0.2885,0.90684
0.28879,0.90685
0.28909,0.90685
0.28939,0.90686
0.28969,0.90686
0.28998,0.90687
0.29028,0.90687
0.29058,0.90688
0.29088,0.90688
0.29117,0.90689
0.29147,0.90689
0.29177,0.9069
0.29207,0.9069
0.29236,0.90691
0.29266,0.90691
0.29296,0.90692
0.29326,0.90692
0.29355,0.90693
0.29385,0.90693
0.29415,0.90694
0.29445,0.90694
0.29474,0.90695
0.29504,0.90695
0.29534,0.90696
0.29564,0.90696
0.29593,0.90697
0.29623,0.90697
0.29653,0.90698
0.29682,0.90698
0.29712,0.90699
0.29742,0.90699


==> img/Data/viperLines/test/perfImprovLine-Canneal-MCKP.csv <==
0,0.21734
0.00029742,0.001433
0.00059484,0.0040457
0.00089226,0.0066766
0.0011897,0.009326
0.0014871,0.011994
0.0017845,0.014681
0.0020819,0.017387
0.0023794,0.020113
0.0026768,0.022857
0.0029742,0.025622
0.0032716,0.028407
0.003569,0.031211
0.0038665,0.034036
0.0041639,0.036882
0.0044613,0.039748
0.0047587,0.042635
0.0050561,0.045544
0.0053536,0.048474
0.005651,0.051426
0.0059484,0.0544
0.0062458,0.057396
0.0065432,0.060414
0.0068407,0.063456
0.0071381,0.06652
0.0074355,0.069607
0.0077329,0.072718
0.0080303,0.075853
0.0083278,0.079012
0.0086252,0.082195
0.0089226,0.085403
0.00922,0.088635
0.0095174,0.091893
0.0098149,0.094027
0.010112,0.095651
0.01041,0.097281
0.010707,0.098918
0.011005,0.10056
0.011302,0.10221
0.011599,0.10387
0.011897,0.10553
0.012194,0.1072
0.012492,0.10887
0.012789,0.11056
0.013086,0.11225
0.013384,0.11394
0.013681,0.11564
0.013979,0.11735
0.014276,0.11907
0.014574,0.12079
0.014871,0.12252
0.015168,0.12426
0.015466,0.126
0.015763,0.12775
0.016061,0.12951
0.016358,0.13127
0.016656,0.13304
0.016953,0.13482
0.01725,0.13661
0.017548,0.1384
0.017845,0.1402
0.018143,0.14201
0.01844,0.14382
0.018737,0.14564
0.019035,0.14747
0.019332,0.14931
0.01963,0.15116
0.019927,0.15301
0.020225,0.15487
0.020522,0.15674
0.020819,0.15861
0.021117,0.1605
0.021414,0.16239
0.021712,0.16429
0.022009,0.16619
0.022306,0.16811
0.022604,0.17003
0.022901,0.17196
0.023199,0.1739
0.023496,0.17585
0.023794,0.17781
0.024091,0.17977
0.024388,0.18174
0.024686,0.18372
0.024983,0.18571
0.025281,0.18771
0.025578,0.18972
0.025876,0.19173
0.026173,0.19376
0.02647,0.19579
0.026768,0.19783
0.027065,0.19988
0.027363,0.20194
0.02766,0.20401
0.027957,0.20609
0.028255,0.20817
0.028552,0.21027
0.02885,0.21237
0.029147,0.21449
0.029445,0.21661
0.029742,0.21874
0.030039,0.22088
0.030337,0.22304
0.030634,0.2252
0.030932,0.22737
0.031229,0.22955
0.031527,0.23174
0.031824,0.23394
0.032121,0.23615
0.032419,0.23837
0.032716,0.2406
0.033014,0.24284
0.033311,0.24509
0.033608,0.24735
0.033906,0.24962
0.034203,0.2519
0.034501,0.25419
0.034798,0.2565
0.035096,0.25881
0.035393,0.26113
0.03569,0.26347
0.035988,0.26581
0.036285,0.26817
0.036583,0.27054
0.03688,0.27291
0.037177,0.2753
0.037475,0.2777
0.037772,0.28012
0.03807,0.28254
0.038367,0.28497
0.038665,0.28742
0.038962,0.28988
0.039259,0.29235
0.039557,0.29483
0.039854,0.29732
0.040152,0.29983
0.040449,0.30234
0.040747,0.30487
0.041044,0.30741
0.041341,0.30997
0.041639,0.31253
0.041936,0.31511
0.042234,0.3177
0.042531,0.32031
0.042828,0.32292
0.043126,0.32555
0.043423,0.3282
0.043721,0.33085
0.044018,0.33352
0.044316,0.3362
0.044613,0.3389
0.04491,0.34161
0.045208,0.34433
0.045505,0.34706
0.045803,0.34981
0.0461,0.35258
0.046397,0.35536
0.046695,0.35815
0.046992,0.36095
0.04729,0.36377
0.047587,0.36661
0.047885,0.36946
0.048182,0.37232
0.048479,0.3752
0.048777,0.37809
0.049074,0.381
0.049372,0.38273
0.049669,0.38407
0.049967,0.38541
0.050264,0.38676
0.050561,0.38811
0.050859,0.38947
0.051156,0.39083
0.051454,0.39219
0.051751,0.39355
0.052048,0.39492
0.052346,0.39629
0.052643,0.39767
0.052941,0.39905
0.053238,0.40043
0.053536,0.40181
0.053833,0.4032
0.05413,0.40459
0.054428,0.40599
0.054725,0.40738
0.055023,0.40879
0.05532,0.41019
0.055618,0.4116
0.055915,0.41301
0.056212,0.41442
0.05651,0.41584
0.056807,0.41727
0.057105,0.41869
0.057402,0.42012
0.057699,0.42155
0.057997,0.42299
0.058294,0.42443
0.058592,0.42587
0.058889,0.42732
0.059187,0.42877
0.059484,0.43022
0.059781,0.43168
0.060079,0.43314
0.060376,0.43461
0.060674,0.43607
0.060971,0.43755
0.061268,0.43902
0.061566,0.4405
0.061863,0.44198
0.062161,0.44347
0.062458,0.44496
0.062756,0.44645
0.063053,0.44795
0.06335,0.44945
0.063648,0.45096
0.063945,0.45247
0.064243,0.45398
0.06454,0.4555
0.064838,0.45702
0.065135,0.45854
0.065432,0.46007
0.06573,0.46161
0.066027,0.46314
0.066325,0.46468
0.066622,0.46623
0.066919,0.46777
0.067217,0.46933
0.067514,0.47088
0.067812,0.47244
0.068109,0.47401
0.068407,0.47557
0.068704,0.47714
0.069001,0.47872
0.069299,0.4803
0.069596,0.48188
0.069894,0.48347
0.070191,0.48507
0.070489,0.48666
0.070786,0.48826
0.071083,0.48987
0.071381,0.49148
0.071678,0.49309
0.071976,0.49471
0.072273,0.49633
0.07257,0.49795
0.072868,0.49958
0.073165,0.50122
0.073463,0.50286
0.07376,0.5045
0.074058,0.50615
0.074355,0.5078
0.074652,0.50945
0.07495,0.51111
0.075247,0.51278
0.075545,0.51445
0.075842,0.51612
0.076139,0.5178
0.076437,0.51948
0.076734,0.52117
0.077032,0.52286
0.077329,0.52456
0.077627,0.52626
0.077924,0.52796
0.078221,0.52967
0.078519,0.53139
0.078816,0.5331
0.079114,0.53483
0.079411,0.53656
0.079709,0.53829
0.080006,0.54003
0.080303,0.54177
0.080601,0.54259
0.080898,0.54302
0.081196,0.54346
0.081493,0.54389
0.08179,0.54432
0.082088,0.54476
0.082385,0.54519
0.082683,0.54563
0.08298,0.54606
0.083278,0.5465
0.083575,0.54693
0.083872,0.54737
0.08417,0.5478
0.084467,0.54824
0.084765,0.54868
0.085062,0.54911
0.085359,0.54955
0.085657,0.54999
0.085954,0.55043
0.086252,0.55087
0.086549,0.5513
0.086847,0.55174
0.087144,0.55218
0.087441,0.55262
0.087739,0.55306
0.088036,0.5535
0.088334,0.55394
0.088631,0.55438
0.088929,0.55482
0.089226,0.55526
0.089523,0.55571
0.089821,0.55615
0.090118,0.55659
0.090416,0.55703
0.090713,0.55748
0.09101,0.55792
0.091308,0.55836
0.091605,0.55881
0.091903,0.55925
0.0922,0.55969
0.092498,0.56014
0.092795,0.56058
0.093092,0.56103
0.09339,0.56147
0.093687,0.56192
0.093985,0.56237
0.094282,0.56281
0.09458,0.56326
0.094877,0.56371
0.095174,0.56415
0.095472,0.5646
0.095769,0.56505
0.096067,0.5655
0.096364,0.56595
0.096661,0.56639
0.096959,0.56684
0.097256,0.56729
0.097554,0.56774
0.097851,0.56819
0.098149,0.56864
0.098446,0.56909
0.098743,0.56954
0.099041,0.57
0.099338,0.57045
0.099636,0.5709
0.099933,0.57135
0.10023,0.5718
0.10053,0.57226
0.10083,0.57271
0.10112,0.57316
0.10142,0.57362
0.10172,0.57407
0.10202,0.57453
0.10231,0.57498
0.10261,0.57544
0.10291,0.57589
0.1032,0.57635
0.1035,0.5768
0.1038,0.57726
0.1041,0.57772
0.10439,0.57817
0.10469,0.57863
0.10499,0.57909
0.10529,0.57954
0.10558,0.58
0.10588,0.58046
0.10618,0.58092
0.10648,0.58138
0.10677,0.58184
0.10707,0.5823
0.10737,0.58276
0.10767,0.58322
0.10796,0.58368
0.10826,0.58414
0.10856,0.5846
0.10886,0.58506
0.10915,0.58553
0.10945,0.58599
0.10975,0.58645
0.11005,0.58691
0.11034,0.58738
0.11064,0.58784
0.11094,0.5883
0.11124,0.58877
0.11153,0.58923
0.11183,0.5897
0.11213,0.59016
0.11242,0.59063
0.11272,0.59109
0.11302,0.59156
0.11332,0.59203
0.11361,0.59249
0.11391,0.59296
0.11421,0.59343
0.11451,0.5939
0.1148,0.59436
0.1151,0.59483
0.1154,0.5953
0.1157,0.59577
0.11599,0.59624
0.11629,0.59671
0.11659,0.59718
0.11689,0.59765
0.11718,0.59812
0.11748,0.59859
0.11778,0.59906
0.11808,0.59954
0.11837,0.60001
0.11867,0.60048
0.11897,0.60095
0.11927,0.60143
0.11956,0.6019
0.11986,0.60237
0.12016,0.60285
0.12046,0.60332
0.12075,0.6038
0.12105,0.60427
0.12135,0.60475
0.12164,0.60522
0.12194,0.6057
0.12224,0.60617
0.12254,0.60665
0.12283,0.60713
0.12313,0.60761
0.12343,0.60808
0.12373,0.60856
0.12402,0.60904
0.12432,0.60952
0.12462,0.61
0.12492,0.61048
0.12521,0.61096
0.12551,0.61144
0.12581,0.61192
0.12611,0.6124
0.1264,0.61288
0.1267,0.61336
0.127,0.61384
0.1273,0.61433
0.12759,0.61481
0.12789,0.61529
0.12819,0.61577
0.12849,0.61626
0.12878,0.61674
0.12908,0.61723
0.12938,0.61771
0.12968,0.61819
0.12997,0.61868
0.13027,0.61917
0.13057,0.61965
0.13086,0.62014
0.13116,0.62062
0.13146,0.62111
0.13176,0.6216
0.13205,0.62209
0.13235,0.62257
0.13265,0.62306
0.13295,0.62355
0.13324,0.62404
0.13354,0.62453
0.13384,0.62502
0.13414,0.62551
0.13443,0.626
0.13473,0.62649
0.13503,0.62698
0.13533,0.62747
0.13562,0.62797
0.13592,0.62846
0.13622,0.62895
0.13652,0.62944
0.13681,0.62994
0.13711,0.63043
0.13741,0.63092
0.13771,0.63142
0.138,0.63191
0.1383,0.63241
0.1386,0.6329
0.1389,0.6334
0.13919,0.6339
0.13949,0.63439
0.13979,0.63489
0.14008,0.63539
0.14038,0.63588
0.14068,0.63638
0.14098,0.63688
0.14127,0.63738
0.14157,0.63788
0.14187,0.63838
0.14217,0.63888
0.14246,0.63938
0.14276,0.63988
0.14306,0.64038
0.14336,0.64088
0.14365,0.64138
0.14395,0.64188
0.14425,0.64238
0.14455,0.64289
0.14484,0.64339
0.14514,0.64389
0.14544,0.6444
0.14574,0.6449
0.14603,0.64541
0.14633,0.64591
0.14663,0.64642
0.14693,0.64692
0.14722,0.64743
0.14752,0.64793
0.14782,0.64844
0.14812,0.64895
0.14841,0.64945
0.14871,0.64996
0.14901,0.65047
0.1493,0.65098
0.1496,0.65149
0.1499,0.652
0.1502,0.65251
0.15049,0.65302
0.15079,0.65353
0.15109,0.65404
0.15139,0.65455
0.15168,0.65506
0.15198,0.65557
0.15228,0.65608
0.15258,0.6566
0.15287,0.65711
0.15317,0.65762
0.15347,0.65814
0.15377,0.65865
0.15406,0.65916
0.15436,0.65968
0.15466,0.66019
0.15496,0.66071
0.15525,0.66123
0.15555,0.66174
0.15585,0.66226
0.15615,0.66278
0.15644,0.66329
0.15674,0.66381
0.15704,0.66433
0.15734,0.66485
0.15763,0.66537
0.15793,0.66589
0.15823,0.66641
0.15852,0.66693
0.15882,0.66745
0.15912,0.66797
0.15942,0.66849
0.15971,0.66901
0.16001,0.66953
0.16031,0.67005
0.16061,0.67058
0.1609,0.6711
0.1612,0.67162
0.1615,0.67215
0.1618,0.67267
0.16209,0.6732
0.16239,0.67372
0.16269,0.67425
0.16299,0.67477
0.16328,0.6753
0.16358,0.67583
0.16388,0.67635
0.16418,0.67688
0.16447,0.67741
0.16477,0.67794
0.16507,0.67847
0.16537,0.67899
0.16566,0.67952
0.16596,0.68005
0.16626,0.68058
0.16656,0.68111
0.16685,0.68165
0.16715,0.68218
0.16745,0.68271
0.16774,0.68324
0.16804,0.68377
0.16834,0.68431
0.16864,0.68484
0.16893,0.68537
0.16923,0.68591
0.16953,0.68644
0.16983,0.68698
0.17012,0.68751
0.17042,0.68805
0.17072,0.68858
0.17102,0.68912
0.17131,0.68966
0.17161,0.6902
0.17191,0.69073
0.17221,0.69127
0.1725,0.69181
0.1728,0.69235
0.1731,0.69289
0.1734,0.69343
0.17369,0.69397
0.17399,0.69451
0.17429,0.69505
0.17459,0.69559
0.17488,0.69613
0.17518,0.69668
0.17548,0.69722
0.17578,0.69776
0.17607,0.6983
0.17637,0.69885
0.17667,0.69939
0.17696,0.69994
0.17726,0.70048
0.17756,0.70103
0.17786,0.70157
0.17815,0.70212
0.17845,0.70267
0.17875,0.70321
0.17905,0.70376
0.17934,0.70431
0.17964,0.70486
0.17994,0.70541
0.18024,0.70596
0.18053,0.70651
0.18083,0.70706
0.18113,0.70761
0.18143,0.70816
0.18172,0.70871
0.18202,0.70926
0.18232,0.70981
0.18262,0.71036
0.18291,0.71092
0.18321,0.71147
0.18351,0.71202
0.18381,0.71258
0.1841,0.71313
0.1844,0.71369
0.1847,0.71424
0.185,0.7148
0.18529,0.71536
0.18559,0.71591
0.18589,0.71647
0.18618,0.71703
0.18648,0.71759
0.18678,0.71814
0.18708,0.7187
0.18737,0.71926
0.18767,0.71982
0.18797,0.72038
0.18827,0.72094
0.18856,0.7215
0.18886,0.72207
0.18916,0.72263
0.18946,0.72319
0.18975,0.72375
0.19005,0.72432
0.19035,0.72488
0.19065,0.72544
0.19094,0.72601
0.19124,0.72657
0.19154,0.72714
0.19184,0.7277
0.19213,0.72827
0.19243,0.72884
0.19273,0.7294
0.19303,0.72997
0.19332,0.73054
0.19362,0.73111
0.19392,0.73168
0.19422,0.73225
0.19451,0.73282
0.19481,0.73339
0.19511,0.73396
0.1954,0.73453
0.1957,0.7351
0.196,0.73567
0.1963,0.73624
0.19659,0.73682
0.19689,0.73739
0.19719,0.73796
0.19749,0.73854
0.19778,0.73911
0.19808,0.73969
0.19838,0.74026
0.19868,0.74084
0.19897,0.74141
0.19927,0.74199
0.19957,0.74257
0.19987,0.74315
0.20016,0.74372
0.20046,0.7443
0.20076,0.74488
0.20106,0.74546
0.20135,0.74604
0.20165,0.74662
0.20195,0.7472
0.20225,0.74778
0.20254,0.74836
0.20284,0.74895
0.20314,0.74953
0.20344,0.75011
0.20373,0.7507
0.20403,0.75128
0.20433,0.75186
0.20462,0.75245
0.20492,0.75304
0.20522,0.75362
0.20552,0.75421
0.20581,0.75479
0.20611,0.75538
0.20641,0.75597
0.20671,0.75656
0.207,0.75715
0.2073,0.75773
0.2076,0.75832
0.2079,0.75891
0.20819,0.7595
0.20849,0.7601
0.20879,0.76069
0.20909,0.76128
0.20938,0.76187
0.20968,0.76246
0.20998,0.76306
0.21028,0.76365
0.21057,0.76424
0.21087,0.76484
0.21117,0.76543
0.21147,0.76603
0.21176,0.76663
0.21206,0.76722
0.21236,0.76782
0.21266,0.76842
0.21295,0.76901
0.21325,0.76961
0.21355,0.77021
0.21384,0.77081
0.21414,0.77141
0.21444,0.77201
0.21474,0.77261
0.21503,0.77321
0.21533,0.77381
0.21563,0.77442
0.21593,0.77502
0.21622,0.77562
0.21652,0.77623
0.21682,0.77683
0.21712,0.77743
0.21741,0.77804
0.21771,0.77865
0.21801,0.77925
0.21831,0.77986
0.2186,0.78046
0.2189,0.78107
0.2192,0.78168
0.2195,0.78229
0.21979,0.7829
0.22009,0.78351
0.22039,0.78412
0.22069,0.78473
0.22098,0.78534
0.22128,0.78595
0.22158,0.78656
0.22188,0.78717
0.22217,0.78779
0.22247,0.7884
0.22277,0.78901
0.22306,0.78963
0.22336,0.79024
0.22366,0.79086
0.22396,0.79147
0.22425,0.79209
0.22455,0.79271
0.22485,0.79332
0.22515,0.79394
0.22544,0.79456
0.22574,0.79518
0.22604,0.7958
0.22634,0.79642
0.22663,0.79704
0.22693,0.79766
0.22723,0.79828
0.22753,0.7989
0.22782,0.79952
0.22812,0.80015
0.22842,0.80077
0.22872,0.80139
0.22901,0.80202
0.22931,0.80264
0.22961,0.80327
0.22991,0.80389
0.2302,0.80452
0.2305,0.80514
0.2308,0.80577
0.2311,0.8064
0.23139,0.80703
0.23169,0.80766
0.23199,0.80829
0.23228,0.80892
0.23258,0.80955
0.23288,0.81018
0.23318,0.81081
0.23347,0.81144
0.23377,0.81207
0.23407,0.81271
0.23437,0.81334
0.23466,0.81397
0.23496,0.81461
0.23526,0.81524
0.23556,0.81588
0.23585,0.81651
0.23615,0.81715
0.23645,0.81779
0.23675,0.81842
0.23704,0.81906
0.23734,0.8197
0.23764,0.82034
0.23794,0.82098
0.23823,0.82162
0.23853,0.82226
0.23883,0.8229
0.23913,0.82354
0.23942,0.82418
0.23972,0.82483
0.24002,0.82547
0.24032,0.82611
0.24061,0.82676
0.24091,0.8274
0.24121,0.82805
0.2415,0.82869
0.2418,0.82934
0.2421,0.82999
0.2424,0.83064
0.24269,0.83128
0.24299,0.83193
0.24329,0.83258
0.24359,0.83323
0.24388,0.83388
0.24418,0.83453
0.24448,0.83518
0.24478,0.83583
0.24507,0.83649
0.24537,0.83714
0.24567,0.83779
0.24597,0.83845
0.24626,0.8391
0.24656,0.83976
0.24686,0.84041
0.24716,0.84107
0.24745,0.84172
0.24775,0.84238
0.24805,0.84304
0.24835,0.8437
0.24864,0.84436
0.24894,0.84502
0.24924,0.84568
0.24954,0.84634
0.24983,0.847
0.25013,0.84766
0.25043,0.84832
0.25072,0.84898
0.25102,0.84965
0.25132,0.85031
0.25162,0.85097
0.25191,0.85164
0.25221,0.8523
0.25251,0.85297
0.25281,0.85364
0.2531,0.8543
0.2534,0.85497
0.2537,0.85564
0.254,0.85631
0.25429,0.85698
0.25459,0.85765
0.25489,0.85832
0.25519,0.85899
0.25548,0.85966
0.25578,0.86033
0.25608,0.861
0.25638,0.86168
0.25667,0.86235
0.25697,0.86303
0.25727,0.8637
0.25757,0.86438
0.25786,0.86505
0.25816,0.86573
0.25846,0.86641
0.25876,0.86708
0.25905,0.86776
0.25935,0.86844
0.25965,0.86912
0.25994,0.8698
0.26024,0.87048
0.26054,0.87116
0.26084,0.87184
0.26113,0.87253
0.26143,0.87321
0.26173,0.87389
0.26203,0.87458
0.26232,0.87526
0.26262,0.87595
0.26292,0.87663
0.26322,0.87732
0.26351,0.878
0.26381,0.87869
0.26411,0.87938
0.26441,0.88007
0.2647,0.88076
0.265,0.88145
0.2653,0.88214
0.2656,0.88283
0.26589,0.88352
0.26619,0.88421
0.26649,0.88491
0.26679,0.8856
0.26708,0.88629
0.26738,0.88699
0.26768,0.88768
0.26798,0.88838
0.26827,0.88907
0.26857,0.88977
0.26887,0.89047
0.26916,0.89117
0.26946,0.89187
0.26976,0.89256
0.27006,0.89326
0.27035,0.89397
0.27065,0.89467
0.27095,0.89537
0.27125,0.89607
0.27154,0.89677
0.27184,0.89748
0.27214,0.89818
0.27244,0.89889
0.27273,0.89959
0.27303,0.9003
0.27333,0.901
0.27363,0.90171
0.27392,0.90242
0.27422,0.90313
0.27452,0.90383
0.27482,0.90454
0.27511,0.90525
0.27541,0.90597
0.27571,0.90668
0.27601,0.90739
0.2763,0.9081
0.2766,0.90881
0.2769,0.90953
0.2772,0.91024
0.27749,0.91096
0.27779,0.91167
0.27809,0.91239
0.27838,0.91311
0.27868,0.91382
0.27898,0.91454
0.27928,0.91526
0.27957,0.91598
0.27987,0.9167
0.28017,0.91742
0.28047,0.91814
0.28076,0.91886
0.28106,0.91959
0.28136,0.92031
0.28166,0.92103
0.28195,0.92176
0.28225,0.92248
0.28255,0.92321
0.28285,0.92393
0.28314,0.92466
0.28344,0.92539
0.28374,0.92612
0.28404,0.92685
0.28433,0.92758
0.28463,0.92831
0.28493,0.92904
0.28523,0.92977
0.28552,0.9305
0.28582,0.93123
0.28612,0.93197
0.28642,0.9327
0.28671,0.93343
0.28701,0.93417
0.28731,0.9349
0.2876,0.93564
0.2879,0.93638
0.2882,0.93712
0.2885,0.93785
0.28879,0.93859
0.28909,0.93933
0.28939,0.94007
0.28969,0.94081
0.28998,0.94156
0.29028,0.9423
0.29058,0.94304
0.29088,0.94378
0.29117,0.94453
0.29147,0.94527
0.29177,0.94602
0.29207,0.94677
0.29236,0.94751
0.29266,0.94826
0.29296,0.94901
0.29326,0.94976
0.29355,0.95051
0.29385,0.95126
0.29415,0.95201
0.29445,0.95276
0.29474,0.95351
0.29504,0.95426
0.29534,0.95471
0.29564,0.95471
0.29593,0.95471
0.29623,0.95471
0.29653,0.95471
0.29682,0.95471
0.29712,0.95471
0.29742,0.95471


==> img/Data/viperLines/test/perfImprovLine-Canneal-NSGA.csv <==
0,0.21734
0.00029742,0.21734
0.00059484,0.21734
0.00089226,0.21734
0.0011897,0.21734
0.0014871,0.21734
0.0017845,0.21734
0.0020819,0.21734
0.0023794,0.21734
0.0026768,0.21734
0.0029742,0.21734
0.0032716,0.21734
0.003569,0.21734
0.0038665,0.21734
0.0041639,0.21734
0.0044613,0.21734
0.0047587,0.21734
0.0050561,0.21734
0.0053536,0.21734
0.005651,0.21734
0.0059484,0.21734
0.0062458,0.21734
0.0065432,0.21734
0.0068407,0.21734
0.0071381,0.21734
0.0074355,0.21734
0.0077329,0.21734
0.0080303,0.21734
0.0083278,0.21734
0.0086252,0.21734
0.0089226,0.21734
0.00922,0.21734
0.0095174,0.21734
0.0098149,0.21734
0.010112,0.21734
0.01041,0.21734
0.010707,0.21734
0.011005,0.21734
0.011302,0.21734
0.011599,0.21734
0.011897,0.21734
0.012194,0.21734
0.012492,0.21734
0.012789,0.21734
0.013086,0.21734
0.013384,0.21734
0.013681,0.21734
0.013979,0.21734
0.014276,0.21734
0.014574,0.21734
0.014871,0.21734
0.015168,0.21734
0.015466,0.21734
0.015763,0.21734
0.016061,0.21734
0.016358,0.21734
0.016656,0.21734
0.016953,0.21734
0.01725,0.21734
0.017548,0.21734
0.017845,0.21734
0.018143,0.21734
0.01844,0.21734
0.018737,0.21734
0.019035,0.21734
0.019332,0.21734
0.01963,0.21734
0.019927,0.21734
0.020225,0.21734
0.020522,0.21734
0.020819,0.21734
0.021117,0.21734
0.021414,0.21734
0.021712,0.21734
0.022009,0.21734
0.022306,0.21734
0.022604,0.21734
0.022901,0.21734
0.023199,0.21734
0.023496,0.21734
0.023794,0.21734
0.024091,0.21734
0.024388,0.21734
0.024686,0.21734
0.024983,0.21734
0.025281,0.21734
0.025578,0.21734
0.025876,0.21734
0.026173,0.21734
0.02647,0.21734
0.026768,0.21734
0.027065,0.21734
0.027363,0.21734
0.02766,0.21734
0.027957,0.21734
0.028255,0.21734
0.028552,0.21734
0.02885,0.21734
0.029147,0.21734
0.029445,0.21734
0.029742,0.21734
0.030039,0.21734
0.030337,0.21734
0.030634,0.21734
0.030932,0.21734
0.031229,0.21734
0.031527,0.21734
0.031824,0.21734
0.032121,0.21734
0.032419,0.21734
0.032716,0.21734
0.033014,0.21734
0.033311,0.21734
0.033608,0.21734
0.033906,0.21734
0.034203,0.21734
0.034501,0.21734
0.034798,0.21734
0.035096,0.21734
0.035393,0.21734
0.03569,0.21734
0.035988,0.21734
0.036285,0.21734
0.036583,0.21734
0.03688,0.21734
0.037177,0.21734
0.037475,0.21734
0.037772,0.21734
0.03807,0.21734
0.038367,0.21734
0.038665,0.21734
0.038962,0.21734
0.039259,0.21734
0.039557,0.21734
0.039854,0.21734
0.040152,0.21734
0.040449,0.21734
0.040747,0.21734
0.041044,0.21734
0.041341,0.21734
0.041639,0.21734
0.041936,0.21734
0.042234,0.21734
0.042531,0.21734
0.042828,0.21734
0.043126,0.21734
0.043423,0.21734
0.043721,0.21734
0.044018,0.21734
0.044316,0.21734
0.044613,0.21734
0.04491,0.21734
0.045208,0.21734
0.045505,0.21734
0.045803,0.21734
0.0461,0.21734
0.046397,0.21734
0.046695,0.21734
0.046992,0.21734
0.04729,0.21734
0.047587,0.21734
0.047885,0.21734
0.048182,0.21734
0.048479,0.21734
0.048777,0.21734
0.049074,0.21734
0.049372,0.21734
0.049669,0.21734
0.049967,0.21734
0.050264,0.21734
0.050561,0.21734
0.050859,0.21734
0.051156,0.21734
0.051454,0.21734
0.051751,0.21734
0.052048,0.21734
0.052346,0.21734
0.052643,0.21734
0.052941,0.21734
0.053238,0.21734
0.053536,0.21734
0.053833,0.21734
0.05413,0.21734
0.054428,0.21734
0.054725,0.21734
0.055023,0.21734
0.05532,0.21734
0.055618,0.21734
0.055915,0.21734
0.056212,0.21734
0.05651,0.21734
0.056807,0.21734
0.057105,0.21734
0.057402,0.21734
0.057699,0.21734
0.057997,0.21734
0.058294,0.21734
0.058592,0.21734
0.058889,0.21734
0.059187,0.21734
0.059484,0.21734
0.059781,0.21734
0.060079,0.21734
0.060376,0.21734
0.060674,0.21734
0.060971,0.21734
0.061268,0.21734
0.061566,0.21734
0.061863,0.21734
0.062161,0.21734
0.062458,0.21734
0.062756,0.21734
0.063053,0.21734
0.06335,0.21734
0.063648,0.21734
0.063945,0.21734
0.064243,0.21734
0.06454,0.21734
0.064838,0.21734
0.065135,0.21734
0.065432,0.21734
0.06573,0.21734
0.066027,0.21734
0.066325,0.21734
0.066622,0.21734
0.066919,0.21734
0.067217,0.21734
0.067514,0.21734
0.067812,0.21734
0.068109,0.21734
0.068407,0.21734
0.068704,0.21734
0.069001,0.21734
0.069299,0.21734
0.069596,0.21734
0.069894,0.21734
0.070191,0.21734
0.070489,0.21734
0.070786,0.21734
0.071083,0.21734
0.071381,0.21734
0.071678,0.21734
0.071976,0.21734
0.072273,0.21734
0.07257,0.21734
0.072868,0.21734
0.073165,0.21734
0.073463,0.21734
0.07376,0.21734
0.074058,0.21734
0.074355,0.21734
0.074652,0.21734
0.07495,0.21734
0.075247,0.21734
0.075545,0.21734
0.075842,0.21734
0.076139,0.21734
0.076437,0.21734
0.076734,0.21734
0.077032,0.21734
0.077329,0.21734
0.077627,0.21734
0.077924,0.21734
0.078221,0.21734
0.078519,0.21734
0.078816,0.21734
0.079114,0.21734
0.079411,0.21734
0.079709,0.21734
0.080006,0.21734
0.080303,0.21734
0.080601,0.21734
0.080898,0.21734
0.081196,0.21734
0.081493,0.21734
0.08179,0.21734
0.082088,0.21734
0.082385,0.21734
0.082683,0.21734
0.08298,0.21734
0.083278,0.21734
0.083575,0.21734
0.083872,0.21734
0.08417,0.21734
0.084467,0.21734
0.084765,0.21734
0.085062,0.21734
0.085359,0.21734
0.085657,0.21734
0.085954,0.21734
0.086252,0.21734
0.086549,0.21734
0.086847,0.21734
0.087144,0.21734
0.087441,0.21734
0.087739,0.21734
0.088036,0.21734
0.088334,0.21734
0.088631,0.21734
0.088929,0.21734
0.089226,0.21734
0.089523,0.21734
0.089821,0.21734
0.090118,0.21734
0.090416,0.21734
0.090713,0.21734
0.09101,0.21734
0.091308,0.21734
0.091605,0.21734
0.091903,0.21734
0.0922,0.21734
0.092498,0.21734
0.092795,0.21734
0.093092,0.21734
0.09339,0.21734
0.093687,0.21734
0.093985,0.21734
0.094282,0.21734
0.09458,0.21734
0.094877,0.21734
0.095174,0.21734
0.095472,0.21734
0.095769,0.21734
0.096067,0.21734
0.096364,0.21734
0.096661,0.21734
0.096959,0.21734
0.097256,0.21734
0.097554,0.21734
0.097851,0.21734
0.098149,0.21734
0.098446,0.21734
0.098743,0.21734
0.099041,0.21734
0.099338,0.21734
0.099636,0.21734
0.099933,0.21734
0.10023,0.21734
0.10053,0.21734
0.10083,0.21734
0.10112,0.21734
0.10142,0.21734
0.10172,0.21734
0.10202,0.21734
0.10231,0.21734
0.10261,0.21734
0.10291,0.21734
0.1032,0.21734
0.1035,0.21734
0.1038,0.21734
0.1041,0.21734
0.10439,0.21734
0.10469,0.21734
0.10499,0.21734
0.10529,0.21734
0.10558,0.21734
0.10588,0.21734
0.10618,0.21734
0.10648,0.21734
0.10677,0.21734
0.10707,0.21734
0.10737,0.21734
0.10767,0.21734
0.10796,0.21734
0.10826,0.21734
0.10856,0.21734
0.10886,0.21734
0.10915,0.21734
0.10945,0.21734
0.10975,0.21734
0.11005,0.21734
0.11034,0.21734
0.11064,0.21734
0.11094,0.21734
0.11124,0.21734
0.11153,0.21734
0.11183,0.21734
0.11213,0.21734
0.11242,0.21734
0.11272,0.21734
0.11302,0.21734
0.11332,0.21734
0.11361,0.21734
0.11391,0.21734
0.11421,0.21734
0.11451,0.21734
0.1148,0.21734
0.1151,0.21734
0.1154,0.21734
0.1157,0.21734
0.11599,0.21734
0.11629,0.21734
0.11659,0.21734
0.11689,0.21734
0.11718,0.21734
0.11748,0.21734
0.11778,0.21734
0.11808,0.21734
0.11837,0.21734
0.11867,0.21734
0.11897,0.21734
0.11927,0.21734
0.11956,0.21734
0.11986,0.21734
0.12016,0.21734
0.12046,0.21734
0.12075,0.21734
0.12105,0.21734
0.12135,0.21734
0.12164,0.21734
0.12194,0.21734
0.12224,0.21734
0.12254,0.21734
0.12283,0.21734
0.12313,0.21734
0.12343,0.21734
0.12373,0.21734
0.12402,0.21734
0.12432,0.21734
0.12462,0.21734
0.12492,0.21734
0.12521,0.21734
0.12551,0.21734
0.12581,0.21734
0.12611,0.21734
0.1264,0.21734
0.1267,0.21734
0.127,0.21734
0.1273,0.21734
0.12759,0.21734
0.12789,0.21734
0.12819,0.21734
0.12849,0.21734
0.12878,0.21734
0.12908,0.21734
0.12938,0.21734
0.12968,0.21734
0.12997,0.21734
0.13027,0.21734
0.13057,0.21734
0.13086,0.21734
0.13116,0.21734
0.13146,0.21734
0.13176,0.21734
0.13205,0.21734
0.13235,0.21734
0.13265,0.21734
0.13295,0.21734
0.13324,0.21734
0.13354,0.21734
0.13384,0.21734
0.13414,0.21734
0.13443,0.21734
0.13473,0.21734
0.13503,0.21734
0.13533,0.21734
0.13562,0.21734
0.13592,0.21734
0.13622,0.21734
0.13652,0.21734
0.13681,0.21734
0.13711,0.21734
0.13741,0.21734
0.13771,0.21734
0.138,0.21734
0.1383,0.21734
0.1386,0.21734
0.1389,0.21734
0.13919,0.21734
0.13949,0.21734
0.13979,0.21734
0.14008,0.21734
0.14038,0.21734
0.14068,0.21734
0.14098,0.21734
0.14127,0.21734
0.14157,0.21734
0.14187,0.21734
0.14217,0.21734
0.14246,0.21734
0.14276,0.21734
0.14306,0.21734
0.14336,0.21734
0.14365,0.21734
0.14395,0.21734
0.14425,0.21734
0.14455,0.21734
0.14484,0.21734
0.14514,0.21734
0.14544,0.21734
0.14574,0.21734
0.14603,0.21734
0.14633,0.21734
0.14663,0.21734
0.14693,0.21734
0.14722,0.21734
0.14752,0.21734
0.14782,0.21734
0.14812,0.21734
0.14841,0.21734
0.14871,0.21734
0.14901,0.21734
0.1493,0.21734
0.1496,0.21734
0.1499,0.21734
0.1502,0.21734
0.15049,0.21734
0.15079,0.21734
0.15109,0.21734
0.15139,0.21734
0.15168,0.21734
0.15198,0.21734
0.15228,0.21734
0.15258,0.21734
0.15287,0.21734
0.15317,0.21734
0.15347,0.21734
0.15377,0.21734
0.15406,0.21734
0.15436,0.21734
0.15466,0.21734
0.15496,0.21734
0.15525,0.21734
0.15555,0.21734
0.15585,0.21734
0.15615,0.21734
0.15644,0.21734
0.15674,0.21734
0.15704,0.21734
0.15734,0.21734
0.15763,0.21734
0.15793,0.21734
0.15823,0.21734
0.15852,0.21734
0.15882,0.21734
0.15912,0.21734
0.15942,0.21734
0.15971,0.21734
0.16001,0.21734
0.16031,0.21734
0.16061,0.21734
0.1609,0.21734
0.1612,0.21734
0.1615,0.21734
0.1618,0.21734
0.16209,0.21734
0.16239,0.21734
0.16269,0.21734
0.16299,0.21734
0.16328,0.21734
0.16358,0.21734
0.16388,0.21734
0.16418,0.21734
0.16447,0.21734
0.16477,0.21734
0.16507,0.21734
0.16537,0.21734
0.16566,0.21734
0.16596,0.21734
0.16626,0.21734
0.16656,0.21734
0.16685,0.21734
0.16715,0.21734
0.16745,0.21734
0.16774,0.21734
0.16804,0.21734
0.16834,0.21734
0.16864,0.21734
0.16893,0.21734
0.16923,0.21734
0.16953,0.21734
0.16983,0.21734
0.17012,0.21734
0.17042,0.21734
0.17072,0.21734
0.17102,0.21734
0.17131,0.21734
0.17161,0.21734
0.17191,0.21734
0.17221,0.21734
0.1725,0.21734
0.1728,0.21734
0.1731,0.21734
0.1734,0.21734
0.17369,0.21734
0.17399,0.21734
0.17429,0.21734
0.17459,0.21734
0.17488,0.21734
0.17518,0.21734
0.17548,0.21734
0.17578,0.21734
0.17607,0.21734
0.17637,0.21734
0.17667,0.21734
0.17696,0.21734
0.17726,0.21734
0.17756,0.21734
0.17786,0.21734
0.17815,0.21734
0.17845,0.21734
0.17875,0.21734
0.17905,0.21734
0.17934,0.21734
0.17964,0.21734
0.17994,0.21734
0.18024,0.21734
0.18053,0.21734
0.18083,0.21734
0.18113,0.21734
0.18143,0.21734
0.18172,0.21734
0.18202,0.21734
0.18232,0.21734
0.18262,0.21734
0.18291,0.21734
0.18321,0.21734
0.18351,0.21734
0.18381,0.21734
0.1841,0.21734
0.1844,0.21734
0.1847,0.21734
0.185,0.21734
0.18529,0.21734
0.18559,0.21734
0.18589,0.21734
0.18618,0.21734
0.18648,0.21734
0.18678,0.21734
0.18708,0.21734
0.18737,0.21734
0.18767,0.21734
0.18797,0.21734
0.18827,0.21734
0.18856,0.21734
0.18886,0.21734
0.18916,0.21734
0.18946,0.21734
0.18975,0.21734
0.19005,0.21734
0.19035,0.21734
0.19065,0.21734
0.19094,0.21734
0.19124,0.21734
0.19154,0.21734
0.19184,0.21734
0.19213,0.21734
0.19243,0.21734
0.19273,0.21734
0.19303,0.21734
0.19332,0.21734
0.19362,0.21734
0.19392,0.21734
0.19422,0.21734
0.19451,0.21734
0.19481,0.21734
0.19511,0.21734
0.1954,0.21734
0.1957,0.21734
0.196,0.21734
0.1963,0.21734
0.19659,0.21734
0.19689,0.21734
0.19719,0.21734
0.19749,0.21734
0.19778,0.21734
0.19808,0.21734
0.19838,0.21734
0.19868,0.21734
0.19897,0.21734
0.19927,0.21734
0.19957,0.21734
0.19987,0.21734
0.20016,0.21734
0.20046,0.21734
0.20076,0.21734
0.20106,0.21734
0.20135,0.21734
0.20165,0.21734
0.20195,0.21734
0.20225,0.21734
0.20254,0.21734
0.20284,0.21734
0.20314,0.21734
0.20344,0.21734
0.20373,0.21734
0.20403,0.21734
0.20433,0.21734
0.20462,0.21734
0.20492,0.21734
0.20522,0.21734
0.20552,0.21734
0.20581,0.21734
0.20611,0.21734
0.20641,0.21734
0.20671,0.21734
0.207,0.21734
0.2073,0.21734
0.2076,0.21734
0.2079,0.21734
0.20819,0.21734
0.20849,0.21734
0.20879,0.21734
0.20909,0.21734
0.20938,0.21734
0.20968,0.21734
0.20998,0.21734
0.21028,0.21734
0.21057,0.21734
0.21087,0.21734
0.21117,0.21734
0.21147,0.21734
0.21176,0.21734
0.21206,0.21734
0.21236,0.21734
0.21266,0.21734
0.21295,0.21734
0.21325,0.21734
0.21355,0.21734
0.21384,0.21734
0.21414,0.21734
0.21444,0.21734
0.21474,0.21734
0.21503,0.21734
0.21533,0.21734
0.21563,0.21734
0.21593,0.21734
0.21622,0.21734
0.21652,0.21734
0.21682,0.21734
0.21712,0.21734
0.21741,0.21734
0.21771,0.21734
0.21801,0.21734
0.21831,0.21734
0.2186,0.21734
0.2189,0.21734
0.2192,0.21734
0.2195,0.21734
0.21979,0.21734
0.22009,0.21734
0.22039,0.21734
0.22069,0.21734
0.22098,0.21734
0.22128,0.21734
0.22158,0.21734
0.22188,0.21734
0.22217,0.21734
0.22247,0.21734
0.22277,0.21734
0.22306,0.21734
0.22336,0.21734
0.22366,0.21734
0.22396,0.21734
0.22425,0.21734
0.22455,0.21734
0.22485,0.21734
0.22515,0.21734
0.22544,0.21734
0.22574,0.21734
0.22604,0.21734
0.22634,0.21734
0.22663,0.21734
0.22693,0.21734
0.22723,0.21734
0.22753,0.21734
0.22782,0.21734
0.22812,0.21734
0.22842,0.21734
0.22872,0.21734
0.22901,0.21734
0.22931,0.21734
0.22961,0.21734
0.22991,0.21734
0.2302,0.21734
0.2305,0.21734
0.2308,0.21734
0.2311,0.21734
0.23139,0.21734
0.23169,0.21734
0.23199,0.21734
0.23228,0.21734
0.23258,0.21734
0.23288,0.21734
0.23318,0.21734
0.23347,0.21734
0.23377,0.21734
0.23407,0.21734
0.23437,0.21734
0.23466,0.21734
0.23496,0.21734
0.23526,0.21734
0.23556,0.21734
0.23585,0.21734
0.23615,0.21734
0.23645,0.21734
0.23675,0.21734
0.23704,0.21734
0.23734,0.21734
0.23764,0.21734
0.23794,0.21734
0.23823,0.21734
0.23853,0.21734
0.23883,0.21734
0.23913,0.21734
0.23942,0.21734
0.23972,0.21734
0.24002,0.21734
0.24032,0.21734
0.24061,0.21734
0.24091,0.21734
0.24121,0.21734
0.2415,0.21734
0.2418,0.21734
0.2421,0.21734
0.2424,0.21734
0.24269,0.21734
0.24299,0.21734
0.24329,0.21734
0.24359,0.21734
0.24388,0.21734
0.24418,0.21734
0.24448,0.21734
0.24478,0.21734
0.24507,0.21734
0.24537,0.21734
0.24567,0.21734
0.24597,0.21734
0.24626,0.21734
0.24656,0.21734
0.24686,0.21734
0.24716,0.21734
0.24745,0.21734
0.24775,0.21734
0.24805,0.21734
0.24835,0.21734
0.24864,0.21734
0.24894,0.21734
0.24924,0.21734
0.24954,0.21734
0.24983,0.21734
0.25013,0.21734
0.25043,0.21734
0.25072,0.21734
0.25102,0.21734
0.25132,0.21734
0.25162,0.21734
0.25191,0.21734
0.25221,0.21734
0.25251,0.21734
0.25281,0.21734
0.2531,0.21734
0.2534,0.21734
0.2537,0.21734
0.254,0.21734
0.25429,0.21734
0.25459,0.21734
0.25489,0.21734
0.25519,0.21734
0.25548,0.21734
0.25578,0.21734
0.25608,0.21734
0.25638,0.21734
0.25667,0.21734
0.25697,0.21734
0.25727,0.21734
0.25757,0.21734
0.25786,0.21734
0.25816,0.21734
0.25846,0.21734
0.25876,0.21734
0.25905,0.21734
0.25935,0.21734
0.25965,0.21734
0.25994,0.21734
0.26024,0.21734
0.26054,0.21734
0.26084,0.21734
0.26113,0.21734
0.26143,0.21734
0.26173,0.21734
0.26203,0.21734
0.26232,0.21734
0.26262,0.21734
0.26292,0.21734
0.26322,0.21734
0.26351,0.21734
0.26381,0.21734
0.26411,0.21734
0.26441,0.21734
0.2647,0.21734
0.265,0.21734
0.2653,0.21734
0.2656,0.21734
0.26589,0.21734
0.26619,0.21734
0.26649,0.21734
0.26679,0.21734
0.26708,0.21734
0.26738,0.21734
0.26768,0.21734
0.26798,0.21734
0.26827,0.21734
0.26857,0.21734
0.26887,0.21734
0.26916,0.21734
0.26946,0.21734
0.26976,0.21734
0.27006,0.21734
0.27035,0.21734
0.27065,0.21734
0.27095,0.21734
0.27125,0.21734
0.27154,0.21734
0.27184,0.21734
0.27214,0.21734
0.27244,0.21734
0.27273,0.21734
0.27303,0.21734
0.27333,0.21734
0.27363,0.21734
0.27392,0.21734
0.27422,0.21734
0.27452,0.21734
0.27482,0.21734
0.27511,0.21734
0.27541,0.21734
0.27571,0.21734
0.27601,0.21734
0.2763,0.21734
0.2766,0.21734
0.2769,0.21734
0.2772,0.21734
0.27749,0.21734
0.27779,0.21734
0.27809,0.21734
0.27838,0.21734
0.27868,0.21734
0.27898,0.21734
0.27928,0.21734
0.27957,0.21734
0.27987,0.21734
0.28017,0.21734
0.28047,0.21734
0.28076,0.21734
0.28106,0.21734
0.28136,0.21734
0.28166,0.21734
0.28195,0.21734
0.28225,0.21734
0.28255,0.21734
0.28285,0.21734
0.28314,0.21734
0.28344,0.21734
0.28374,0.21734
0.28404,0.21734
0.28433,0.21734
0.28463,0.21734
0.28493,0.21734
0.28523,0.21734
0.28552,0.21734
0.28582,0.21734
0.28612,0.21734
0.28642,0.21734
0.28671,0.21734
0.28701,0.21734
0.28731,0.21734
0.2876,0.21734
0.2879,0.21734
0.2882,0.21734
0.2885,0.21734
0.28879,0.21734
0.28909,0.21734
0.28939,0.21734
0.28969,0.21734
0.28998,0.21734
0.29028,0.21734
0.29058,0.21734
0.29088,0.21734
0.29117,0.21734
0.29147,0.21734
0.29177,0.21734
0.29207,0.21734
0.29236,0.21734
0.29266,0.21734
0.29296,0.21734
0.29326,0.21734
0.29355,0.21734
0.29385,0.21734
0.29415,0.21734
0.29445,0.21734
0.29474,0.21734
0.29504,0.21734
0.29534,0.21734
0.29564,0.21734
0.29593,0.21734
0.29623,0.21734
0.29653,0.21734
0.29682,0.21734
0.29712,0.21734
0.29742,0.21734


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-BOA-0.csv <==
0,0.25141
0.00099649,0.25397
0.001993,0.2566
0.0029895,0.25934
0.003986,0.26217
0.0049825,0.2651
0.005979,0.26814
0.0069755,0.27129
0.0079719,0.27456
0.0089684,0.27797
0.0099649,0.2815
0.010961,0.28518
0.011958,0.28902
0.012954,0.29301
0.013951,0.29718
0.014947,0.30154
0.015944,0.30609
0.01694,0.31085
0.017937,0.31583
0.018933,0.32106
0.01993,0.32655
0.020926,0.33232
0.021923,0.33088
0.022919,0.32607
0.023916,0.32126
0.024912,0.31646
0.025909,0.31165
0.026905,0.30684
0.027902,0.30203
0.028898,0.29723
0.029895,0.29242
0.030891,0.28761
0.031888,0.2828
0.032884,0.278
0.033881,0.27319
0.034877,0.26838
0.035874,0.26357
0.03687,0.25876
0.037867,0.25396
0.038863,0.24915
0.03986,0.24434
0.040856,0.23953
0.041853,0.23473
0.042849,0.22992
0.043846,0.22511
0.044842,0.2203
0.045839,0.2155
0.046835,0.21069
0.047832,0.20588
0.048828,0.20107
0.049825,0.19627
0.050821,0.19146
0.051818,0.18665
0.052814,0.18184
0.053811,0.17704
0.054807,0.17223
0.055804,0.16742
0.0568,0.16261
0.057797,0.1578
0.058793,0.153
0.05979,0.14819
0.060786,0.14338
0.061783,0.13857
0.062779,0.13377
0.063776,0.12896
0.064772,0.12415
0.065769,0.11934
0.066765,0.11454
0.067762,0.10973
0.068758,0.10492
0.069755,0.10011
0.070751,0.095305
0.071748,0.090497
0.072744,0.08569
0.073741,0.080882
0.074737,0.076075
0.075734,0.071267
0.07673,0.066459
0.077727,0.061652
0.078723,0.056844
0.079719,0.052036
0.080716,0.047229
0.081712,0.046229
0.082709,0.046229
0.083705,0.046229
0.084702,0.046229
0.085698,0.046229
0.086695,0.046229
0.087691,0.046229
0.088688,0.046229
0.089684,0.046229
0.090681,0.046229
0.091677,0.046229
0.092674,0.046229
0.09367,0.046229
0.094667,0.046229
0.095663,0.046229
0.09666,0.046229
0.097656,0.046229
0.098653,0.046229
0.099649,0.046229
0.10065,0.046229
0.10164,0.046229
0.10264,0.046229
0.10364,0.046229
0.10463,0.046229
0.10563,0.046229
0.10662,0.046229
0.10762,0.046229
0.10862,0.046229
0.10961,0.046229
0.11061,0.046229
0.11161,0.046229
0.1126,0.046229
0.1136,0.046229
0.1146,0.046229
0.11559,0.046229
0.11659,0.046229
0.11759,0.046229
0.11858,0.046229
0.11958,0.046229
0.12058,0.046229
0.12157,0.046229
0.12257,0.046229
0.12357,0.046229
0.12456,0.046229
0.12556,0.046229
0.12655,0.046229
0.12755,0.046229
0.12855,0.046229
0.12954,0.046229
0.13054,0.046229
0.13154,0.046229
0.13253,0.046229
0.13353,0.046229
0.13453,0.046229
0.13552,0.046229
0.13652,0.046229
0.13752,0.046229
0.13851,0.046229
0.13951,0.046229
0.14051,0.046229
0.1415,0.046229
0.1425,0.046229
0.1435,0.046229
0.14449,0.046229
0.14549,0.046229
0.14648,0.046229
0.14748,0.046229
0.14848,0.046229
0.14947,0.046229
0.15047,0.046229
0.15147,0.046229
0.15246,0.046229
0.15346,0.046229
0.15446,0.046229
0.15545,0.046229
0.15645,0.046229
0.15745,0.046229
0.15844,0.046229
0.15944,0.046229
0.16044,0.046229
0.16143,0.046229
0.16243,0.046229
0.16342,0.046229
0.16442,0.046229
0.16542,0.046229
0.16641,0.046229
0.16741,0.046229
0.16841,0.046229
0.1694,0.046229
0.1704,0.046229
0.1714,0.046229
0.17239,0.046229
0.17339,0.046229
0.17439,0.046229
0.17538,0.046229
0.17638,0.046229
0.17738,0.046229
0.17837,0.046229
0.17937,0.046229
0.18037,0.046229
0.18136,0.046229
0.18236,0.046229
0.18335,0.046229
0.18435,0.046229
0.18535,0.046229
0.18634,0.046229
0.18734,0.046229
0.18834,0.046229
0.18933,0.046229
0.19033,0.046229
0.19133,0.046229
0.19232,0.046229
0.19332,0.046229
0.19432,0.046229
0.19531,0.046229
0.19631,0.046229
0.19731,0.046229
0.1983,0.046229
0.1993,0.046229
0.2003,0.046229
0.20129,0.046229
0.20229,0.046229
0.20328,0.046229
0.20428,0.046229
0.20528,0.046229
0.20627,0.046229
0.20727,0.046229
0.20827,0.046229
0.20926,0.046229
0.21026,0.046229
0.21126,0.046229
0.21225,0.046229
0.21325,0.046229
0.21425,0.046229
0.21524,0.046229
0.21624,0.046229
0.21724,0.046229
0.21823,0.046229
0.21923,0.046229
0.22023,0.046229
0.22122,0.046229
0.22222,0.046229
0.22321,0.046229
0.22421,0.046229
0.22521,0.046229
0.2262,0.046229
0.2272,0.046229
0.2282,0.046229
0.22919,0.046229
0.23019,0.046229
0.23119,0.046229
0.23218,0.046229
0.23318,0.046229
0.23418,0.046229
0.23517,0.046229
0.23617,0.046229
0.23717,0.046229
0.23816,0.046229
0.23916,0.046229
0.24015,0.046229
0.24115,0.046229
0.24215,0.046229
0.24314,0.046229
0.24414,0.046229
0.24514,0.046229
0.24613,0.046229
0.24713,0.046229
0.24813,0.046229
0.24912,0.046229
0.25012,0.046229
0.25112,0.046229
0.25211,0.046229
0.25311,0.046229
0.25411,0.046229
0.2551,0.046229
0.2561,0.046229
0.2571,0.046229
0.25809,0.046229
0.25909,0.046229
0.26008,0.046229
0.26108,0.046229
0.26208,0.046229
0.26307,0.046229
0.26407,0.046229
0.26507,0.046229
0.26606,0.046229
0.26706,0.046229
0.26806,0.046229
0.26905,0.046229
0.27005,0.046229
0.27105,0.046229
0.27204,0.046229
0.27304,0.046229
0.27404,0.046229
0.27503,0.046229
0.27603,0.046229
0.27703,0.046229
0.27802,0.046229
0.27902,0.046229
0.28001,0.046229
0.28101,0.046229
0.28201,0.046229
0.283,0.046229
0.284,0.046229
0.285,0.046229
0.28599,0.046229
0.28699,0.046229
0.28799,0.046229
0.28898,0.046229
0.28998,0.046229
0.29098,0.046229
0.29197,0.046229
0.29297,0.046229
0.29397,0.046229
0.29496,0.046229
0.29596,0.046229
0.29696,0.046229
0.29795,0.046229
0.29895,0.046229
0.29994,0.046229
0.30094,0.046229
0.30194,0.046229
0.30293,0.046229
0.30393,0.046229
0.30493,0.046229
0.30592,0.046229
0.30692,0.046229
0.30792,0.046229
0.30891,0.046229
0.30991,0.046229
0.31091,0.046229
0.3119,0.046229
0.3129,0.046229
0.3139,0.046229
0.31489,0.046229
0.31589,0.046229
0.31688,0.046229
0.31788,0.046229
0.31888,0.046229
0.31987,0.046229
0.32087,0.046229
0.32187,0.046229
0.32286,0.046229
0.32386,0.046229
0.32486,0.046229
0.32585,0.046229
0.32685,0.046229
0.32785,0.046229
0.32884,0.046229
0.32984,0.046229
0.33084,0.046229
0.33183,0.046229
0.33283,0.046229
0.33383,0.046229
0.33482,0.046229
0.33582,0.046229
0.33681,0.046229
0.33781,0.046229
0.33881,0.046229
0.3398,0.046229
0.3408,0.046229
0.3418,0.046229
0.34279,0.046229
0.34379,0.046229
0.34479,0.046229
0.34578,0.046229
0.34678,0.046229
0.34778,0.046229
0.34877,0.046229
0.34977,0.046229
0.35077,0.046229
0.35176,0.046229
0.35276,0.046229
0.35376,0.046229
0.35475,0.046229
0.35575,0.046229
0.35674,0.046229
0.35774,0.046229
0.35874,0.046229
0.35973,0.046229
0.36073,0.046229
0.36173,0.046229
0.36272,0.046229
0.36372,0.046229
0.36472,0.046229
0.36571,0.046229
0.36671,0.046229
0.36771,0.046229
0.3687,0.046229
0.3697,0.046229
0.3707,0.046229
0.37169,0.046229
0.37269,0.046229
0.37369,0.046229
0.37468,0.046229
0.37568,0.046229
0.37667,0.046229
0.37767,0.046229
0.37867,0.046229
0.37966,0.046229
0.38066,0.046229
0.38166,0.046229
0.38265,0.046229
0.38365,0.046229
0.38465,0.046229
0.38564,0.046229
0.38664,0.046229
0.38764,0.046229
0.38863,0.046229
0.38963,0.046229
0.39063,0.046229
0.39162,0.046229
0.39262,0.046229
0.39361,0.046229
0.39461,0.046229
0.39561,0.046229
0.3966,0.046229
0.3976,0.046229
0.3986,0.046229
0.39959,0.046229
0.40059,0.046229
0.40159,0.046229
0.40258,0.046229
0.40358,0.046229
0.40458,0.046229
0.40557,0.046229
0.40657,0.046229
0.40757,0.046229
0.40856,0.046229
0.40956,0.046229
0.41056,0.046229
0.41155,0.046229
0.41255,0.046229
0.41354,0.046229
0.41454,0.046229
0.41554,0.046229
0.41653,0.046229
0.41753,0.046229
0.41853,0.046229
0.41952,0.046229
0.42052,0.046229
0.42152,0.046229
0.42251,0.046229
0.42351,0.046229
0.42451,0.046229
0.4255,0.046229
0.4265,0.046229
0.4275,0.046229
0.42849,0.046229
0.42949,0.046229
0.43049,0.046229
0.43148,0.046229
0.43248,0.046229
0.43347,0.046229
0.43447,0.046229
0.43547,0.046229
0.43646,0.046229
0.43746,0.046229
0.43846,0.046229
0.43945,0.046229
0.44045,0.046229
0.44145,0.046229
0.44244,0.046229
0.44344,0.046229
0.44444,0.046229
0.44543,0.046229
0.44643,0.046229
0.44743,0.046229
0.44842,0.046229
0.44942,0.046229
0.45042,0.046229
0.45141,0.046229
0.45241,0.046229
0.4534,0.046229
0.4544,0.046229
0.4554,0.046229
0.45639,0.046229
0.45739,0.046229
0.45839,0.046229
0.45938,0.046229
0.46038,0.046229
0.46138,0.046229
0.46237,0.046229
0.46337,0.046229
0.46437,0.046229
0.46536,0.046229
0.46636,0.046229
0.46736,0.046229
0.46835,0.046229
0.46935,0.046229
0.47034,0.046229
0.47134,0.046229
0.47234,0.046229
0.47333,0.046229
0.47433,0.046229
0.47533,0.046229
0.47632,0.046229
0.47732,0.046229
0.47832,0.046229
0.47931,0.046229
0.48031,0.046229
0.48131,0.046229
0.4823,0.046229
0.4833,0.046229
0.4843,0.046229
0.48529,0.046229
0.48629,0.046229
0.48729,0.046229
0.48828,0.046229
0.48928,0.046229
0.49027,0.046229
0.49127,0.046229
0.49227,0.046229
0.49326,0.046229
0.49426,0.046229
0.49526,0.046229
0.49625,0.046229
0.49725,0.046229
0.49825,0.046229
0.49924,0.046229
0.50024,0.046229
0.50124,0.046229
0.50223,0.046229
0.50323,0.046229
0.50423,0.046229
0.50522,0.046229
0.50622,0.046229
0.50722,0.046229
0.50821,0.046229
0.50921,0.046229
0.5102,0.046229
0.5112,0.046229
0.5122,0.046229
0.51319,0.046229
0.51419,0.046229
0.51519,0.046229
0.51618,0.046229
0.51718,0.046229
0.51818,0.046229
0.51917,0.046229
0.52017,0.046229
0.52117,0.046229
0.52216,0.046229
0.52316,0.046229
0.52416,0.046229
0.52515,0.046229
0.52615,0.046229
0.52715,0.046229
0.52814,0.046229
0.52914,0.046229
0.53013,0.046229
0.53113,0.046229
0.53213,0.046229
0.53312,0.046229
0.53412,0.046229
0.53512,0.046229
0.53611,0.046229
0.53711,0.046229
0.53811,0.046229
0.5391,0.046229
0.5401,0.046229
0.5411,0.046229
0.54209,0.046229
0.54309,0.046229
0.54409,0.046229
0.54508,0.046229
0.54608,0.046229
0.54707,0.046229
0.54807,0.046229
0.54907,0.046229
0.55006,0.046229
0.55106,0.046229
0.55206,0.046229
0.55305,0.046229
0.55405,0.046229
0.55505,0.046229
0.55604,0.046229
0.55704,0.046229
0.55804,0.046229
0.55903,0.046229
0.56003,0.046229
0.56103,0.046229
0.56202,0.046229
0.56302,0.046229
0.56402,0.046229
0.56501,0.046229
0.56601,0.046229
0.567,0.046229
0.568,0.046229
0.569,0.046229
0.56999,0.046229
0.57099,0.046229
0.57199,0.046229
0.57298,0.046229
0.57398,0.046229
0.57498,0.046229
0.57597,0.046229
0.57697,0.046229
0.57797,0.046229
0.57896,0.046229
0.57996,0.046229
0.58096,0.046229
0.58195,0.046229
0.58295,0.046229
0.58395,0.046229
0.58494,0.046229
0.58594,0.046229
0.58693,0.046229
0.58793,0.046229
0.58893,0.046229
0.58992,0.046229
0.59092,0.046229
0.59192,0.046229
0.59291,0.046229
0.59391,0.046229
0.59491,0.046229
0.5959,0.046229
0.5969,0.046229
0.5979,0.046229
0.59889,0.046229
0.59989,0.046229
0.60089,0.046229
0.60188,0.046229
0.60288,0.046229
0.60388,0.046229
0.60487,0.046229
0.60587,0.046229
0.60686,0.046229
0.60786,0.046229
0.60886,0.046229
0.60985,0.046229
0.61085,0.046229
0.61185,0.046229
0.61284,0.046229
0.61384,0.046229
0.61484,0.046229
0.61583,0.046229
0.61683,0.046229
0.61783,0.046229
0.61882,0.046229
0.61982,0.046229
0.62082,0.046229
0.62181,0.046229
0.62281,0.046229
0.6238,0.046229
0.6248,0.046229
0.6258,0.046229
0.62679,0.046229
0.62779,0.046229
0.62879,0.046229
0.62978,0.046229
0.63078,0.046229
0.63178,0.046229
0.63277,0.046229
0.63377,0.046229
0.63477,0.046229
0.63576,0.046229
0.63676,0.046229
0.63776,0.046229
0.63875,0.046229
0.63975,0.046229
0.64075,0.046229
0.64174,0.046229
0.64274,0.046229
0.64373,0.046229
0.64473,0.046229
0.64573,0.046229
0.64672,0.046229
0.64772,0.046229
0.64872,0.046229
0.64971,0.046229
0.65071,0.046229
0.65171,0.046229
0.6527,0.046229
0.6537,0.046229
0.6547,0.046229
0.65569,0.046229
0.65669,0.046229
0.65769,0.046229
0.65868,0.046229
0.65968,0.046229
0.66068,0.046229
0.66167,0.046229
0.66267,0.046229
0.66366,0.046229
0.66466,0.046229
0.66566,0.046229
0.66665,0.046229
0.66765,0.046229
0.66865,0.046229
0.66964,0.046229
0.67064,0.046229
0.67164,0.046229
0.67263,0.046229
0.67363,0.046229
0.67463,0.046229
0.67562,0.046229
0.67662,0.046229
0.67762,0.046229
0.67861,0.046229
0.67961,0.046229
0.68061,0.046229
0.6816,0.046229
0.6826,0.046229
0.68359,0.046229
0.68459,0.046229
0.68559,0.046229
0.68658,0.046229
0.68758,0.046229
0.68858,0.046229
0.68957,0.046229
0.69057,0.046229
0.69157,0.046229
0.69256,0.046229
0.69356,0.046229
0.69456,0.046229
0.69555,0.046229
0.69655,0.046229
0.69755,0.046229
0.69854,0.046229
0.69954,0.046229
0.70053,0.046229
0.70153,0.046229
0.70253,0.046229
0.70352,0.046229
0.70452,0.046229
0.70552,0.046229
0.70651,0.046229
0.70751,0.046229
0.70851,0.046229
0.7095,0.046229
0.7105,0.046229
0.7115,0.046229
0.71249,0.046229
0.71349,0.046229
0.71449,0.046229
0.71548,0.046229
0.71648,0.046229
0.71748,0.046229
0.71847,0.046229
0.71947,0.046229
0.72046,0.046229
0.72146,0.046229
0.72246,0.046229
0.72345,0.046229
0.72445,0.046229
0.72545,0.046229
0.72644,0.046229
0.72744,0.046229
0.72844,0.046229
0.72943,0.046229
0.73043,0.046229
0.73143,0.046229
0.73242,0.046229
0.73342,0.046229
0.73442,0.046229
0.73541,0.046229
0.73641,0.046229
0.73741,0.046229
0.7384,0.046229
0.7394,0.046229
0.74039,0.046229
0.74139,0.046229
0.74239,0.046229
0.74338,0.046229
0.74438,0.046229
0.74538,0.046229
0.74637,0.046229
0.74737,0.046229
0.74837,0.046229
0.74936,0.046229
0.75036,0.046229
0.75136,0.046229
0.75235,0.046229
0.75335,0.046229
0.75435,0.046229
0.75534,0.046229
0.75634,0.046229
0.75734,0.046229
0.75833,0.046229
0.75933,0.046229
0.76032,0.046229
0.76132,0.046229
0.76232,0.046229
0.76331,0.046229
0.76431,0.046229
0.76531,0.046229
0.7663,0.046229
0.7673,0.046229
0.7683,0.046229
0.76929,0.046229
0.77029,0.046229
0.77129,0.046229
0.77228,0.046229
0.77328,0.046229
0.77428,0.046229
0.77527,0.046229
0.77627,0.046229
0.77727,0.046229
0.77826,0.046229
0.77926,0.046229
0.78025,0.046229
0.78125,0.046229
0.78225,0.046229
0.78324,0.046229
0.78424,0.046229
0.78524,0.046229
0.78623,0.046229
0.78723,0.046229
0.78823,0.046229
0.78922,0.046229
0.79022,0.046229
0.79122,0.046229
0.79221,0.046229
0.79321,0.046229
0.79421,0.046229
0.7952,0.046229
0.7962,0.046229
0.79719,0.046229
0.79819,0.046229
0.79919,0.046229
0.80018,0.046229
0.80118,0.046229
0.80218,0.046229
0.80317,0.046229
0.80417,0.046229
0.80517,0.046229
0.80616,0.046229
0.80716,0.046229
0.80816,0.046229
0.80915,0.046229
0.81015,0.046229
0.81115,0.046229
0.81214,0.046229
0.81314,0.046229
0.81414,0.046229
0.81513,0.046229
0.81613,0.046229
0.81712,0.046229
0.81812,0.046229
0.81912,0.046229
0.82011,0.046229
0.82111,0.046229
0.82211,0.046229
0.8231,0.046229
0.8241,0.046229
0.8251,0.046229
0.82609,0.046229
0.82709,0.046229
0.82809,0.046229
0.82908,0.046229
0.83008,0.046229
0.83108,0.046229
0.83207,0.046229
0.83307,0.046229
0.83407,0.046229
0.83506,0.046229
0.83606,0.046229
0.83705,0.046229
0.83805,0.046229
0.83905,0.046229
0.84004,0.046229
0.84104,0.046229
0.84204,0.046229
0.84303,0.046229
0.84403,0.046229
0.84503,0.046229
0.84602,0.046229
0.84702,0.046229
0.84802,0.046229
0.84901,0.046229
0.85001,0.046229
0.85101,0.046229
0.852,0.046229
0.853,0.046229
0.854,0.046229
0.85499,0.046229
0.85599,0.046229
0.85698,0.046229
0.85798,0.046229
0.85898,0.046229
0.85997,0.046229
0.86097,0.046229
0.86197,0.046229
0.86296,0.046229
0.86396,0.046229
0.86496,0.046229
0.86595,0.046229
0.86695,0.046229
0.86795,0.046229
0.86894,0.046229
0.86994,0.046229
0.87094,0.046229
0.87193,0.046229
0.87293,0.046229
0.87392,0.046229
0.87492,0.046229
0.87592,0.046229
0.87691,0.046229
0.87791,0.046229
0.87891,0.046229
0.8799,0.046229
0.8809,0.046229
0.8819,0.046229
0.88289,0.046229
0.88389,0.046229
0.88489,0.046229
0.88588,0.046229
0.88688,0.046229
0.88788,0.046229
0.88887,0.046229
0.88987,0.046229
0.89087,0.046229
0.89186,0.046229
0.89286,0.046229
0.89385,0.046229
0.89485,0.046229
0.89585,0.046229
0.89684,0.046229
0.89784,0.046229
0.89884,0.046229
0.89983,0.046229
0.90083,0.046229
0.90183,0.046229
0.90282,0.046229
0.90382,0.046229
0.90482,0.046229
0.90581,0.046229
0.90681,0.046229
0.90781,0.046229
0.9088,0.046229
0.9098,0.046229
0.9108,0.046229
0.91179,0.046229
0.91279,0.046229
0.91378,0.046229
0.91478,0.046229
0.91578,0.046229
0.91677,0.046229
0.91777,0.046229
0.91877,0.046229
0.91976,0.046229
0.92076,0.046229
0.92176,0.046229
0.92275,0.046229
0.92375,0.046229
0.92475,0.046229
0.92574,0.046229
0.92674,0.046229
0.92774,0.046229
0.92873,0.046229
0.92973,0.046229
0.93073,0.046229
0.93172,0.046229
0.93272,0.046229
0.93371,0.046229
0.93471,0.046229
0.93571,0.046229
0.9367,0.046229
0.9377,0.046229
0.9387,0.046229
0.93969,0.046229
0.94069,0.046229
0.94169,0.046229
0.94268,0.046229
0.94368,0.046229
0.94468,0.046229
0.94567,0.046229
0.94667,0.046229
0.94767,0.046229
0.94866,0.046229
0.94966,0.046229
0.95065,0.046229
0.95165,0.046229
0.95265,0.046229
0.95364,0.046229
0.95464,0.046229
0.95564,0.046229
0.95663,0.046229
0.95763,0.046229
0.95863,0.046229
0.95962,0.046229
0.96062,0.046229
0.96162,0.046229
0.96261,0.046229
0.96361,0.046229
0.96461,0.046229
0.9656,0.046229
0.9666,0.046229
0.9676,0.046229
0.96859,0.046229
0.96959,0.046229
0.97058,0.046229
0.97158,0.046229
0.97258,0.046229
0.97357,0.046229
0.97457,0.046229
0.97557,0.046229
0.97656,0.046229
0.97756,0.046229
0.97856,0.046229
0.97955,0.046229
0.98055,0.046229
0.98155,0.046229
0.98254,0.046229
0.98354,0.046229
0.98454,0.046229
0.98553,0.046229
0.98653,0.046229
0.98753,0.046229
0.98852,0.046229
0.98952,0.046229
0.99051,0.046229
0.99151,0.046229
0.99251,0.046229
0.9935,0.046229
0.9945,0.046229
0.9955,0.046229
0.99649,0.046229


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-BOA-2.csv <==
0,0.25141
0.00099649,0.24835
0.001993,0.24528
0.0029895,0.24221
0.003986,0.23914
0.0049825,0.23607
0.005979,0.233
0.0069755,0.22993
0.0079719,0.22686
0.0089684,0.22379
0.0099649,0.22072
0.010961,0.21764
0.011958,0.21457
0.012954,0.21149
0.013951,0.20842
0.014947,0.20534
0.015944,0.20226
0.01694,0.19918
0.017937,0.19611
0.018933,0.19303
0.01993,0.18995
0.020926,0.18686
0.021923,0.18378
0.022919,0.1807
0.023916,0.17762
0.024912,0.17453
0.025909,0.17145
0.026905,0.16836
0.027902,0.16528
0.028898,0.16219
0.029895,0.1591
0.030891,0.15601
0.031888,0.15292
0.032884,0.14983
0.033881,0.14674
0.034877,0.14365
0.035874,0.14056
0.03687,0.13747
0.037867,0.13437
0.038863,0.13128
0.03986,0.12818
0.040856,0.12509
0.041853,0.12199
0.042849,0.11889
0.043846,0.1158
0.044842,0.1127
0.045839,0.1096
0.046835,0.1065
0.047832,0.1034
0.048828,0.10029
0.049825,0.097192
0.050821,0.094088
0.051818,0.090984
0.052814,0.087879
0.053811,0.084774
0.054807,0.081668
0.055804,0.078561
0.0568,0.075453
0.057797,0.072344
0.058793,0.069235
0.05979,0.066125
0.060786,0.063014
0.061783,0.059903
0.062779,0.056791
0.063776,0.053678
0.064772,0.050564
0.065769,0.047449
0.066765,0.044334
0.067762,0.041218
0.068758,0.038101
0.069755,0.034984
0.070751,0.031866
0.071748,0.028747
0.072744,0.025627
0.073741,0.022506
0.074737,0.019385
0.075734,0.016263
0.07673,0.01314
0.077727,0.010017
0.078723,0.0068928
0.079719,0.0037678
0.080716,0.00064202
0.081712,0
0.082709,1.0447e-05
0.083705,2.0896e-05
0.084702,3.1348e-05
0.085698,4.1802e-05
0.086695,5.2259e-05
0.087691,6.2719e-05
0.088688,7.318e-05
0.089684,8.3645e-05
0.090681,9.4112e-05
0.091677,0.00010458
0.092674,0.00011505
0.09367,0.00012553
0.094667,0.000136
0.095663,0.00014648
0.09666,0.00015697
0.097656,0.00016745
0.098653,0.00017794
0.099649,0.00018843
0.10065,0.00019892
0.10164,0.00020941
0.10264,0.00021991
0.10364,0.00023041
0.10463,0.00024091
0.10563,0.00025142
0.10662,0.00026193
0.10762,0.00027244
0.10862,0.00028295
0.10961,0.00029346
0.11061,0.00030398
0.11161,0.0003145
0.1126,0.00032502
0.1136,0.00033555
0.1146,0.00034608
0.11559,0.00035661
0.11659,0.00036714
0.11759,0.00037768
0.11858,0.00038821
0.11958,0.00039875
0.12058,0.0004093
0.12157,0.00041984
0.12257,0.00043039
0.12357,0.00044094
0.12456,0.00045149
0.12556,0.00046205
0.12655,0.00047261
0.12755,0.00048317
0.12855,0.00049373
0.12954,0.0005043
0.13054,0.00051487
0.13154,0.00052544
0.13253,0.00053601
0.13353,0.00054659
0.13453,0.00055717
0.13552,0.00056775
0.13652,0.00057833
0.13752,0.00058892
0.13851,0.00059951
0.13951,0.0006101
0.14051,0.00062069
0.1415,0.00063129
0.1425,0.00064189
0.1435,0.00065249
0.14449,0.0006631
0.14549,0.0006737
0.14648,0.00068431
0.14748,0.00069492
0.14848,0.00070554
0.14947,0.00071616
0.15047,0.00072678
0.15147,0.0007374
0.15246,0.00074802
0.15346,0.00075865
0.15446,0.00076928
0.15545,0.00077991
0.15645,0.00079055
0.15745,0.00080119
0.15844,0.00081183
0.15944,0.00082247
0.16044,0.00083312
0.16143,0.00084377
0.16243,0.00085442
0.16342,0.00086507
0.16442,0.00087573
0.16542,0.00088638
0.16641,0.00089705
0.16741,0.00090771
0.16841,0.00091838
0.1694,0.00092905
0.1704,0.00093972
0.1714,0.00095039
0.17239,0.00096107
0.17339,0.00097175
0.17439,0.00098243
0.17538,0.00099311
0.17638,0.0010038
0.17738,0.0010145
0.17837,0.0010252
0.17937,0.0010359
0.18037,0.0010466
0.18136,0.0010573
0.18236,0.001068
0.18335,0.0010787
0.18435,0.0010894
0.18535,0.0011001
0.18634,0.0011108
0.18734,0.0011215
0.18834,0.0011323
0.18933,0.001143
0.19033,0.0011537
0.19133,0.0011644
0.19232,0.0011752
0.19332,0.0011859
0.19432,0.0011966
0.19531,0.0012074
0.19631,0.0012181
0.19731,0.0012288
0.1983,0.0012396
0.1993,0.0012503
0.2003,0.0012611
0.20129,0.0012718
0.20229,0.0012826
0.20328,0.0012933
0.20428,0.0013041
0.20528,0.0013149
0.20627,0.0013256
0.20727,0.0013364
0.20827,0.0013472
0.20926,0.0013579
0.21026,0.0013687
0.21126,0.0013795
0.21225,0.0013903
0.21325,0.0014011
0.21425,0.0014119
0.21524,0.0014226
0.21624,0.0014334
0.21724,0.0014442
0.21823,0.001455
0.21923,0.0014658
0.22023,0.0014766
0.22122,0.0014874
0.22222,0.0014982
0.22321,0.0015091
0.22421,0.0015199
0.22521,0.0015307
0.2262,0.0015415
0.2272,0.0015523
0.2282,0.0015631
0.22919,0.001574
0.23019,0.0015848
0.23119,0.0015956
0.23218,0.0016065
0.23318,0.0016173
0.23418,0.0016281
0.23517,0.001639
0.23617,0.0016498
0.23717,0.0016607
0.23816,0.0016715
0.23916,0.0016824
0.24015,0.0016932
0.24115,0.0017041
0.24215,0.001715
0.24314,0.0017258
0.24414,0.0017367
0.24514,0.0017476
0.24613,0.0017584
0.24713,0.0017693
0.24813,0.0017802
0.24912,0.0017911
0.25012,0.0018019
0.25112,0.0018128
0.25211,0.0018237
0.25311,0.0018346
0.25411,0.0018455
0.2551,0.0018564
0.2561,0.0018673
0.2571,0.0018782
0.25809,0.0018891
0.25909,0.0019
0.26008,0.0019109
0.26108,0.0019218
0.26208,0.0019327
0.26307,0.0019437
0.26407,0.0019546
0.26507,0.0019655
0.26606,0.0019764
0.26706,0.0019874
0.26806,0.0019983
0.26905,0.0020092
0.27005,0.0020202
0.27105,0.0020311
0.27204,0.002042
0.27304,0.002053
0.27404,0.0020639
0.27503,0.0020749
0.27603,0.0020858
0.27703,0.0020968
0.27802,0.0021077
0.27902,0.0021187
0.28001,0.0021297
0.28101,0.0021406
0.28201,0.0021516
0.283,0.0021626
0.284,0.0021735
0.285,0.0021845
0.28599,0.0021955
0.28699,0.0022065
0.28799,0.0022175
0.28898,0.0022284
0.28998,0.0022394
0.29098,0.0022504
0.29197,0.0022614
0.29297,0.0022724
0.29397,0.0022834
0.29496,0.0022944
0.29596,0.0023054
0.29696,0.0023164
0.29795,0.0023275
0.29895,0.0023385
0.29994,0.0023495
0.30094,0.0023605
0.30194,0.0023715
0.30293,0.0023826
0.30393,0.0023936
0.30493,0.0024046
0.30592,0.0024156
0.30692,0.0024267
0.30792,0.0024377
0.30891,0.0024488
0.30991,0.0024598
0.31091,0.0024709
0.3119,0.0024819
0.3129,0.002493
0.3139,0.002504
0.31489,0.0025151
0.31589,0.0025261
0.31688,0.0025372
0.31788,0.0025483
0.31888,0.0025593
0.31987,0.0025704
0.32087,0.0025815
0.32187,0.0025926
0.32286,0.0026036
0.32386,0.0026147
0.32486,0.0026258
0.32585,0.0026369
0.32685,0.002648
0.32785,0.0026591
0.32884,0.0026702
0.32984,0.0026813
0.33084,0.0026924
0.33183,0.0027035
0.33283,0.0027146
0.33383,0.0027257
0.33482,0.0027368
0.33582,0.0027479
0.33681,0.0027591
0.33781,0.0027702
0.33881,0.0027813
0.3398,0.0027924
0.3408,0.0028036
0.3418,0.0028147
0.34279,0.0028258
0.34379,0.002837
0.34479,0.0028481
0.34578,0.0028592
0.34678,0.0028704
0.34778,0.0028815
0.34877,0.0028927
0.34977,0.0029038
0.35077,0.002915
0.35176,0.0029262
0.35276,0.0029373
0.35376,0.0029485
0.35475,0.0029597
0.35575,0.0029708
0.35674,0.002982
0.35774,0.0029932
0.35874,0.0030044
0.35973,0.0030155
0.36073,0.0030267
0.36173,0.0030379
0.36272,0.0030491
0.36372,0.0030603
0.36472,0.0030715
0.36571,0.0030827
0.36671,0.0030939
0.36771,0.0031051
0.3687,0.0031163
0.3697,0.0031275
0.3707,0.0031387
0.37169,0.00315
0.37269,0.0031612
0.37369,0.0031724
0.37468,0.0031836
0.37568,0.0031948
0.37667,0.0032061
0.37767,0.0032173
0.37867,0.0032285
0.37966,0.0032398
0.38066,0.003251
0.38166,0.0032623
0.38265,0.0032735
0.38365,0.0032848
0.38465,0.003296
0.38564,0.0033073
0.38664,0.0033185
0.38764,0.0033298
0.38863,0.0033411
0.38963,0.0033523
0.39063,0.0033636
0.39162,0.0033749
0.39262,0.0033861
0.39361,0.0033974
0.39461,0.0034087
0.39561,0.00342
0.3966,0.0034313
0.3976,0.0034426
0.3986,0.0034538
0.39959,0.0034651
0.40059,0.0034764
0.40159,0.0034877
0.40258,0.003499
0.40358,0.0035103
0.40458,0.0035217
0.40557,0.003533
0.40657,0.0035443
0.40757,0.0035556
0.40856,0.0035669
0.40956,0.0035782
0.41056,0.0035896
0.41155,0.0036009
0.41255,0.0036122
0.41354,0.0036236
0.41454,0.0036349
0.41554,0.0036462
0.41653,0.0036576
0.41753,0.0036689
0.41853,0.0036803
0.41952,0.0036916
0.42052,0.003703
0.42152,0.0037143
0.42251,0.0037257
0.42351,0.0037371
0.42451,0.0037484
0.4255,0.0037598
0.4265,0.0037712
0.4275,0.0037825
0.42849,0.0037939
0.42949,0.0038053
0.43049,0.0038167
0.43148,0.0038281
0.43248,0.0038395
0.43347,0.0038508
0.43447,0.0038622
0.43547,0.0038736
0.43646,0.003885
0.43746,0.0038964
0.43846,0.0039078
0.43945,0.0039193
0.44045,0.0039307
0.44145,0.0039421
0.44244,0.0039535
0.44344,0.0039649
0.44444,0.0039763
0.44543,0.0039878
0.44643,0.0039992
0.44743,0.0040106
0.44842,0.0040221
0.44942,0.0040335
0.45042,0.0040449
0.45141,0.0040564
0.45241,0.0040678
0.4534,0.0040793
0.4544,0.0040907
0.4554,0.0041022
0.45639,0.0041136
0.45739,0.0041251
0.45839,0.0041366
0.45938,0.004148
0.46038,0.0041595
0.46138,0.004171
0.46237,0.0041824
0.46337,0.0041939
0.46437,0.0042054
0.46536,0.0042169
0.46636,0.0042284
0.46736,0.0042399
0.46835,0.0042514
0.46935,0.0042629
0.47034,0.0042744
0.47134,0.0042859
0.47234,0.0042974
0.47333,0.0043089
0.47433,0.0043204
0.47533,0.0043319
0.47632,0.0043434
0.47732,0.0043549
0.47832,0.0043664
0.47931,0.004378
0.48031,0.0043895
0.48131,0.004401
0.4823,0.0044126
0.4833,0.0044241
0.4843,0.0044356
0.48529,0.0044472
0.48629,0.0044587
0.48729,0.0044703
0.48828,0.0044818
0.48928,0.0044934
0.49027,0.0045049
0.49127,0.0045165
0.49227,0.004528
0.49326,0.0045396
0.49426,0.0045512
0.49526,0.0045628
0.49625,0.0045743
0.49725,0.0045859
0.49825,0.0045975
0.49924,0.0046091
0.50024,0.0046207
0.50124,0.0046322
0.50223,0.0046438
0.50323,0.0046554
0.50423,0.004667
0.50522,0.0046786
0.50622,0.0046902
0.50722,0.0047018
0.50821,0.0047134
0.50921,0.0047251
0.5102,0.0047367
0.5112,0.0047483
0.5122,0.0047599
0.51319,0.0047715
0.51419,0.0047832
0.51519,0.0047948
0.51618,0.0048064
0.51718,0.0048181
0.51818,0.0048297
0.51917,0.0048413
0.52017,0.004853
0.52117,0.0048646
0.52216,0.0048763
0.52316,0.0048879
0.52416,0.0048996
0.52515,0.0049113
0.52615,0.0049229
0.52715,0.0049346
0.52814,0.0049462
0.52914,0.0049579
0.53013,0.0049696
0.53113,0.0049813
0.53213,0.004993
0.53312,0.0050046
0.53412,0.0050163
0.53512,0.005028
0.53611,0.0050397
0.53711,0.0050514
0.53811,0.0050631
0.5391,0.0050748
0.5401,0.0050865
0.5411,0.0050982
0.54209,0.0051099
0.54309,0.0051216
0.54409,0.0051333
0.54508,0.0051451
0.54608,0.0051568
0.54707,0.0051685
0.54807,0.0051802
0.54907,0.005192
0.55006,0.0052037
0.55106,0.0052154
0.55206,0.0052272
0.55305,0.0052389
0.55405,0.0052507
0.55505,0.0052624
0.55604,0.0052742
0.55704,0.0052859
0.55804,0.0052977
0.55903,0.0053094
0.56003,0.0053212
0.56103,0.005333
0.56202,0.0053447
0.56302,0.0053565
0.56402,0.0053683
0.56501,0.0053801
0.56601,0.0053919
0.567,0.0054036
0.568,0.0054154
0.569,0.0054272
0.56999,0.005439
0.57099,0.0054508
0.57199,0.0054626
0.57298,0.0054744
0.57398,0.0054862
0.57498,0.005498
0.57597,0.0055098
0.57697,0.0055217
0.57797,0.0055335
0.57896,0.0055453
0.57996,0.0055571
0.58096,0.0055689
0.58195,0.0055808
0.58295,0.0055926
0.58395,0.0056044
0.58494,0.0056163
0.58594,0.0056281
0.58693,0.00564
0.58793,0.0056518
0.58893,0.0056637
0.58992,0.0056755
0.59092,0.0056874
0.59192,0.0056992
0.59291,0.0057111
0.59391,0.005723
0.59491,0.0057348
0.5959,0.0057467
0.5969,0.0057586
0.5979,0.0057705
0.59889,0.0057824
0.59989,0.0057942
0.60089,0.0058061
0.60188,0.005818
0.60288,0.0058299
0.60388,0.0058418
0.60487,0.0058537
0.60587,0.0058656
0.60686,0.0058775
0.60786,0.0058894
0.60886,0.0059013
0.60985,0.0059133
0.61085,0.0059252
0.61185,0.0059371
0.61284,0.005949
0.61384,0.005961
0.61484,0.0059729
0.61583,0.0059848
0.61683,0.0059968
0.61783,0.0060087
0.61882,0.0060206
0.61982,0.0060326
0.62082,0.0060445
0.62181,0.0060565
0.62281,0.0060684
0.6238,0.0060804
0.6248,0.0060924
0.6258,0.0061043
0.62679,0.0061163
0.62779,0.0061283
0.62879,0.0061402
0.62978,0.0061522
0.63078,0.0061642
0.63178,0.0061762
0.63277,0.0061882
0.63377,0.0062002
0.63477,0.0062121
0.63576,0.0062241
0.63676,0.0062361
0.63776,0.0062481
0.63875,0.0062601
0.63975,0.0062722
0.64075,0.0062842
0.64174,0.0062962
0.64274,0.0063082
0.64373,0.0063202
0.64473,0.0063322
0.64573,0.0063443
0.64672,0.0063563
0.64772,0.0063683
0.64872,0.0063804
0.64971,0.0063924
0.65071,0.0064044
0.65171,0.0064165
0.6527,0.0064285
0.6537,0.0064406
0.6547,0.0064526
0.65569,0.0064647
0.65669,0.0064768
0.65769,0.0064888
0.65868,0.0065009
0.65968,0.006513
0.66068,0.006525
0.66167,0.0065371
0.66267,0.0065492
0.66366,0.0065613
0.66466,0.0065734
0.66566,0.0065855
0.66665,0.0065975
0.66765,0.0066096
0.66865,0.0066217
0.66964,0.0066338
0.67064,0.0066459
0.67164,0.0066581
0.67263,0.0066702
0.67363,0.0066823
0.67463,0.0066944
0.67562,0.0067065
0.67662,0.0067186
0.67762,0.0067308
0.67861,0.0067429
0.67961,0.006755
0.68061,0.0067672
0.6816,0.0067793
0.6826,0.0067914
0.68359,0.0068036
0.68459,0.0068157
0.68559,0.0068279
0.68658,0.00684
0.68758,0.0068522
0.68858,0.0068644
0.68957,0.0068765
0.69057,0.0068887
0.69157,0.0069009
0.69256,0.006913
0.69356,0.0069252
0.69456,0.0069374
0.69555,0.0069496
0.69655,0.0069618
0.69755,0.006974
0.69854,0.0069862
0.69954,0.0069984
0.70053,0.0070106
0.70153,0.0070228
0.70253,0.007035
0.70352,0.0070472
0.70452,0.0070594
0.70552,0.0070716
0.70651,0.0070838
0.70751,0.007096
0.70851,0.0071083
0.7095,0.0071205
0.7105,0.0071327
0.7115,0.007145
0.71249,0.0071572
0.71349,0.0071694
0.71449,0.0071817
0.71548,0.0071939
0.71648,0.0072062
0.71748,0.0072184
0.71847,0.0072307
0.71947,0.0072429
0.72046,0.0072552
0.72146,0.0072675
0.72246,0.0072797
0.72345,0.007292
0.72445,0.0073043
0.72545,0.0073166
0.72644,0.0073289
0.72744,0.0073411
0.72844,0.0073534
0.72943,0.0073657
0.73043,0.007378
0.73143,0.0073903
0.73242,0.0074026
0.73342,0.0074149
0.73442,0.0074272
0.73541,0.0074395
0.73641,0.0074518
0.73741,0.0074642
0.7384,0.0074765
0.7394,0.0074888
0.74039,0.0075011
0.74139,0.0075135
0.74239,0.0075258
0.74338,0.0075381
0.74438,0.0075505
0.74538,0.0075628
0.74637,0.0075752
0.74737,0.0075875
0.74837,0.0075999
0.74936,0.0076122
0.75036,0.0076246
0.75136,0.0076369
0.75235,0.0076493
0.75335,0.0076617
0.75435,0.0076741
0.75534,0.0076864
0.75634,0.0076988
0.75734,0.0077112
0.75833,0.0077236
0.75933,0.007736
0.76032,0.0077484
0.76132,0.0077608
0.76232,0.0077732
0.76331,0.0077856
0.76431,0.007798
0.76531,0.0078104
0.7663,0.0078228
0.7673,0.0078352
0.7683,0.0078476
0.76929,0.00786
0.77029,0.0078725
0.77129,0.0078849
0.77228,0.0078973
0.77328,0.0079098
0.77428,0.0079222
0.77527,0.0079346
0.77627,0.0079471
0.77727,0.0079595
0.77826,0.007972
0.77926,0.0079844
0.78025,0.0079969
0.78125,0.0080093
0.78225,0.0080218
0.78324,0.0080343
0.78424,0.0080467
0.78524,0.0080592
0.78623,0.0080717
0.78723,0.0080842
0.78823,0.0080967
0.78922,0.0081091
0.79022,0.0081216
0.79122,0.0081341
0.79221,0.0081466
0.79321,0.0081591
0.79421,0.0081716
0.7952,0.0081841
0.7962,0.0081966
0.79719,0.0082092
0.79819,0.0082217
0.79919,0.0082342
0.80018,0.0082467
0.80118,0.0082592
0.80218,0.0082718
0.80317,0.0082843
0.80417,0.0082968
0.80517,0.0083094
0.80616,0.0083219
0.80716,0.0083345
0.80816,0.008347
0.80915,0.0083596
0.81015,0.0083721
0.81115,0.0083847
0.81214,0.0083972
0.81314,0.0084098
0.81414,0.0084224
0.81513,0.008435
0.81613,0.0084475
0.81712,0.0084601
0.81812,0.0084727
0.81912,0.0084853
0.82011,0.0084979
0.82111,0.0085105
0.82211,0.0085231
0.8231,0.0085357
0.8241,0.0085483
0.8251,0.0085609
0.82609,0.0085735
0.82709,0.0085861
0.82809,0.0085987
0.82908,0.0086113
0.83008,0.0086239
0.83108,0.0086366
0.83207,0.0086492
0.83307,0.0086618
0.83407,0.0086745
0.83506,0.0086871
0.83606,0.0086997
0.83705,0.0087124
0.83805,0.008725
0.83905,0.0087377
0.84004,0.0087503
0.84104,0.008763
0.84204,0.0087757
0.84303,0.0087883
0.84403,0.008801
0.84503,0.0088137
0.84602,0.0088264
0.84702,0.008839
0.84802,0.0088517
0.84901,0.0088644
0.85001,0.0088771
0.85101,0.0088898
0.852,0.0089025
0.853,0.0089152
0.854,0.0089279
0.85499,0.0089406
0.85599,0.0089533
0.85698,0.008966
0.85798,0.0089787
0.85898,0.0089914
0.85997,0.0090042
0.86097,0.0090169
0.86197,0.0090296
0.86296,0.0090424
0.86396,0.0090551
0.86496,0.0090678
0.86595,0.0090806
0.86695,0.0090933
0.86795,0.0091061
0.86894,0.0091188
0.86994,0.0091316
0.87094,0.0091444
0.87193,0.0091571
0.87293,0.0091699
0.87392,0.0091827
0.87492,0.0091954
0.87592,0.0092082
0.87691,0.009221
0.87791,0.0092338
0.87891,0.0092466
0.8799,0.0092593
0.8809,0.0092721
0.8819,0.0092849
0.88289,0.0092977
0.88389,0.0093105
0.88489,0.0093234
0.88588,0.0093362
0.88688,0.009349
0.88788,0.0093618
0.88887,0.0093746
0.88987,0.0093874
0.89087,0.0094003
0.89186,0.0094131
0.89286,0.0094259
0.89385,0.0094388
0.89485,0.0094516
0.89585,0.0094645
0.89684,0.0094773
0.89784,0.0094902
0.89884,0.009503
0.89983,0.0095159
0.90083,0.0095287
0.90183,0.0095416
0.90282,0.0095545
0.90382,0.0095674
0.90482,0.0095802
0.90581,0.0095931
0.90681,0.009606
0.90781,0.0096189
0.9088,0.0096318
0.9098,0.0096447
0.9108,0.0096576
0.91179,0.0096705
0.91279,0.0096834
0.91378,0.0096963
0.91478,0.0097092
0.91578,0.0097221
0.91677,0.009735
0.91777,0.0097479
0.91877,0.0097609
0.91976,0.0097738
0.92076,0.0097867
0.92176,0.0097997
0.92275,0.0098126
0.92375,0.0098255
0.92475,0.0098385
0.92574,0.0098514
0.92674,0.0098644
0.92774,0.0098774
0.92873,0.0098903
0.92973,0.0099033
0.93073,0.0099162
0.93172,0.0099292
0.93272,0.0099422
0.93371,0.0099552
0.93471,0.0099681
0.93571,0.0099811
0.9367,0.0099941
0.9377,0.010007
0.9387,0.01002
0.93969,0.010033
0.94069,0.010046
0.94169,0.010059
0.94268,0.010072
0.94368,0.010085
0.94468,0.010098
0.94567,0.010111
0.94667,0.010124
0.94767,0.010137
0.94866,0.01015
0.94966,0.010163
0.95065,0.010176
0.95165,0.010189
0.95265,0.010202
0.95364,0.010215
0.95464,0.010228
0.95564,0.010242
0.95663,0.010255
0.95763,0.010268
0.95863,0.010281
0.95962,0.010294
0.96062,0.010307
0.96162,0.01032
0.96261,0.010333
0.96361,0.010346
0.96461,0.010359
0.9656,0.010372
0.9666,0.010385
0.9676,0.010398
0.96859,0.010412
0.96959,0.010425
0.97058,0.010438
0.97158,0.010451
0.97258,0.010464
0.97357,0.010477
0.97457,0.01049
0.97557,0.010503
0.97656,0.010516
0.97756,0.01053
0.97856,0.010543
0.97955,0.010556
0.98055,0.010569
0.98155,0.010582
0.98254,0.010595
0.98354,0.010608
0.98454,0.010622
0.98553,0.010635
0.98653,0.010648
0.98753,0.010661
0.98852,0.010674
0.98952,0.010687
0.99051,0.010701
0.99151,0.010714
0.99251,0.010727
0.9935,0.01074
0.9945,0.010753
0.9955,0.010767
0.99649,0.010767


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-BOA-5.csv <==
0,0.25141
0.00099649,0.45484
0.001993,1
0.0029895,0.9974
0.003986,0.99477
0.0049825,0.9921
0.005979,0.98939
0.0069755,0.98664
0.0079719,0.98385
0.0089684,0.98102
0.0099649,0.97815
0.010961,0.97523
0.011958,0.97227
0.012954,0.96927
0.013951,0.96622
0.014947,0.96312
0.015944,0.95998
0.01694,0.95679
0.017937,0.95354
0.018933,0.95025
0.01993,0.9469
0.020926,0.9435
0.021923,0.94004
0.022919,0.93653
0.023916,0.93296
0.024912,0.92933
0.025909,0.92564
0.026905,0.92188
0.027902,0.91807
0.028898,0.91418
0.029895,0.91023
0.030891,0.90621
0.031888,0.90212
0.032884,0.89796
0.033881,0.89372
0.034877,0.8894
0.035874,0.88501
0.03687,0.88053
0.037867,0.87597
0.038863,0.87132
0.03986,0.86659
0.040856,0.86177
0.041853,0.85113
0.042849,0.8385
0.043846,0.82583
0.044842,0.81313
0.045839,0.80038
0.046835,0.7876
0.047832,0.77477
0.048828,0.76191
0.049825,0.74901
0.050821,0.73607
0.051818,0.72309
0.052814,0.71007
0.053811,0.69701
0.054807,0.68391
0.055804,0.67077
0.0568,0.65758
0.057797,0.64436
0.058793,0.6311
0.05979,0.6178
0.060786,0.60445
0.061783,0.59106
0.062779,0.57764
0.063776,0.56417
0.064772,0.55065
0.065769,0.5371
0.066765,0.5235
0.067762,0.50986
0.068758,0.49618
0.069755,0.48246
0.070751,0.46869
0.071748,0.45488
0.072744,0.44102
0.073741,0.42712
0.074737,0.41318
0.075734,0.39919
0.07673,0.38516
0.077727,0.37108
0.078723,0.35696
0.079719,0.34279
0.080716,0.32858
0.081712,0.32614
0.082709,0.32681
0.083705,0.32747
0.084702,0.32814
0.085698,0.32881
0.086695,0.32948
0.087691,0.33015
0.088688,0.33083
0.089684,0.33151
0.090681,0.33219
0.091677,0.33287
0.092674,0.33355
0.09367,0.33424
0.094667,0.33493
0.095663,0.33562
0.09666,0.33631
0.097656,0.33701
0.098653,0.33771
0.099649,0.33841
0.10065,0.33911
0.10164,0.33982
0.10264,0.34052
0.10364,0.34123
0.10463,0.34194
0.10563,0.34266
0.10662,0.34338
0.10762,0.3441
0.10862,0.34482
0.10961,0.34554
0.11061,0.34627
0.11161,0.347
0.1126,0.34773
0.1136,0.34846
0.1146,0.3492
0.11559,0.34994
0.11659,0.35068
0.11759,0.35142
0.11858,0.35217
0.11958,0.35292
0.12058,0.35367
0.12157,0.35442
0.12257,0.35518
0.12357,0.35594
0.12456,0.3567
0.12556,0.35747
0.12655,0.35823
0.12755,0.359
0.12855,0.35978
0.12954,0.36055
0.13054,0.36133
0.13154,0.36211
0.13253,0.36289
0.13353,0.36368
0.13453,0.36447
0.13552,0.36526
0.13652,0.36606
0.13752,0.36685
0.13851,0.36765
0.13951,0.36846
0.14051,0.36926
0.1415,0.37007
0.1425,0.37088
0.1435,0.3717
0.14449,0.37251
0.14549,0.37333
0.14648,0.37416
0.14748,0.37498
0.14848,0.37581
0.14947,0.37664
0.15047,0.37748
0.15147,0.37832
0.15246,0.37916
0.15346,0.38
0.15446,0.38085
0.15545,0.3817
0.15645,0.38255
0.15745,0.38341
0.15844,0.38427
0.15944,0.38513
0.16044,0.386
0.16143,0.38687
0.16243,0.38774
0.16342,0.38861
0.16442,0.38949
0.16542,0.39037
0.16641,0.39126
0.16741,0.39215
0.16841,0.39304
0.1694,0.39393
0.1704,0.39483
0.1714,0.39574
0.17239,0.39664
0.17339,0.39755
0.17439,0.39846
0.17538,0.39938
0.17638,0.4003
0.17738,0.40122
0.17837,0.40214
0.17937,0.40307
0.18037,0.40401
0.18136,0.40494
0.18236,0.40588
0.18335,0.40683
0.18435,0.40777
0.18535,0.40873
0.18634,0.40968
0.18734,0.41064
0.18834,0.4116
0.18933,0.41257
0.19033,0.41354
0.19133,0.41451
0.19232,0.41549
0.19332,0.41647
0.19432,0.41745
0.19531,0.41844
0.19631,0.41943
0.19731,0.42043
0.1983,0.42084
0.1993,0.42094
0.2003,0.42103
0.20129,0.42112
0.20229,0.42121
0.20328,0.42131
0.20428,0.4214
0.20528,0.42149
0.20627,0.42159
0.20727,0.42168
0.20827,0.42177
0.20926,0.42186
0.21026,0.42196
0.21126,0.42205
0.21225,0.42214
0.21325,0.42224
0.21425,0.42233
0.21524,0.42242
0.21624,0.42252
0.21724,0.42261
0.21823,0.4227
0.21923,0.4228
0.22023,0.42289
0.22122,0.42298
0.22222,0.42308
0.22321,0.42317
0.22421,0.42326
0.22521,0.42336
0.2262,0.42345
0.2272,0.42354
0.2282,0.42364
0.22919,0.42373
0.23019,0.42382
0.23119,0.42392
0.23218,0.42401
0.23318,0.42411
0.23418,0.4242
0.23517,0.42429
0.23617,0.42439
0.23717,0.42448
0.23816,0.42457
0.23916,0.42467
0.24015,0.42476
0.24115,0.42486
0.24215,0.42495
0.24314,0.42504
0.24414,0.42514
0.24514,0.42523
0.24613,0.42533
0.24713,0.42542
0.24813,0.42552
0.24912,0.42561
0.25012,0.4257
0.25112,0.4258
0.25211,0.42589
0.25311,0.42599
0.25411,0.42608
0.2551,0.42618
0.2561,0.42627
0.2571,0.42637
0.25809,0.42646
0.25909,0.42656
0.26008,0.42665
0.26108,0.42674
0.26208,0.42684
0.26307,0.42693
0.26407,0.42703
0.26507,0.42712
0.26606,0.42722
0.26706,0.42731
0.26806,0.42741
0.26905,0.4275
0.27005,0.4276
0.27105,0.42769
0.27204,0.42779
0.27304,0.42788
0.27404,0.42798
0.27503,0.42808
0.27603,0.42817
0.27703,0.42827
0.27802,0.42836
0.27902,0.42846
0.28001,0.42855
0.28101,0.42865
0.28201,0.42874
0.283,0.42884
0.284,0.42893
0.285,0.42903
0.28599,0.42913
0.28699,0.42922
0.28799,0.42932
0.28898,0.42941
0.28998,0.42951
0.29098,0.4296
0.29197,0.4297
0.29297,0.4298
0.29397,0.42989
0.29496,0.42999
0.29596,0.43008
0.29696,0.43018
0.29795,0.43028
0.29895,0.43037
0.29994,0.43047
0.30094,0.43056
0.30194,0.43066
0.30293,0.43076
0.30393,0.43085
0.30493,0.43095
0.30592,0.43105
0.30692,0.43114
0.30792,0.43124
0.30891,0.43133
0.30991,0.43143
0.31091,0.43153
0.3119,0.43162
0.3129,0.43172
0.3139,0.43182
0.31489,0.43191
0.31589,0.43201
0.31688,0.43211
0.31788,0.4322
0.31888,0.4323
0.31987,0.43231
0.32087,0.43231
0.32187,0.43231
0.32286,0.43231
0.32386,0.43231
0.32486,0.43231
0.32585,0.43231
0.32685,0.43231
0.32785,0.43231
0.32884,0.43231
0.32984,0.43231
0.33084,0.43231
0.33183,0.43231
0.33283,0.43231
0.33383,0.43231
0.33482,0.43231
0.33582,0.43231
0.33681,0.43231
0.33781,0.43231
0.33881,0.43231
0.3398,0.43231
0.3408,0.43231
0.3418,0.43231
0.34279,0.43231
0.34379,0.43231
0.34479,0.43231
0.34578,0.43231
0.34678,0.43231
0.34778,0.43231
0.34877,0.43231
0.34977,0.43231
0.35077,0.43231
0.35176,0.43231
0.35276,0.43231
0.35376,0.43231
0.35475,0.43231
0.35575,0.43231
0.35674,0.43231
0.35774,0.43231
0.35874,0.43231
0.35973,0.43231
0.36073,0.43231
0.36173,0.43231
0.36272,0.43231
0.36372,0.43231
0.36472,0.43231
0.36571,0.43231
0.36671,0.43231
0.36771,0.43231
0.3687,0.43231
0.3697,0.43231
0.3707,0.43231
0.37169,0.43231
0.37269,0.43231
0.37369,0.43231
0.37468,0.43231
0.37568,0.43231
0.37667,0.43231
0.37767,0.43231
0.37867,0.43231
0.37966,0.43231
0.38066,0.43231
0.38166,0.43231
0.38265,0.43231
0.38365,0.43231
0.38465,0.43231
0.38564,0.43231
0.38664,0.43231
0.38764,0.43231
0.38863,0.43231
0.38963,0.43231
0.39063,0.43231
0.39162,0.43231
0.39262,0.43231
0.39361,0.43231
0.39461,0.43231
0.39561,0.43231
0.3966,0.43231
0.3976,0.43231
0.3986,0.43231
0.39959,0.43231
0.40059,0.43231
0.40159,0.43231
0.40258,0.43231
0.40358,0.43231
0.40458,0.43231
0.40557,0.43231
0.40657,0.43231
0.40757,0.43231
0.40856,0.43231
0.40956,0.43231
0.41056,0.43231
0.41155,0.43231
0.41255,0.43231
0.41354,0.43231
0.41454,0.43231
0.41554,0.43231
0.41653,0.43231
0.41753,0.43231
0.41853,0.43231
0.41952,0.43231
0.42052,0.43231
0.42152,0.43231
0.42251,0.43231
0.42351,0.43231
0.42451,0.43231
0.4255,0.43231
0.4265,0.43231
0.4275,0.43231
0.42849,0.43231
0.42949,0.43231
0.43049,0.43231
0.43148,0.43231
0.43248,0.43231
0.43347,0.43231
0.43447,0.43231
0.43547,0.43231
0.43646,0.43231
0.43746,0.43231
0.43846,0.43231
0.43945,0.43231
0.44045,0.43231
0.44145,0.43231
0.44244,0.43231
0.44344,0.43231
0.44444,0.43231
0.44543,0.43231
0.44643,0.43231
0.44743,0.43231
0.44842,0.43231
0.44942,0.43231
0.45042,0.43231
0.45141,0.43231
0.45241,0.43231
0.4534,0.43231
0.4544,0.43231
0.4554,0.43231
0.45639,0.43231
0.45739,0.43231
0.45839,0.43231
0.45938,0.43231
0.46038,0.43231
0.46138,0.43231
0.46237,0.43231
0.46337,0.43231
0.46437,0.43231
0.46536,0.43231
0.46636,0.43231
0.46736,0.43231
0.46835,0.43231
0.46935,0.43231
0.47034,0.43231
0.47134,0.43231
0.47234,0.43231
0.47333,0.43231
0.47433,0.43231
0.47533,0.43231
0.47632,0.43231
0.47732,0.43231
0.47832,0.43231
0.47931,0.43231
0.48031,0.43231
0.48131,0.43231
0.4823,0.43231
0.4833,0.43231
0.4843,0.43231
0.48529,0.43231
0.48629,0.43231
0.48729,0.43231
0.48828,0.43231
0.48928,0.43231
0.49027,0.43231
0.49127,0.43231
0.49227,0.43231
0.49326,0.43231
0.49426,0.43231
0.49526,0.43231
0.49625,0.43231
0.49725,0.43231
0.49825,0.43231
0.49924,0.43231
0.50024,0.43231
0.50124,0.43231
0.50223,0.43231
0.50323,0.43231
0.50423,0.43231
0.50522,0.43231
0.50622,0.43231
0.50722,0.43231
0.50821,0.43231
0.50921,0.43231
0.5102,0.43231
0.5112,0.43231
0.5122,0.43231
0.51319,0.43231
0.51419,0.43231
0.51519,0.43231
0.51618,0.43231
0.51718,0.43231
0.51818,0.43231
0.51917,0.43231
0.52017,0.43231
0.52117,0.43231
0.52216,0.43231
0.52316,0.43231
0.52416,0.43231
0.52515,0.43231
0.52615,0.43231
0.52715,0.43231
0.52814,0.43231
0.52914,0.43231
0.53013,0.43231
0.53113,0.43231
0.53213,0.43231
0.53312,0.43231
0.53412,0.43231
0.53512,0.43231
0.53611,0.43231
0.53711,0.43231
0.53811,0.43231
0.5391,0.43231
0.5401,0.43231
0.5411,0.43231
0.54209,0.43231
0.54309,0.43231
0.54409,0.43231
0.54508,0.43231
0.54608,0.43231
0.54707,0.43231
0.54807,0.43231
0.54907,0.43231
0.55006,0.43231
0.55106,0.43231
0.55206,0.43231
0.55305,0.43231
0.55405,0.43231
0.55505,0.43231
0.55604,0.43231
0.55704,0.43231
0.55804,0.43231
0.55903,0.43231
0.56003,0.43231
0.56103,0.43231
0.56202,0.43231
0.56302,0.43231
0.56402,0.43231
0.56501,0.43231
0.56601,0.43231
0.567,0.43231
0.568,0.43231
0.569,0.43231
0.56999,0.43231
0.57099,0.43231
0.57199,0.43231
0.57298,0.43231
0.57398,0.43231
0.57498,0.43231
0.57597,0.43231
0.57697,0.43231
0.57797,0.43231
0.57896,0.43231
0.57996,0.43231
0.58096,0.43231
0.58195,0.43231
0.58295,0.43231
0.58395,0.43231
0.58494,0.43231
0.58594,0.43231
0.58693,0.43231
0.58793,0.43231
0.58893,0.43231
0.58992,0.43231
0.59092,0.43231
0.59192,0.43231
0.59291,0.43231
0.59391,0.43231
0.59491,0.43231
0.5959,0.43231
0.5969,0.43231
0.5979,0.43231
0.59889,0.43231
0.59989,0.43231
0.60089,0.43231
0.60188,0.43231
0.60288,0.43231
0.60388,0.43231
0.60487,0.43231
0.60587,0.43231
0.60686,0.43231
0.60786,0.43231
0.60886,0.43231
0.60985,0.43231
0.61085,0.43231
0.61185,0.43231
0.61284,0.43231
0.61384,0.43231
0.61484,0.43231
0.61583,0.43231
0.61683,0.43231
0.61783,0.43231
0.61882,0.43231
0.61982,0.43231
0.62082,0.43231
0.62181,0.43231
0.62281,0.43231
0.6238,0.43231
0.6248,0.43231
0.6258,0.43231
0.62679,0.43231
0.62779,0.43231
0.62879,0.43231
0.62978,0.43231
0.63078,0.43231
0.63178,0.43231
0.63277,0.43231
0.63377,0.43231
0.63477,0.43231
0.63576,0.43231
0.63676,0.43231
0.63776,0.43231
0.63875,0.43231
0.63975,0.43231
0.64075,0.43231
0.64174,0.43231
0.64274,0.43231
0.64373,0.43231
0.64473,0.43231
0.64573,0.43231
0.64672,0.43231
0.64772,0.43231
0.64872,0.43231
0.64971,0.43231
0.65071,0.43231
0.65171,0.43231
0.6527,0.43231
0.6537,0.43231
0.6547,0.43231
0.65569,0.43231
0.65669,0.43231
0.65769,0.43231
0.65868,0.43231
0.65968,0.43231
0.66068,0.43231
0.66167,0.43231
0.66267,0.43231
0.66366,0.43231
0.66466,0.43231
0.66566,0.43231
0.66665,0.43231
0.66765,0.43231
0.66865,0.43231
0.66964,0.43231
0.67064,0.43231
0.67164,0.43231
0.67263,0.43231
0.67363,0.43231
0.67463,0.43231
0.67562,0.43231
0.67662,0.43231
0.67762,0.43231
0.67861,0.43231
0.67961,0.43231
0.68061,0.43231
0.6816,0.43231
0.6826,0.43231
0.68359,0.43231
0.68459,0.43231
0.68559,0.43231
0.68658,0.43231
0.68758,0.43231
0.68858,0.43231
0.68957,0.43231
0.69057,0.43231
0.69157,0.43231
0.69256,0.43231
0.69356,0.43231
0.69456,0.43231
0.69555,0.43231
0.69655,0.43231
0.69755,0.43231
0.69854,0.43231
0.69954,0.43231
0.70053,0.43231
0.70153,0.43231
0.70253,0.43231
0.70352,0.43231
0.70452,0.43231
0.70552,0.43231
0.70651,0.43231
0.70751,0.43231
0.70851,0.43231
0.7095,0.43231
0.7105,0.43231
0.7115,0.43231
0.71249,0.43231
0.71349,0.43231
0.71449,0.43231
0.71548,0.43231
0.71648,0.43231
0.71748,0.43231
0.71847,0.43231
0.71947,0.43231
0.72046,0.43231
0.72146,0.43231
0.72246,0.43231
0.72345,0.43231
0.72445,0.43231
0.72545,0.43231
0.72644,0.43231
0.72744,0.43231
0.72844,0.43231
0.72943,0.43231
0.73043,0.43231
0.73143,0.43231
0.73242,0.43231
0.73342,0.43231
0.73442,0.43231
0.73541,0.43231
0.73641,0.43231
0.73741,0.43231
0.7384,0.43231
0.7394,0.43231
0.74039,0.43231
0.74139,0.43231
0.74239,0.43231
0.74338,0.43231
0.74438,0.43231
0.74538,0.43231
0.74637,0.43231
0.74737,0.43231
0.74837,0.43231
0.74936,0.43231
0.75036,0.43231
0.75136,0.43231
0.75235,0.43231
0.75335,0.43231
0.75435,0.43231
0.75534,0.43231
0.75634,0.43231
0.75734,0.43231
0.75833,0.43231
0.75933,0.43231
0.76032,0.43231
0.76132,0.43231
0.76232,0.43231
0.76331,0.43231
0.76431,0.43231
0.76531,0.43231
0.7663,0.43231
0.7673,0.43231
0.7683,0.43231
0.76929,0.43231
0.77029,0.43231
0.77129,0.43231
0.77228,0.43231
0.77328,0.43231
0.77428,0.43231
0.77527,0.43231
0.77627,0.43231
0.77727,0.43231
0.77826,0.43231
0.77926,0.43231
0.78025,0.43231
0.78125,0.43231
0.78225,0.43231
0.78324,0.43231
0.78424,0.43231
0.78524,0.43231
0.78623,0.43231
0.78723,0.43231
0.78823,0.43231
0.78922,0.43231
0.79022,0.43231
0.79122,0.43231
0.79221,0.43231
0.79321,0.43231
0.79421,0.43231
0.7952,0.43231
0.7962,0.43231
0.79719,0.43231
0.79819,0.43231
0.79919,0.43231
0.80018,0.43231
0.80118,0.43231
0.80218,0.43231
0.80317,0.43231
0.80417,0.43231
0.80517,0.43231
0.80616,0.43231
0.80716,0.43231
0.80816,0.43231
0.80915,0.43231
0.81015,0.43231
0.81115,0.43231
0.81214,0.43231
0.81314,0.43231
0.81414,0.43231
0.81513,0.43231
0.81613,0.43231
0.81712,0.43231
0.81812,0.43231
0.81912,0.43231
0.82011,0.43231
0.82111,0.43231
0.82211,0.43231
0.8231,0.43231
0.8241,0.43231
0.8251,0.43231
0.82609,0.43231
0.82709,0.43231
0.82809,0.43231
0.82908,0.43231
0.83008,0.43231
0.83108,0.43231
0.83207,0.43231
0.83307,0.43231
0.83407,0.43231
0.83506,0.43231
0.83606,0.43231
0.83705,0.43231
0.83805,0.43231
0.83905,0.43231
0.84004,0.43231
0.84104,0.43231
0.84204,0.43231
0.84303,0.43231
0.84403,0.43231
0.84503,0.43231
0.84602,0.43231
0.84702,0.43231
0.84802,0.43231
0.84901,0.43231
0.85001,0.43231
0.85101,0.43231
0.852,0.43231
0.853,0.43231
0.854,0.43231
0.85499,0.43231
0.85599,0.43231
0.85698,0.43231
0.85798,0.43231
0.85898,0.43231
0.85997,0.43231
0.86097,0.43231
0.86197,0.43231
0.86296,0.43231
0.86396,0.43231
0.86496,0.43231
0.86595,0.43231
0.86695,0.43231
0.86795,0.43231
0.86894,0.43231
0.86994,0.43231
0.87094,0.43231
0.87193,0.43231
0.87293,0.43231
0.87392,0.43231
0.87492,0.43231
0.87592,0.43231
0.87691,0.43231
0.87791,0.43231
0.87891,0.43231
0.8799,0.43231
0.8809,0.43231
0.8819,0.43231
0.88289,0.43231
0.88389,0.43231
0.88489,0.43231
0.88588,0.43231
0.88688,0.43231
0.88788,0.43231
0.88887,0.43231
0.88987,0.43231
0.89087,0.43231
0.89186,0.43231
0.89286,0.43231
0.89385,0.43231
0.89485,0.43231
0.89585,0.43231
0.89684,0.43231
0.89784,0.43231
0.89884,0.43231
0.89983,0.43231
0.90083,0.43231
0.90183,0.43231
0.90282,0.43231
0.90382,0.43231
0.90482,0.43231
0.90581,0.43231
0.90681,0.43231
0.90781,0.43231
0.9088,0.43231
0.9098,0.43231
0.9108,0.43231
0.91179,0.43231
0.91279,0.43231
0.91378,0.43231
0.91478,0.43231
0.91578,0.43231
0.91677,0.43231
0.91777,0.43231
0.91877,0.43231
0.91976,0.43231
0.92076,0.43231
0.92176,0.43231
0.92275,0.43231
0.92375,0.43231
0.92475,0.43231
0.92574,0.43231
0.92674,0.43231
0.92774,0.43231
0.92873,0.43231
0.92973,0.43231
0.93073,0.43231
0.93172,0.43231
0.93272,0.43231
0.93371,0.43231
0.93471,0.43231
0.93571,0.43231
0.9367,0.43231
0.9377,0.43231
0.9387,0.43231
0.93969,0.43231
0.94069,0.43231
0.94169,0.43231
0.94268,0.43231
0.94368,0.43231
0.94468,0.43231
0.94567,0.43231
0.94667,0.43231
0.94767,0.43231
0.94866,0.43231
0.94966,0.43231
0.95065,0.43231
0.95165,0.43231
0.95265,0.43231
0.95364,0.43231
0.95464,0.43231
0.95564,0.43231
0.95663,0.43231
0.95763,0.43231
0.95863,0.43231
0.95962,0.43231
0.96062,0.43231
0.96162,0.43231
0.96261,0.43231
0.96361,0.43231
0.96461,0.43231
0.9656,0.43231
0.9666,0.43231
0.9676,0.43231
0.96859,0.43231
0.96959,0.43231
0.97058,0.43231
0.97158,0.43231
0.97258,0.43231
0.97357,0.43231
0.97457,0.43231
0.97557,0.43231
0.97656,0.43231
0.97756,0.43231
0.97856,0.43231
0.97955,0.43231
0.98055,0.43231
0.98155,0.43231
0.98254,0.43231
0.98354,0.43231
0.98454,0.43231
0.98553,0.43231
0.98653,0.43231
0.98753,0.43231
0.98852,0.43231
0.98952,0.43231
0.99051,0.43231
0.99151,0.43231
0.99251,0.43231
0.9935,0.43231
0.9945,0.43231
0.9955,0.43231
0.99649,0.43231


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-BOA-Rand.csv <==
0,0.25141
0.00099649,0.25094
0.001993,0.24974
0.0029895,0.24852
0.003986,0.24729
0.0049825,0.24604
0.005979,0.24478
0.0069755,0.24351
0.0079719,0.24222
0.0089684,0.24091
0.0099649,0.23959
0.010961,0.23825
0.011958,0.2369
0.012954,0.23553
0.013951,0.23414
0.014947,0.23273
0.015944,0.23131
0.01694,0.22987
0.017937,0.22841
0.018933,0.22694
0.01993,0.22544
0.020926,0.22392
0.021923,0.22239
0.022919,0.22083
0.023916,0.21925
0.024912,0.21766
0.025909,0.21604
0.026905,0.2144
0.027902,0.21274
0.028898,0.21105
0.029895,0.20934
0.030891,0.20761
0.031888,0.20585
0.032884,0.20407
0.033881,0.20227
0.034877,0.20044
0.035874,0.19858
0.03687,0.19669
0.037867,0.19478
0.038863,0.19284
0.03986,0.19087
0.040856,0.18887
0.041853,0.18685
0.042849,0.18479
0.043846,0.1827
0.044842,0.18058
0.045839,0.17842
0.046835,0.17623
0.047832,0.17401
0.048828,0.17175
0.049825,0.16946
0.050821,0.16713
0.051818,0.16476
0.052814,0.16235
0.053811,0.15991
0.054807,0.15742
0.055804,0.15489
0.0568,0.15232
0.057797,0.14971
0.058793,0.14705
0.05979,0.14434
0.060786,0.14159
0.061783,0.13879
0.062779,0.13594
0.063776,0.13303
0.064772,0.13008
0.065769,0.12707
0.066765,0.12401
0.067762,0.12089
0.068758,0.11771
0.069755,0.11447
0.070751,0.11116
0.071748,0.1078
0.072744,0.10437
0.073741,0.10087
0.074737,0.097301
0.075734,0.093661
0.07673,0.089948
0.077727,0.086158
0.078723,0.082289
0.079719,0.07834
0.080716,0.074307
0.081712,0.074814
0.082709,0.07656
0.083705,0.078343
0.084702,0.080167
0.085698,0.082031
0.086695,0.083937
0.087691,0.085886
0.088688,0.087881
0.089684,0.089922
0.090681,0.092011
0.091677,0.094151
0.092674,0.096342
0.09367,0.098587
0.094667,0.10089
0.095663,0.10325
0.09666,0.10566
0.097656,0.10815
0.098653,0.11069
0.099649,0.1133
0.10065,0.11599
0.10164,0.11874
0.10264,0.11923
0.10364,0.11923
0.10463,0.11923
0.10563,0.11923
0.10662,0.11923
0.10762,0.11923
0.10862,0.11923
0.10961,0.11923
0.11061,0.11923
0.11161,0.11923
0.1126,0.11923
0.1136,0.11923
0.1146,0.11923
0.11559,0.11923
0.11659,0.11923
0.11759,0.11923
0.11858,0.11923
0.11958,0.11923
0.12058,0.11923
0.12157,0.11923
0.12257,0.11923
0.12357,0.11923
0.12456,0.11923
0.12556,0.11923
0.12655,0.11923
0.12755,0.11923
0.12855,0.11923
0.12954,0.11923
0.13054,0.11923
0.13154,0.11923
0.13253,0.11923
0.13353,0.11923
0.13453,0.11923
0.13552,0.11923
0.13652,0.11923
0.13752,0.11923
0.13851,0.11923
0.13951,0.11923
0.14051,0.11923
0.1415,0.11923
0.1425,0.11923
0.1435,0.11923
0.14449,0.11923
0.14549,0.11923
0.14648,0.11923
0.14748,0.11923
0.14848,0.11923
0.14947,0.11923
0.15047,0.11923
0.15147,0.11923
0.15246,0.11923
0.15346,0.11923
0.15446,0.11923
0.15545,0.11923
0.15645,0.11923
0.15745,0.11923
0.15844,0.11923
0.15944,0.11923
0.16044,0.11923
0.16143,0.11923
0.16243,0.11923
0.16342,0.11923
0.16442,0.11923
0.16542,0.11923
0.16641,0.11923
0.16741,0.11923
0.16841,0.11923
0.1694,0.11923
0.1704,0.11923
0.1714,0.11923
0.17239,0.11923
0.17339,0.11923
0.17439,0.11923
0.17538,0.11923
0.17638,0.11923
0.17738,0.11923
0.17837,0.11923
0.17937,0.11923
0.18037,0.11923
0.18136,0.11923
0.18236,0.11923
0.18335,0.11923
0.18435,0.11923
0.18535,0.11923
0.18634,0.11923
0.18734,0.11923
0.18834,0.11923
0.18933,0.11923
0.19033,0.11923
0.19133,0.11923
0.19232,0.11923
0.19332,0.11923
0.19432,0.11923
0.19531,0.11923
0.19631,0.11923
0.19731,0.11923
0.1983,0.11923
0.1993,0.11923
0.2003,0.11923
0.20129,0.11923
0.20229,0.11923
0.20328,0.11923
0.20428,0.11923
0.20528,0.11923
0.20627,0.11923
0.20727,0.11923
0.20827,0.11923
0.20926,0.11923
0.21026,0.11923
0.21126,0.11923
0.21225,0.11923
0.21325,0.11923
0.21425,0.11923
0.21524,0.11923
0.21624,0.11923
0.21724,0.11923
0.21823,0.11923
0.21923,0.11923
0.22023,0.11923
0.22122,0.11923
0.22222,0.11923
0.22321,0.11923
0.22421,0.11923
0.22521,0.11923
0.2262,0.11923
0.2272,0.11923
0.2282,0.11923
0.22919,0.11923
0.23019,0.11923
0.23119,0.11923
0.23218,0.11923
0.23318,0.11923
0.23418,0.11923
0.23517,0.11923
0.23617,0.11923
0.23717,0.11923
0.23816,0.11923
0.23916,0.11923
0.24015,0.11923
0.24115,0.11923
0.24215,0.11923
0.24314,0.11923
0.24414,0.11923
0.24514,0.11923
0.24613,0.11923
0.24713,0.11923
0.24813,0.11923
0.24912,0.11923
0.25012,0.11923
0.25112,0.11923
0.25211,0.11923
0.25311,0.11923
0.25411,0.11923
0.2551,0.11923
0.2561,0.11923
0.2571,0.11923
0.25809,0.11923
0.25909,0.11923
0.26008,0.11923
0.26108,0.11923
0.26208,0.11923
0.26307,0.11923
0.26407,0.11923
0.26507,0.11923
0.26606,0.11923
0.26706,0.11923
0.26806,0.11923
0.26905,0.11923
0.27005,0.11923
0.27105,0.11923
0.27204,0.11923
0.27304,0.11923
0.27404,0.11923
0.27503,0.11923
0.27603,0.11923
0.27703,0.11923
0.27802,0.11923
0.27902,0.11923
0.28001,0.11923
0.28101,0.11923
0.28201,0.11923
0.283,0.11923
0.284,0.11923
0.285,0.11923
0.28599,0.11923
0.28699,0.11923
0.28799,0.11923
0.28898,0.11923
0.28998,0.11923
0.29098,0.11923
0.29197,0.11923
0.29297,0.11923
0.29397,0.11923
0.29496,0.11923
0.29596,0.11923
0.29696,0.11923
0.29795,0.11923
0.29895,0.11923
0.29994,0.11923
0.30094,0.11923
0.30194,0.11923
0.30293,0.11923
0.30393,0.11923
0.30493,0.11923
0.30592,0.11923
0.30692,0.11923
0.30792,0.11923
0.30891,0.11923
0.30991,0.11923
0.31091,0.11923
0.3119,0.11923
0.3129,0.11923
0.3139,0.11923
0.31489,0.11923
0.31589,0.11923
0.31688,0.11923
0.31788,0.11923
0.31888,0.11923
0.31987,0.11923
0.32087,0.11923
0.32187,0.11923
0.32286,0.11923
0.32386,0.11923
0.32486,0.11923
0.32585,0.11923
0.32685,0.11923
0.32785,0.11923
0.32884,0.11923
0.32984,0.11923
0.33084,0.11923
0.33183,0.11923
0.33283,0.11923
0.33383,0.11923
0.33482,0.11923
0.33582,0.11923
0.33681,0.11923
0.33781,0.11923
0.33881,0.11923
0.3398,0.11923
0.3408,0.11923
0.3418,0.11923
0.34279,0.11923
0.34379,0.11923
0.34479,0.11923
0.34578,0.11923
0.34678,0.11923
0.34778,0.11923
0.34877,0.11923
0.34977,0.11923
0.35077,0.11923
0.35176,0.11923
0.35276,0.11923
0.35376,0.11923
0.35475,0.11923
0.35575,0.11923
0.35674,0.11923
0.35774,0.11923
0.35874,0.11923
0.35973,0.11923
0.36073,0.11923
0.36173,0.11923
0.36272,0.11923
0.36372,0.11923
0.36472,0.11923
0.36571,0.11923
0.36671,0.11923
0.36771,0.11923
0.3687,0.11923
0.3697,0.11923
0.3707,0.11923
0.37169,0.11923
0.37269,0.11923
0.37369,0.11923
0.37468,0.11923
0.37568,0.11923
0.37667,0.11923
0.37767,0.11923
0.37867,0.11923
0.37966,0.11923
0.38066,0.11923
0.38166,0.11923
0.38265,0.11923
0.38365,0.11923
0.38465,0.11923
0.38564,0.11923
0.38664,0.11923
0.38764,0.11923
0.38863,0.11923
0.38963,0.11923
0.39063,0.11923
0.39162,0.11923
0.39262,0.11923
0.39361,0.11923
0.39461,0.11923
0.39561,0.11923
0.3966,0.11923
0.3976,0.11923
0.3986,0.11923
0.39959,0.11923
0.40059,0.11923
0.40159,0.11923
0.40258,0.11923
0.40358,0.11923
0.40458,0.11923
0.40557,0.11923
0.40657,0.11923
0.40757,0.11923
0.40856,0.11923
0.40956,0.11923
0.41056,0.11923
0.41155,0.11923
0.41255,0.11923
0.41354,0.11923
0.41454,0.11923
0.41554,0.11923
0.41653,0.11923
0.41753,0.11923
0.41853,0.11923
0.41952,0.11923
0.42052,0.11923
0.42152,0.11923
0.42251,0.11923
0.42351,0.11923
0.42451,0.11923
0.4255,0.11923
0.4265,0.11923
0.4275,0.11923
0.42849,0.11923
0.42949,0.11923
0.43049,0.11923
0.43148,0.11923
0.43248,0.11923
0.43347,0.11923
0.43447,0.11923
0.43547,0.11923
0.43646,0.11923
0.43746,0.11923
0.43846,0.11923
0.43945,0.11923
0.44045,0.11923
0.44145,0.11923
0.44244,0.11923
0.44344,0.11923
0.44444,0.11923
0.44543,0.11923
0.44643,0.11923
0.44743,0.11923
0.44842,0.11923
0.44942,0.11923
0.45042,0.11923
0.45141,0.11923
0.45241,0.11923
0.4534,0.11923
0.4544,0.11923
0.4554,0.11923
0.45639,0.11923
0.45739,0.11923
0.45839,0.11923
0.45938,0.11923
0.46038,0.11923
0.46138,0.11923
0.46237,0.11923
0.46337,0.11923
0.46437,0.11923
0.46536,0.11923
0.46636,0.11923
0.46736,0.11923
0.46835,0.11923
0.46935,0.11923
0.47034,0.11923
0.47134,0.11923
0.47234,0.11923
0.47333,0.11923
0.47433,0.11923
0.47533,0.11923
0.47632,0.11923
0.47732,0.11923
0.47832,0.11923
0.47931,0.11923
0.48031,0.11923
0.48131,0.11923
0.4823,0.11923
0.4833,0.11923
0.4843,0.11923
0.48529,0.11923
0.48629,0.11923
0.48729,0.11923
0.48828,0.11923
0.48928,0.11923
0.49027,0.11923
0.49127,0.11923
0.49227,0.11923
0.49326,0.11923
0.49426,0.11923
0.49526,0.11923
0.49625,0.11923
0.49725,0.11923
0.49825,0.11923
0.49924,0.11923
0.50024,0.11923
0.50124,0.11923
0.50223,0.11923
0.50323,0.11923
0.50423,0.11923
0.50522,0.11923
0.50622,0.11923
0.50722,0.11923
0.50821,0.11923
0.50921,0.11923
0.5102,0.11923
0.5112,0.11923
0.5122,0.11923
0.51319,0.11923
0.51419,0.11923
0.51519,0.11923
0.51618,0.11923
0.51718,0.11923
0.51818,0.11923
0.51917,0.11923
0.52017,0.11923
0.52117,0.11923
0.52216,0.11923
0.52316,0.11923
0.52416,0.11923
0.52515,0.11923
0.52615,0.11923
0.52715,0.11923
0.52814,0.11923
0.52914,0.11923
0.53013,0.11923
0.53113,0.11923
0.53213,0.11923
0.53312,0.11923
0.53412,0.11923
0.53512,0.11923
0.53611,0.11923
0.53711,0.11923
0.53811,0.11923
0.5391,0.11923
0.5401,0.11923
0.5411,0.11923
0.54209,0.11923
0.54309,0.11923
0.54409,0.11923
0.54508,0.11923
0.54608,0.11923
0.54707,0.11923
0.54807,0.11923
0.54907,0.11923
0.55006,0.11923
0.55106,0.11923
0.55206,0.11923
0.55305,0.11923
0.55405,0.11923
0.55505,0.11923
0.55604,0.11923
0.55704,0.11923
0.55804,0.11923
0.55903,0.11923
0.56003,0.11923
0.56103,0.11923
0.56202,0.11923
0.56302,0.11923
0.56402,0.11923
0.56501,0.11923
0.56601,0.11923
0.567,0.11923
0.568,0.11923
0.569,0.11923
0.56999,0.11923
0.57099,0.11923
0.57199,0.11923
0.57298,0.11923
0.57398,0.11923
0.57498,0.11923
0.57597,0.11923
0.57697,0.11923
0.57797,0.11923
0.57896,0.11923
0.57996,0.11923
0.58096,0.11923
0.58195,0.11923
0.58295,0.11923
0.58395,0.11923
0.58494,0.11923
0.58594,0.11923
0.58693,0.11923
0.58793,0.11923
0.58893,0.11923
0.58992,0.11923
0.59092,0.11923
0.59192,0.11923
0.59291,0.11923
0.59391,0.11923
0.59491,0.11923
0.5959,0.11923
0.5969,0.11923
0.5979,0.11923
0.59889,0.11923
0.59989,0.11923
0.60089,0.11923
0.60188,0.11923
0.60288,0.11923
0.60388,0.11923
0.60487,0.11923
0.60587,0.11923
0.60686,0.11923
0.60786,0.11923
0.60886,0.11923
0.60985,0.11923
0.61085,0.11923
0.61185,0.11923
0.61284,0.11923
0.61384,0.11923
0.61484,0.11923
0.61583,0.11923
0.61683,0.11923
0.61783,0.11923
0.61882,0.11923
0.61982,0.11923
0.62082,0.11923
0.62181,0.11923
0.62281,0.11923
0.6238,0.11923
0.6248,0.11923
0.6258,0.11923
0.62679,0.11923
0.62779,0.11923
0.62879,0.11923
0.62978,0.11923
0.63078,0.11923
0.63178,0.11923
0.63277,0.11923
0.63377,0.11923
0.63477,0.11923
0.63576,0.11923
0.63676,0.11923
0.63776,0.11923
0.63875,0.11923
0.63975,0.11923
0.64075,0.11923
0.64174,0.11923
0.64274,0.11923
0.64373,0.11923
0.64473,0.11923
0.64573,0.11923
0.64672,0.11923
0.64772,0.11923
0.64872,0.11923
0.64971,0.11923
0.65071,0.11923
0.65171,0.11923
0.6527,0.11923
0.6537,0.11923
0.6547,0.11923
0.65569,0.11923
0.65669,0.11923
0.65769,0.11923
0.65868,0.11923
0.65968,0.11923
0.66068,0.11923
0.66167,0.11923
0.66267,0.11923
0.66366,0.11923
0.66466,0.11923
0.66566,0.11923
0.66665,0.11923
0.66765,0.11923
0.66865,0.11923
0.66964,0.11923
0.67064,0.11923
0.67164,0.11923
0.67263,0.11923
0.67363,0.11923
0.67463,0.11923
0.67562,0.11923
0.67662,0.11923
0.67762,0.11923
0.67861,0.11923
0.67961,0.11923
0.68061,0.11923
0.6816,0.11923
0.6826,0.11923
0.68359,0.11923
0.68459,0.11923
0.68559,0.11923
0.68658,0.11923
0.68758,0.11923
0.68858,0.11923
0.68957,0.11923
0.69057,0.11923
0.69157,0.11923
0.69256,0.11923
0.69356,0.11923
0.69456,0.11923
0.69555,0.11923
0.69655,0.11923
0.69755,0.11923
0.69854,0.11923
0.69954,0.11923
0.70053,0.11923
0.70153,0.11923
0.70253,0.11923
0.70352,0.11923
0.70452,0.11923
0.70552,0.11923
0.70651,0.11923
0.70751,0.11923
0.70851,0.11923
0.7095,0.11923
0.7105,0.11923
0.7115,0.11923
0.71249,0.11923
0.71349,0.11923
0.71449,0.11923
0.71548,0.11923
0.71648,0.11923
0.71748,0.11923
0.71847,0.11923
0.71947,0.11923
0.72046,0.11923
0.72146,0.11923
0.72246,0.11923
0.72345,0.11923
0.72445,0.11923
0.72545,0.11923
0.72644,0.11923
0.72744,0.11923
0.72844,0.11923
0.72943,0.11923
0.73043,0.11923
0.73143,0.11923
0.73242,0.11923
0.73342,0.11923
0.73442,0.11923
0.73541,0.11923
0.73641,0.11923
0.73741,0.11923
0.7384,0.11923
0.7394,0.11923
0.74039,0.11923
0.74139,0.11923
0.74239,0.11923
0.74338,0.11923
0.74438,0.11923
0.74538,0.11923
0.74637,0.11923
0.74737,0.11923
0.74837,0.11923
0.74936,0.11923
0.75036,0.11923
0.75136,0.11923
0.75235,0.11923
0.75335,0.11923
0.75435,0.11923
0.75534,0.11923
0.75634,0.11923
0.75734,0.11923
0.75833,0.11923
0.75933,0.11923
0.76032,0.11923
0.76132,0.11923
0.76232,0.11923
0.76331,0.11923
0.76431,0.11923
0.76531,0.11923
0.7663,0.11923
0.7673,0.11923
0.7683,0.11923
0.76929,0.11923
0.77029,0.11923
0.77129,0.11923
0.77228,0.11923
0.77328,0.11923
0.77428,0.11923
0.77527,0.11923
0.77627,0.11923
0.77727,0.11923
0.77826,0.11923
0.77926,0.11923
0.78025,0.11923
0.78125,0.11923
0.78225,0.11923
0.78324,0.11923
0.78424,0.11923
0.78524,0.11923
0.78623,0.11923
0.78723,0.11923
0.78823,0.11923
0.78922,0.11923
0.79022,0.11923
0.79122,0.11923
0.79221,0.11923
0.79321,0.11923
0.79421,0.11923
0.7952,0.11923
0.7962,0.11923
0.79719,0.11923
0.79819,0.11923
0.79919,0.11923
0.80018,0.11923
0.80118,0.11923
0.80218,0.11923
0.80317,0.11923
0.80417,0.11923
0.80517,0.11923
0.80616,0.11923
0.80716,0.11923
0.80816,0.11923
0.80915,0.11923
0.81015,0.11923
0.81115,0.11923
0.81214,0.11923
0.81314,0.11923
0.81414,0.11923
0.81513,0.11923
0.81613,0.11923
0.81712,0.11923
0.81812,0.11923
0.81912,0.11923
0.82011,0.11923
0.82111,0.11923
0.82211,0.11923
0.8231,0.11923
0.8241,0.11923
0.8251,0.11923
0.82609,0.11923
0.82709,0.11923
0.82809,0.11923
0.82908,0.11923
0.83008,0.11923
0.83108,0.11923
0.83207,0.11923
0.83307,0.11923
0.83407,0.11923
0.83506,0.11923
0.83606,0.11923
0.83705,0.11923
0.83805,0.11923
0.83905,0.11923
0.84004,0.11923
0.84104,0.11923
0.84204,0.11923
0.84303,0.11923
0.84403,0.11923
0.84503,0.11923
0.84602,0.11923
0.84702,0.11923
0.84802,0.11923
0.84901,0.11923
0.85001,0.11923
0.85101,0.11923
0.852,0.11923
0.853,0.11923
0.854,0.11923
0.85499,0.11923
0.85599,0.11923
0.85698,0.11923
0.85798,0.11923
0.85898,0.11923
0.85997,0.11923
0.86097,0.11923
0.86197,0.11923
0.86296,0.11923
0.86396,0.11923
0.86496,0.11923
0.86595,0.11923
0.86695,0.11923
0.86795,0.11923
0.86894,0.11923
0.86994,0.11923
0.87094,0.11923
0.87193,0.11923
0.87293,0.11923
0.87392,0.11923
0.87492,0.11923
0.87592,0.11923
0.87691,0.11923
0.87791,0.11923
0.87891,0.11923
0.8799,0.11923
0.8809,0.11923
0.8819,0.11923
0.88289,0.11923
0.88389,0.11923
0.88489,0.11923
0.88588,0.11923
0.88688,0.11923
0.88788,0.11923
0.88887,0.11923
0.88987,0.11923
0.89087,0.11923
0.89186,0.11923
0.89286,0.11923
0.89385,0.11923
0.89485,0.11923
0.89585,0.11923
0.89684,0.11923
0.89784,0.11923
0.89884,0.11923
0.89983,0.11923
0.90083,0.11923
0.90183,0.11923
0.90282,0.11923
0.90382,0.11923
0.90482,0.11923
0.90581,0.11923
0.90681,0.11923
0.90781,0.11923
0.9088,0.11923
0.9098,0.11923
0.9108,0.11923
0.91179,0.11923
0.91279,0.11923
0.91378,0.11923
0.91478,0.11923
0.91578,0.11923
0.91677,0.11923
0.91777,0.11923
0.91877,0.11923
0.91976,0.11923
0.92076,0.11923
0.92176,0.11923
0.92275,0.11923
0.92375,0.11923
0.92475,0.11923
0.92574,0.11923
0.92674,0.11923
0.92774,0.11923
0.92873,0.11923
0.92973,0.11923
0.93073,0.11923
0.93172,0.11923
0.93272,0.11923
0.93371,0.11923
0.93471,0.11923
0.93571,0.11923
0.9367,0.11923
0.9377,0.11923
0.9387,0.11923
0.93969,0.11923
0.94069,0.11923
0.94169,0.11923
0.94268,0.11923
0.94368,0.11923
0.94468,0.11923
0.94567,0.11923
0.94667,0.11923
0.94767,0.11923
0.94866,0.11923
0.94966,0.11923
0.95065,0.11923
0.95165,0.11923
0.95265,0.11923
0.95364,0.11923
0.95464,0.11923
0.95564,0.11923
0.95663,0.11923
0.95763,0.11923
0.95863,0.11923
0.95962,0.11923
0.96062,0.11923
0.96162,0.11923
0.96261,0.11923
0.96361,0.11923
0.96461,0.11923
0.9656,0.11923
0.9666,0.11923
0.9676,0.11923
0.96859,0.11923
0.96959,0.11923
0.97058,0.11923
0.97158,0.11923
0.97258,0.11923
0.97357,0.11923
0.97457,0.11923
0.97557,0.11923
0.97656,0.11923
0.97756,0.11923
0.97856,0.11923
0.97955,0.11923
0.98055,0.11923
0.98155,0.11923
0.98254,0.11923
0.98354,0.11923
0.98454,0.11923
0.98553,0.11923
0.98653,0.11923
0.98753,0.11923
0.98852,0.11923
0.98952,0.11923
0.99051,0.11923
0.99151,0.11923
0.99251,0.11923
0.9935,0.11923
0.9945,0.11923
0.9955,0.11923
0.99649,0.11923


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-MCKP.csv <==
0,0.25141
0.00099649,0.24901
0.001993,0.2466
0.0029895,0.24418
0.003986,0.24174
0.0049825,0.2393
0.005979,0.23685
0.0069755,0.23438
0.0079719,0.23191
0.0089684,0.22942
0.0099649,0.22693
0.010961,0.22442
0.011958,0.2219
0.012954,0.21937
0.013951,0.21683
0.014947,0.21428
0.015944,0.21172
0.01694,0.20915
0.017937,0.20657
0.018933,0.20397
0.01993,0.20136
0.020926,0.19875
0.021923,0.19612
0.022919,0.19348
0.023916,0.19083
0.024912,0.18816
0.025909,0.18549
0.026905,0.1828
0.027902,0.1801
0.028898,0.17739
0.029895,0.17466
0.030891,0.17193
0.031888,0.16918
0.032884,0.16642
0.033881,0.16364
0.034877,0.16086
0.035874,0.15806
0.03687,0.15525
0.037867,0.15242
0.038863,0.14959
0.03986,0.14674
0.040856,0.14387
0.041853,0.141
0.042849,0.13811
0.043846,0.13521
0.044842,0.13229
0.045839,0.12936
0.046835,0.12642
0.047832,0.12346
0.048828,0.12049
0.049825,0.1175
0.050821,0.11451
0.051818,0.11149
0.052814,0.10847
0.053811,0.10542
0.054807,0.10237
0.055804,0.099299
0.0568,0.096214
0.057797,0.093114
0.058793,0.09
0.05979,0.08687
0.060786,0.083726
0.061783,0.080567
0.062779,0.077392
0.063776,0.074202
0.064772,0.070996
0.065769,0.067775
0.066765,0.064538
0.067762,0.061285
0.068758,0.058017
0.069755,0.054732
0.070751,0.051431
0.071748,0.048114
0.072744,0.04478
0.073741,0.04143
0.074737,0.038063
0.075734,0.034679
0.07673,0.031279
0.077727,0.027861
0.078723,0.024427
0.079719,0.020943
0.080716,0.017258
0.081712,0.016526
0.082709,0.016571
0.083705,0.016616
0.084702,0.016662
0.085698,0.016707
0.086695,0.016752
0.087691,0.016797
0.088688,0.016843
0.089684,0.016888
0.090681,0.016934
0.091677,0.016979
0.092674,0.017025
0.09367,0.01707
0.094667,0.017116
0.095663,0.017161
0.09666,0.017207
0.097656,0.017253
0.098653,0.017299
0.099649,0.017344
0.10065,0.01739
0.10164,0.017436
0.10264,0.017482
0.10364,0.017528
0.10463,0.017574
0.10563,0.01762
0.10662,0.017666
0.10762,0.017712
0.10862,0.017758
0.10961,0.017805
0.11061,0.017851
0.11161,0.017897
0.1126,0.017943
0.1136,0.01799
0.1146,0.018036
0.11559,0.018083
0.11659,0.018129
0.11759,0.018176
0.11858,0.018222
0.11958,0.018269
0.12058,0.018316
0.12157,0.018362
0.12257,0.018409
0.12357,0.018456
0.12456,0.018503
0.12556,0.018549
0.12655,0.018596
0.12755,0.018643
0.12855,0.01869
0.12954,0.018737
0.13054,0.018784
0.13154,0.018832
0.13253,0.018879
0.13353,0.018926
0.13453,0.018973
0.13552,0.01902
0.13652,0.019068
0.13752,0.019115
0.13851,0.019162
0.13951,0.01921
0.14051,0.019257
0.1415,0.019305
0.1425,0.019353
0.1435,0.0194
0.14449,0.019448
0.14549,0.019496
0.14648,0.019543
0.14748,0.019591
0.14848,0.019639
0.14947,0.019687
0.15047,0.019735
0.15147,0.019783
0.15246,0.019831
0.15346,0.019879
0.15446,0.019927
0.15545,0.019975
0.15645,0.020023
0.15745,0.020071
0.15844,0.02012
0.15944,0.020168
0.16044,0.020216
0.16143,0.020265
0.16243,0.020313
0.16342,0.020362
0.16442,0.02041
0.16542,0.020459
0.16641,0.020507
0.16741,0.020556
0.16841,0.020605
0.1694,0.020654
0.1704,0.020702
0.1714,0.020751
0.17239,0.0208
0.17339,0.020849
0.17439,0.020898
0.17538,0.020947
0.17638,0.020996
0.17738,0.021045
0.17837,0.021094
0.17937,0.021144
0.18037,0.021193
0.18136,0.021242
0.18236,0.021291
0.18335,0.021341
0.18435,0.02139
0.18535,0.02144
0.18634,0.021489
0.18734,0.021539
0.18834,0.021588
0.18933,0.021638
0.19033,0.021688
0.19133,0.021737
0.19232,0.021787
0.19332,0.021837
0.19432,0.021887
0.19531,0.021937
0.19631,0.021987
0.19731,0.022037
0.1983,0.022087
0.1993,0.022137
0.2003,0.022187
0.20129,0.022237
0.20229,0.022288
0.20328,0.022338
0.20428,0.022388
0.20528,0.022439
0.20627,0.022489
0.20727,0.02254
0.20827,0.02259
0.20926,0.022641
0.21026,0.022691
0.21126,0.022742
0.21225,0.022793
0.21325,0.022843
0.21425,0.022894
0.21524,0.022945
0.21624,0.022996
0.21724,0.023047
0.21823,0.023098
0.21923,0.023149
0.22023,0.0232
0.22122,0.023251
0.22222,0.023302
0.22321,0.023354
0.22421,0.023405
0.22521,0.023456
0.2262,0.023508
0.2272,0.023559
0.2282,0.023611
0.22919,0.023662
0.23019,0.023714
0.23119,0.023765
0.23218,0.023817
0.23318,0.023869
0.23418,0.02392
0.23517,0.023972
0.23617,0.024024
0.23717,0.024076
0.23816,0.024128
0.23916,0.02418
0.24015,0.024232
0.24115,0.024284
0.24215,0.024336
0.24314,0.024388
0.24414,0.024441
0.24514,0.024493
0.24613,0.024545
0.24713,0.024598
0.24813,0.02465
0.24912,0.024703
0.25012,0.024755
0.25112,0.024808
0.25211,0.02486
0.25311,0.024913
0.25411,0.024966
0.2551,0.025019
0.2561,0.025072
0.2571,0.025124
0.25809,0.025177
0.25909,0.02523
0.26008,0.025283
0.26108,0.025337
0.26208,0.02539
0.26307,0.025443
0.26407,0.025496
0.26507,0.025549
0.26606,0.025603
0.26706,0.025656
0.26806,0.02571
0.26905,0.025763
0.27005,0.025817
0.27105,0.02587
0.27204,0.025924
0.27304,0.025978
0.27404,0.026031
0.27503,0.026085
0.27603,0.026139
0.27703,0.026193
0.27802,0.026247
0.27902,0.026301
0.28001,0.026355
0.28101,0.026409
0.28201,0.026463
0.283,0.026517
0.284,0.026572
0.285,0.026626
0.28599,0.02668
0.28699,0.026735
0.28799,0.026789
0.28898,0.026844
0.28998,0.026898
0.29098,0.026953
0.29197,0.027008
0.29297,0.027062
0.29397,0.027117
0.29496,0.027172
0.29596,0.027227
0.29696,0.027282
0.29795,0.027337
0.29895,0.027392
0.29994,0.027447
0.30094,0.027502
0.30194,0.027558
0.30293,0.027613
0.30393,0.027668
0.30493,0.027724
0.30592,0.027779
0.30692,0.027834
0.30792,0.02789
0.30891,0.027946
0.30991,0.028001
0.31091,0.028057
0.3119,0.028113
0.3129,0.028168
0.3139,0.028224
0.31489,0.02828
0.31589,0.028336
0.31688,0.028392
0.31788,0.028448
0.31888,0.028504
0.31987,0.028561
0.32087,0.028617
0.32187,0.028673
0.32286,0.02873
0.32386,0.028786
0.32486,0.028842
0.32585,0.028899
0.32685,0.028956
0.32785,0.029012
0.32884,0.029069
0.32984,0.029126
0.33084,0.029182
0.33183,0.029239
0.33283,0.029296
0.33383,0.029353
0.33482,0.02941
0.33582,0.029467
0.33681,0.029524
0.33781,0.029582
0.33881,0.029639
0.3398,0.029696
0.3408,0.029753
0.3418,0.029811
0.34279,0.029868
0.34379,0.029926
0.34479,0.029983
0.34578,0.030041
0.34678,0.030099
0.34778,0.030157
0.34877,0.030214
0.34977,0.030272
0.35077,0.03033
0.35176,0.030388
0.35276,0.030446
0.35376,0.030504
0.35475,0.030562
0.35575,0.030621
0.35674,0.030679
0.35774,0.030737
0.35874,0.030796
0.35973,0.030854
0.36073,0.030913
0.36173,0.030971
0.36272,0.03103
0.36372,0.031088
0.36472,0.031147
0.36571,0.031206
0.36671,0.031265
0.36771,0.031324
0.3687,0.031383
0.3697,0.031442
0.3707,0.031501
0.37169,0.03156
0.37269,0.031619
0.37369,0.031678
0.37468,0.031738
0.37568,0.031797
0.37667,0.031857
0.37767,0.031916
0.37867,0.031976
0.37966,0.032035
0.38066,0.032095
0.38166,0.032155
0.38265,0.032215
0.38365,0.032274
0.38465,0.032334
0.38564,0.032394
0.38664,0.032454
0.38764,0.032515
0.38863,0.032575
0.38963,0.032635
0.39063,0.032695
0.39162,0.032756
0.39262,0.032816
0.39361,0.032876
0.39461,0.032937
0.39561,0.032998
0.3966,0.033058
0.3976,0.033119
0.3986,0.03318
0.39959,0.033241
0.40059,0.033301
0.40159,0.033362
0.40258,0.033423
0.40358,0.033485
0.40458,0.033546
0.40557,0.033607
0.40657,0.033668
0.40757,0.03373
0.40856,0.033791
0.40956,0.033852
0.41056,0.033914
0.41155,0.033975
0.41255,0.034037
0.41354,0.034099
0.41454,0.034161
0.41554,0.034222
0.41653,0.034284
0.41753,0.034346
0.41853,0.034408
0.41952,0.03447
0.42052,0.034533
0.42152,0.034595
0.42251,0.034657
0.42351,0.034719
0.42451,0.034782
0.4255,0.034844
0.4265,0.034907
0.4275,0.03497
0.42849,0.035032
0.42949,0.035095
0.43049,0.035158
0.43148,0.035221
0.43248,0.035284
0.43347,0.035346
0.43447,0.03541
0.43547,0.035473
0.43646,0.035536
0.43746,0.035599
0.43846,0.035662
0.43945,0.035726
0.44045,0.035789
0.44145,0.035853
0.44244,0.035916
0.44344,0.03598
0.44444,0.036044
0.44543,0.036108
0.44643,0.036171
0.44743,0.036235
0.44842,0.036299
0.44942,0.036363
0.45042,0.036427
0.45141,0.036492
0.45241,0.036556
0.4534,0.03662
0.4544,0.036685
0.4554,0.036749
0.45639,0.036814
0.45739,0.036878
0.45839,0.036943
0.45938,0.037007
0.46038,0.037072
0.46138,0.037137
0.46237,0.037202
0.46337,0.037267
0.46437,0.037332
0.46536,0.037397
0.46636,0.037462
0.46736,0.037528
0.46835,0.037593
0.46935,0.037658
0.47034,0.037724
0.47134,0.037789
0.47234,0.037855
0.47333,0.037921
0.47433,0.037986
0.47533,0.038052
0.47632,0.038118
0.47732,0.038184
0.47832,0.03825
0.47931,0.038316
0.48031,0.038382
0.48131,0.038449
0.4823,0.038515
0.4833,0.038581
0.4843,0.038648
0.48529,0.038714
0.48629,0.038781
0.48729,0.038847
0.48828,0.038914
0.48928,0.038981
0.49027,0.039048
0.49127,0.039115
0.49227,0.039182
0.49326,0.039249
0.49426,0.039316
0.49526,0.039383
0.49625,0.039451
0.49725,0.039518
0.49825,0.039585
0.49924,0.039653
0.50024,0.03972
0.50124,0.039788
0.50223,0.039856
0.50323,0.039924
0.50423,0.039992
0.50522,0.040059
0.50622,0.040127
0.50722,0.040196
0.50821,0.040264
0.50921,0.040332
0.5102,0.0404
0.5112,0.040469
0.5122,0.040537
0.51319,0.040606
0.51419,0.040674
0.51519,0.040743
0.51618,0.040812
0.51718,0.040881
0.51818,0.040949
0.51917,0.041018
0.52017,0.041087
0.52117,0.041157
0.52216,0.041226
0.52316,0.041295
0.52416,0.041364
0.52515,0.041434
0.52615,0.041503
0.52715,0.041573
0.52814,0.041643
0.52914,0.041712
0.53013,0.041782
0.53113,0.041852
0.53213,0.041922
0.53312,0.041992
0.53412,0.042062
0.53512,0.042132
0.53611,0.042203
0.53711,0.042273
0.53811,0.042343
0.5391,0.042414
0.5401,0.042484
0.5411,0.042555
0.54209,0.042626
0.54309,0.042697
0.54409,0.042767
0.54508,0.042838
0.54608,0.042909
0.54707,0.04298
0.54807,0.043052
0.54907,0.043123
0.55006,0.043194
0.55106,0.043266
0.55206,0.043337
0.55305,0.043409
0.55405,0.04348
0.55505,0.043552
0.55604,0.043624
0.55704,0.043696
0.55804,0.043768
0.55903,0.04384
0.56003,0.043912
0.56103,0.043984
0.56202,0.044057
0.56302,0.044129
0.56402,0.044201
0.56501,0.044274
0.56601,0.044347
0.567,0.044419
0.568,0.044492
0.569,0.044565
0.56999,0.044638
0.57099,0.044711
0.57199,0.044784
0.57298,0.044857
0.57398,0.04493
0.57498,0.045004
0.57597,0.045077
0.57697,0.045151
0.57797,0.045224
0.57896,0.045298
0.57996,0.045372
0.58096,0.045446
0.58195,0.045519
0.58295,0.045593
0.58395,0.045668
0.58494,0.045742
0.58594,0.045816
0.58693,0.04589
0.58793,0.045965
0.58893,0.046039
0.58992,0.046114
0.59092,0.046188
0.59192,0.046263
0.59291,0.046338
0.59391,0.046413
0.59491,0.046488
0.5959,0.046563
0.5969,0.046638
0.5979,0.046714
0.59889,0.046789
0.59989,0.046864
0.60089,0.04694
0.60188,0.047015
0.60288,0.047091
0.60388,0.047167
0.60487,0.047243
0.60587,0.047319
0.60686,0.047395
0.60786,0.047471
0.60886,0.047547
0.60985,0.047623
0.61085,0.0477
0.61185,0.047776
0.61284,0.047853
0.61384,0.047929
0.61484,0.048006
0.61583,0.048083
0.61683,0.04816
0.61783,0.048237
0.61882,0.048314
0.61982,0.048391
0.62082,0.048468
0.62181,0.048546
0.62281,0.048623
0.6238,0.0487
0.6248,0.048778
0.6258,0.048856
0.62679,0.048934
0.62779,0.049011
0.62879,0.049089
0.62978,0.049167
0.63078,0.049246
0.63178,0.049324
0.63277,0.049402
0.63377,0.049481
0.63477,0.049559
0.63576,0.049638
0.63676,0.049716
0.63776,0.049795
0.63875,0.049874
0.63975,0.049953
0.64075,0.050032
0.64174,0.050111
0.64274,0.05019
0.64373,0.05027
0.64473,0.050349
0.64573,0.050429
0.64672,0.050508
0.64772,0.050588
0.64872,0.050668
0.64971,0.050747
0.65071,0.050827
0.65171,0.050908
0.6527,0.050988
0.6537,0.051068
0.6547,0.051148
0.65569,0.051229
0.65669,0.051309
0.65769,0.05139
0.65868,0.051471
0.65968,0.051551
0.66068,0.051632
0.66167,0.051713
0.66267,0.051794
0.66366,0.051876
0.66466,0.051957
0.66566,0.052038
0.66665,0.05212
0.66765,0.052201
0.66865,0.052283
0.66964,0.052365
0.67064,0.052447
0.67164,0.052529
0.67263,0.052611
0.67363,0.052693
0.67463,0.052775
0.67562,0.052857
0.67662,0.05294
0.67762,0.053022
0.67861,0.053105
0.67961,0.053188
0.68061,0.05327
0.6816,0.053353
0.6826,0.053436
0.68359,0.05352
0.68459,0.053603
0.68559,0.053686
0.68658,0.05377
0.68758,0.053853
0.68858,0.053937
0.68957,0.05402
0.69057,0.054104
0.69157,0.054188
0.69256,0.054272
0.69356,0.054356
0.69456,0.05444
0.69555,0.054525
0.69655,0.054609
0.69755,0.054694
0.69854,0.054778
0.69954,0.054863
0.70053,0.054948
0.70153,0.055033
0.70253,0.055118
0.70352,0.055203
0.70452,0.055288
0.70552,0.055374
0.70651,0.055459
0.70751,0.055545
0.70851,0.05563
0.7095,0.055716
0.7105,0.055802
0.7115,0.055888
0.71249,0.055974
0.71349,0.05606
0.71449,0.056146
0.71548,0.056233
0.71648,0.056319
0.71748,0.056406
0.71847,0.056492
0.71947,0.056579
0.72046,0.056666
0.72146,0.056753
0.72246,0.05684
0.72345,0.056927
0.72445,0.057015
0.72545,0.057102
0.72644,0.05719
0.72744,0.057277
0.72844,0.057365
0.72943,0.057453
0.73043,0.057541
0.73143,0.057629
0.73242,0.057717
0.73342,0.057805
0.73442,0.057894
0.73541,0.057982
0.73641,0.058071
0.73741,0.058159
0.7384,0.058248
0.7394,0.058337
0.74039,0.058426
0.74139,0.058515
0.74239,0.058605
0.74338,0.058694
0.74438,0.058701
0.74538,0.058701
0.74637,0.058701
0.74737,0.058701
0.74837,0.058701
0.74936,0.058701
0.75036,0.058701
0.75136,0.058701
0.75235,0.058701
0.75335,0.058701
0.75435,0.058701
0.75534,0.058701
0.75634,0.058701
0.75734,0.058701
0.75833,0.058701
0.75933,0.058701
0.76032,0.058701
0.76132,0.058701
0.76232,0.058701
0.76331,0.058701
0.76431,0.058701
0.76531,0.058701
0.7663,0.058701
0.7673,0.058701
0.7683,0.058701
0.76929,0.058701
0.77029,0.058701
0.77129,0.058701
0.77228,0.058701
0.77328,0.058701
0.77428,0.058701
0.77527,0.058701
0.77627,0.058701
0.77727,0.058701
0.77826,0.058701
0.77926,0.058701
0.78025,0.058701
0.78125,0.058701
0.78225,0.058701
0.78324,0.058701
0.78424,0.058701
0.78524,0.058701
0.78623,0.058701
0.78723,0.058701
0.78823,0.058701
0.78922,0.058701
0.79022,0.058701
0.79122,0.058701
0.79221,0.058701
0.79321,0.058701
0.79421,0.058701
0.7952,0.058701
0.7962,0.058701
0.79719,0.058701
0.79819,0.058701
0.79919,0.058701
0.80018,0.058701
0.80118,0.058701
0.80218,0.058701
0.80317,0.058701
0.80417,0.058701
0.80517,0.058701
0.80616,0.058701
0.80716,0.058701
0.80816,0.058701
0.80915,0.058701
0.81015,0.058701
0.81115,0.058701
0.81214,0.058701
0.81314,0.058701
0.81414,0.058701
0.81513,0.058701
0.81613,0.058701
0.81712,0.058701
0.81812,0.058701
0.81912,0.058701
0.82011,0.058701
0.82111,0.058701
0.82211,0.058701
0.8231,0.058701
0.8241,0.058701
0.8251,0.058701
0.82609,0.058701
0.82709,0.058701
0.82809,0.058701
0.82908,0.058701
0.83008,0.058701
0.83108,0.058701
0.83207,0.058701
0.83307,0.058701
0.83407,0.058701
0.83506,0.058701
0.83606,0.058701
0.83705,0.058701
0.83805,0.058701
0.83905,0.058701
0.84004,0.058701
0.84104,0.058701
0.84204,0.058701
0.84303,0.058701
0.84403,0.058701
0.84503,0.058701
0.84602,0.058701
0.84702,0.058701
0.84802,0.058701
0.84901,0.058701
0.85001,0.058701
0.85101,0.058701
0.852,0.058701
0.853,0.058701
0.854,0.058701
0.85499,0.058701
0.85599,0.058701
0.85698,0.058701
0.85798,0.058701
0.85898,0.058701
0.85997,0.058701
0.86097,0.058701
0.86197,0.058701
0.86296,0.058701
0.86396,0.058701
0.86496,0.058701
0.86595,0.058701
0.86695,0.058701
0.86795,0.058701
0.86894,0.058701
0.86994,0.058701
0.87094,0.058701
0.87193,0.058701
0.87293,0.058701
0.87392,0.058701
0.87492,0.058701
0.87592,0.058701
0.87691,0.058701
0.87791,0.058701
0.87891,0.058701
0.8799,0.058701
0.8809,0.058701
0.8819,0.058701
0.88289,0.058701
0.88389,0.058701
0.88489,0.058701
0.88588,0.058701
0.88688,0.058701
0.88788,0.058701
0.88887,0.058701
0.88987,0.058701
0.89087,0.058701
0.89186,0.058701
0.89286,0.058701
0.89385,0.058701
0.89485,0.058701
0.89585,0.058701
0.89684,0.058701
0.89784,0.058701
0.89884,0.058701
0.89983,0.058701
0.90083,0.058701
0.90183,0.058701
0.90282,0.058701
0.90382,0.058701
0.90482,0.058701
0.90581,0.058701
0.90681,0.058701
0.90781,0.058701
0.9088,0.058701
0.9098,0.058701
0.9108,0.058701
0.91179,0.058701
0.91279,0.058701
0.91378,0.058701
0.91478,0.058701
0.91578,0.058701
0.91677,0.058701
0.91777,0.058701
0.91877,0.058701
0.91976,0.058701
0.92076,0.058701
0.92176,0.058701
0.92275,0.058701
0.92375,0.058701
0.92475,0.058701
0.92574,0.058701
0.92674,0.058701
0.92774,0.058701
0.92873,0.058701
0.92973,0.058701
0.93073,0.058701
0.93172,0.058701
0.93272,0.058701
0.93371,0.058701
0.93471,0.058701
0.93571,0.058701
0.9367,0.058701
0.9377,0.058701
0.9387,0.058701
0.93969,0.058701
0.94069,0.058701
0.94169,0.058701
0.94268,0.058701
0.94368,0.058701
0.94468,0.058701
0.94567,0.058701
0.94667,0.058701
0.94767,0.058701
0.94866,0.058701
0.94966,0.058701
0.95065,0.058701
0.95165,0.058701
0.95265,0.058701
0.95364,0.058701
0.95464,0.058701
0.95564,0.058701
0.95663,0.058701
0.95763,0.058701
0.95863,0.058701
0.95962,0.058701
0.96062,0.058701
0.96162,0.058701
0.96261,0.058701
0.96361,0.058701
0.96461,0.058701
0.9656,0.058701
0.9666,0.058701
0.9676,0.058701
0.96859,0.058701
0.96959,0.058701
0.97058,0.058701
0.97158,0.058701
0.97258,0.058701
0.97357,0.058701
0.97457,0.058701
0.97557,0.058701
0.97656,0.058701
0.97756,0.058701
0.97856,0.058701
0.97955,0.058701
0.98055,0.058701
0.98155,0.058701
0.98254,0.058701
0.98354,0.058701
0.98454,0.058701
0.98553,0.058701
0.98653,0.058701
0.98753,0.058701
0.98852,0.058701
0.98952,0.058701
0.99051,0.058701
0.99151,0.058701
0.99251,0.058701
0.9935,0.058701
0.9945,0.058701
0.9955,0.058701
0.99649,0.058701


==> img/Data/viperLines/test/perfImprovLine-Fluidanimate-NSGA.csv <==
0,0.25141
0.00099649,0.25141
0.001993,0.25141
0.0029895,0.25141
0.003986,0.25141
0.0049825,0.25141
0.005979,0.25141
0.0069755,0.25141
0.0079719,0.25141
0.0089684,0.25141
0.0099649,0.25141
0.010961,0.25141
0.011958,0.25141
0.012954,0.25141
0.013951,0.25141
0.014947,0.25141
0.015944,0.25141
0.01694,0.25141
0.017937,0.25141
0.018933,0.25141
0.01993,0.25141
0.020926,0.25141
0.021923,0.25141
0.022919,0.25141
0.023916,0.25141
0.024912,0.25141
0.025909,0.25141
0.026905,0.25141
0.027902,0.25141
0.028898,0.25141
0.029895,0.25141
0.030891,0.25141
0.031888,0.25141
0.032884,0.25141
0.033881,0.25141
0.034877,0.25141
0.035874,0.25141
0.03687,0.25141
0.037867,0.25141
0.038863,0.25141
0.03986,0.25141
0.040856,0.25141
0.041853,0.25141
0.042849,0.25141
0.043846,0.25141
0.044842,0.25141
0.045839,0.25141
0.046835,0.25141
0.047832,0.25141
0.048828,0.25141
0.049825,0.25141
0.050821,0.25141
0.051818,0.25141
0.052814,0.25141
0.053811,0.25141
0.054807,0.25141
0.055804,0.25141
0.0568,0.25141
0.057797,0.25141
0.058793,0.25141
0.05979,0.25141
0.060786,0.25141
0.061783,0.25141
0.062779,0.25141
0.063776,0.25141
0.064772,0.25141
0.065769,0.25141
0.066765,0.25141
0.067762,0.25141
0.068758,0.25141
0.069755,0.25141
0.070751,0.25141
0.071748,0.25141
0.072744,0.25141
0.073741,0.25141
0.074737,0.25141
0.075734,0.25141
0.07673,0.25141
0.077727,0.25141
0.078723,0.25141
0.079719,0.25141
0.080716,0.25141
0.081712,0.25141
0.082709,0.25141
0.083705,0.25141
0.084702,0.25141
0.085698,0.25141
0.086695,0.25141
0.087691,0.25141
0.088688,0.25141
0.089684,0.25141
0.090681,0.25141
0.091677,0.25141
0.092674,0.25141
0.09367,0.25141
0.094667,0.25141
0.095663,0.25141
0.09666,0.25141
0.097656,0.25141
0.098653,0.25141
0.099649,0.25141
0.10065,0.25141
0.10164,0.25141
0.10264,0.25141
0.10364,0.25141
0.10463,0.25141
0.10563,0.25141
0.10662,0.25141
0.10762,0.25141
0.10862,0.25141
0.10961,0.25141
0.11061,0.25141
0.11161,0.25141
0.1126,0.25141
0.1136,0.25141
0.1146,0.25141
0.11559,0.25141
0.11659,0.25141
0.11759,0.25141
0.11858,0.25141
0.11958,0.25141
0.12058,0.25141
0.12157,0.25141
0.12257,0.25141
0.12357,0.25141
0.12456,0.25141
0.12556,0.25141
0.12655,0.25141
0.12755,0.25141
0.12855,0.25141
0.12954,0.25141
0.13054,0.25141
0.13154,0.25141
0.13253,0.25141
0.13353,0.25141
0.13453,0.25141
0.13552,0.25141
0.13652,0.25141
0.13752,0.25141
0.13851,0.25141
0.13951,0.25141
0.14051,0.25141
0.1415,0.25141
0.1425,0.25141
0.1435,0.25141
0.14449,0.25141
0.14549,0.25141
0.14648,0.25141
0.14748,0.25141
0.14848,0.25141
0.14947,0.25141
0.15047,0.25141
0.15147,0.25141
0.15246,0.25141
0.15346,0.25141
0.15446,0.25141
0.15545,0.25141
0.15645,0.25141
0.15745,0.25141
0.15844,0.25141
0.15944,0.25141
0.16044,0.25141
0.16143,0.25141
0.16243,0.25141
0.16342,0.25141
0.16442,0.25141
0.16542,0.25141
0.16641,0.25141
0.16741,0.25141
0.16841,0.25141
0.1694,0.25141
0.1704,0.25141
0.1714,0.25141
0.17239,0.25141
0.17339,0.25141
0.17439,0.25141
0.17538,0.25141
0.17638,0.25141
0.17738,0.25141
0.17837,0.25141
0.17937,0.25141
0.18037,0.25141
0.18136,0.25141
0.18236,0.25141
0.18335,0.25141
0.18435,0.25141
0.18535,0.25141
0.18634,0.25141
0.18734,0.25141
0.18834,0.25141
0.18933,0.25141
0.19033,0.25141
0.19133,0.25141
0.19232,0.25141
0.19332,0.25141
0.19432,0.25141
0.19531,0.25141
0.19631,0.25141
0.19731,0.25141
0.1983,0.25141
0.1993,0.25141
0.2003,0.25141
0.20129,0.25141
0.20229,0.25141
0.20328,0.25141
0.20428,0.25141
0.20528,0.25141
0.20627,0.25141
0.20727,0.25141
0.20827,0.25141
0.20926,0.25141
0.21026,0.25141
0.21126,0.25141
0.21225,0.25141
0.21325,0.25141
0.21425,0.25141
0.21524,0.25141
0.21624,0.25141
0.21724,0.25141
0.21823,0.25141
0.21923,0.25141
0.22023,0.25141
0.22122,0.25141
0.22222,0.25141
0.22321,0.25141
0.22421,0.25141
0.22521,0.25141
0.2262,0.25141
0.2272,0.25141
0.2282,0.25141
0.22919,0.25141
0.23019,0.25141
0.23119,0.25141
0.23218,0.25141
0.23318,0.25141
0.23418,0.25141
0.23517,0.25141
0.23617,0.25141
0.23717,0.25141
0.23816,0.25141
0.23916,0.25141
0.24015,0.25141
0.24115,0.25141
0.24215,0.25141
0.24314,0.25141
0.24414,0.25141
0.24514,0.25141
0.24613,0.25141
0.24713,0.25141
0.24813,0.25141
0.24912,0.25141
0.25012,0.25141
0.25112,0.25141
0.25211,0.25141
0.25311,0.25141
0.25411,0.25141
0.2551,0.25141
0.2561,0.25141
0.2571,0.25141
0.25809,0.25141
0.25909,0.25141
0.26008,0.25141
0.26108,0.25141
0.26208,0.25141
0.26307,0.25141
0.26407,0.25141
0.26507,0.25141
0.26606,0.25141
0.26706,0.25141
0.26806,0.25141
0.26905,0.25141
0.27005,0.25141
0.27105,0.25141
0.27204,0.25141
0.27304,0.25141
0.27404,0.25141
0.27503,0.25141
0.27603,0.25141
0.27703,0.25141
0.27802,0.25141
0.27902,0.25141
0.28001,0.25141
0.28101,0.25141
0.28201,0.25141
0.283,0.25141
0.284,0.25141
0.285,0.25141
0.28599,0.25141
0.28699,0.25141
0.28799,0.25141
0.28898,0.25141
0.28998,0.25141
0.29098,0.25141
0.29197,0.25141
0.29297,0.25141
0.29397,0.25141
0.29496,0.25141
0.29596,0.25141
0.29696,0.25141
0.29795,0.25141
0.29895,0.25141
0.29994,0.25141
0.30094,0.25141
0.30194,0.25141
0.30293,0.25141
0.30393,0.25141
0.30493,0.25141
0.30592,0.25141
0.30692,0.25141
0.30792,0.25141
0.30891,0.25141
0.30991,0.25141
0.31091,0.25141
0.3119,0.25141
0.3129,0.25141
0.3139,0.25141
0.31489,0.25141
0.31589,0.25141
0.31688,0.25141
0.31788,0.25141
0.31888,0.25141
0.31987,0.25141
0.32087,0.25141
0.32187,0.25141
0.32286,0.25141
0.32386,0.25141
0.32486,0.25141
0.32585,0.25141
0.32685,0.25141
0.32785,0.25141
0.32884,0.25141
0.32984,0.25141
0.33084,0.25141
0.33183,0.25141
0.33283,0.25141
0.33383,0.25141
0.33482,0.25141
0.33582,0.25141
0.33681,0.25141
0.33781,0.25141
0.33881,0.25141
0.3398,0.25141
0.3408,0.25141
0.3418,0.25141
0.34279,0.25141
0.34379,0.25141
0.34479,0.25141
0.34578,0.25141
0.34678,0.25141
0.34778,0.25141
0.34877,0.25141
0.34977,0.25141
0.35077,0.25141
0.35176,0.25141
0.35276,0.25141
0.35376,0.25141
0.35475,0.25141
0.35575,0.25141
0.35674,0.25141
0.35774,0.25141
0.35874,0.25141
0.35973,0.25141
0.36073,0.25141
0.36173,0.25141
0.36272,0.25141
0.36372,0.25141
0.36472,0.25141
0.36571,0.25141
0.36671,0.25141
0.36771,0.25141
0.3687,0.25141
0.3697,0.25141
0.3707,0.25141
0.37169,0.25141
0.37269,0.25141
0.37369,0.25141
0.37468,0.25141
0.37568,0.25141
0.37667,0.25141
0.37767,0.25141
0.37867,0.25141
0.37966,0.25141
0.38066,0.25141
0.38166,0.25141
0.38265,0.25141
0.38365,0.25141
0.38465,0.25141
0.38564,0.25141
0.38664,0.25141
0.38764,0.25141
0.38863,0.25141
0.38963,0.25141
0.39063,0.25141
0.39162,0.25141
0.39262,0.25141
0.39361,0.25141
0.39461,0.25141
0.39561,0.25141
0.3966,0.25141
0.3976,0.25141
0.3986,0.25141
0.39959,0.25141
0.40059,0.25141
0.40159,0.25141
0.40258,0.25141
0.40358,0.25141
0.40458,0.25141
0.40557,0.25141
0.40657,0.25141
0.40757,0.25141
0.40856,0.25141
0.40956,0.25141
0.41056,0.25141
0.41155,0.25141
0.41255,0.25141
0.41354,0.25141
0.41454,0.25141
0.41554,0.25141
0.41653,0.25141
0.41753,0.25141
0.41853,0.25141
0.41952,0.25141
0.42052,0.25141
0.42152,0.25141
0.42251,0.25141
0.42351,0.25141
0.42451,0.25141
0.4255,0.25141
0.4265,0.25141
0.4275,0.25141
0.42849,0.25141
0.42949,0.25141
0.43049,0.25141
0.43148,0.25141
0.43248,0.25141
0.43347,0.25141
0.43447,0.25141
0.43547,0.25141
0.43646,0.25141
0.43746,0.25141
0.43846,0.25141
0.43945,0.25141
0.44045,0.25141
0.44145,0.25141
0.44244,0.25141
0.44344,0.25141
0.44444,0.25141
0.44543,0.25141
0.44643,0.25141
0.44743,0.25141
0.44842,0.25141
0.44942,0.25141
0.45042,0.25141
0.45141,0.25141
0.45241,0.25141
0.4534,0.25141
0.4544,0.25141
0.4554,0.25141
0.45639,0.25141
0.45739,0.25141
0.45839,0.25141
0.45938,0.25141
0.46038,0.25141
0.46138,0.25141
0.46237,0.25141
0.46337,0.25141
0.46437,0.25141
0.46536,0.25141
0.46636,0.25141
0.46736,0.25141
0.46835,0.25141
0.46935,0.25141
0.47034,0.25141
0.47134,0.25141
0.47234,0.25141
0.47333,0.25141
0.47433,0.25141
0.47533,0.25141
0.47632,0.25141
0.47732,0.25141
0.47832,0.25141
0.47931,0.25141
0.48031,0.25141
0.48131,0.25141
0.4823,0.25141
0.4833,0.25141
0.4843,0.25141
0.48529,0.25141
0.48629,0.25141
0.48729,0.25141
0.48828,0.25141
0.48928,0.25141
0.49027,0.25141
0.49127,0.25141
0.49227,0.25141
0.49326,0.25141
0.49426,0.25141
0.49526,0.25141
0.49625,0.25141
0.49725,0.25141
0.49825,0.25141
0.49924,0.25141
0.50024,0.25141
0.50124,0.25141
0.50223,0.25141
0.50323,0.25141
0.50423,0.25141
0.50522,0.25141
0.50622,0.25141
0.50722,0.25141
0.50821,0.25141
0.50921,0.25141
0.5102,0.25141
0.5112,0.25141
0.5122,0.25141
0.51319,0.25141
0.51419,0.25141
0.51519,0.25141
0.51618,0.25141
0.51718,0.25141
0.51818,0.25141
0.51917,0.25141
0.52017,0.25141
0.52117,0.25141
0.52216,0.25141
0.52316,0.25141
0.52416,0.25141
0.52515,0.25141
0.52615,0.25141
0.52715,0.25141
0.52814,0.25141
0.52914,0.25141
0.53013,0.25141
0.53113,0.25141
0.53213,0.25141
0.53312,0.25141
0.53412,0.25141
0.53512,0.25141
0.53611,0.25141
0.53711,0.25141
0.53811,0.25141
0.5391,0.25141
0.5401,0.25141
0.5411,0.25141
0.54209,0.25141
0.54309,0.25141
0.54409,0.25141
0.54508,0.25141
0.54608,0.25141
0.54707,0.25141
0.54807,0.25141
0.54907,0.25141
0.55006,0.25141
0.55106,0.25141
0.55206,0.25141
0.55305,0.25141
0.55405,0.25141
0.55505,0.25141
0.55604,0.25141
0.55704,0.25141
0.55804,0.25141
0.55903,0.25141
0.56003,0.25141
0.56103,0.25141
0.56202,0.25141
0.56302,0.25141
0.56402,0.25141
0.56501,0.25141
0.56601,0.25141
0.567,0.25141
0.568,0.25141
0.569,0.25141
0.56999,0.25141
0.57099,0.25141
0.57199,0.25141
0.57298,0.25141
0.57398,0.25141
0.57498,0.25141
0.57597,0.25141
0.57697,0.25141
0.57797,0.25141
0.57896,0.25141
0.57996,0.25141
0.58096,0.25141
0.58195,0.25141
0.58295,0.25141
0.58395,0.25141
0.58494,0.25141
0.58594,0.25141
0.58693,0.25141
0.58793,0.25141
0.58893,0.25141
0.58992,0.25141
0.59092,0.25141
0.59192,0.25141
0.59291,0.25141
0.59391,0.25141
0.59491,0.25141
0.5959,0.25141
0.5969,0.25141
0.5979,0.25141
0.59889,0.25141
0.59989,0.25141
0.60089,0.25141
0.60188,0.25141
0.60288,0.25141
0.60388,0.25141
0.60487,0.25141
0.60587,0.25141
0.60686,0.25141
0.60786,0.25141
0.60886,0.25141
0.60985,0.25141
0.61085,0.25141
0.61185,0.25141
0.61284,0.25141
0.61384,0.25141
0.61484,0.25141
0.61583,0.25141
0.61683,0.25141
0.61783,0.25141
0.61882,0.25141
0.61982,0.25141
0.62082,0.25141
0.62181,0.25141
0.62281,0.25141
0.6238,0.25141
0.6248,0.25141
0.6258,0.25141
0.62679,0.25141
0.62779,0.25141
0.62879,0.25141
0.62978,0.25141
0.63078,0.25141
0.63178,0.25141
0.63277,0.25141
0.63377,0.25141
0.63477,0.25141
0.63576,0.25141
0.63676,0.25141
0.63776,0.25141
0.63875,0.25141
0.63975,0.25141
0.64075,0.25141
0.64174,0.25141
0.64274,0.25141
0.64373,0.25141
0.64473,0.25141
0.64573,0.25141
0.64672,0.25141
0.64772,0.25141
0.64872,0.25141
0.64971,0.25141
0.65071,0.25141
0.65171,0.25141
0.6527,0.25141
0.6537,0.25141
0.6547,0.25141
0.65569,0.25141
0.65669,0.25141
0.65769,0.25141
0.65868,0.25141
0.65968,0.25141
0.66068,0.25141
0.66167,0.25141
0.66267,0.25141
0.66366,0.25141
0.66466,0.25141
0.66566,0.25141
0.66665,0.25141
0.66765,0.25141
0.66865,0.25141
0.66964,0.25141
0.67064,0.25141
0.67164,0.25141
0.67263,0.25141
0.67363,0.25141
0.67463,0.25141
0.67562,0.25141
0.67662,0.25141
0.67762,0.25141
0.67861,0.25141
0.67961,0.25141
0.68061,0.25141
0.6816,0.25141
0.6826,0.25141
0.68359,0.25141
0.68459,0.25141
0.68559,0.25141
0.68658,0.25141
0.68758,0.25141
0.68858,0.25141
0.68957,0.25141
0.69057,0.25141
0.69157,0.25141
0.69256,0.25141
0.69356,0.25141
0.69456,0.25141
0.69555,0.25141
0.69655,0.25141
0.69755,0.25141
0.69854,0.25141
0.69954,0.25141
0.70053,0.25141
0.70153,0.25141
0.70253,0.25141
0.70352,0.25141
0.70452,0.25141
0.70552,0.25141
0.70651,0.25141
0.70751,0.25141
0.70851,0.25141
0.7095,0.25141
0.7105,0.25141
0.7115,0.25141
0.71249,0.25141
0.71349,0.25141
0.71449,0.25141
0.71548,0.25141
0.71648,0.25141
0.71748,0.25141
0.71847,0.25141
0.71947,0.25141
0.72046,0.25141
0.72146,0.25141
0.72246,0.25141
0.72345,0.25141
0.72445,0.25141
0.72545,0.25141
0.72644,0.25141
0.72744,0.25141
0.72844,0.25141
0.72943,0.25141
0.73043,0.25141
0.73143,0.25141
0.73242,0.25141
0.73342,0.25141
0.73442,0.25141
0.73541,0.25141
0.73641,0.25141
0.73741,0.25141
0.7384,0.25141
0.7394,0.25141
0.74039,0.25141
0.74139,0.25141
0.74239,0.25141
0.74338,0.25141
0.74438,0.25141
0.74538,0.25141
0.74637,0.25141
0.74737,0.25141
0.74837,0.25141
0.74936,0.25141
0.75036,0.25141
0.75136,0.25141
0.75235,0.25141
0.75335,0.25141
0.75435,0.25141
0.75534,0.25141
0.75634,0.25141
0.75734,0.25141
0.75833,0.25141
0.75933,0.25141
0.76032,0.25141
0.76132,0.25141
0.76232,0.25141
0.76331,0.25141
0.76431,0.25141
0.76531,0.25141
0.7663,0.25141
0.7673,0.25141
0.7683,0.25141
0.76929,0.25141
0.77029,0.25141
0.77129,0.25141
0.77228,0.25141
0.77328,0.25141
0.77428,0.25141
0.77527,0.25141
0.77627,0.25141
0.77727,0.25141
0.77826,0.25141
0.77926,0.25141
0.78025,0.25141
0.78125,0.25141
0.78225,0.25141
0.78324,0.25141
0.78424,0.25141
0.78524,0.25141
0.78623,0.25141
0.78723,0.25141
0.78823,0.25141
0.78922,0.25141
0.79022,0.25141
0.79122,0.25141
0.79221,0.25141
0.79321,0.25141
0.79421,0.25141
0.7952,0.25141
0.7962,0.25141
0.79719,0.25141
0.79819,0.25141
0.79919,0.25141
0.80018,0.25141
0.80118,0.25141
0.80218,0.25141
0.80317,0.25141
0.80417,0.25141
0.80517,0.25141
0.80616,0.25141
0.80716,0.25141
0.80816,0.25141
0.80915,0.25141
0.81015,0.25141
0.81115,0.25141
0.81214,0.25141
0.81314,0.25141
0.81414,0.25141
0.81513,0.25141
0.81613,0.25141
0.81712,0.25141
0.81812,0.25141
0.81912,0.25141
0.82011,0.25141
0.82111,0.25141
0.82211,0.25141
0.8231,0.25141
0.8241,0.25141
0.8251,0.25141
0.82609,0.25141
0.82709,0.25141
0.82809,0.25141
0.82908,0.25141
0.83008,0.25141
0.83108,0.25141
0.83207,0.25141
0.83307,0.25141
0.83407,0.25141
0.83506,0.25141
0.83606,0.25141
0.83705,0.25141
0.83805,0.25141
0.83905,0.25141
0.84004,0.25141
0.84104,0.25141
0.84204,0.25141
0.84303,0.25141
0.84403,0.25141
0.84503,0.25141
0.84602,0.25141
0.84702,0.25141
0.84802,0.25141
0.84901,0.25141
0.85001,0.25141
0.85101,0.25141
0.852,0.25141
0.853,0.25141
0.854,0.25141
0.85499,0.25141
0.85599,0.25141
0.85698,0.25141
0.85798,0.25141
0.85898,0.25141
0.85997,0.25141
0.86097,0.25141
0.86197,0.25141
0.86296,0.25141
0.86396,0.25141
0.86496,0.25141
0.86595,0.25141
0.86695,0.25141
0.86795,0.25141
0.86894,0.25141
0.86994,0.25141
0.87094,0.25141
0.87193,0.25141
0.87293,0.25141
0.87392,0.25141
0.87492,0.25141
0.87592,0.25141
0.87691,0.25141
0.87791,0.25141
0.87891,0.25141
0.8799,0.25141
0.8809,0.25141
0.8819,0.25141
0.88289,0.25141
0.88389,0.25141
0.88489,0.25141
0.88588,0.25141
0.88688,0.25141
0.88788,0.25141
0.88887,0.25141
0.88987,0.25141
0.89087,0.25141
0.89186,0.25141
0.89286,0.25141
0.89385,0.25141
0.89485,0.25141
0.89585,0.25141
0.89684,0.25141
0.89784,0.25141
0.89884,0.25141
0.89983,0.25141
0.90083,0.25141
0.90183,0.25141
0.90282,0.25141
0.90382,0.25141
0.90482,0.25141
0.90581,0.25141
0.90681,0.25141
0.90781,0.25141
0.9088,0.25141
0.9098,0.25141
0.9108,0.25141
0.91179,0.25141
0.91279,0.25141
0.91378,0.25141
0.91478,0.25141
0.91578,0.25141
0.91677,0.25141
0.91777,0.25141
0.91877,0.25141
0.91976,0.25141
0.92076,0.25141
0.92176,0.25141
0.92275,0.25141
0.92375,0.25141
0.92475,0.25141
0.92574,0.25141
0.92674,0.25141
0.92774,0.25141
0.92873,0.25141
0.92973,0.25141
0.93073,0.25141
0.93172,0.25141
0.93272,0.25141
0.93371,0.25141
0.93471,0.25141
0.93571,0.25141
0.9367,0.25141
0.9377,0.25141
0.9387,0.25141
0.93969,0.25141
0.94069,0.25141
0.94169,0.25141
0.94268,0.25141
0.94368,0.25141
0.94468,0.25141
0.94567,0.25141
0.94667,0.25141
0.94767,0.25141
0.94866,0.25141
0.94966,0.25141
0.95065,0.25141
0.95165,0.25141
0.95265,0.25141
0.95364,0.25141
0.95464,0.25141
0.95564,0.25141
0.95663,0.25141
0.95763,0.25141
0.95863,0.25141
0.95962,0.25141
0.96062,0.25141
0.96162,0.25141
0.96261,0.25141
0.96361,0.25141
0.96461,0.25141
0.9656,0.25141
0.9666,0.25141
0.9676,0.25141
0.96859,0.25141
0.96959,0.25141
0.97058,0.25141
0.97158,0.25141
0.97258,0.25141
0.97357,0.25141
0.97457,0.25141
0.97557,0.25141
0.97656,0.25141
0.97756,0.25141
0.97856,0.25141
0.97955,0.25141
0.98055,0.25141
0.98155,0.25141
0.98254,0.25141
0.98354,0.25141
0.98454,0.25141
0.98553,0.25141
0.98653,0.25141
0.98753,0.25141
0.98852,0.25141
0.98952,0.25141
0.99051,0.25141
0.99151,0.25141
0.99251,0.25141
0.9935,0.25141
0.9945,0.25141
0.9955,0.25141
0.99649,0.25141


==> img/Data/viperLines/test/perfImprovLine-Heartwall-BOA-0.csv <==
0,0
0.11727,0.0060607
0.23454,0.017388
0.35182,0.031295
0.46909,0.038787
0.58636,0.049184
0.70363,0.064582
0.82091,0.089731
0.93818,0.13819
1.0555,0.15781
1.1727,0.16005
1.29,0.16236
1.4073,0.16472
1.5245,0.16716
1.6418,0.16966
1.7591,0.17224
1.8764,0.17489
1.9936,0.17762
2.1109,0.18043
2.2282,0.18333
2.3454,0.18631
2.4627,0.1894
2.58,0.19258
2.6973,0.19586
2.8145,0.19926
2.9318,0.20277
3.0491,0.2064
3.1664,0.21016
3.2836,0.21405
3.4009,0.21808
3.5182,0.22226
3.6354,0.2266
3.7527,0.2311
3.87,0.23578
3.9873,0.24065
4.1045,0.24571
4.2218,0.25098
4.3391,0.25648
4.4564,0.26222
4.5736,0.26821
4.6909,0.27446
4.8082,0.28101
4.9254,0.28787
5.0427,0.29507
5.16,0.30262
5.2773,0.31055
5.3945,0.3189
5.5118,0.3277
5.6291,0.33698
5.7464,0.3468
5.8636,0.35718
5.9809,0.36819
6.0982,0.37989
6.2154,0.39233
6.3327,0.4056
6.45,0.41977
6.5673,0.43495
6.6845,0.45125
6.8018,0.46879
6.9191,0.48772
7.0363,0.50821
7.1536,0.53047
7.2709,0.55473
7.3882,0.56968
7.5054,0.57361
7.6227,0.5776
7.74,0.58165
7.8573,0.58575
7.9745,0.58992
8.0918,0.59415
8.2091,0.59845
8.3263,0.60281
8.4436,0.60724
8.5609,0.61173
8.6782,0.6163
8.7954,0.62094
8.9127,0.62565
9.03,0.63043
9.1473,0.6353
9.2645,0.64024
9.3818,0.64527
9.4991,0.65037
9.6163,0.65556
9.7336,0.66084
9.8509,0.66621
9.9682,0.67167
10.085,0.67722
10.203,0.68287
10.32,0.68862
10.437,0.69447
10.555,0.70043
10.672,0.70649
10.789,0.71266
10.906,0.71895
11.024,0.72535
11.141,0.73187
11.258,0.73851
11.375,0.74528
11.493,0.75218
11.61,0.75921
11.727,0.76638
11.845,0.7737
11.962,0.78116
12.079,0.78876
12.196,0.79653
12.314,0.80445
12.431,0.81254
12.548,0.8208
12.665,0.82923
12.783,0.83785
12.9,0.84665
13.017,0.85564
13.135,0.86483
13.252,0.87423
13.369,0.88385
13.486,0.89368
13.604,0.90374
13.721,0.91404
13.838,0.92458
13.955,0.93538
14.073,0.94644
14.19,0.95777
14.307,0.95726
14.425,0.95675
14.542,0.95624
14.659,0.95573
14.776,0.95522
14.894,0.95472
15.011,0.95421
15.128,0.9537
15.245,0.95319
15.363,0.95268
15.48,0.95217
15.597,0.95166
15.715,0.95116
15.832,0.95065
15.949,0.95014
16.066,0.94963
16.184,0.94912
16.301,0.94861
16.418,0.9481
16.535,0.9476
16.653,0.94709
16.77,0.94658
16.887,0.94607
17.005,0.94556
17.122,0.94505
17.239,0.94454
17.356,0.94404
17.474,0.94353
17.591,0.94302
17.708,0.94251
17.825,0.942
17.943,0.94149
18.06,0.94098
18.177,0.94048
18.295,0.93997
18.412,0.93946
18.529,0.93895
18.646,0.93844
18.764,0.93793
18.881,0.93742
18.998,0.93692
19.115,0.93641
19.233,0.9359
19.35,0.93539
19.467,0.93488
19.584,0.93437
19.702,0.93386
19.819,0.93336
19.936,0.93285
20.054,0.93234
20.171,0.93183
20.288,0.93132
20.405,0.93081
20.523,0.9303
20.64,0.9298
20.757,0.92929
20.874,0.92878
20.992,0.92827
21.109,0.92776
21.226,0.92725
21.344,0.92674
21.461,0.92624
21.578,0.92573
21.695,0.92522
21.813,0.92471
21.93,0.9242
22.047,0.92369
22.164,0.92318
22.282,0.92268
22.399,0.92217
22.516,0.92166
22.634,0.92115
22.751,0.92064
22.868,0.92013
22.985,0.91962
23.103,0.91912
23.22,0.91861
23.337,0.9181
23.454,0.91759
23.572,0.91708
23.689,0.91657
23.806,0.91606
23.924,0.91556
24.041,0.91505
24.158,0.91454
24.275,0.91403
24.393,0.91352
24.51,0.91301
24.627,0.9125
24.744,0.912
24.862,0.91149
24.979,0.91098
25.096,0.91047
25.214,0.90996
25.331,0.90945
25.448,0.90894
25.565,0.90844
25.683,0.90793
25.8,0.90742
25.917,0.90691
26.034,0.9064
26.152,0.90589
26.269,0.90538
26.386,0.90488
26.504,0.90437
26.621,0.90386
26.738,0.90335
26.855,0.90284
26.973,0.90233
27.09,0.90182
27.207,0.90132
27.324,0.90081
27.442,0.9003
27.559,0.89979
27.676,0.89928
27.794,0.89877
27.911,0.89826
28.028,0.89776
28.145,0.89725
28.263,0.89674
28.38,0.89623
28.497,0.89572
28.614,0.89521
28.732,0.8947
28.849,0.8942
28.966,0.89369
29.084,0.89318
29.201,0.89267
29.318,0.89216
29.435,0.89165
29.553,0.89114
29.67,0.89064
29.787,0.89013
29.904,0.88962
30.022,0.88911
30.139,0.8886
30.256,0.88809
30.374,0.88758
30.491,0.88708
30.608,0.88657
30.725,0.88606
30.843,0.88555
30.96,0.88504
31.077,0.88453
31.194,0.88402
31.312,0.88352
31.429,0.88301
31.546,0.8825
31.664,0.88199
31.781,0.88148
31.898,0.88097
32.015,0.88046
32.133,0.87996
32.25,0.87945
32.367,0.87894
32.484,0.87843
32.602,0.87792
32.719,0.87741
32.836,0.8769
32.954,0.8764
33.071,0.87589
33.188,0.87538
33.305,0.87487
33.423,0.87436
33.54,0.87385
33.657,0.87334
33.774,0.87284
33.892,0.87233
34.009,0.87182
34.126,0.87131
34.244,0.8708
34.361,0.87029
34.478,0.86978
34.595,0.86928
34.713,0.86877
34.83,0.86826
34.947,0.86775
35.064,0.86724
35.182,0.86673
35.299,0.86622
35.416,0.86572
35.534,0.86521
35.651,0.8647
35.768,0.86419
35.885,0.86368
36.003,0.86317
36.12,0.86266
36.237,0.86216
36.354,0.86165
36.472,0.86114
36.589,0.86063
36.706,0.86012
36.824,0.85961
36.941,0.8591
37.058,0.8586
37.175,0.85809
37.293,0.85758
37.41,0.85707
37.527,0.85656
37.644,0.85605
37.762,0.85554
37.879,0.85504
37.996,0.85453
38.114,0.85402
38.231,0.85351
38.348,0.853
38.465,0.85249
38.583,0.85198
38.7,0.85148
38.817,0.85097
38.934,0.85046
39.052,0.84995
39.169,0.84944
39.286,0.84893
39.404,0.84842
39.521,0.84792
39.638,0.84741
39.755,0.8469
39.873,0.84639
39.99,0.84588
40.107,0.84537
40.224,0.84486
40.342,0.84436
40.459,0.84385
40.576,0.84334
40.694,0.84283
40.811,0.84232
40.928,0.84181
41.045,0.8413
41.163,0.8408
41.28,0.84029
41.397,0.83978
41.514,0.83927
41.632,0.83876
41.749,0.83825
41.866,0.83774
41.984,0.83724
42.101,0.83673
42.218,0.83622
42.335,0.83571
42.453,0.8352
42.57,0.83469
42.687,0.83418
42.804,0.83368
42.922,0.83317
43.039,0.83266
43.156,0.83215
43.274,0.83164
43.391,0.83113
43.508,0.83062
43.625,0.83012
43.743,0.82961
43.86,0.8291
43.977,0.82859
44.094,0.82808
44.212,0.82757
44.329,0.82706
44.446,0.82656
44.564,0.82605
44.681,0.82554
44.798,0.82503
44.915,0.82452
45.033,0.82401
45.15,0.8235
45.267,0.823
45.384,0.82249
45.502,0.82198
45.619,0.82147
45.736,0.82096
45.854,0.82045
45.971,0.81994
46.088,0.81944
46.205,0.81893
46.323,0.81842
46.44,0.81791
46.557,0.8174
46.674,0.81689
46.792,0.81638
46.909,0.81588
47.026,0.81537
47.144,0.81486
47.261,0.81435
47.378,0.81384
47.495,0.81333
47.613,0.81282
47.73,0.81232
47.847,0.81181
47.964,0.8113
48.082,0.81079
48.199,0.81028
48.316,0.80977
48.434,0.80926
48.551,0.80876
48.668,0.80825
48.785,0.80774
48.903,0.80723
49.02,0.80672
49.137,0.80621
49.254,0.8057
49.372,0.8052
49.489,0.80469
49.606,0.80418
49.724,0.80367
49.841,0.80316
49.958,0.80265
50.075,0.80214
50.193,0.80164
50.31,0.80113
50.427,0.80062
50.544,0.80011
50.662,0.7996
50.779,0.79909
50.896,0.79858
51.014,0.79808
51.131,0.79757
51.248,0.79706
51.365,0.79655
51.483,0.79604
51.6,0.79553
51.717,0.79502
51.834,0.79452
51.952,0.79401
52.069,0.7935
52.186,0.79299
52.304,0.79248
52.421,0.79197
52.538,0.79146
52.655,0.79096
52.773,0.79045
52.89,0.78994
53.007,0.78943
53.124,0.78892
53.242,0.78841
53.359,0.7879
53.476,0.7874
53.594,0.78689
53.711,0.78638
53.828,0.78587
53.945,0.78536
54.063,0.78485
54.18,0.78434
54.297,0.78384
54.414,0.78333
54.532,0.78282
54.649,0.78231
54.766,0.7818
54.884,0.78129
55.001,0.78078
55.118,0.78028
55.235,0.77977
55.353,0.77926
55.47,0.77875
55.587,0.77824
55.704,0.77773
55.822,0.77722
55.939,0.77672
56.056,0.77621
56.174,0.7757
56.291,0.77519
56.408,0.77468
56.525,0.77417
56.643,0.77367
56.76,0.77316
56.877,0.77265
56.994,0.77214
57.112,0.77163
57.229,0.77112
57.346,0.77061
57.464,0.77011
57.581,0.7696
57.698,0.76909
57.815,0.76858
57.933,0.76807
58.05,0.76756
58.167,0.76705
58.284,0.76655
58.402,0.76604
58.519,0.76553
58.636,0.76502
58.753,0.76451
58.871,0.764
58.988,0.76349
59.105,0.76299
59.223,0.76248
59.34,0.76197
59.457,0.76146
59.574,0.76095
59.692,0.76044
59.809,0.75993
59.926,0.75943
60.043,0.75892
60.161,0.75841
60.278,0.7579
60.395,0.75739
60.513,0.75688
60.63,0.75637
60.747,0.75587
60.864,0.75536
60.982,0.75485
61.099,0.75434
61.216,0.75383
61.333,0.75332
61.451,0.75281
61.568,0.75231
61.685,0.7518
61.803,0.75129
61.92,0.75078
62.037,0.75027
62.154,0.74976
62.272,0.74925
62.389,0.74875
62.506,0.74824
62.623,0.74773
62.741,0.74722
62.858,0.74671
62.975,0.7462
63.093,0.74569
63.21,0.74519
63.327,0.74468
63.444,0.74417
63.562,0.74366
63.679,0.74315
63.796,0.74264
63.913,0.74213
64.031,0.74163
64.148,0.74112
64.265,0.74061
64.383,0.7401
64.5,0.73959
64.617,0.73908
64.734,0.73857
64.852,0.73807
64.969,0.73756
65.086,0.73705
65.203,0.73654
65.321,0.73603
65.438,0.73552
65.555,0.73501
65.673,0.73451
65.79,0.734
65.907,0.73349
66.024,0.73298
66.142,0.73247
66.259,0.73196
66.376,0.73145
66.493,0.73095
66.611,0.73044
66.728,0.72993
66.845,0.72942
66.963,0.72891
67.08,0.7284
67.197,0.72789
67.314,0.72739
67.432,0.72688
67.549,0.72637
67.666,0.72586
67.783,0.72535
67.901,0.72484
68.018,0.72433
68.135,0.72383
68.253,0.72332
68.37,0.72281
68.487,0.7223
68.604,0.72179
68.722,0.72128
68.839,0.72077
68.956,0.72027
69.073,0.71976
69.191,0.71925
69.308,0.71874
69.425,0.71823
69.543,0.71772
69.66,0.71721
69.777,0.71671
69.894,0.7162
70.012,0.71569
70.129,0.71518
70.246,0.7147
70.363,0.71425
70.481,0.7138
70.598,0.71335
70.715,0.7129
70.833,0.71246
70.95,0.71201
71.067,0.71156
71.184,0.71111
71.302,0.71066
71.419,0.71022
71.536,0.70977
71.653,0.70932
71.771,0.70887
71.888,0.70842
72.005,0.70797
72.123,0.70753
72.24,0.70708
72.357,0.70663
72.474,0.70618
72.592,0.70573
72.709,0.70529
72.826,0.70484
72.943,0.70439
73.061,0.70394
73.178,0.70349
73.295,0.70305
73.413,0.7026
73.53,0.70215
73.647,0.7017
73.764,0.70125
73.882,0.70081
73.999,0.70036
74.116,0.69991
74.233,0.69946
74.351,0.69901
74.468,0.69857
74.585,0.69812
74.703,0.69767
74.82,0.69722
74.937,0.69677
75.054,0.69633
75.172,0.69588
75.289,0.69543
75.406,0.69498
75.523,0.69453
75.641,0.69409
75.758,0.69364
75.875,0.69319
75.993,0.69274
76.11,0.69229
76.227,0.69185
76.344,0.6914
76.462,0.69095
76.579,0.6905
76.696,0.69005
76.813,0.68961
76.931,0.68916
77.048,0.68871
77.165,0.68826
77.283,0.68781
77.4,0.68737
77.517,0.68692
77.634,0.68647
77.752,0.68602
77.869,0.68557
77.986,0.68513
78.103,0.68468
78.221,0.68423
78.338,0.68378
78.455,0.68333
78.573,0.68289
78.69,0.68244
78.807,0.68199
78.924,0.68154
79.042,0.68109
79.159,0.68065
79.276,0.6802
79.393,0.67975
79.511,0.6793
79.628,0.67885
79.745,0.67841
79.863,0.67796
79.98,0.67751
80.097,0.67706
80.214,0.67661
80.332,0.67617
80.449,0.67572
80.566,0.67527
80.683,0.67482
80.801,0.67437
80.918,0.67393
81.035,0.67348
81.153,0.67303
81.27,0.67258
81.387,0.67213
81.504,0.67169
81.622,0.67124
81.739,0.67079
81.856,0.67034
81.973,0.66989
82.091,0.66945
82.208,0.669
82.325,0.66855
82.443,0.6681
82.56,0.66765
82.677,0.66721
82.794,0.66676
82.912,0.66631
83.029,0.66586
83.146,0.66541
83.263,0.66497
83.381,0.66452
83.498,0.66407
83.615,0.66362
83.733,0.66317
83.85,0.66273
83.967,0.66228
84.084,0.66183
84.202,0.66138
84.319,0.66093
84.436,0.66049
84.553,0.66004
84.671,0.65959
84.788,0.65914
84.905,0.65869
85.023,0.65825
85.14,0.6578
85.257,0.65735
85.374,0.6569
85.492,0.65645
85.609,0.65601
85.726,0.65556
85.843,0.65511
85.961,0.65466
86.078,0.65421
86.195,0.65376
86.313,0.65332
86.43,0.65287
86.547,0.65242
86.664,0.65197
86.782,0.65152
86.899,0.65108
87.016,0.65063
87.133,0.65018
87.251,0.64973
87.368,0.64928
87.485,0.64884
87.603,0.64839
87.72,0.64794
87.837,0.64749
87.954,0.64704
88.072,0.6466
88.189,0.64615
88.306,0.6457
88.423,0.64525
88.541,0.6448
88.658,0.64436
88.775,0.64391
88.893,0.64346
89.01,0.64301
89.127,0.64256
89.244,0.64212
89.362,0.64167
89.479,0.64122
89.596,0.64077
89.713,0.64032
89.831,0.63988
89.948,0.63943
90.065,0.63898
90.183,0.63853
90.3,0.63808
90.417,0.63764
90.534,0.63719
90.652,0.63674
90.769,0.63629
90.886,0.63584
91.003,0.6354
91.121,0.63495
91.238,0.6345
91.355,0.63405
91.473,0.6336
91.59,0.63316
91.707,0.63271
91.824,0.63226
91.942,0.63181
92.059,0.63136
92.176,0.63092
92.293,0.63047
92.411,0.63002
92.528,0.62957
92.645,0.62912
92.763,0.62868
92.88,0.62823
92.997,0.62778
93.114,0.62733
93.232,0.62688
93.349,0.62644
93.466,0.62599
93.583,0.62554
93.701,0.62509
93.818,0.62464
93.935,0.6242
94.053,0.62375
94.17,0.6233
94.287,0.62285
94.404,0.6224
94.522,0.62196
94.639,0.62151
94.756,0.62106
94.873,0.62061
94.991,0.62016
95.108,0.61972
95.225,0.61927
95.343,0.61882
95.46,0.61837
95.577,0.61792
95.694,0.61748
95.812,0.61703
95.929,0.61658
96.046,0.61613
96.163,0.61568
96.281,0.61524
96.398,0.61479
96.515,0.61434
96.633,0.61389
96.75,0.61344
96.867,0.613
96.984,0.61255
97.102,0.6121
97.219,0.61165
97.336,0.6112
97.453,0.61076
97.571,0.61031
97.688,0.60986
97.805,0.60941
97.922,0.60896
98.04,0.60852
98.157,0.60807
98.274,0.60762
98.392,0.60717
98.509,0.60672
98.626,0.60628
98.743,0.60583
98.861,0.60538
98.978,0.60493
99.095,0.60448
99.212,0.60404
99.33,0.60359
99.447,0.60314
99.564,0.60269
99.682,0.60224
99.799,0.60179
99.916,0.60135
100.03,0.6009
100.15,0.60045
100.27,0.6
100.39,0.59955
100.5,0.59911
100.62,0.59866
100.74,0.59821
100.85,0.59776
100.97,0.59731
101.09,0.59687
101.21,0.59642
101.32,0.59597
101.44,0.59552
101.56,0.59507
101.68,0.59463
101.79,0.59418
101.91,0.59373
102.03,0.59328
102.14,0.59283
102.26,0.59239
102.38,0.59194
102.5,0.59149
102.61,0.59104
102.73,0.59059
102.85,0.59015
102.97,0.5897
103.08,0.58925
103.2,0.5888
103.32,0.58835
103.43,0.58791
103.55,0.58746
103.67,0.58701
103.79,0.58656
103.9,0.58611
104.02,0.58567
104.14,0.58522
104.26,0.58477
104.37,0.58432
104.49,0.58387
104.61,0.58343
104.72,0.58298
104.84,0.58253
104.96,0.58208
105.08,0.58163
105.19,0.58119
105.31,0.58074
105.43,0.58029
105.55,0.57984
105.66,0.57939
105.78,0.57895
105.9,0.5785
106.01,0.57805
106.13,0.5776
106.25,0.57715
106.37,0.57671
106.48,0.57626
106.6,0.57581
106.72,0.57536
106.84,0.57491
106.95,0.57447
107.07,0.57402
107.19,0.57357
107.3,0.57312
107.42,0.57267
107.54,0.57223
107.66,0.57178
107.77,0.57133
107.89,0.57088
108.01,0.57043
108.13,0.56999
108.24,0.56954
108.36,0.56909
108.48,0.56864
108.59,0.56819
108.71,0.56775
108.83,0.5673
108.95,0.56685
109.06,0.5664
109.18,0.56595
109.3,0.56551
109.42,0.56506
109.53,0.56461
109.65,0.56416
109.77,0.56371
109.88,0.56327
110,0.56282
110.12,0.56237
110.24,0.56192
110.35,0.56147
110.47,0.56103
110.59,0.56058
110.71,0.56013
110.82,0.55968
110.94,0.55923
111.06,0.55879
111.17,0.55834
111.29,0.55789
111.41,0.55744
111.53,0.55699
111.64,0.55655
111.76,0.5561
111.88,0.55565
112,0.5552
112.11,0.55475
112.23,0.55431
112.35,0.55386
112.46,0.55341
112.58,0.55296
112.7,0.55251
112.82,0.55207
112.93,0.55162
113.05,0.55117
113.17,0.55072
113.29,0.55027
113.4,0.54982
113.52,0.54938
113.64,0.54893
113.75,0.54848
113.87,0.54803
113.99,0.54758
114.11,0.54714
114.22,0.54669
114.34,0.54624
114.46,0.54579
114.58,0.54534
114.69,0.5449
114.81,0.54445
114.93,0.544
115.04,0.54355
115.16,0.5431
115.28,0.54266
115.4,0.54221
115.51,0.54176
115.63,0.54131
115.75,0.54086
115.87,0.54042
115.98,0.53997
116.1,0.53952
116.22,0.53907
116.33,0.53862
116.45,0.53818
116.57,0.53773
116.69,0.53728
116.8,0.53683
116.92,0.53638
117.04,0.53594
117.16,0.53549
117.27,0.53549


==> img/Data/viperLines/test/perfImprovLine-Heartwall-BOA-2.csv <==
0,0
0.11727,0.0021315
0.23454,0.0049722
0.35182,0.0089468
0.46909,0.014903
0.58636,0.024816
0.70363,0.044589
0.82091,0.06802
0.93818,0.091879
1.0555,0.13504
1.1727,0.16009
1.29,0.16218
1.4073,0.16432
1.5245,0.16652
1.6418,0.16877
1.7591,0.17108
1.8764,0.17346
1.9936,0.17589
2.1109,0.1784
2.2282,0.18097
2.3454,0.18361
2.4627,0.18633
2.58,0.18913
2.6973,0.19201
2.8145,0.19498
2.9318,0.19803
3.0491,0.20118
3.1664,0.20442
3.2836,0.20777
3.4009,0.21123
3.5182,0.21479
3.6354,0.21848
3.7527,0.22229
3.87,0.22623
3.9873,0.23031
4.1045,0.23453
4.2218,0.2389
4.3391,0.24344
4.4564,0.24814
4.5736,0.25302
4.6909,0.2581
4.8082,0.26337
4.9254,0.26886
5.0427,0.27457
5.16,0.28053
5.2773,0.28674
5.3945,0.29323
5.5118,0.3
5.6291,0.30709
5.7464,0.31452
5.8636,0.3223
5.9809,0.33046
6.0982,0.33904
6.2154,0.34807
6.3327,0.35758
6.45,0.36761
6.5673,0.37821
6.6845,0.38942
6.8018,0.4013
6.9191,0.41392
7.0363,0.42734
7.1536,0.44164
7.2709,0.45691
7.3882,0.47325
7.5054,0.49079
7.6227,0.50965
7.74,0.52821
7.8573,0.53201
7.9745,0.53587
8.0918,0.53979
8.2091,0.54376
8.3263,0.5478
8.4436,0.55191
8.5609,0.55607
8.6782,0.56031
8.7954,0.56461
8.9127,0.56898
9.03,0.57342
9.1473,0.57794
9.2645,0.58252
9.3818,0.58719
9.4991,0.59193
9.6163,0.59676
9.7336,0.60166
9.8509,0.60665
9.9682,0.61173
10.085,0.6169
10.203,0.62215
10.32,0.6275
10.437,0.63295
10.555,0.6385
10.672,0.64415
10.789,0.6499
10.906,0.65576
11.024,0.66173
11.141,0.66781
11.258,0.67401
11.375,0.68034
11.493,0.68678
11.61,0.69335
11.727,0.70006
11.845,0.70689
11.962,0.71387
12.079,0.72099
12.196,0.72826
12.314,0.73569
12.431,0.74327
12.548,0.75101
12.665,0.75892
12.783,0.76701
12.9,0.77527
13.017,0.78372
13.135,0.79236
13.252,0.8012
13.369,0.81025
13.486,0.8195
13.604,0.82898
13.721,0.83869
13.838,0.84863
13.955,0.85881
14.073,0.86925
14.19,0.87996
14.307,0.89094
14.425,0.89849
14.542,0.89843
14.659,0.89837
14.776,0.89831
14.894,0.89825
15.011,0.89818
15.128,0.89812
15.245,0.89806
15.363,0.898
15.48,0.89793
15.597,0.89787
15.715,0.89781
15.832,0.89774
15.949,0.89768
16.066,0.89762
16.184,0.89756
16.301,0.89749
16.418,0.89743
16.535,0.89737
16.653,0.8973
16.77,0.89724
16.887,0.89718
17.005,0.89711
17.122,0.89705
17.239,0.89699
17.356,0.89692
17.474,0.89686
17.591,0.8968
17.708,0.89673
17.825,0.89667
17.943,0.8966
18.06,0.89654
18.177,0.89648
18.295,0.89641
18.412,0.89635
18.529,0.89628
18.646,0.89622
18.764,0.89605
18.881,0.89556
18.998,0.89508
19.115,0.89459
19.233,0.89411
19.35,0.89362
19.467,0.89313
19.584,0.89265
19.702,0.89216
19.819,0.89168
19.936,0.89119
20.054,0.8907
20.171,0.89022
20.288,0.88973
20.405,0.88924
20.523,0.88876
20.64,0.88827
20.757,0.88779
20.874,0.8873
20.992,0.88681
21.109,0.88633
21.226,0.88584
21.344,0.88535
21.461,0.88487
21.578,0.88438
21.695,0.8839
21.813,0.88341
21.93,0.88292
22.047,0.88244
22.164,0.88195
22.282,0.88146
22.399,0.88098
22.516,0.88049
22.634,0.88001
22.751,0.87952
22.868,0.87903
22.985,0.87855
23.103,0.87806
23.22,0.87757
23.337,0.87709
23.454,0.8766
23.572,0.87612
23.689,0.87563
23.806,0.87514
23.924,0.87466
24.041,0.87417
24.158,0.87369
24.275,0.8732
24.393,0.87271
24.51,0.87223
24.627,0.87174
24.744,0.87125
24.862,0.87077
24.979,0.87028
25.096,0.8698
25.214,0.86931
25.331,0.86882
25.448,0.86834
25.565,0.86785
25.683,0.86736
25.8,0.86688
25.917,0.86639
26.034,0.86591
26.152,0.86542
26.269,0.86493
26.386,0.86445
26.504,0.86396
26.621,0.86347
26.738,0.86299
26.855,0.8625
26.973,0.86202
27.09,0.86153
27.207,0.86104
27.324,0.86056
27.442,0.86007
27.559,0.85958
27.676,0.8591
27.794,0.85861
27.911,0.85813
28.028,0.85764
28.145,0.85715
28.263,0.85667
28.38,0.85618
28.497,0.8557
28.614,0.85521
28.732,0.85472
28.849,0.85424
28.966,0.85375
29.084,0.85326
29.201,0.85278
29.318,0.85229
29.435,0.85181
29.553,0.85132
29.67,0.85083
29.787,0.85035
29.904,0.84986
30.022,0.84937
30.139,0.84889
30.256,0.8484
30.374,0.84792
30.491,0.84743
30.608,0.84694
30.725,0.84646
30.843,0.84597
30.96,0.84548
31.077,0.845
31.194,0.84451
31.312,0.84403
31.429,0.84354
31.546,0.84305
31.664,0.84257
31.781,0.84208
31.898,0.84159
32.015,0.84111
32.133,0.84062
32.25,0.84014
32.367,0.83965
32.484,0.83916
32.602,0.83868
32.719,0.83819
32.836,0.83771
32.954,0.83722
33.071,0.83673
33.188,0.83625
33.305,0.83576
33.423,0.83527
33.54,0.83479
33.657,0.8343
33.774,0.83382
33.892,0.83333
34.009,0.83284
34.126,0.83236
34.244,0.83187
34.361,0.83138
34.478,0.8309
34.595,0.83041
34.713,0.82993
34.83,0.82944
34.947,0.82895
35.064,0.82847
35.182,0.82798
35.299,0.82749
35.416,0.82701
35.534,0.82652
35.651,0.82604
35.768,0.82555
35.885,0.82506
36.003,0.82458
36.12,0.82409
36.237,0.8236
36.354,0.82312
36.472,0.82263
36.589,0.82215
36.706,0.82166
36.824,0.82117
36.941,0.82069
37.058,0.8202
37.175,0.81972
37.293,0.81923
37.41,0.81874
37.527,0.81826
37.644,0.81777
37.762,0.81728
37.879,0.8168
37.996,0.81631
38.114,0.81583
38.231,0.81534
38.348,0.81485
38.465,0.81437
38.583,0.81388
38.7,0.81339
38.817,0.81291
38.934,0.81242
39.052,0.81194
39.169,0.81145
39.286,0.81096
39.404,0.81048
39.521,0.80999
39.638,0.8095
39.755,0.80902
39.873,0.80853
39.99,0.80805
40.107,0.80756
40.224,0.80707
40.342,0.80659
40.459,0.8061
40.576,0.80561
40.694,0.80513
40.811,0.80464
40.928,0.80416
41.045,0.80367
41.163,0.80318
41.28,0.8027
41.397,0.80221
41.514,0.80173
41.632,0.80124
41.749,0.80075
41.866,0.80027
41.984,0.79978
42.101,0.79929
42.218,0.79881
42.335,0.79832
42.453,0.79784
42.57,0.79735
42.687,0.79686
42.804,0.79638
42.922,0.79589
43.039,0.7954
43.156,0.79492
43.274,0.79443
43.391,0.79395
43.508,0.79346
43.625,0.79297
43.743,0.79249
43.86,0.792
43.977,0.79151
44.094,0.79103
44.212,0.79054
44.329,0.79006
44.446,0.78957
44.564,0.78908
44.681,0.7886
44.798,0.78811
44.915,0.78762
45.033,0.78714
45.15,0.78665
45.267,0.78617
45.384,0.78568
45.502,0.78519
45.619,0.78471
45.736,0.78422
45.854,0.78374
45.971,0.78325
46.088,0.78276
46.205,0.78228
46.323,0.78179
46.44,0.7813
46.557,0.78082
46.674,0.78033
46.792,0.77985
46.909,0.77936
47.026,0.77887
47.144,0.77839
47.261,0.7779
47.378,0.77741
47.495,0.77693
47.613,0.77644
47.73,0.77596
47.847,0.77547
47.964,0.77498
48.082,0.7745
48.199,0.77401
48.316,0.77352
48.434,0.77304
48.551,0.77255
48.668,0.77207
48.785,0.77158
48.903,0.77109
49.02,0.77061
49.137,0.77012
49.254,0.76963
49.372,0.76915
49.489,0.76866
49.606,0.76818
49.724,0.76769
49.841,0.7672
49.958,0.76672
50.075,0.76623
50.193,0.76575
50.31,0.76526
50.427,0.76477
50.544,0.76429
50.662,0.7638
50.779,0.76331
50.896,0.76283
51.014,0.76234
51.131,0.76186
51.248,0.76137
51.365,0.76088
51.483,0.7604
51.6,0.75991
51.717,0.75942
51.834,0.75894
51.952,0.75845
52.069,0.75797
52.186,0.75748
52.304,0.75699
52.421,0.75651
52.538,0.75602
52.655,0.75553
52.773,0.75505
52.89,0.75456
53.007,0.75408
53.124,0.75359
53.242,0.7531
53.359,0.75262
53.476,0.75213
53.594,0.75164
53.711,0.75116
53.828,0.75067
53.945,0.75019
54.063,0.7497
54.18,0.74921
54.297,0.74873
54.414,0.74824
54.532,0.74776
54.649,0.74727
54.766,0.74678
54.884,0.7463
55.001,0.74581
55.118,0.74532
55.235,0.74484
55.353,0.74435
55.47,0.74387
55.587,0.74338
55.704,0.74289
55.822,0.74241
55.939,0.74192
56.056,0.74143
56.174,0.74095
56.291,0.74046
56.408,0.73998
56.525,0.73949
56.643,0.739
56.76,0.73852
56.877,0.73803
56.994,0.73754
57.112,0.73706
57.229,0.73657
57.346,0.73609
57.464,0.7356
57.581,0.73511
57.698,0.73463
57.815,0.73414
57.933,0.73365
58.05,0.73317
58.167,0.73268
58.284,0.7322
58.402,0.73171
58.519,0.73122
58.636,0.73074
58.753,0.73025
58.871,0.72977
58.988,0.72928
59.105,0.72879
59.223,0.72831
59.34,0.72782
59.457,0.72733
59.574,0.72685
59.692,0.72636
59.809,0.72588
59.926,0.72539
60.043,0.7249
60.161,0.72442
60.278,0.72393
60.395,0.72344
60.513,0.72296
60.63,0.72247
60.747,0.72199
60.864,0.7215
60.982,0.72101
61.099,0.72053
61.216,0.72004
61.333,0.71955
61.451,0.71907
61.568,0.71858
61.685,0.7181
61.803,0.71761
61.92,0.71712
62.037,0.71664
62.154,0.71615
62.272,0.71566
62.389,0.71518
62.506,0.71469
62.623,0.71421
62.741,0.71372
62.858,0.71323
62.975,0.71275
63.093,0.71226
63.21,0.71178
63.327,0.71129
63.444,0.7108
63.562,0.71032
63.679,0.70983
63.796,0.70934
63.913,0.70886
64.031,0.70837
64.148,0.70789
64.265,0.7074
64.383,0.70691
64.5,0.70643
64.617,0.70594
64.734,0.70545
64.852,0.70497
64.969,0.70448
65.086,0.704
65.203,0.70351
65.321,0.70302
65.438,0.70254
65.555,0.70205
65.673,0.70156
65.79,0.70108
65.907,0.70059
66.024,0.70011
66.142,0.69962
66.259,0.69913
66.376,0.69865
66.493,0.69816
66.611,0.69767
66.728,0.69719
66.845,0.6967
66.963,0.69622
67.08,0.69573
67.197,0.69524
67.314,0.69476
67.432,0.69427
67.549,0.69379
67.666,0.6933
67.783,0.69281
67.901,0.69233
68.018,0.69184
68.135,0.69135
68.253,0.69087
68.37,0.69038
68.487,0.6899
68.604,0.68941
68.722,0.68892
68.839,0.68844
68.956,0.68795
69.073,0.68746
69.191,0.68698
69.308,0.68649
69.425,0.68601
69.543,0.68552
69.66,0.68503
69.777,0.68455
69.894,0.68406
70.012,0.68357
70.129,0.68309
70.246,0.68263
70.363,0.6822
70.481,0.68177
70.598,0.68134
70.715,0.68091
70.833,0.68048
70.95,0.68006
71.067,0.67963
71.184,0.6792
71.302,0.67877
71.419,0.67834
71.536,0.67791
71.653,0.67749
71.771,0.67706
71.888,0.67663
72.005,0.6762
72.123,0.67577
72.24,0.67534
72.357,0.67492
72.474,0.67449
72.592,0.67406
72.709,0.67363
72.826,0.6732
72.943,0.67277
73.061,0.67235
73.178,0.67192
73.295,0.67149
73.413,0.67106
73.53,0.67063
73.647,0.6702
73.764,0.66978
73.882,0.66935
73.999,0.66892
74.116,0.66849
74.233,0.66806
74.351,0.66763
74.468,0.66721
74.585,0.66678
74.703,0.66635
74.82,0.66592
74.937,0.66549
75.054,0.66506
75.172,0.66464
75.289,0.66421
75.406,0.66378
75.523,0.66335
75.641,0.66292
75.758,0.66249
75.875,0.66207
75.993,0.66164
76.11,0.66121
76.227,0.66078
76.344,0.66035
76.462,0.65992
76.579,0.6595
76.696,0.65907
76.813,0.65864
76.931,0.65821
77.048,0.65778
77.165,0.65735
77.283,0.65693
77.4,0.6565
77.517,0.65607
77.634,0.65564
77.752,0.65521
77.869,0.65478
77.986,0.65436
78.103,0.65393
78.221,0.6535
78.338,0.65307
78.455,0.65264
78.573,0.65221
78.69,0.65179
78.807,0.65136
78.924,0.65093
79.042,0.6505
79.159,0.65007
79.276,0.64964
79.393,0.64922
79.511,0.64879
79.628,0.64836
79.745,0.64793
79.863,0.6475
79.98,0.64707
80.097,0.64665
80.214,0.64622
80.332,0.64579
80.449,0.64536
80.566,0.64493
80.683,0.6445
80.801,0.64408
80.918,0.64365
81.035,0.64322
81.153,0.64279
81.27,0.64236
81.387,0.64193
81.504,0.64151
81.622,0.64108
81.739,0.64065
81.856,0.64022
81.973,0.63979
82.091,0.63936
82.208,0.63894
82.325,0.63851
82.443,0.63808
82.56,0.63765
82.677,0.63722
82.794,0.63679
82.912,0.63637
83.029,0.63594
83.146,0.63551
83.263,0.63508
83.381,0.63465
83.498,0.63422
83.615,0.6338
83.733,0.63337
83.85,0.63294
83.967,0.63251
84.084,0.63208
84.202,0.63165
84.319,0.63123
84.436,0.6308
84.553,0.63037
84.671,0.62994
84.788,0.62951
84.905,0.62908
85.023,0.62866
85.14,0.62823
85.257,0.6278
85.374,0.62737
85.492,0.62694
85.609,0.62651
85.726,0.62609
85.843,0.62566
85.961,0.62523
86.078,0.6248
86.195,0.62437
86.313,0.62394
86.43,0.62352
86.547,0.62309
86.664,0.62266
86.782,0.62223
86.899,0.6218
87.016,0.62137
87.133,0.62095
87.251,0.62052
87.368,0.62009
87.485,0.61966
87.603,0.61923
87.72,0.6188
87.837,0.61838
87.954,0.61795
88.072,0.61752
88.189,0.61709
88.306,0.61666
88.423,0.61623
88.541,0.61581
88.658,0.61538
88.775,0.61495
88.893,0.61452
89.01,0.61409
89.127,0.61366
89.244,0.61324
89.362,0.61281
89.479,0.61238
89.596,0.61195
89.713,0.61152
89.831,0.61109
89.948,0.61067
90.065,0.61024
90.183,0.60981
90.3,0.60938
90.417,0.60895
90.534,0.60852
90.652,0.6081
90.769,0.60767
90.886,0.60724
91.003,0.60681
91.121,0.60638
91.238,0.60595
91.355,0.60553
91.473,0.6051
91.59,0.60467
91.707,0.60424
91.824,0.60381
91.942,0.60338
92.059,0.60296
92.176,0.60253
92.293,0.6021
92.411,0.60167
92.528,0.60124
92.645,0.60081
92.763,0.60039
92.88,0.59996
92.997,0.59953
93.114,0.5991
93.232,0.59867
93.349,0.59824
93.466,0.59782
93.583,0.59739
93.701,0.59696
93.818,0.59653
93.935,0.5961
94.053,0.59567
94.17,0.59525
94.287,0.59482
94.404,0.59439
94.522,0.59396
94.639,0.59353
94.756,0.5931
94.873,0.59268
94.991,0.59225
95.108,0.59182
95.225,0.59139
95.343,0.59096
95.46,0.59053
95.577,0.59011
95.694,0.58968
95.812,0.58925
95.929,0.58882
96.046,0.58839
96.163,0.58796
96.281,0.58754
96.398,0.58711
96.515,0.58668
96.633,0.58625
96.75,0.58582
96.867,0.58539
96.984,0.58497
97.102,0.58454
97.219,0.58411
97.336,0.58368
97.453,0.58325
97.571,0.58283
97.688,0.5824
97.805,0.58197
97.922,0.58154
98.04,0.58111
98.157,0.58068
98.274,0.58026
98.392,0.57983
98.509,0.5794
98.626,0.57897
98.743,0.57854
98.861,0.57811
98.978,0.57769
99.095,0.57726
99.212,0.57683
99.33,0.5764
99.447,0.57597
99.564,0.57554
99.682,0.57512
99.799,0.57469
99.916,0.57426
100.03,0.57383
100.15,0.5734
100.27,0.57297
100.39,0.57255
100.5,0.57212
100.62,0.57169
100.74,0.57126
100.85,0.57083
100.97,0.5704
101.09,0.56998
101.21,0.56955
101.32,0.56912
101.44,0.56869
101.56,0.56826
101.68,0.56783
101.79,0.56741
101.91,0.56698
102.03,0.56655
102.14,0.56612
102.26,0.56569
102.38,0.56526
102.5,0.56484
102.61,0.56441
102.73,0.56398
102.85,0.56355
102.97,0.56312
103.08,0.56269
103.2,0.56227
103.32,0.56184
103.43,0.56141
103.55,0.56098
103.67,0.56055
103.79,0.56012
103.9,0.5597
104.02,0.55927
104.14,0.55884
104.26,0.55841
104.37,0.55798
104.49,0.55755
104.61,0.55713
104.72,0.5567
104.84,0.55627
104.96,0.55584
105.08,0.55541
105.19,0.55498
105.31,0.55456
105.43,0.55413
105.55,0.5537
105.66,0.55327
105.78,0.55284
105.9,0.55241
106.01,0.55199
106.13,0.55156
106.25,0.55113
106.37,0.5507
106.48,0.55027
106.6,0.54984
106.72,0.54942
106.84,0.54899
106.95,0.54856
107.07,0.54813
107.19,0.5477
107.3,0.54727
107.42,0.54685
107.54,0.54642
107.66,0.54599
107.77,0.54556
107.89,0.54513
108.01,0.5447
108.13,0.54428
108.24,0.54385
108.36,0.54342
108.48,0.54299
108.59,0.54256
108.71,0.54213
108.83,0.54171
108.95,0.54128
109.06,0.54085
109.18,0.54042
109.3,0.53999
109.42,0.53956
109.53,0.53914
109.65,0.53871
109.77,0.53828
109.88,0.53785
110,0.53742
110.12,0.53699
110.24,0.53657
110.35,0.53614
110.47,0.53571
110.59,0.53528
110.71,0.53485
110.82,0.53442
110.94,0.534
111.06,0.53357
111.17,0.53314
111.29,0.53271
111.41,0.53228
111.53,0.53185
111.64,0.53143
111.76,0.531
111.88,0.53057
112,0.53014
112.11,0.52971
112.23,0.52928
112.35,0.52886
112.46,0.52843
112.58,0.528
112.7,0.52757
112.82,0.52714
112.93,0.52671
113.05,0.52629
113.17,0.52586
113.29,0.52543
113.4,0.525
113.52,0.52457
113.64,0.52414
113.75,0.52372
113.87,0.52329
113.99,0.52286
114.11,0.52243
114.22,0.522
114.34,0.52157
114.46,0.52115
114.58,0.52072
114.69,0.52029
114.81,0.51986
114.93,0.51943
115.04,0.519
115.16,0.51858
115.28,0.51815
115.4,0.51772
115.51,0.51729
115.63,0.51686
115.75,0.51643
115.87,0.51601
115.98,0.51558
116.1,0.51515
116.22,0.51472
116.33,0.51429
116.45,0.51386
116.57,0.51344
116.69,0.51301
116.8,0.51258
116.92,0.51215
117.04,0.51172
117.16,0.51129
117.27,0.51129


==> img/Data/viperLines/test/perfImprovLine-Heartwall-BOA-5.csv <==
0,0
0.11727,0.0094958
0.23454,0.037001
0.35182,0.10885
0.46909,0.11696
0.58636,0.12202
0.70363,0.1275
0.82091,0.13241
0.93818,0.13763
1.0555,0.14325
1.1727,0.1493
1.29,0.15584
1.4073,0.16293
1.5245,0.17064
1.6418,0.17905
1.7591,0.18828
1.8764,0.19844
1.9936,0.20968
2.1109,0.22009
2.2282,0.22687
2.3454,0.23406
2.4627,0.2417
2.58,0.24983
2.6973,0.2585
2.8145,0.26776
2.9318,0.27769
3.0491,0.28835
3.1664,0.29983
3.2836,0.31223
3.4009,0.32565
3.5182,0.34024
3.6354,0.35615
3.7527,0.37357
3.87,0.39273
3.9873,0.4139
4.1045,0.43741
4.2218,0.45429
4.3391,0.46802
4.4564,0.48259
4.5736,0.49809
4.6909,0.5146
4.8082,0.53222
4.9254,0.55108
5.0427,0.57131
5.16,0.59306
5.2773,0.6165
5.3945,0.64186
5.5118,0.66936
5.6291,0.6993
5.7464,0.73202
5.8636,0.76791
5.9809,0.80747
6.0982,0.85128
6.2154,0.90008
6.3327,0.91116
6.45,0.91517
6.5673,0.91922
6.6845,0.92331
6.8018,0.92744
6.9191,0.93161
7.0363,0.93583
7.1536,0.94008
7.2709,0.94438
7.3882,0.94872
7.5054,0.95311
7.6227,0.95754
7.74,0.96201
7.8573,0.96653
7.9745,0.9711
8.0918,0.97572
8.2091,0.98038
8.3263,0.98509
8.4436,0.98985
8.5609,0.99467
8.6782,0.99953
8.7954,1
8.9127,0.99948
9.03,0.99896
9.1473,0.99845
9.2645,0.99793
9.3818,0.99741
9.4991,0.99689
9.6163,0.99637
9.7336,0.99585
9.8509,0.99534
9.9682,0.99482
10.085,0.9943
10.203,0.99378
10.32,0.99326
10.437,0.99275
10.555,0.99223
10.672,0.99171
10.789,0.99119
10.906,0.99067
11.024,0.99015
11.141,0.98964
11.258,0.98912
11.375,0.9886
11.493,0.98808
11.61,0.98756
11.727,0.98705
11.845,0.98653
11.962,0.98601
12.079,0.98549
12.196,0.98497
12.314,0.98445
12.431,0.98394
12.548,0.98342
12.665,0.9829
12.783,0.98238
12.9,0.98186
13.017,0.98135
13.135,0.98083
13.252,0.98031
13.369,0.97979
13.486,0.97927
13.604,0.97875
13.721,0.97824
13.838,0.97772
13.955,0.9772
14.073,0.97668
14.19,0.97616
14.307,0.97565
14.425,0.97513
14.542,0.97461
14.659,0.97409
14.776,0.97357
14.894,0.97305
15.011,0.97254
15.128,0.97202
15.245,0.9715
15.363,0.97098
15.48,0.97046
15.597,0.96995
15.715,0.96943
15.832,0.96891
15.949,0.96839
16.066,0.96787
16.184,0.96735
16.301,0.96684
16.418,0.96632
16.535,0.9658
16.653,0.96528
16.77,0.96476
16.887,0.96425
17.005,0.96373
17.122,0.96321
17.239,0.96269
17.356,0.96217
17.474,0.96165
17.591,0.96114
17.708,0.96062
17.825,0.9601
17.943,0.95958
18.06,0.95906
18.177,0.95855
18.295,0.95803
18.412,0.95751
18.529,0.95699
18.646,0.95647
18.764,0.95595
18.881,0.95544
18.998,0.95492
19.115,0.9544
19.233,0.95388
19.35,0.95336
19.467,0.95285
19.584,0.95233
19.702,0.95181
19.819,0.95129
19.936,0.95077
20.054,0.95025
20.171,0.94974
20.288,0.94922
20.405,0.9487
20.523,0.94818
20.64,0.94766
20.757,0.94715
20.874,0.94663
20.992,0.94611
21.109,0.94559
21.226,0.94507
21.344,0.94455
21.461,0.94404
21.578,0.94352
21.695,0.943
21.813,0.94248
21.93,0.94196
22.047,0.94145
22.164,0.94093
22.282,0.94041
22.399,0.93989
22.516,0.93937
22.634,0.93885
22.751,0.93834
22.868,0.93782
22.985,0.9373
23.103,0.93678
23.22,0.93626
23.337,0.93574
23.454,0.93523
23.572,0.93471
23.689,0.93419
23.806,0.93367
23.924,0.93315
24.041,0.93264
24.158,0.93212
24.275,0.9316
24.393,0.93108
24.51,0.93056
24.627,0.93004
24.744,0.92953
24.862,0.92901
24.979,0.92849
25.096,0.92797
25.214,0.92745
25.331,0.92694
25.448,0.92642
25.565,0.9259
25.683,0.92538
25.8,0.92486
25.917,0.92434
26.034,0.92383
26.152,0.92331
26.269,0.92279
26.386,0.92227
26.504,0.92175
26.621,0.92124
26.738,0.92072
26.855,0.9202
26.973,0.91968
27.09,0.91916
27.207,0.91864
27.324,0.91813
27.442,0.91761
27.559,0.91709
27.676,0.91657
27.794,0.91605
27.911,0.91554
28.028,0.91502
28.145,0.9145
28.263,0.91398
28.38,0.91346
28.497,0.91294
28.614,0.91243
28.732,0.91191
28.849,0.91139
28.966,0.91087
29.084,0.91035
29.201,0.90984
29.318,0.90932
29.435,0.9088
29.553,0.90828
29.67,0.90776
29.787,0.90724
29.904,0.90673
30.022,0.90621
30.139,0.90569
30.256,0.90517
30.374,0.90465
30.491,0.90414
30.608,0.90362
30.725,0.9031
30.843,0.90258
30.96,0.90206
31.077,0.90154
31.194,0.90103
31.312,0.90051
31.429,0.89999
31.546,0.89947
31.664,0.89895
31.781,0.89844
31.898,0.89792
32.015,0.8974
32.133,0.89688
32.25,0.89636
32.367,0.89584
32.484,0.89533
32.602,0.89481
32.719,0.89429
32.836,0.89377
32.954,0.89325
33.071,0.89274
33.188,0.89222
33.305,0.8917
33.423,0.89118
33.54,0.89066
33.657,0.89014
33.774,0.88963
33.892,0.88911
34.009,0.88859
34.126,0.88807
34.244,0.88755
34.361,0.88704
34.478,0.88652
34.595,0.886
34.713,0.88548
34.83,0.88496
34.947,0.88444
35.064,0.88393
35.182,0.88341
35.299,0.88289
35.416,0.88237
35.534,0.88185
35.651,0.88134
35.768,0.88082
35.885,0.8803
36.003,0.87978
36.12,0.87926
36.237,0.87874
36.354,0.87823
36.472,0.87771
36.589,0.87719
36.706,0.87667
36.824,0.87615
36.941,0.87564
37.058,0.87512
37.175,0.8746
37.293,0.87408
37.41,0.87356
37.527,0.87304
37.644,0.87253
37.762,0.87201
37.879,0.87149
37.996,0.87097
38.114,0.87045
38.231,0.86994
38.348,0.86942
38.465,0.8689
38.583,0.86838
38.7,0.86786
38.817,0.86734
38.934,0.86683
39.052,0.86631
39.169,0.86579
39.286,0.86527
39.404,0.86475
39.521,0.86424
39.638,0.86372
39.755,0.8632
39.873,0.86268
39.99,0.86216
40.107,0.86164
40.224,0.86113
40.342,0.86061
40.459,0.86009
40.576,0.85957
40.694,0.85905
40.811,0.85854
40.928,0.85802
41.045,0.8575
41.163,0.85698
41.28,0.85646
41.397,0.85594
41.514,0.85543
41.632,0.85491
41.749,0.85439
41.866,0.85387
41.984,0.85335
42.101,0.85284
42.218,0.85232
42.335,0.8518
42.453,0.85128
42.57,0.85076
42.687,0.85024
42.804,0.84973
42.922,0.84921
43.039,0.84869
43.156,0.84817
43.274,0.84765
43.391,0.84714
43.508,0.84662
43.625,0.8461
43.743,0.84558
43.86,0.84506
43.977,0.84454
44.094,0.84403
44.212,0.84351
44.329,0.84299
44.446,0.84247
44.564,0.84195
44.681,0.84144
44.798,0.84092
44.915,0.8404
45.033,0.83988
45.15,0.83936
45.267,0.83884
45.384,0.83833
45.502,0.83781
45.619,0.83729
45.736,0.83677
45.854,0.83625
45.971,0.83574
46.088,0.83522
46.205,0.8347
46.323,0.83418
46.44,0.83366
46.557,0.83314
46.674,0.83263
46.792,0.83211
46.909,0.83159
47.026,0.83107
47.144,0.83055
47.261,0.83004
47.378,0.82952
47.495,0.829
47.613,0.82848
47.73,0.82796
47.847,0.82744
47.964,0.82693
48.082,0.82641
48.199,0.82589
48.316,0.82537
48.434,0.82485
48.551,0.82434
48.668,0.82382
48.785,0.8233
48.903,0.82278
49.02,0.82226
49.137,0.82174
49.254,0.82123
49.372,0.82071
49.489,0.82019
49.606,0.81967
49.724,0.81915
49.841,0.81864
49.958,0.81812
50.075,0.8176
50.193,0.81708
50.31,0.81656
50.427,0.81604
50.544,0.81553
50.662,0.81501
50.779,0.81449
50.896,0.81397
51.014,0.81345
51.131,0.81294
51.248,0.81242
51.365,0.8119
51.483,0.81138
51.6,0.81086
51.717,0.81034
51.834,0.80983
51.952,0.80931
52.069,0.80879
52.186,0.80827
52.304,0.80775
52.421,0.80723
52.538,0.80672
52.655,0.8062
52.773,0.80568
52.89,0.80516
53.007,0.80464
53.124,0.80413
53.242,0.80361
53.359,0.80309
53.476,0.80257
53.594,0.80205
53.711,0.80153
53.828,0.80102
53.945,0.8005
54.063,0.79998
54.18,0.79946
54.297,0.79894
54.414,0.79843
54.532,0.79791
54.649,0.79739
54.766,0.79687
54.884,0.79635
55.001,0.79583
55.118,0.79532
55.235,0.7948
55.353,0.79428
55.47,0.79376
55.587,0.79324
55.704,0.79273
55.822,0.79221
55.939,0.79169
56.056,0.79117
56.174,0.79065
56.291,0.79013
56.408,0.78962
56.525,0.7891
56.643,0.78858
56.76,0.78806
56.877,0.78754
56.994,0.78703
57.112,0.78651
57.229,0.78599
57.346,0.78547
57.464,0.78495
57.581,0.78443
57.698,0.78392
57.815,0.7834
57.933,0.78288
58.05,0.78236
58.167,0.78184
58.284,0.78133
58.402,0.78081
58.519,0.78029
58.636,0.77977
58.753,0.77925
58.871,0.77873
58.988,0.77822
59.105,0.7777
59.223,0.77718
59.34,0.77666
59.457,0.77614
59.574,0.77563
59.692,0.77511
59.809,0.77459
59.926,0.77407
60.043,0.77355
60.161,0.77303
60.278,0.77252
60.395,0.772
60.513,0.77148
60.63,0.77096
60.747,0.77044
60.864,0.76993
60.982,0.76941
61.099,0.76889
61.216,0.76837
61.333,0.76785
61.451,0.76733
61.568,0.76682
61.685,0.7663
61.803,0.76578
61.92,0.76526
62.037,0.76474
62.154,0.76423
62.272,0.76371
62.389,0.76319
62.506,0.76267
62.623,0.76215
62.741,0.76163
62.858,0.76112
62.975,0.7606
63.093,0.76008
63.21,0.75956
63.327,0.75904
63.444,0.75853
63.562,0.75801
63.679,0.75749
63.796,0.75697
63.913,0.75645
64.031,0.75593
64.148,0.75542
64.265,0.7549
64.383,0.75438
64.5,0.75386
64.617,0.75334
64.734,0.75283
64.852,0.75231
64.969,0.75179
65.086,0.75127
65.203,0.75075
65.321,0.75023
65.438,0.74972
65.555,0.7492
65.673,0.74868
65.79,0.74816
65.907,0.74764
66.024,0.74713
66.142,0.74661
66.259,0.74609
66.376,0.74557
66.493,0.74505
66.611,0.74453
66.728,0.74402
66.845,0.7435
66.963,0.74298
67.08,0.74246
67.197,0.74194
67.314,0.74143
67.432,0.74091
67.549,0.74039
67.666,0.73987
67.783,0.73935
67.901,0.73883
68.018,0.73832
68.135,0.7378
68.253,0.73728
68.37,0.73676
68.487,0.73624
68.604,0.73573
68.722,0.73521
68.839,0.73469
68.956,0.73417
69.073,0.73365
69.191,0.73313
69.308,0.73262
69.425,0.7321
69.543,0.73158
69.66,0.73106
69.777,0.73054
69.894,0.73003
70.012,0.72951
70.129,0.72899
70.246,0.7285
70.363,0.72804
70.481,0.72758
70.598,0.72713
70.715,0.72667
70.833,0.72621
70.95,0.72576
71.067,0.7253
71.184,0.72484
71.302,0.72439
71.419,0.72393
71.536,0.72347
71.653,0.72302
71.771,0.72256
71.888,0.7221
72.005,0.72165
72.123,0.72119
72.24,0.72073
72.357,0.72028
72.474,0.71982
72.592,0.71937
72.709,0.71891
72.826,0.71845
72.943,0.718
73.061,0.71754
73.178,0.71708
73.295,0.71663
73.413,0.71617
73.53,0.71571
73.647,0.71526
73.764,0.7148
73.882,0.71434
73.999,0.71389
74.116,0.71343
74.233,0.71297
74.351,0.71252
74.468,0.71206
74.585,0.71161
74.703,0.71115
74.82,0.71069
74.937,0.71024
75.054,0.70978
75.172,0.70932
75.289,0.70887
75.406,0.70841
75.523,0.70795
75.641,0.7075
75.758,0.70704
75.875,0.70658
75.993,0.70613
76.11,0.70567
76.227,0.70521
76.344,0.70476
76.462,0.7043
76.579,0.70384
76.696,0.70339
76.813,0.70293
76.931,0.70248
77.048,0.70202
77.165,0.70156
77.283,0.70111
77.4,0.70065
77.517,0.70019
77.634,0.69974
77.752,0.69928
77.869,0.69882
77.986,0.69837
78.103,0.69791
78.221,0.69745
78.338,0.697
78.455,0.69654
78.573,0.69608
78.69,0.69563
78.807,0.69517
78.924,0.69472
79.042,0.69426
79.159,0.6938
79.276,0.69335
79.393,0.69289
79.511,0.69243
79.628,0.69198
79.745,0.69152
79.863,0.69106
79.98,0.69061
80.097,0.69015
80.214,0.68969
80.332,0.68924
80.449,0.68878
80.566,0.68832
80.683,0.68787
80.801,0.68741
80.918,0.68695
81.035,0.6865
81.153,0.68604
81.27,0.68559
81.387,0.68513
81.504,0.68467
81.622,0.68422
81.739,0.68376
81.856,0.6833
81.973,0.68285
82.091,0.68239
82.208,0.68193
82.325,0.68148
82.443,0.68102
82.56,0.68056
82.677,0.68011
82.794,0.67965
82.912,0.67919
83.029,0.67874
83.146,0.67828
83.263,0.67782
83.381,0.67737
83.498,0.67691
83.615,0.67646
83.733,0.676
83.85,0.67554
83.967,0.67509
84.084,0.67463
84.202,0.67417
84.319,0.67372
84.436,0.67326
84.553,0.6728
84.671,0.67235
84.788,0.67189
84.905,0.67143
85.023,0.67098
85.14,0.67052
85.257,0.67006
85.374,0.66961
85.492,0.66915
85.609,0.6687
85.726,0.66824
85.843,0.66778
85.961,0.66733
86.078,0.66687
86.195,0.66641
86.313,0.66596
86.43,0.6655
86.547,0.66504
86.664,0.66459
86.782,0.66413
86.899,0.66367
87.016,0.66322
87.133,0.66276
87.251,0.6623
87.368,0.66185
87.485,0.66139
87.603,0.66093
87.72,0.66048
87.837,0.66002
87.954,0.65957
88.072,0.65911
88.189,0.65865
88.306,0.6582
88.423,0.65774
88.541,0.65728
88.658,0.65683
88.775,0.65637
88.893,0.65591
89.01,0.65546
89.127,0.655
89.244,0.65454
89.362,0.65409
89.479,0.65363
89.596,0.65317
89.713,0.65272
89.831,0.65226
89.948,0.6518
90.065,0.65135
90.183,0.65089
90.3,0.65044
90.417,0.64998
90.534,0.64952
90.652,0.64907
90.769,0.64861
90.886,0.64815
91.003,0.6477
91.121,0.64724
91.238,0.64678
91.355,0.64633
91.473,0.64587
91.59,0.64541
91.707,0.64496
91.824,0.6445
91.942,0.64404
92.059,0.64359
92.176,0.64313
92.293,0.64268
92.411,0.64222
92.528,0.64176
92.645,0.64131
92.763,0.64085
92.88,0.64039
92.997,0.63994
93.114,0.63948
93.232,0.63902
93.349,0.63857
93.466,0.63811
93.583,0.63765
93.701,0.6372
93.818,0.63674
93.935,0.63628
94.053,0.63583
94.17,0.63537
94.287,0.63491
94.404,0.63446
94.522,0.634
94.639,0.63355
94.756,0.63309
94.873,0.63263
94.991,0.63218
95.108,0.63172
95.225,0.63126
95.343,0.63081
95.46,0.63035
95.577,0.62989
95.694,0.62944
95.812,0.62898
95.929,0.62852
96.046,0.62807
96.163,0.62761
96.281,0.62715
96.398,0.6267
96.515,0.62624
96.633,0.62579
96.75,0.62533
96.867,0.62487
96.984,0.62442
97.102,0.62396
97.219,0.6235
97.336,0.62305
97.453,0.62259
97.571,0.62213
97.688,0.62168
97.805,0.62122
97.922,0.62076
98.04,0.62031
98.157,0.61985
98.274,0.61939
98.392,0.61894
98.509,0.61848
98.626,0.61802
98.743,0.61757
98.861,0.61711
98.978,0.61666
99.095,0.6162
99.212,0.61574
99.33,0.61529
99.447,0.61483
99.564,0.61437
99.682,0.61392
99.799,0.61346
99.916,0.613
100.03,0.61255
100.15,0.61209
100.27,0.61163
100.39,0.61118
100.5,0.61072
100.62,0.61026
100.74,0.60981
100.85,0.60935
100.97,0.60889
101.09,0.60844
101.21,0.60798
101.32,0.60753
101.44,0.60707
101.56,0.60661
101.68,0.60616
101.79,0.6057
101.91,0.60524
102.03,0.60479
102.14,0.60433
102.26,0.60387
102.38,0.60342
102.5,0.60296
102.61,0.6025
102.73,0.60205
102.85,0.60159
102.97,0.60113
103.08,0.60068
103.2,0.60022
103.32,0.59977
103.43,0.59931
103.55,0.59885
103.67,0.5984
103.79,0.59794
103.9,0.59748
104.02,0.59703
104.14,0.59657
104.26,0.59611
104.37,0.59566
104.49,0.5952
104.61,0.59474
104.72,0.59429
104.84,0.59383
104.96,0.59337
105.08,0.59292
105.19,0.59246
105.31,0.592
105.43,0.59155
105.55,0.59109
105.66,0.59064
105.78,0.59018
105.9,0.58972
106.01,0.58927
106.13,0.58881
106.25,0.58835
106.37,0.5879
106.48,0.58744
106.6,0.58698
106.72,0.58653
106.84,0.58607
106.95,0.58561
107.07,0.58516
107.19,0.5847
107.3,0.58424
107.42,0.58379
107.54,0.58333
107.66,0.58288
107.77,0.58242
107.89,0.58196
108.01,0.58151
108.13,0.58105
108.24,0.58059
108.36,0.58014
108.48,0.57968
108.59,0.57922
108.71,0.57877
108.83,0.57831
108.95,0.57785
109.06,0.5774
109.18,0.57694
109.3,0.57648
109.42,0.57603
109.53,0.57557
109.65,0.57511
109.77,0.57466
109.88,0.5742
110,0.57375
110.12,0.57329
110.24,0.57283
110.35,0.57238
110.47,0.57192
110.59,0.57146
110.71,0.57101
110.82,0.57055
110.94,0.57009
111.06,0.56964
111.17,0.56918
111.29,0.56872
111.41,0.56827
111.53,0.56781
111.64,0.56735
111.76,0.5669
111.88,0.56644
112,0.56598
112.11,0.56553
112.23,0.56507
112.35,0.56462
112.46,0.56416
112.58,0.5637
112.7,0.56325
112.82,0.56279
112.93,0.56233
113.05,0.56188
113.17,0.56142
113.29,0.56096
113.4,0.56051
113.52,0.56005
113.64,0.55959
113.75,0.55914
113.87,0.55868
113.99,0.55822
114.11,0.55777
114.22,0.55731
114.34,0.55686
114.46,0.5564
114.58,0.55594
114.69,0.55549
114.81,0.55503
114.93,0.55457
115.04,0.55412
115.16,0.55366
115.28,0.5532
115.4,0.55275
115.51,0.55229
115.63,0.55183
115.75,0.55138
115.87,0.55092
115.98,0.55046
116.1,0.55001
116.22,0.54955
116.33,0.54909
116.45,0.54864
116.57,0.54818
116.69,0.54773
116.8,0.54727
116.92,0.54681
117.04,0.54636
117.16,0.5459
117.27,0.5459


==> img/Data/viperLines/test/perfImprovLine-Heartwall-BOA-Rand.csv <==
0,0
0.11727,0.0036851
0.23454,0.0097779
0.35182,0.021783
0.46909,0.056417
0.58636,0.11135
0.70363,0.14221
0.82091,0.16913
0.93818,0.17281
1.0555,0.17664
1.1727,0.18063
1.29,0.1848
1.4073,0.18915
1.5245,0.19371
1.6418,0.19847
1.7591,0.20346
1.8764,0.2087
1.9936,0.2142
2.1109,0.21998
2.2282,0.22607
2.3454,0.23249
2.4627,0.23926
2.58,0.24643
2.6973,0.25402
2.8145,0.26207
2.9318,0.27062
3.0491,0.27973
3.1664,0.28945
3.2836,0.29985
3.4009,0.30639
3.5182,0.31152
3.6354,0.31683
3.7527,0.32231
3.87,0.32798
3.9873,0.33386
4.1045,0.33994
4.2218,0.34625
4.3391,0.35279
4.4564,0.35959
4.5736,0.36664
4.6909,0.37397
4.8082,0.3816
4.9254,0.38954
5.0427,0.39781
5.16,0.40644
5.2773,0.41544
5.3945,0.42485
5.5118,0.43469
5.6291,0.44499
5.7464,0.45578
5.8636,0.4671
5.9809,0.479
6.0982,0.4915
6.2154,0.50468
6.3327,0.51857
6.45,0.53125
6.5673,0.53609
6.6845,0.54103
6.8018,0.54606
6.9191,0.55119
7.0363,0.55641
7.1536,0.56175
7.2709,0.56718
7.3882,0.57273
7.5054,0.57839
7.6227,0.58416
7.74,0.59005
7.8573,0.59607
7.9745,0.60222
8.0918,0.60849
8.2091,0.6149
8.3263,0.62145
8.4436,0.62815
8.5609,0.63499
8.6782,0.64199
8.7954,0.64915
8.9127,0.65648
9.03,0.66397
9.1473,0.67164
9.2645,0.6795
9.3818,0.68755
9.4991,0.69579
9.6163,0.70424
9.7336,0.7129
9.8509,0.72178
9.9682,0.73089
10.085,0.74024
10.203,0.74983
10.32,0.75968
10.437,0.7698
10.555,0.7802
10.672,0.79089
10.789,0.80188
10.906,0.81319
11.024,0.82482
11.141,0.8368
11.258,0.84914
11.375,0.86186
11.493,0.87497
11.61,0.88849
11.727,0.90244
11.845,0.91685
11.962,0.93173
12.079,0.94711
12.196,0.96302
12.314,0.97543
12.431,0.97492
12.548,0.9744
12.665,0.97389
12.783,0.97338
12.9,0.97286
13.017,0.97235
13.135,0.97184
13.252,0.97132
13.369,0.97081
13.486,0.9703
13.604,0.96978
13.721,0.96927
13.838,0.96875
13.955,0.96824
14.073,0.96773
14.19,0.96721
14.307,0.9667
14.425,0.96619
14.542,0.96567
14.659,0.96516
14.776,0.96465
14.894,0.96413
15.011,0.96362
15.128,0.96311
15.245,0.96259
15.363,0.96208
15.48,0.96157
15.597,0.96105
15.715,0.96054
15.832,0.96002
15.949,0.95951
16.066,0.959
16.184,0.95848
16.301,0.95797
16.418,0.95746
16.535,0.95694
16.653,0.95643
16.77,0.95592
16.887,0.9554
17.005,0.95489
17.122,0.95438
17.239,0.95386
17.356,0.95335
17.474,0.95284
17.591,0.95232
17.708,0.95181
17.825,0.9513
17.943,0.95078
18.06,0.95027
18.177,0.94975
18.295,0.94924
18.412,0.94873
18.529,0.94821
18.646,0.9477
18.764,0.94719
18.881,0.94667
18.998,0.94616
19.115,0.94565
19.233,0.94513
19.35,0.94462
19.467,0.94411
19.584,0.94359
19.702,0.94308
19.819,0.94257
19.936,0.94205
20.054,0.94154
20.171,0.94103
20.288,0.94051
20.405,0.94
20.523,0.93948
20.64,0.93897
20.757,0.93846
20.874,0.93794
20.992,0.93743
21.109,0.93692
21.226,0.9364
21.344,0.93589
21.461,0.93538
21.578,0.93486
21.695,0.93435
21.813,0.93384
21.93,0.93332
22.047,0.93281
22.164,0.9323
22.282,0.93178
22.399,0.93127
22.516,0.93076
22.634,0.93024
22.751,0.92973
22.868,0.92921
22.985,0.9287
23.103,0.92819
23.22,0.92767
23.337,0.92716
23.454,0.92665
23.572,0.92613
23.689,0.92562
23.806,0.92511
23.924,0.92459
24.041,0.92408
24.158,0.92357
24.275,0.92305
24.393,0.92254
24.51,0.92203
24.627,0.92151
24.744,0.921
24.862,0.92048
24.979,0.91997
25.096,0.91946
25.214,0.91894
25.331,0.91843
25.448,0.91792
25.565,0.9174
25.683,0.91689
25.8,0.91638
25.917,0.91586
26.034,0.91535
26.152,0.91484
26.269,0.91432
26.386,0.91381
26.504,0.9133
26.621,0.91278
26.738,0.91227
26.855,0.91176
26.973,0.91124
27.09,0.91073
27.207,0.91021
27.324,0.9097
27.442,0.90919
27.559,0.90867
27.676,0.90816
27.794,0.90765
27.911,0.90713
28.028,0.90662
28.145,0.90611
28.263,0.90559
28.38,0.90508
28.497,0.90457
28.614,0.90405
28.732,0.90354
28.849,0.90303
28.966,0.90251
29.084,0.902
29.201,0.90149
29.318,0.90097
29.435,0.90046
29.553,0.89994
29.67,0.89943
29.787,0.89892
29.904,0.8984
30.022,0.89789
30.139,0.89738
30.256,0.89686
30.374,0.89635
30.491,0.89584
30.608,0.89532
30.725,0.89481
30.843,0.8943
30.96,0.89378
31.077,0.89327
31.194,0.89276
31.312,0.89224
31.429,0.89173
31.546,0.89122
31.664,0.8907
31.781,0.89019
31.898,0.88967
32.015,0.88916
32.133,0.88865
32.25,0.88813
32.367,0.88762
32.484,0.88711
32.602,0.88659
32.719,0.88608
32.836,0.88557
32.954,0.88505
33.071,0.88454
33.188,0.88403
33.305,0.88351
33.423,0.883
33.54,0.88249
33.657,0.88197
33.774,0.88146
33.892,0.88094
34.009,0.88043
34.126,0.87992
34.244,0.8794
34.361,0.87889
34.478,0.87838
34.595,0.87786
34.713,0.87735
34.83,0.87684
34.947,0.87632
35.064,0.87581
35.182,0.8753
35.299,0.87478
35.416,0.87427
35.534,0.87376
35.651,0.87324
35.768,0.87273
35.885,0.87222
36.003,0.8717
36.12,0.87119
36.237,0.87067
36.354,0.87016
36.472,0.86965
36.589,0.86913
36.706,0.86862
36.824,0.86811
36.941,0.86759
37.058,0.86708
37.175,0.86657
37.293,0.86605
37.41,0.86554
37.527,0.86503
37.644,0.86451
37.762,0.864
37.879,0.86349
37.996,0.86297
38.114,0.86246
38.231,0.86195
38.348,0.86143
38.465,0.86092
38.583,0.8604
38.7,0.85989
38.817,0.85938
38.934,0.85886
39.052,0.85835
39.169,0.85784
39.286,0.85732
39.404,0.85681
39.521,0.8563
39.638,0.85578
39.755,0.85527
39.873,0.85476
39.99,0.85424
40.107,0.85373
40.224,0.85322
40.342,0.8527
40.459,0.85219
40.576,0.85168
40.694,0.85116
40.811,0.85065
40.928,0.85013
41.045,0.84962
41.163,0.84911
41.28,0.84859
41.397,0.84808
41.514,0.84757
41.632,0.84705
41.749,0.84654
41.866,0.84603
41.984,0.84551
42.101,0.845
42.218,0.84449
42.335,0.84397
42.453,0.84346
42.57,0.84295
42.687,0.84243
42.804,0.84192
42.922,0.8414
43.039,0.84089
43.156,0.84038
43.274,0.83986
43.391,0.83935
43.508,0.83884
43.625,0.83832
43.743,0.83781
43.86,0.8373
43.977,0.83678
44.094,0.83627
44.212,0.83576
44.329,0.83524
44.446,0.83473
44.564,0.83422
44.681,0.8337
44.798,0.83319
44.915,0.83268
45.033,0.83216
45.15,0.83165
45.267,0.83113
45.384,0.83062
45.502,0.83011
45.619,0.82959
45.736,0.82908
45.854,0.82857
45.971,0.82805
46.088,0.82754
46.205,0.82703
46.323,0.82651
46.44,0.826
46.557,0.82549
46.674,0.82497
46.792,0.82446
46.909,0.82395
47.026,0.82343
47.144,0.82292
47.261,0.82241
47.378,0.82189
47.495,0.82138
47.613,0.82086
47.73,0.82035
47.847,0.81984
47.964,0.81932
48.082,0.81881
48.199,0.8183
48.316,0.81778
48.434,0.81727
48.551,0.81676
48.668,0.81624
48.785,0.81573
48.903,0.81522
49.02,0.8147
49.137,0.81419
49.254,0.81368
49.372,0.81316
49.489,0.81265
49.606,0.81214
49.724,0.81162
49.841,0.81111
49.958,0.81059
50.075,0.81008
50.193,0.80957
50.31,0.80905
50.427,0.80854
50.544,0.80803
50.662,0.80751
50.779,0.807
50.896,0.80649
51.014,0.80597
51.131,0.80546
51.248,0.80495
51.365,0.80443
51.483,0.80392
51.6,0.80341
51.717,0.80289
51.834,0.80238
51.952,0.80186
52.069,0.80135
52.186,0.80084
52.304,0.80032
52.421,0.79981
52.538,0.7993
52.655,0.79878
52.773,0.79827
52.89,0.79776
53.007,0.79724
53.124,0.79673
53.242,0.79622
53.359,0.7957
53.476,0.79519
53.594,0.79468
53.711,0.79416
53.828,0.79365
53.945,0.79314
54.063,0.79262
54.18,0.79211
54.297,0.79159
54.414,0.79108
54.532,0.79057
54.649,0.79005
54.766,0.78954
54.884,0.78903
55.001,0.78851
55.118,0.788
55.235,0.78749
55.353,0.78697
55.47,0.78646
55.587,0.78595
55.704,0.78543
55.822,0.78492
55.939,0.78441
56.056,0.78389
56.174,0.78338
56.291,0.78287
56.408,0.78235
56.525,0.78184
56.643,0.78132
56.76,0.78081
56.877,0.7803
56.994,0.77978
57.112,0.77927
57.229,0.77876
57.346,0.77824
57.464,0.77773
57.581,0.77722
57.698,0.7767
57.815,0.77619
57.933,0.77568
58.05,0.77516
58.167,0.77465
58.284,0.77414
58.402,0.77362
58.519,0.77311
58.636,0.77259
58.753,0.77208
58.871,0.77157
58.988,0.77105
59.105,0.77054
59.223,0.77003
59.34,0.76951
59.457,0.769
59.574,0.76849
59.692,0.76797
59.809,0.76746
59.926,0.76695
60.043,0.76643
60.161,0.76592
60.278,0.76541
60.395,0.76489
60.513,0.76438
60.63,0.76387
60.747,0.76335
60.864,0.76284
60.982,0.76232
61.099,0.76181
61.216,0.7613
61.333,0.76078
61.451,0.76027
61.568,0.75976
61.685,0.75924
61.803,0.75873
61.92,0.75822
62.037,0.7577
62.154,0.75719
62.272,0.75668
62.389,0.75616
62.506,0.75565
62.623,0.75514
62.741,0.75462
62.858,0.75411
62.975,0.7536
63.093,0.75308
63.21,0.75257
63.327,0.75205
63.444,0.75154
63.562,0.75103
63.679,0.75051
63.796,0.75
63.913,0.74949
64.031,0.74897
64.148,0.74846
64.265,0.74795
64.383,0.74743
64.5,0.74692
64.617,0.74641
64.734,0.74589
64.852,0.74538
64.969,0.74487
65.086,0.74435
65.203,0.74384
65.321,0.74333
65.438,0.74281
65.555,0.7423
65.673,0.74178
65.79,0.74127
65.907,0.74076
66.024,0.74024
66.142,0.73973
66.259,0.73922
66.376,0.7387
66.493,0.73819
66.611,0.73768
66.728,0.73716
66.845,0.73665
66.963,0.73614
67.08,0.73562
67.197,0.73511
67.314,0.7346
67.432,0.73408
67.549,0.73357
67.666,0.73305
67.783,0.73254
67.901,0.73203
68.018,0.73151
68.135,0.731
68.253,0.73049
68.37,0.72997
68.487,0.72946
68.604,0.72895
68.722,0.72843
68.839,0.72792
68.956,0.72741
69.073,0.72689
69.191,0.72638
69.308,0.72587
69.425,0.72535
69.543,0.72484
69.66,0.72433
69.777,0.72381
69.894,0.7233
70.012,0.72278
70.129,0.72227
70.246,0.72178
70.363,0.72133
70.481,0.72088
70.598,0.72043
70.715,0.71997
70.833,0.71952
70.95,0.71907
71.067,0.71862
71.184,0.71816
71.302,0.71771
71.419,0.71726
71.536,0.71681
71.653,0.71635
71.771,0.7159
71.888,0.71545
72.005,0.715
72.123,0.71454
72.24,0.71409
72.357,0.71364
72.474,0.71319
72.592,0.71273
72.709,0.71228
72.826,0.71183
72.943,0.71138
73.061,0.71093
73.178,0.71047
73.295,0.71002
73.413,0.70957
73.53,0.70912
73.647,0.70866
73.764,0.70821
73.882,0.70776
73.999,0.70731
74.116,0.70685
74.233,0.7064
74.351,0.70595
74.468,0.7055
74.585,0.70504
74.703,0.70459
74.82,0.70414
74.937,0.70369
75.054,0.70324
75.172,0.70278
75.289,0.70233
75.406,0.70188
75.523,0.70143
75.641,0.70097
75.758,0.70052
75.875,0.70007
75.993,0.69962
76.11,0.69916
76.227,0.69871
76.344,0.69826
76.462,0.69781
76.579,0.69735
76.696,0.6969
76.813,0.69645
76.931,0.696
77.048,0.69554
77.165,0.69509
77.283,0.69464
77.4,0.69419
77.517,0.69374
77.634,0.69328
77.752,0.69283
77.869,0.69238
77.986,0.69193
78.103,0.69147
78.221,0.69102
78.338,0.69057
78.455,0.69012
78.573,0.68966
78.69,0.68921
78.807,0.68876
78.924,0.68831
79.042,0.68785
79.159,0.6874
79.276,0.68695
79.393,0.6865
79.511,0.68605
79.628,0.68559
79.745,0.68514
79.863,0.68469
79.98,0.68424
80.097,0.68378
80.214,0.68333
80.332,0.68288
80.449,0.68243
80.566,0.68197
80.683,0.68152
80.801,0.68107
80.918,0.68062
81.035,0.68016
81.153,0.67971
81.27,0.67926
81.387,0.67881
81.504,0.67835
81.622,0.6779
81.739,0.67745
81.856,0.677
81.973,0.67655
82.091,0.67609
82.208,0.67564
82.325,0.67519
82.443,0.67474
82.56,0.67428
82.677,0.67383
82.794,0.67338
82.912,0.67293
83.029,0.67247
83.146,0.67202
83.263,0.67157
83.381,0.67112
83.498,0.67066
83.615,0.67021
83.733,0.66976
83.85,0.66931
83.967,0.66886
84.084,0.6684
84.202,0.66795
84.319,0.6675
84.436,0.66705
84.553,0.66659
84.671,0.66614
84.788,0.66569
84.905,0.66524
85.023,0.66478
85.14,0.66433
85.257,0.66388
85.374,0.66343
85.492,0.66297
85.609,0.66252
85.726,0.66207
85.843,0.66162
85.961,0.66116
86.078,0.66071
86.195,0.66026
86.313,0.65981
86.43,0.65936
86.547,0.6589
86.664,0.65845
86.782,0.658
86.899,0.65755
87.016,0.65709
87.133,0.65664
87.251,0.65619
87.368,0.65574
87.485,0.65528
87.603,0.65483
87.72,0.65438
87.837,0.65393
87.954,0.65347
88.072,0.65302
88.189,0.65257
88.306,0.65212
88.423,0.65167
88.541,0.65121
88.658,0.65076
88.775,0.65031
88.893,0.64986
89.01,0.6494
89.127,0.64895
89.244,0.6485
89.362,0.64805
89.479,0.64759
89.596,0.64714
89.713,0.64669
89.831,0.64624
89.948,0.64578
90.065,0.64533
90.183,0.64488
90.3,0.64443
90.417,0.64397
90.534,0.64352
90.652,0.64307
90.769,0.64262
90.886,0.64217
91.003,0.64171
91.121,0.64126
91.238,0.64081
91.355,0.64036
91.473,0.6399
91.59,0.63945
91.707,0.639
91.824,0.63855
91.942,0.63809
92.059,0.63764
92.176,0.63719
92.293,0.63674
92.411,0.63628
92.528,0.63583
92.645,0.63538
92.763,0.63493
92.88,0.63448
92.997,0.63402
93.114,0.63357
93.232,0.63312
93.349,0.63267
93.466,0.63221
93.583,0.63176
93.701,0.63131
93.818,0.63086
93.935,0.6304
94.053,0.62995
94.17,0.6295
94.287,0.62905
94.404,0.62859
94.522,0.62814
94.639,0.62769
94.756,0.62724
94.873,0.62678
94.991,0.62633
95.108,0.62588
95.225,0.62543
95.343,0.62498
95.46,0.62452
95.577,0.62407
95.694,0.62362
95.812,0.62317
95.929,0.62271
96.046,0.62226
96.163,0.62181
96.281,0.62136
96.398,0.6209
96.515,0.62045
96.633,0.62
96.75,0.61955
96.867,0.61909
96.984,0.61864
97.102,0.61819
97.219,0.61774
97.336,0.61729
97.453,0.61683
97.571,0.61638
97.688,0.61593
97.805,0.61548
97.922,0.61502
98.04,0.61457
98.157,0.61412
98.274,0.61367
98.392,0.61321
98.509,0.61276
98.626,0.61231
98.743,0.61186
98.861,0.6114
98.978,0.61095
99.095,0.6105
99.212,0.61005
99.33,0.60959
99.447,0.60914
99.564,0.60869
99.682,0.60824
99.799,0.60779
99.916,0.60733
100.03,0.60688
100.15,0.60643
100.27,0.60598
100.39,0.60552
100.5,0.60507
100.62,0.60462
100.74,0.60417
100.85,0.60371
100.97,0.60326
101.09,0.60281
101.21,0.60236
101.32,0.6019
101.44,0.60145
101.56,0.601
101.68,0.60055
101.79,0.6001
101.91,0.59964
102.03,0.59919
102.14,0.59874
102.26,0.59829
102.38,0.59783
102.5,0.59738
102.61,0.59693
102.73,0.59648
102.85,0.59602
102.97,0.59557
103.08,0.59512
103.2,0.59467
103.32,0.59421
103.43,0.59376
103.55,0.59331
103.67,0.59286
103.79,0.5924
103.9,0.59195
104.02,0.5915
104.14,0.59105
104.26,0.5906
104.37,0.59014
104.49,0.58969
104.61,0.58924
104.72,0.58879
104.84,0.58833
104.96,0.58788
105.08,0.58743
105.19,0.58698
105.31,0.58652
105.43,0.58607
105.55,0.58562
105.66,0.58517
105.78,0.58471
105.9,0.58426
106.01,0.58381
106.13,0.58336
106.25,0.58291
106.37,0.58245
106.48,0.582
106.6,0.58155
106.72,0.5811
106.84,0.58064
106.95,0.58019
107.07,0.57974
107.19,0.57929
107.3,0.57883
107.42,0.57838
107.54,0.57793
107.66,0.57748
107.77,0.57702
107.89,0.57657
108.01,0.57612
108.13,0.57567
108.24,0.57521
108.36,0.57476
108.48,0.57431
108.59,0.57386
108.71,0.57341
108.83,0.57295
108.95,0.5725
109.06,0.57205
109.18,0.5716
109.3,0.57114
109.42,0.57069
109.53,0.57024
109.65,0.56979
109.77,0.56933
109.88,0.56888
110,0.56843
110.12,0.56798
110.24,0.56752
110.35,0.56707
110.47,0.56662
110.59,0.56617
110.71,0.56572
110.82,0.56526
110.94,0.56481
111.06,0.56436
111.17,0.56391
111.29,0.56345
111.41,0.563
111.53,0.56255
111.64,0.5621
111.76,0.56164
111.88,0.56119
112,0.56074
112.11,0.56029
112.23,0.55983
112.35,0.55938
112.46,0.55893
112.58,0.55848
112.7,0.55802
112.82,0.55757
112.93,0.55712
113.05,0.55667
113.17,0.55622
113.29,0.55576
113.4,0.55531
113.52,0.55486
113.64,0.55441
113.75,0.55395
113.87,0.5535
113.99,0.55305
114.11,0.5526
114.22,0.55214
114.34,0.55169
114.46,0.55124
114.58,0.55079
114.69,0.55033
114.81,0.54988
114.93,0.54943
115.04,0.54898
115.16,0.54853
115.28,0.54807
115.4,0.54762
115.51,0.54717
115.63,0.54672
115.75,0.54626
115.87,0.54581
115.98,0.54536
116.1,0.54491
116.22,0.54445
116.33,0.544
116.45,0.54355
116.57,0.5431
116.69,0.54264
116.8,0.54219
116.92,0.54174
117.04,0.54129
117.16,0.54083
117.27,0.54083


==> img/Data/viperLines/test/perfImprovLine-Heartwall-MCKP.csv <==
0,0
0.11727,0.041107
0.23454,0.042107
0.35182,0.043145
0.46909,0.044221
0.58636,0.04534
0.70363,0.046503
0.82091,0.047712
0.93818,0.048972
1.0555,0.050284
1.1727,0.051653
1.29,0.053082
1.4073,0.054575
1.5245,0.056136
1.6418,0.057771
1.7591,0.059485
1.8764,0.061283
1.9936,0.063171
2.1109,0.065158
2.2282,0.067251
2.3454,0.069458
2.4627,0.071788
2.58,0.074254
2.6973,0.076867
2.8145,0.07964
2.9318,0.082589
3.0491,0.08573
3.1664,0.089084
3.2836,0.092352
3.4009,0.093135
3.5182,0.093931
3.6354,0.09474
3.7527,0.095561
3.87,0.096396
3.9873,0.097244
4.1045,0.098106
4.2218,0.098983
4.3391,0.099874
4.4564,0.10078
4.5736,0.1017
4.6909,0.10264
4.8082,0.10359
4.9254,0.10456
5.0427,0.10555
5.16,0.10655
5.2773,0.10757
5.3945,0.10861
5.5118,0.10967
5.6291,0.11075
5.7464,0.11185
5.8636,0.11297
5.9809,0.11411
6.0982,0.11527
6.2154,0.11646
6.3327,0.11766
6.45,0.11889
6.5673,0.12015
6.6845,0.12143
6.8018,0.12273
6.9191,0.12407
7.0363,0.12543
7.1536,0.12682
7.2709,0.12823
7.3882,0.12968
7.5054,0.13116
7.6227,0.13267
7.74,0.13421
7.8573,0.13579
7.9745,0.1374
8.0918,0.13905
8.2091,0.14074
8.3263,0.14247
8.4436,0.14424
8.5609,0.14605
8.6782,0.1479
8.7954,0.1498
8.9127,0.15174
9.03,0.15374
9.1473,0.15578
9.2645,0.15788
9.3818,0.16003
9.4991,0.16223
9.6163,0.1645
9.7336,0.16683
9.8509,0.16922
9.9682,0.17167
10.085,0.1742
10.203,0.1768
10.32,0.17947
10.437,0.18222
10.555,0.18505
10.672,0.18797
10.789,0.19098
10.906,0.19408
11.024,0.19728
11.141,0.20059
11.258,0.204
11.375,0.20752
11.493,0.21117
11.61,0.21493
11.727,0.21884
11.845,0.22287
11.962,0.22706
12.079,0.2314
12.196,0.2359
12.314,0.24058
12.431,0.24544
12.548,0.25049
12.665,0.25575
12.783,0.26123
12.9,0.26694
13.017,0.27267
13.135,0.27252
13.252,0.27237
13.369,0.27223
13.486,0.27208
13.604,0.27193
13.721,0.27178
13.838,0.27163
13.955,0.27148
14.073,0.27133
14.19,0.27118
14.307,0.27103
14.425,0.27088
14.542,0.27073
14.659,0.27058
14.776,0.27043
14.894,0.27028
15.011,0.27013
15.128,0.26998
15.245,0.26983
15.363,0.26968
15.48,0.26953
15.597,0.26938
15.715,0.26923
15.832,0.26908
15.949,0.26893
16.066,0.26878
16.184,0.26863
16.301,0.26848
16.418,0.26834
16.535,0.26819
16.653,0.26804
16.77,0.26789
16.887,0.26774
17.005,0.26759
17.122,0.26744
17.239,0.26729
17.356,0.26714
17.474,0.26699
17.591,0.26684
17.708,0.26669
17.825,0.26654
17.943,0.26639
18.06,0.26624
18.177,0.26609
18.295,0.26594
18.412,0.26579
18.529,0.26564
18.646,0.26549
18.764,0.26534
18.881,0.26519
18.998,0.26504
19.115,0.26489
19.233,0.26474
19.35,0.26459
19.467,0.26445
19.584,0.2643
19.702,0.26415
19.819,0.264
19.936,0.26385
20.054,0.2637
20.171,0.26355
20.288,0.2634
20.405,0.26325
20.523,0.2631
20.64,0.26295
20.757,0.2628
20.874,0.26265
20.992,0.2625
21.109,0.26235
21.226,0.2622
21.344,0.26205
21.461,0.2619
21.578,0.26175
21.695,0.2616
21.813,0.26145
21.93,0.2613
22.047,0.26115
22.164,0.261
22.282,0.26085
22.399,0.2607
22.516,0.26056
22.634,0.26041
22.751,0.26026
22.868,0.26011
22.985,0.25996
23.103,0.25981
23.22,0.25966
23.337,0.25951
23.454,0.25936
23.572,0.25921
23.689,0.25906
23.806,0.25891
23.924,0.25876
24.041,0.25861
24.158,0.25846
24.275,0.25831
24.393,0.25816
24.51,0.25801
24.627,0.25786
24.744,0.25771
24.862,0.25756
24.979,0.25741
25.096,0.25726
25.214,0.25711
25.331,0.25696
25.448,0.25681
25.565,0.25667
25.683,0.25652
25.8,0.25637
25.917,0.25622
26.034,0.25607
26.152,0.25592
26.269,0.25577
26.386,0.25562
26.504,0.25547
26.621,0.25532
26.738,0.25517
26.855,0.25502
26.973,0.25487
27.09,0.25472
27.207,0.25457
27.324,0.25442
27.442,0.25427
27.559,0.25412
27.676,0.25397
27.794,0.25382
27.911,0.25367
28.028,0.25352
28.145,0.25337
28.263,0.25322
28.38,0.25307
28.497,0.25292
28.614,0.25278
28.732,0.25263
28.849,0.25248
28.966,0.25233
29.084,0.25218
29.201,0.25203
29.318,0.25188
29.435,0.25173
29.553,0.25158
29.67,0.25143
29.787,0.25128
29.904,0.25113
30.022,0.25098
30.139,0.25083
30.256,0.25068
30.374,0.25053
30.491,0.25038
30.608,0.25023
30.725,0.25008
30.843,0.24993
30.96,0.24978
31.077,0.24963
31.194,0.24948
31.312,0.24933
31.429,0.24918
31.546,0.24903
31.664,0.24889
31.781,0.24874
31.898,0.24859
32.015,0.24844
32.133,0.24829
32.25,0.24814
32.367,0.24799
32.484,0.24784
32.602,0.24769
32.719,0.24754
32.836,0.24739
32.954,0.24724
33.071,0.24709
33.188,0.24694
33.305,0.24679
33.423,0.24664
33.54,0.24649
33.657,0.24634
33.774,0.24619
33.892,0.24604
34.009,0.24589
34.126,0.24574
34.244,0.24559
34.361,0.24544
34.478,0.24529
34.595,0.24514
34.713,0.245
34.83,0.24485
34.947,0.2447
35.064,0.24455
35.182,0.2444
35.299,0.24425
35.416,0.2441
35.534,0.24395
35.651,0.2438
35.768,0.24365
35.885,0.2435
36.003,0.24335
36.12,0.2432
36.237,0.24305
36.354,0.2429
36.472,0.24275
36.589,0.2426
36.706,0.24245
36.824,0.2423
36.941,0.24215
37.058,0.242
37.175,0.24185
37.293,0.2417
37.41,0.24155
37.527,0.2414
37.644,0.24125
37.762,0.24111
37.879,0.24096
37.996,0.24081
38.114,0.24066
38.231,0.24051
38.348,0.24036
38.465,0.24021
38.583,0.24006
38.7,0.23991
38.817,0.23976
38.934,0.23961
39.052,0.23946
39.169,0.23931
39.286,0.23916
39.404,0.23901
39.521,0.23886
39.638,0.23871
39.755,0.23856
39.873,0.23841
39.99,0.23826
40.107,0.23811
40.224,0.23796
40.342,0.23781
40.459,0.23766
40.576,0.23751
40.694,0.23736
40.811,0.23721
40.928,0.23707
41.045,0.23692
41.163,0.23677
41.28,0.23662
41.397,0.23647
41.514,0.23632
41.632,0.23617
41.749,0.23602
41.866,0.23587
41.984,0.23572
42.101,0.23557
42.218,0.23542
42.335,0.23527
42.453,0.23512
42.57,0.23497
42.687,0.23482
42.804,0.23467
42.922,0.23452
43.039,0.23437
43.156,0.23422
43.274,0.23407
43.391,0.23392
43.508,0.23377
43.625,0.23362
43.743,0.23347
43.86,0.23332
43.977,0.23318
44.094,0.23303
44.212,0.23288
44.329,0.23273
44.446,0.23258
44.564,0.23243
44.681,0.23228
44.798,0.23213
44.915,0.23198
45.033,0.23183
45.15,0.23168
45.267,0.23153
45.384,0.23138
45.502,0.23123
45.619,0.23108
45.736,0.23093
45.854,0.23078
45.971,0.23063
46.088,0.23048
46.205,0.23033
46.323,0.23018
46.44,0.23003
46.557,0.22988
46.674,0.22973
46.792,0.22958
46.909,0.22943
47.026,0.22929
47.144,0.22914
47.261,0.22899
47.378,0.22884
47.495,0.22869
47.613,0.22854
47.73,0.22839
47.847,0.22824
47.964,0.22809
48.082,0.22794
48.199,0.22779
48.316,0.22764
48.434,0.22749
48.551,0.22734
48.668,0.22719
48.785,0.22704
48.903,0.22689
49.02,0.22674
49.137,0.22659
49.254,0.22644
49.372,0.22629
49.489,0.22614
49.606,0.22599
49.724,0.22584
49.841,0.22569
49.958,0.22554
50.075,0.2254
50.193,0.22525
50.31,0.2251
50.427,0.22495
50.544,0.2248
50.662,0.22465
50.779,0.2245
50.896,0.22435
51.014,0.2242
51.131,0.22405
51.248,0.2239
51.365,0.22375
51.483,0.2236
51.6,0.22345
51.717,0.2233
51.834,0.22315
51.952,0.223
52.069,0.22285
52.186,0.2227
52.304,0.22255
52.421,0.2224
52.538,0.22225
52.655,0.2221
52.773,0.22195
52.89,0.2218
53.007,0.22165
53.124,0.22151
53.242,0.22136
53.359,0.22121
53.476,0.22106
53.594,0.22091
53.711,0.22076
53.828,0.22061
53.945,0.22046
54.063,0.22031
54.18,0.22016
54.297,0.22001
54.414,0.21986
54.532,0.21971
54.649,0.21956
54.766,0.21941
54.884,0.21926
55.001,0.21911
55.118,0.21896
55.235,0.21881
55.353,0.21866
55.47,0.21851
55.587,0.21836
55.704,0.21821
55.822,0.21806
55.939,0.21791
56.056,0.21776
56.174,0.21762
56.291,0.21747
56.408,0.21732
56.525,0.21717
56.643,0.21702
56.76,0.21687
56.877,0.21672
56.994,0.21657
57.112,0.21642
57.229,0.21627
57.346,0.21612
57.464,0.21597
57.581,0.21582
57.698,0.21567
57.815,0.21552
57.933,0.21537
58.05,0.21522
58.167,0.21507
58.284,0.21492
58.402,0.21477
58.519,0.21462
58.636,0.21447
58.753,0.21432
58.871,0.21417
58.988,0.21402
59.105,0.21387
59.223,0.21373
59.34,0.21358
59.457,0.21343
59.574,0.21328
59.692,0.21313
59.809,0.21298
59.926,0.21283
60.043,0.21268
60.161,0.21253
60.278,0.21238
60.395,0.21223
60.513,0.21208
60.63,0.21193
60.747,0.21178
60.864,0.21163
60.982,0.21148
61.099,0.21133
61.216,0.21118
61.333,0.21103
61.451,0.21088
61.568,0.21073
61.685,0.21058
61.803,0.21043
61.92,0.21028
62.037,0.21013
62.154,0.20998
62.272,0.20984
62.389,0.20969
62.506,0.20954
62.623,0.20939
62.741,0.20924
62.858,0.20909
62.975,0.20894
63.093,0.20879
63.21,0.20864
63.327,0.20849
63.444,0.20834
63.562,0.20819
63.679,0.20804
63.796,0.20789
63.913,0.20774
64.031,0.20759
64.148,0.20744
64.265,0.20729
64.383,0.20714
64.5,0.20699
64.617,0.20684
64.734,0.20669
64.852,0.20654
64.969,0.20639
65.086,0.20624
65.203,0.20609
65.321,0.20595
65.438,0.2058
65.555,0.20565
65.673,0.2055
65.79,0.20535
65.907,0.2052
66.024,0.20505
66.142,0.2049
66.259,0.20475
66.376,0.2046
66.493,0.20445
66.611,0.2043
66.728,0.20415
66.845,0.204
66.963,0.20385
67.08,0.2037
67.197,0.20355
67.314,0.2034
67.432,0.20325
67.549,0.2031
67.666,0.20295
67.783,0.2028
67.901,0.20265
68.018,0.2025
68.135,0.20235
68.253,0.2022
68.37,0.20206
68.487,0.20191
68.604,0.20176
68.722,0.20161
68.839,0.20146
68.956,0.20131
69.073,0.20116
69.191,0.20101
69.308,0.20086
69.425,0.20071
69.543,0.20056
69.66,0.20041
69.777,0.20026
69.894,0.20011
70.012,0.19996
70.129,0.19981
70.246,0.19967
70.363,0.19954
70.481,0.1994
70.598,0.19927
70.715,0.19914
70.833,0.19901
70.95,0.19888
71.067,0.19875
71.184,0.19861
71.302,0.19848
71.419,0.19835
71.536,0.19822
71.653,0.19809
71.771,0.19795
71.888,0.19782
72.005,0.19769
72.123,0.19756
72.24,0.19743
72.357,0.1973
72.474,0.19716
72.592,0.19703
72.709,0.1969
72.826,0.19677
72.943,0.19664
73.061,0.19651
73.178,0.19637
73.295,0.19624
73.413,0.19611
73.53,0.19598
73.647,0.19585
73.764,0.19571
73.882,0.19558
73.999,0.19545
74.116,0.19532
74.233,0.19519
74.351,0.19506
74.468,0.19492
74.585,0.19479
74.703,0.19466
74.82,0.19453
74.937,0.1944
75.054,0.19426
75.172,0.19413
75.289,0.194
75.406,0.19387
75.523,0.19374
75.641,0.19361
75.758,0.19347
75.875,0.19334
75.993,0.19321
76.11,0.19308
76.227,0.19295
76.344,0.19281
76.462,0.19268
76.579,0.19255
76.696,0.19242
76.813,0.19229
76.931,0.19216
77.048,0.19202
77.165,0.19189
77.283,0.19176
77.4,0.19163
77.517,0.1915
77.634,0.19136
77.752,0.19123
77.869,0.1911
77.986,0.19097
78.103,0.19084
78.221,0.19071
78.338,0.19057
78.455,0.19044
78.573,0.19031
78.69,0.19018
78.807,0.19005
78.924,0.18991
79.042,0.18978
79.159,0.18965
79.276,0.18952
79.393,0.18939
79.511,0.18926
79.628,0.18912
79.745,0.18899
79.863,0.18886
79.98,0.18873
80.097,0.1886
80.214,0.18847
80.332,0.18833
80.449,0.1882
80.566,0.18807
80.683,0.18794
80.801,0.18781
80.918,0.18767
81.035,0.18754
81.153,0.18741
81.27,0.18728
81.387,0.18715
81.504,0.18702
81.622,0.18688
81.739,0.18675
81.856,0.18662
81.973,0.18649
82.091,0.18636
82.208,0.18622
82.325,0.18609
82.443,0.18596
82.56,0.18583
82.677,0.1857
82.794,0.18557
82.912,0.18543
83.029,0.1853
83.146,0.18517
83.263,0.18504
83.381,0.18491
83.498,0.18477
83.615,0.18464
83.733,0.18451
83.85,0.18438
83.967,0.18425
84.084,0.18412
84.202,0.18398
84.319,0.18385
84.436,0.18372
84.553,0.18359
84.671,0.18346
84.788,0.18332
84.905,0.18319
85.023,0.18306
85.14,0.18293
85.257,0.1828
85.374,0.18267
85.492,0.18253
85.609,0.1824
85.726,0.18227
85.843,0.18214
85.961,0.18201
86.078,0.18187
86.195,0.18174
86.313,0.18161
86.43,0.18148
86.547,0.18135
86.664,0.18122
86.782,0.18108
86.899,0.18095
87.016,0.18082
87.133,0.18069
87.251,0.18056
87.368,0.18043
87.485,0.18029
87.603,0.18016
87.72,0.18003
87.837,0.1799
87.954,0.17977
88.072,0.17963
88.189,0.1795
88.306,0.17937
88.423,0.17924
88.541,0.17911
88.658,0.17898
88.775,0.17884
88.893,0.17871
89.01,0.17858
89.127,0.17845
89.244,0.17832
89.362,0.17818
89.479,0.17805
89.596,0.17792
89.713,0.17779
89.831,0.17766
89.948,0.17753
90.065,0.17739
90.183,0.17726
90.3,0.17713
90.417,0.177
90.534,0.17687
90.652,0.17673
90.769,0.1766
90.886,0.17647
91.003,0.17634
91.121,0.17621
91.238,0.17608
91.355,0.17594
91.473,0.17581
91.59,0.17568
91.707,0.17555
91.824,0.17542
91.942,0.17528
92.059,0.17515
92.176,0.17502
92.293,0.17489
92.411,0.17476
92.528,0.17463
92.645,0.17449
92.763,0.17436
92.88,0.17423
92.997,0.1741
93.114,0.17397
93.232,0.17383
93.349,0.1737
93.466,0.17357
93.583,0.17344
93.701,0.17331
93.818,0.17318
93.935,0.17304
94.053,0.17291
94.17,0.17278
94.287,0.17265
94.404,0.17252
94.522,0.17239
94.639,0.17225
94.756,0.17212
94.873,0.17199
94.991,0.17186
95.108,0.17173
95.225,0.17159
95.343,0.17146
95.46,0.17133
95.577,0.1712
95.694,0.17107
95.812,0.17094
95.929,0.1708
96.046,0.17067
96.163,0.17054
96.281,0.17041
96.398,0.17028
96.515,0.17014
96.633,0.17001
96.75,0.16988
96.867,0.16975
96.984,0.16962
97.102,0.16949
97.219,0.16935
97.336,0.16922
97.453,0.16909
97.571,0.16896
97.688,0.16883
97.805,0.16869
97.922,0.16856
98.04,0.16843
98.157,0.1683
98.274,0.16817
98.392,0.16804
98.509,0.1679
98.626,0.16777
98.743,0.16764
98.861,0.16751
98.978,0.16738
99.095,0.16724
99.212,0.16711
99.33,0.16698
99.447,0.16685
99.564,0.16672
99.682,0.16659
99.799,0.16645
99.916,0.16632
100.03,0.16619
100.15,0.16606
100.27,0.16593
100.39,0.1658
100.5,0.16566
100.62,0.16553
100.74,0.1654
100.85,0.16527
100.97,0.16514
101.09,0.165
101.21,0.16487
101.32,0.16474
101.44,0.16461
101.56,0.16448
101.68,0.16435
101.79,0.16421
101.91,0.16408
102.03,0.16395
102.14,0.16382
102.26,0.16369
102.38,0.16355
102.5,0.16342
102.61,0.16329
102.73,0.16316
102.85,0.16303
102.97,0.1629
103.08,0.16276
103.2,0.16263
103.32,0.1625
103.43,0.16237
103.55,0.16224
103.67,0.1621
103.79,0.16197
103.9,0.16184
104.02,0.16171
104.14,0.16158
104.26,0.16145
104.37,0.16131
104.49,0.16118
104.61,0.16105
104.72,0.16092
104.84,0.16079
104.96,0.16065
105.08,0.16052
105.19,0.16039
105.31,0.16026
105.43,0.16013
105.55,0.16
105.66,0.15986
105.78,0.15973
105.9,0.1596
106.01,0.15947
106.13,0.15934
106.25,0.1592
106.37,0.15907
106.48,0.15894
106.6,0.15881
106.72,0.15868
106.84,0.15855
106.95,0.15841
107.07,0.15828
107.19,0.15815
107.3,0.15802
107.42,0.15789
107.54,0.15776
107.66,0.15762
107.77,0.15749
107.89,0.15736
108.01,0.15723
108.13,0.1571
108.24,0.15696
108.36,0.15683
108.48,0.1567
108.59,0.15657
108.71,0.15644
108.83,0.15631
108.95,0.15617
109.06,0.15604
109.18,0.15591
109.3,0.15578
109.42,0.15565
109.53,0.15551
109.65,0.15538
109.77,0.15525
109.88,0.15512
110,0.15499
110.12,0.15486
110.24,0.15472
110.35,0.15459
110.47,0.15446
110.59,0.15433
110.71,0.1542
110.82,0.15406
110.94,0.15393
111.06,0.1538
111.17,0.15367
111.29,0.15354
111.41,0.15341
111.53,0.15327
111.64,0.15314
111.76,0.15301
111.88,0.15288
112,0.15275
112.11,0.15261
112.23,0.15248
112.35,0.15235
112.46,0.15222
112.58,0.15209
112.7,0.15196
112.82,0.15182
112.93,0.15169
113.05,0.15156
113.17,0.15143
113.29,0.1513
113.4,0.15116
113.52,0.15103
113.64,0.1509
113.75,0.15077
113.87,0.15064
113.99,0.15051
114.11,0.15037
114.22,0.15024
114.34,0.15011
114.46,0.14998
114.58,0.14985
114.69,0.14972
114.81,0.14958
114.93,0.14945
115.04,0.14932
115.16,0.14919
115.28,0.14906
115.4,0.14892
115.51,0.14879
115.63,0.14866
115.75,0.14853
115.87,0.1484
115.98,0.14827
116.1,0.14813
116.22,0.148
116.33,0.14787
116.45,0.14774
116.57,0.14761
116.69,0.14747
116.8,0.14734
116.92,0.14721
117.04,0.14708
117.16,0.14695
117.27,0.14695


==> img/Data/viperLines/test/perfImprovLine-Heartwall-NSGA.csv <==
0,0
0.11727,0
0.23454,0
0.35182,0
0.46909,0
0.58636,0
0.70363,0
0.82091,0
0.93818,0
1.0555,0
1.1727,0
1.29,0
1.4073,0
1.5245,0
1.6418,0
1.7591,0
1.8764,0
1.9936,0
2.1109,0
2.2282,0
2.3454,0
2.4627,0
2.58,0
2.6973,0
2.8145,0
2.9318,0
3.0491,0
3.1664,0
3.2836,0
3.4009,0
3.5182,0
3.6354,0
3.7527,0
3.87,0
3.9873,0
4.1045,0
4.2218,0
4.3391,0
4.4564,0
4.5736,0
4.6909,0
4.8082,0
4.9254,0
5.0427,0
5.16,0
5.2773,0
5.3945,0
5.5118,0
5.6291,0
5.7464,0
5.8636,0
5.9809,0
6.0982,0
6.2154,0
6.3327,0
6.45,0
6.5673,0
6.6845,0
6.8018,0
6.9191,0
7.0363,0
7.1536,0
7.2709,0
7.3882,0
7.5054,0
7.6227,0
7.74,0
7.8573,0
7.9745,0
8.0918,0
8.2091,0
8.3263,0
8.4436,0
8.5609,0
8.6782,0
8.7954,0
8.9127,0
9.03,0
9.1473,0
9.2645,0
9.3818,0
9.4991,0
9.6163,0
9.7336,0
9.8509,0
9.9682,0
10.085,0
10.203,0
10.32,0
10.437,0
10.555,0
10.672,0
10.789,0
10.906,0
11.024,0
11.141,0
11.258,0
11.375,0
11.493,0
11.61,0
11.727,0
11.845,0
11.962,0
12.079,0
12.196,0
12.314,0
12.431,0
12.548,0
12.665,0
12.783,0
12.9,0
13.017,0
13.135,0
13.252,0
13.369,0
13.486,0
13.604,0
13.721,0
13.838,0
13.955,0
14.073,0
14.19,0
14.307,0
14.425,0
14.542,0
14.659,0
14.776,0
14.894,0
15.011,0
15.128,0
15.245,0
15.363,0
15.48,0
15.597,0
15.715,0
15.832,0
15.949,0
16.066,0
16.184,0
16.301,0
16.418,0
16.535,0
16.653,0
16.77,0
16.887,0
17.005,0
17.122,0
17.239,0
17.356,0
17.474,0
17.591,0
17.708,0
17.825,0
17.943,0
18.06,0
18.177,0
18.295,0
18.412,0
18.529,0
18.646,0
18.764,0
18.881,0
18.998,0
19.115,0
19.233,0
19.35,0
19.467,0
19.584,0
19.702,0
19.819,0
19.936,0
20.054,0
20.171,0
20.288,0
20.405,0
20.523,0
20.64,0
20.757,0
20.874,0
20.992,0
21.109,0
21.226,0
21.344,0
21.461,0
21.578,0
21.695,0
21.813,0
21.93,0
22.047,0
22.164,0
22.282,0
22.399,0
22.516,0
22.634,0
22.751,0
22.868,0
22.985,0
23.103,0
23.22,0
23.337,0
23.454,0
23.572,0
23.689,0
23.806,0
23.924,0
24.041,0
24.158,0
24.275,0
24.393,0
24.51,0
24.627,0
24.744,0
24.862,0
24.979,0
25.096,0
25.214,0
25.331,0
25.448,0
25.565,0
25.683,0
25.8,0
25.917,0
26.034,0
26.152,0
26.269,0
26.386,0
26.504,0
26.621,0
26.738,0
26.855,0
26.973,0
27.09,0
27.207,0
27.324,0
27.442,0
27.559,0
27.676,0
27.794,0
27.911,0
28.028,0
28.145,0
28.263,0
28.38,0
28.497,0
28.614,0
28.732,0
28.849,0
28.966,0
29.084,0
29.201,0
29.318,0
29.435,0
29.553,0
29.67,0
29.787,0
29.904,0
30.022,0
30.139,0
30.256,0
30.374,0
30.491,0
30.608,0
30.725,0
30.843,0
30.96,0
31.077,0
31.194,0
31.312,0
31.429,0
31.546,0
31.664,0
31.781,0
31.898,0
32.015,0
32.133,0
32.25,0
32.367,0
32.484,0
32.602,0
32.719,0
32.836,0
32.954,0
33.071,0
33.188,0
33.305,0
33.423,0
33.54,0
33.657,0
33.774,0
33.892,0
34.009,0
34.126,0
34.244,0
34.361,0
34.478,0
34.595,0
34.713,0
34.83,0
34.947,0
35.064,0
35.182,0
35.299,0
35.416,0
35.534,0
35.651,0
35.768,0
35.885,0
36.003,0
36.12,0
36.237,0
36.354,0
36.472,0
36.589,0
36.706,0
36.824,0
36.941,0
37.058,0
37.175,0
37.293,0
37.41,0
37.527,0
37.644,0
37.762,0
37.879,0
37.996,0
38.114,0
38.231,0
38.348,0
38.465,0
38.583,0
38.7,0
38.817,0
38.934,0
39.052,0
39.169,0
39.286,0
39.404,0
39.521,0
39.638,0
39.755,0
39.873,0
39.99,0
40.107,0
40.224,0
40.342,0
40.459,0
40.576,0
40.694,0
40.811,0
40.928,0
41.045,0
41.163,0
41.28,0
41.397,0
41.514,0
41.632,0
41.749,0
41.866,0
41.984,0
42.101,0
42.218,0
42.335,0
42.453,0
42.57,0
42.687,0
42.804,0
42.922,0
43.039,0
43.156,0
43.274,0
43.391,0
43.508,0
43.625,0
43.743,0
43.86,0
43.977,0
44.094,0
44.212,0
44.329,0
44.446,0
44.564,0
44.681,0
44.798,0
44.915,0
45.033,0
45.15,0
45.267,0
45.384,0
45.502,0
45.619,0
45.736,0
45.854,0
45.971,0
46.088,0
46.205,0
46.323,0
46.44,0
46.557,0
46.674,0
46.792,0
46.909,0
47.026,0
47.144,0
47.261,0
47.378,0
47.495,0
47.613,0
47.73,0
47.847,0
47.964,0
48.082,0
48.199,0
48.316,0
48.434,0
48.551,0
48.668,0
48.785,0
48.903,0
49.02,0
49.137,0
49.254,0
49.372,0
49.489,0
49.606,0
49.724,0
49.841,0
49.958,0
50.075,0
50.193,0
50.31,0
50.427,0
50.544,0
50.662,0
50.779,0
50.896,0
51.014,0
51.131,0
51.248,0
51.365,0
51.483,0
51.6,0
51.717,0
51.834,0
51.952,0
52.069,0
52.186,0
52.304,0
52.421,0
52.538,0
52.655,0
52.773,0
52.89,0
53.007,0
53.124,0
53.242,0
53.359,0
53.476,0
53.594,0
53.711,0
53.828,0
53.945,0
54.063,0
54.18,0
54.297,0
54.414,0
54.532,0
54.649,0
54.766,0
54.884,0
55.001,0
55.118,0
55.235,0
55.353,0
55.47,0
55.587,0
55.704,0
55.822,0
55.939,0
56.056,0
56.174,0
56.291,0
56.408,0
56.525,0
56.643,0
56.76,0
56.877,0
56.994,0
57.112,0
57.229,0
57.346,0
57.464,0
57.581,0
57.698,0
57.815,0
57.933,0
58.05,0
58.167,0
58.284,0
58.402,0
58.519,0
58.636,0
58.753,0
58.871,0
58.988,0
59.105,0
59.223,0
59.34,0
59.457,0
59.574,0
59.692,0
59.809,0
59.926,0
60.043,0
60.161,0
60.278,0
60.395,0
60.513,0
60.63,0
60.747,0
60.864,0
60.982,0
61.099,0
61.216,0
61.333,0
61.451,0
61.568,0
61.685,0
61.803,0
61.92,0
62.037,0
62.154,0
62.272,0
62.389,0
62.506,0
62.623,0
62.741,0
62.858,0
62.975,0
63.093,0
63.21,0
63.327,0
63.444,0
63.562,0
63.679,0
63.796,0
63.913,0
64.031,0
64.148,0
64.265,0
64.383,0
64.5,0
64.617,0
64.734,0
64.852,0
64.969,0
65.086,0
65.203,0
65.321,0
65.438,0
65.555,0
65.673,0
65.79,0
65.907,0
66.024,0
66.142,0
66.259,0
66.376,0
66.493,0
66.611,0
66.728,0
66.845,0
66.963,0
67.08,0
67.197,0
67.314,0
67.432,0
67.549,0
67.666,0
67.783,0
67.901,0
68.018,0
68.135,0
68.253,0
68.37,0
68.487,0
68.604,0
68.722,0
68.839,0
68.956,0
69.073,0
69.191,0
69.308,0
69.425,0
69.543,0
69.66,0
69.777,0
69.894,0
70.012,0
70.129,0
70.246,0
70.363,0
70.481,0
70.598,0
70.715,0
70.833,0
70.95,0
71.067,0
71.184,0
71.302,0
71.419,0
71.536,0
71.653,0
71.771,0
71.888,0
72.005,0
72.123,0
72.24,0
72.357,0
72.474,0
72.592,0
72.709,0
72.826,0
72.943,0
73.061,0
73.178,0
73.295,0
73.413,0
73.53,0
73.647,0
73.764,0
73.882,0
73.999,0
74.116,0
74.233,0
74.351,0
74.468,0
74.585,0
74.703,0
74.82,0
74.937,0
75.054,0
75.172,0
75.289,0
75.406,0
75.523,0
75.641,0
75.758,0
75.875,0
75.993,0
76.11,0
76.227,0
76.344,0
76.462,0
76.579,0
76.696,0
76.813,0
76.931,0
77.048,0
77.165,0
77.283,0
77.4,0
77.517,0
77.634,0
77.752,0
77.869,0
77.986,0
78.103,0
78.221,0
78.338,0
78.455,0
78.573,0
78.69,0
78.807,0
78.924,0
79.042,0
79.159,0
79.276,0
79.393,0
79.511,0
79.628,0
79.745,0
79.863,0
79.98,0
80.097,0
80.214,0
80.332,0
80.449,0
80.566,0
80.683,0
80.801,0
80.918,0
81.035,0
81.153,0
81.27,0
81.387,0
81.504,0
81.622,0
81.739,0
81.856,0
81.973,0
82.091,0
82.208,0
82.325,0
82.443,0
82.56,0
82.677,0
82.794,0
82.912,0
83.029,0
83.146,0
83.263,0
83.381,0
83.498,0
83.615,0
83.733,0
83.85,0
83.967,0
84.084,0
84.202,0
84.319,0
84.436,0
84.553,0
84.671,0
84.788,0
84.905,0
85.023,0
85.14,0
85.257,0
85.374,0
85.492,0
85.609,0
85.726,0
85.843,0
85.961,0
86.078,0
86.195,0
86.313,0
86.43,0
86.547,0
86.664,0
86.782,0
86.899,0
87.016,0
87.133,0
87.251,0
87.368,0
87.485,0
87.603,0
87.72,0
87.837,0
87.954,0
88.072,0
88.189,0
88.306,0
88.423,0
88.541,0
88.658,0
88.775,0
88.893,0
89.01,0
89.127,0
89.244,0
89.362,0
89.479,0
89.596,0
89.713,0
89.831,0
89.948,0
90.065,0
90.183,0
90.3,0
90.417,0
90.534,0
90.652,0
90.769,0
90.886,0
91.003,0
91.121,0
91.238,0
91.355,0
91.473,0
91.59,0
91.707,0
91.824,0
91.942,0
92.059,0
92.176,0
92.293,0
92.411,0
92.528,0
92.645,0
92.763,0
92.88,0
92.997,0
93.114,0
93.232,0
93.349,0
93.466,0
93.583,0
93.701,0
93.818,0
93.935,0
94.053,0
94.17,0
94.287,0
94.404,0
94.522,0
94.639,0
94.756,0
94.873,0
94.991,0
95.108,0
95.225,0
95.343,0
95.46,0
95.577,0
95.694,0
95.812,0
95.929,0
96.046,0
96.163,0
96.281,0
96.398,0
96.515,0
96.633,0
96.75,0
96.867,0
96.984,0
97.102,0
97.219,0
97.336,0
97.453,0
97.571,0
97.688,0
97.805,0
97.922,0
98.04,0
98.157,0
98.274,0
98.392,0
98.509,0
98.626,0
98.743,0
98.861,0
98.978,0
99.095,0
99.212,0
99.33,0
99.447,0
99.564,0
99.682,0
99.799,0
99.916,0
100.03,0
100.15,0
100.27,0
100.39,0
100.5,0
100.62,0
100.74,0
100.85,0
100.97,0
101.09,0
101.21,0
101.32,0
101.44,0
101.56,0
101.68,0
101.79,0
101.91,0
102.03,0
102.14,0
102.26,0
102.38,0
102.5,0
102.61,0
102.73,0
102.85,0
102.97,0
103.08,0
103.2,0
103.32,0
103.43,0
103.55,0
103.67,0
103.79,0
103.9,0
104.02,0
104.14,0
104.26,0
104.37,0
104.49,0
104.61,0
104.72,0
104.84,0
104.96,0
105.08,0
105.19,0
105.31,0
105.43,0
105.55,0
105.66,0
105.78,0
105.9,0
106.01,0
106.13,0
106.25,0
106.37,0
106.48,0
106.6,0
106.72,0
106.84,0
106.95,0
107.07,0
107.19,0
107.3,0
107.42,0
107.54,0
107.66,0
107.77,0
107.89,0
108.01,0
108.13,0
108.24,0
108.36,0
108.48,0
108.59,0
108.71,0
108.83,0
108.95,0
109.06,0
109.18,0
109.3,0
109.42,0
109.53,0
109.65,0
109.77,0
109.88,0
110,0
110.12,0
110.24,0
110.35,0
110.47,0
110.59,0
110.71,0
110.82,0
110.94,0
111.06,0
111.17,0
111.29,0
111.41,0
111.53,0
111.64,0
111.76,0
111.88,0
112,0
112.11,0
112.23,0
112.35,0
112.46,0
112.58,0
112.7,0
112.82,0
112.93,0
113.05,0
113.17,0
113.29,0
113.4,0
113.52,0
113.64,0
113.75,0
113.87,0
113.99,0
114.11,0
114.22,0
114.34,0
114.46,0
114.58,0
114.69,0
114.81,0
114.93,0
115.04,0
115.16,0
115.28,0
115.4,0
115.51,0
115.63,0
115.75,0
115.87,0
115.98,0
116.1,0
116.22,0
116.33,0
116.45,0
116.57,0
116.69,0
116.8,0
116.92,0
117.04,0
117.16,0
117.27,0


==> img/Data/viperLines/test/perfImprovLine-Kmeans-BOA-0.csv <==
0,0.036683
0.0050979,0.036913
0.010196,0.037143
0.015294,0.037373
0.020392,0.037603
0.025489,0.037834
0.030587,0.038065
0.035685,0.038297
0.040783,0.038529
0.045881,0.038762
0.050979,0.038994
0.056077,0.039228
0.061175,0.039461
0.066273,0.039695
0.071371,0.03993
0.076468,0.040164
0.081566,0.040399
0.086664,0.040635
0.091762,0.040871
0.09686,0.041107
0.10196,0.041344
0.10706,0.041581
0.11215,0.041818
0.11725,0.042056
0.12235,0.042294
0.12745,0.042533
0.13255,0.042772
0.13764,0.043012
0.14274,0.043251
0.14784,0.043492
0.15294,0.043732
0.15803,0.043973
0.16313,0.044215
0.16823,0.044457
0.17333,0.044699
0.17843,0.044941
0.18352,0.045184
0.18862,0.045428
0.19372,0.045672
0.19882,0.045916
0.20392,0.046161
0.20901,0.046406
0.21411,0.046651
0.21921,0.046897
0.22431,0.047144
0.22941,0.04739
0.2345,0.047638
0.2396,0.047885
0.2447,0.048133
0.2498,0.048382
0.25489,0.04863
0.25999,0.04888
0.26509,0.049129
0.27019,0.049379
0.27529,0.04963
0.28038,0.049881
0.28548,0.050132
0.29058,0.050384
0.29568,0.050636
0.30078,0.050889
0.30587,0.051142
0.31097,0.051396
0.31607,0.05165
0.32117,0.051904
0.32627,0.052159
0.33136,0.052414
0.33646,0.05267
0.34156,0.052926
0.34666,0.053183
0.35175,0.05344
0.35685,0.053697
0.36195,0.053955
0.36705,0.054213
0.37215,0.054472
0.37724,0.054731
0.38234,0.054991
0.38744,0.055251
0.39254,0.055512
0.39764,0.055773
0.40273,0.056035
0.40783,0.056296
0.41293,0.056559
0.41803,0.056822
0.42313,0.057085
0.42822,0.057349
0.43332,0.057613
0.43842,0.057878
0.44352,0.058143
0.44861,0.058409
0.45371,0.058675
0.45881,0.058941
0.46391,0.059208
0.46901,0.059476
0.4741,0.059744
0.4792,0.060012
0.4843,0.060281
0.4894,0.060551
0.4945,0.060821
0.49959,0.061091
0.50469,0.061362
0.50979,0.061633
0.51489,0.061905
0.51999,0.062177
0.52508,0.06245
0.53018,0.062723
0.53528,0.062997
0.54038,0.063271
0.54547,0.063546
0.55057,0.063821
0.55567,0.064096
0.56077,0.064373
0.56587,0.064649
0.57096,0.064926
0.57606,0.065204
0.58116,0.065482
0.58626,0.065761
0.59136,0.06604
0.59645,0.06632
0.60155,0.0666
0.60665,0.06688
0.61175,0.067162
0.61685,0.067443
0.62194,0.067725
0.62704,0.068008
0.63214,0.068291
0.63724,0.068575
0.64234,0.068859
0.64743,0.069144
0.65253,0.069429
0.65763,0.069715
0.66273,0.070001
0.66782,0.070288
0.67292,0.070575
0.67802,0.070863
0.68312,0.071151
0.68822,0.07144
0.69331,0.07173
0.69841,0.07202
0.70351,0.07231
0.70861,0.072601
0.71371,0.072893
0.7188,0.073185
0.7239,0.073477
0.729,0.07377
0.7341,0.074064
0.7392,0.074358
0.74429,0.074653
0.74939,0.074948
0.75449,0.075244
0.75959,0.075541
0.76468,0.075838
0.76978,0.076135
0.77488,0.076433
0.77998,0.076732
0.78508,0.077031
0.79017,0.077331
0.79527,0.077631
0.80037,0.077932
0.80547,0.078233
0.81057,0.078535
0.81566,0.078838
0.82076,0.079141
0.82586,0.079444
0.83096,0.079749
0.83606,0.080053
0.84115,0.080359
0.84625,0.080665
0.85135,0.080971
0.85645,0.081278
0.86154,0.081586
0.86664,0.081894
0.87174,0.082203
0.87684,0.082512
0.88194,0.082822
0.88703,0.083133
0.89213,0.083444
0.89723,0.083756
0.90233,0.084068
0.90743,0.084381
0.91252,0.084695
0.91762,0.085009
0.92272,0.085323
0.92782,0.085639
0.93292,0.085955
0.93801,0.086271
0.94311,0.086588
0.94821,0.086906
0.95331,0.087224
0.9584,0.087543
0.9635,0.087863
0.9686,0.088183
0.9737,0.088504
0.9788,0.088825
0.98389,0.089147
0.98899,0.08947
0.99409,0.089793
0.99919,0.090117
1.0043,0.090442
1.0094,0.090767
1.0145,0.091093
1.0196,0.091419
1.0247,0.091746
1.0298,0.092074
1.0349,0.092402
1.04,0.092731
1.0451,0.093061
1.0502,0.093391
1.0553,0.093722
1.0604,0.094053
1.0655,0.094385
1.0706,0.094718
1.0757,0.095052
1.0808,0.095386
1.0859,0.095721
1.0909,0.096056
1.096,0.096392
1.1011,0.096729
1.1062,0.097066
1.1113,0.097404
1.1164,0.097743
1.1215,0.098083
1.1266,0.098423
1.1317,0.098764
1.1368,0.099105
1.1419,0.099447
1.147,0.09979
1.1521,0.10013
1.1572,0.10048
1.1623,0.10082
1.1674,0.10117
1.1725,0.10151
1.1776,0.10186
1.1827,0.10221
1.1878,0.10256
1.1929,0.10291
1.198,0.10326
1.2031,0.10361
1.2082,0.10396
1.2133,0.10431
1.2184,0.10466
1.2235,0.10502
1.2286,0.10537
1.2337,0.10572
1.2388,0.10608
1.2439,0.10644
1.249,0.10679
1.2541,0.10715
1.2592,0.10751
1.2643,0.10787
1.2694,0.10823
1.2745,0.10859
1.2796,0.10895
1.2847,0.10931
1.2898,0.10967
1.2949,0.11004
1.3,0.1104
1.3051,0.11077
1.3102,0.11113
1.3153,0.1115
1.3204,0.11187
1.3255,0.11223
1.3306,0.1126
1.3356,0.11297
1.3407,0.11334
1.3458,0.11371
1.3509,0.11408
1.356,0.11446
1.3611,0.11483
1.3662,0.1152
1.3713,0.11558
1.3764,0.11595
1.3815,0.11633
1.3866,0.11671
1.3917,0.11709
1.3968,0.11746
1.4019,0.11784
1.407,0.11822
1.4121,0.11861
1.4172,0.11899
1.4223,0.11937
1.4274,0.11975
1.4325,0.12014
1.4376,0.12052
1.4427,0.12091
1.4478,0.1213
1.4529,0.12168
1.458,0.12207
1.4631,0.12246
1.4682,0.12285
1.4733,0.12324
1.4784,0.12363
1.4835,0.12403
1.4886,0.12442
1.4937,0.12481
1.4988,0.12521
1.5039,0.12561
1.509,0.126
1.5141,0.1264
1.5192,0.1268
1.5243,0.1272
1.5294,0.1276
1.5345,0.128
1.5396,0.1284
1.5447,0.1288
1.5498,0.12921
1.5549,0.12961
1.56,0.13002
1.5651,0.13042
1.5702,0.13083
1.5753,0.13124
1.5803,0.13165
1.5854,0.13206
1.5905,0.13247
1.5956,0.13288
1.6007,0.13329
1.6058,0.13371
1.6109,0.13412
1.616,0.13454
1.6211,0.13495
1.6262,0.13537
1.6313,0.13579
1.6364,0.13621
1.6415,0.13662
1.6466,0.13705
1.6517,0.13747
1.6568,0.13789
1.6619,0.13831
1.667,0.13874
1.6721,0.13916
1.6772,0.13959
1.6823,0.14002
1.6874,0.14044
1.6925,0.14087
1.6976,0.1413
1.7027,0.14174
1.7078,0.14217
1.7129,0.1426
1.718,0.14303
1.7231,0.14347
1.7282,0.1439
1.7333,0.14434
1.7384,0.14478
1.7435,0.14522
1.7486,0.14566
1.7537,0.1461
1.7588,0.14654
1.7639,0.14698
1.769,0.14743
1.7741,0.14787
1.7792,0.14832
1.7843,0.14876
1.7894,0.14921
1.7945,0.14966
1.7996,0.15011
1.8047,0.15056
1.8098,0.15101
1.8149,0.15147
1.8199,0.15192
1.825,0.15238
1.8301,0.15283
1.8352,0.15329
1.8403,0.15375
1.8454,0.15421
1.8505,0.15467
1.8556,0.15513
1.8607,0.15559
1.8658,0.15605
1.8709,0.15652
1.876,0.15698
1.8811,0.15745
1.8862,0.15792
1.8913,0.15839
1.8964,0.15886
1.9015,0.15933
1.9066,0.1598
1.9117,0.16027
1.9168,0.16075
1.9219,0.16122
1.927,0.1617
1.9321,0.16218
1.9372,0.16266
1.9423,0.16314
1.9474,0.16362
1.9525,0.1641
1.9576,0.16458
1.9627,0.16507
1.9678,0.16555
1.9729,0.16604
1.978,0.16653
1.9831,0.16702
1.9882,0.16751
1.9933,0.168
1.9984,0.16849
2.0035,0.16899
2.0086,0.16948
2.0137,0.16998
2.0188,0.17048
2.0239,0.17097
2.029,0.17147
2.0341,0.17197
2.0392,0.17248
2.0443,0.17298
2.0494,0.17348
2.0545,0.17399
2.0596,0.1745
2.0646,0.17501
2.0697,0.17551
2.0748,0.17603
2.0799,0.17654
2.085,0.17705
2.0901,0.17757
2.0952,0.17808
2.1003,0.1786
2.1054,0.17912
2.1105,0.17964
2.1156,0.18016
2.1207,0.18068
2.1258,0.1812
2.1309,0.18173
2.136,0.18225
2.1411,0.18278
2.1462,0.18331
2.1513,0.18384
2.1564,0.18437
2.1615,0.1849
2.1666,0.18543
2.1717,0.18597
2.1768,0.18651
2.1819,0.18704
2.187,0.18758
2.1921,0.18812
2.1972,0.18866
2.2023,0.18921
2.2074,0.18975
2.2125,0.1903
2.2176,0.19085
2.2227,0.19139
2.2278,0.19194
2.2329,0.1925
2.238,0.19305
2.2431,0.1936
2.2482,0.19416
2.2533,0.19471
2.2584,0.19527
2.2635,0.19583
2.2686,0.19639
2.2737,0.19696
2.2788,0.19752
2.2839,0.19809
2.289,0.19865
2.2941,0.19922
2.2992,0.19979
2.3042,0.20036
2.3093,0.20093
2.3144,0.20151
2.3195,0.20208
2.3246,0.20266
2.3297,0.20324
2.3348,0.20382
2.3399,0.2044
2.345,0.20499
2.3501,0.20557
2.3552,0.20616
2.3603,0.20674
2.3654,0.20733
2.3705,0.20792
2.3756,0.20852
2.3807,0.20911
2.3858,0.20971
2.3909,0.2103
2.396,0.2109
2.4011,0.2115
2.4062,0.2121
2.4113,0.21271
2.4164,0.21331
2.4215,0.21392
2.4266,0.21453
2.4317,0.21514
2.4368,0.21575
2.4419,0.21636
2.447,0.21698
2.4521,0.21759
2.4572,0.21821
2.4623,0.21883
2.4674,0.21945
2.4725,0.22007
2.4776,0.2207
2.4827,0.22132
2.4878,0.22195
2.4929,0.22258
2.498,0.22321
2.5031,0.22385
2.5082,0.22448
2.5133,0.22512
2.5184,0.22575
2.5235,0.22639
2.5286,0.22704
2.5337,0.22768
2.5388,0.22832
2.5439,0.22897
2.5489,0.22962
2.554,0.23027
2.5591,0.23092
2.5642,0.23158
2.5693,0.23223
2.5744,0.23289
2.5795,0.23355
2.5846,0.23421
2.5897,0.23487
2.5948,0.23554
2.5999,0.23621
2.605,0.23687
2.6101,0.23754
2.6152,0.23822
2.6203,0.23889
2.6254,0.23957
2.6305,0.24025
2.6356,0.24092
2.6407,0.24161
2.6458,0.24229
2.6509,0.24298
2.656,0.24366
2.6611,0.24435
2.6662,0.24504
2.6713,0.24574
2.6764,0.24643
2.6815,0.24713
2.6866,0.24783
2.6917,0.24853
2.6968,0.24923
2.7019,0.24994
2.707,0.25065
2.7121,0.25136
2.7172,0.25207
2.7223,0.25278
2.7274,0.2535
2.7325,0.25421
2.7376,0.25493
2.7427,0.25565
2.7478,0.25638
2.7529,0.2571
2.758,0.25783
2.7631,0.25856
2.7682,0.25929
2.7733,0.26003
2.7784,0.26076
2.7835,0.2615
2.7885,0.26224
2.7936,0.26299
2.7987,0.26373
2.8038,0.26448
2.8089,0.26523
2.814,0.26598
2.8191,0.26673
2.8242,0.26749
2.8293,0.26825
2.8344,0.26901
2.8395,0.26977
2.8446,0.27054
2.8497,0.2713
2.8548,0.27207
2.8599,0.27284
2.865,0.27362
2.8701,0.2744
2.8752,0.27517
2.8803,0.27596
2.8854,0.27674
2.8905,0.27752
2.8956,0.27831
2.9007,0.2791
2.9058,0.2799
2.9109,0.28069
2.916,0.28149
2.9211,0.28229
2.9262,0.28309
2.9313,0.2839
2.9364,0.28471
2.9415,0.28552
2.9466,0.28633
2.9517,0.28714
2.9568,0.28796
2.9619,0.28878
2.967,0.2896
2.9721,0.29043
2.9772,0.29126
2.9823,0.29209
2.9874,0.29292
2.9925,0.29375
2.9976,0.29459
3.0027,0.29543
3.0078,0.29628
3.0129,0.29712
3.018,0.29797
3.0231,0.29882
3.0282,0.29967
3.0332,0.30053
3.0383,0.30139
3.0434,0.30225
3.0485,0.30312
3.0536,0.30398
3.0587,0.30485
3.0638,0.30573
3.0689,0.3066
3.074,0.30748
3.0791,0.30836
3.0842,0.30925
3.0893,0.31013
3.0944,0.31102
3.0995,0.31191
3.1046,0.31281
3.1097,0.31371
3.1148,0.31461
3.1199,0.31551
3.125,0.31642
3.1301,0.31733
3.1352,0.31824
3.1403,0.31916
3.1454,0.32008
3.1505,0.321
3.1556,0.32192
3.1607,0.32285
3.1658,0.32378
3.1709,0.32472
3.176,0.32565
3.1811,0.32659
3.1862,0.32754
3.1913,0.32848
3.1964,0.32943
3.2015,0.33038
3.2066,0.33134
3.2117,0.3323
3.2168,0.33326
3.2219,0.33423
3.227,0.3352
3.2321,0.33617
3.2372,0.33714
3.2423,0.33812
3.2474,0.3391
3.2525,0.34009
3.2576,0.34107
3.2627,0.34207
3.2678,0.34306
3.2728,0.34406
3.2779,0.34506
3.283,0.34607
3.2881,0.34707
3.2932,0.34809
3.2983,0.3491
3.3034,0.35012
3.3085,0.35114
3.3136,0.35217
3.3187,0.3532
3.3238,0.35423
3.3289,0.35527
3.334,0.35631
3.3391,0.35735
3.3442,0.3584
3.3493,0.35945
3.3544,0.3605
3.3595,0.36156
3.3646,0.36263
3.3697,0.36369
3.3748,0.36476
3.3799,0.36583
3.385,0.36691
3.3901,0.36799
3.3952,0.36908
3.4003,0.37016
3.4054,0.37126
3.4105,0.37235
3.4156,0.37345
3.4207,0.37456
3.4258,0.37567
3.4309,0.37678
3.436,0.37789
3.4411,0.37901
3.4462,0.38014
3.4513,0.38127
3.4564,0.3824
3.4615,0.38353
3.4666,0.38467
3.4717,0.38582
3.4768,0.38697
3.4819,0.38812
3.487,0.38928
3.4921,0.39044
3.4972,0.3916
3.5023,0.39277
3.5074,0.39395
3.5125,0.39513
3.5175,0.39631
3.5226,0.3975
3.5277,0.39869
3.5328,0.39988
3.5379,0.40108
3.543,0.40229
3.5481,0.4035
3.5532,0.40471
3.5583,0.40593
3.5634,0.40715
3.5685,0.40838
3.5736,0.40961
3.5787,0.41085
3.5838,0.41209
3.5889,0.41334
3.594,0.41459
3.5991,0.41585
3.6042,0.41711
3.6093,0.41837
3.6144,0.41964
3.6195,0.42092
3.6246,0.4222
3.6297,0.42348
3.6348,0.42477
3.6399,0.42607
3.645,0.42737
3.6501,0.42867
3.6552,0.42998
3.6603,0.4313
3.6654,0.43262
3.6705,0.43394
3.6756,0.43527
3.6807,0.43661
3.6858,0.43795
3.6909,0.4393
3.696,0.44065
3.7011,0.442
3.7062,0.44337
3.7113,0.44473
3.7164,0.44611
3.7215,0.44749
3.7266,0.44887
3.7317,0.45026
3.7368,0.45166
3.7419,0.45306
3.747,0.45446
3.7521,0.45588
3.7572,0.45729
3.7622,0.45872
3.7673,0.46015
3.7724,0.46158
3.7775,0.46302
3.7826,0.46447
3.7877,0.46592
3.7928,0.46738
3.7979,0.46885
3.803,0.47032
3.8081,0.47179
3.8132,0.47328
3.8183,0.47477
3.8234,0.47626
3.8285,0.47776
3.8336,0.47927
3.8387,0.48079
3.8438,0.48231
3.8489,0.48383
3.854,0.48537
3.8591,0.48691
3.8642,0.48845
3.8693,0.49001
3.8744,0.49156
3.8795,0.49313
3.8846,0.4947
3.8897,0.49628
3.8948,0.49787
3.8999,0.49946
3.905,0.50106
3.9101,0.50267
3.9152,0.50428
3.9203,0.5059
3.9254,0.50753
3.9305,0.50916
3.9356,0.51081
3.9407,0.51246
3.9458,0.51411
3.9509,0.51578
3.956,0.51745
3.9611,0.51912
3.9662,0.52081
3.9713,0.5225
3.9764,0.5242
3.9815,0.52591
3.9866,0.52763
3.9917,0.52935
3.9968,0.53108
4.0018,0.53282
4.0069,0.53456
4.012,0.53632
4.0171,0.53808
4.0222,0.53985
4.0273,0.54163
4.0324,0.54342
4.0375,0.54521
4.0426,0.54701
4.0477,0.54882
4.0528,0.55064
4.0579,0.55247
4.063,0.55431
4.0681,0.55615
4.0732,0.558
4.0783,0.55986
4.0834,0.56173
4.0885,0.56361
4.0936,0.5655
4.0987,0.5674
4.1038,0.5693
4.1089,0.57121
4.114,0.57314
4.1191,0.57507
4.1242,0.57701
4.1293,0.57896
4.1344,0.58092
4.1395,0.58289
4.1446,0.58487
4.1497,0.58686
4.1548,0.58886
4.1599,0.58453
4.165,0.57743
4.1701,0.57029
4.1752,0.56312
4.1803,0.55591
4.1854,0.54867
4.1905,0.54139
4.1956,0.53408
4.2007,0.52673
4.2058,0.51934
4.2109,0.51192
4.216,0.50446
4.2211,0.49696
4.2262,0.48943
4.2313,0.48186
4.2364,0.47425
4.2415,0.46661
4.2465,0.45892
4.2516,0.4512
4.2567,0.44344
4.2618,0.43564
4.2669,0.4278
4.272,0.41992
4.2771,0.412
4.2822,0.40403
4.2873,0.39603
4.2924,0.38799
4.2975,0.37991
4.3026,0.37178
4.3077,0.36361
4.3128,0.3554
4.3179,0.34715
4.323,0.33885
4.3281,0.33051
4.3332,0.32213
4.3383,0.3137
4.3434,0.30523
4.3485,0.29672
4.3536,0.28815
4.3587,0.27955
4.3638,0.2709
4.3689,0.2622
4.374,0.25345
4.3791,0.24466
4.3842,0.23582
4.3893,0.22693
4.3944,0.218
4.3995,0.20901
4.4046,0.19998
4.4097,0.1909
4.4148,0.18177
4.4199,0.17259
4.425,0.16335
4.4301,0.15407
4.4352,0.14474
4.4403,0.13535
4.4454,0.12591
4.4505,0.12372
4.4556,0.12551
4.4607,0.12731
4.4658,0.12912
4.4709,0.13094
4.476,0.13277
4.4811,0.13461
4.4861,0.13646
4.4912,0.13832
4.4963,0.14019
4.5014,0.14208
4.5065,0.14397
4.5116,0.14587
4.5167,0.14779
4.5218,0.14971
4.5269,0.15165
4.532,0.1536
4.5371,0.15556
4.5422,0.15753
4.5473,0.15952
4.5524,0.16151
4.5575,0.16352
4.5626,0.16554
4.5677,0.16757
4.5728,0.16961
4.5779,0.17167
4.583,0.17374
4.5881,0.17582
4.5932,0.17791
4.5983,0.18001
4.6034,0.18213
4.6085,0.18426
4.6136,0.18641
4.6187,0.18856
4.6238,0.19074
4.6289,0.19292
4.634,0.19512
4.6391,0.19733
4.6442,0.19955
4.6493,0.20048
4.6544,0.20048
4.6595,0.20048
4.6646,0.20048
4.6697,0.20048
4.6748,0.20048
4.6799,0.20048
4.685,0.20048
4.6901,0.20048
4.6952,0.20048
4.7003,0.20048
4.7054,0.20048
4.7105,0.20048
4.7156,0.20048
4.7207,0.20048
4.7258,0.20048
4.7308,0.20048
4.7359,0.20048
4.741,0.20048
4.7461,0.20048
4.7512,0.20048
4.7563,0.20048
4.7614,0.20048
4.7665,0.20048
4.7716,0.20048
4.7767,0.20048
4.7818,0.20048
4.7869,0.20048
4.792,0.20048
4.7971,0.20048
4.8022,0.20048
4.8073,0.20048
4.8124,0.20048
4.8175,0.20048
4.8226,0.20048
4.8277,0.20048
4.8328,0.20048
4.8379,0.20048
4.843,0.20048
4.8481,0.20048
4.8532,0.20048
4.8583,0.20048
4.8634,0.20048
4.8685,0.20048
4.8736,0.20048
4.8787,0.20048
4.8838,0.20048
4.8889,0.20048
4.894,0.20048
4.8991,0.20048
4.9042,0.20048
4.9093,0.20048
4.9144,0.20048
4.9195,0.20048
4.9246,0.20048
4.9297,0.20048
4.9348,0.20048
4.9399,0.20048
4.945,0.20048
4.9501,0.20048
4.9552,0.20048
4.9603,0.20048
4.9654,0.20048
4.9704,0.20048
4.9755,0.20048
4.9806,0.20048
4.9857,0.20048
4.9908,0.20048
4.9959,0.20048
5.001,0.20048
5.0061,0.20048
5.0112,0.20048
5.0163,0.20048
5.0214,0.20048
5.0265,0.20048
5.0316,0.20048
5.0367,0.20048
5.0418,0.20048
5.0469,0.20048
5.052,0.20048
5.0571,0.20048
5.0622,0.20048
5.0673,0.20048
5.0724,0.20048
5.0775,0.20048
5.0826,0.20048
5.0877,0.20048
5.0928,0.20048
5.0979,0.20048


==> img/Data/viperLines/test/perfImprovLine-Kmeans-BOA-2.csv <==
0,0.036683
0.0050979,0.036868
0.010196,0.037054
0.015294,0.03724
0.020392,0.037426
0.025489,0.037612
0.030587,0.037798
0.035685,0.037985
0.040783,0.038172
0.045881,0.03836
0.050979,0.038547
0.056077,0.038735
0.061175,0.038923
0.066273,0.039112
0.071371,0.039301
0.076468,0.03949
0.081566,0.039679
0.086664,0.039868
0.091762,0.040058
0.09686,0.040248
0.10196,0.040439
0.10706,0.04063
0.11215,0.040821
0.11725,0.041012
0.12235,0.041203
0.12745,0.041395
0.13255,0.041587
0.13764,0.04178
0.14274,0.041973
0.14784,0.042166
0.15294,0.042359
0.15803,0.042552
0.16313,0.042746
0.16823,0.04294
0.17333,0.043135
0.17843,0.04333
0.18352,0.043525
0.18862,0.04372
0.19372,0.043916
0.19882,0.044112
0.20392,0.044308
0.20901,0.044504
0.21411,0.044701
0.21921,0.044898
0.22431,0.045096
0.22941,0.045293
0.2345,0.045491
0.2396,0.04569
0.2447,0.045888
0.2498,0.046087
0.25489,0.046286
0.25999,0.046486
0.26509,0.046686
0.27019,0.046886
0.27529,0.047086
0.28038,0.047287
0.28548,0.047488
0.29058,0.047689
0.29568,0.047891
0.30078,0.048093
0.30587,0.048295
0.31097,0.048498
0.31607,0.048701
0.32117,0.048904
0.32627,0.049107
0.33136,0.049311
0.33646,0.049515
0.34156,0.04972
0.34666,0.049924
0.35175,0.050129
0.35685,0.050335
0.36195,0.050541
0.36705,0.050747
0.37215,0.050953
0.37724,0.05116
0.38234,0.051367
0.38744,0.051574
0.39254,0.051782
0.39764,0.051989
0.40273,0.052198
0.40783,0.052406
0.41293,0.052615
0.41803,0.052825
0.42313,0.053034
0.42822,0.053244
0.43332,0.053454
0.43842,0.053665
0.44352,0.053876
0.44861,0.054087
0.45371,0.054298
0.45881,0.05451
0.46391,0.054723
0.46901,0.054935
0.4741,0.055148
0.4792,0.055361
0.4843,0.055575
0.4894,0.055789
0.4945,0.056003
0.49959,0.056217
0.50469,0.056432
0.50979,0.056648
0.51489,0.056863
0.51999,0.057079
0.52508,0.057295
0.53018,0.057512
0.53528,0.057729
0.54038,0.057946
0.54547,0.058164
0.55057,0.058382
0.55567,0.0586
0.56077,0.058819
0.56587,0.059038
0.57096,0.059257
0.57606,0.059477
0.58116,0.059697
0.58626,0.059917
0.59136,0.060138
0.59645,0.060359
0.60155,0.060581
0.60665,0.060803
0.61175,0.061025
0.61685,0.061247
0.62194,0.06147
0.62704,0.061694
0.63214,0.061917
0.63724,0.062141
0.64234,0.062366
0.64743,0.06259
0.65253,0.062815
0.65763,0.063041
0.66273,0.063267
0.66782,0.063493
0.67292,0.063719
0.67802,0.063946
0.68312,0.064173
0.68822,0.064401
0.69331,0.064629
0.69841,0.064858
0.70351,0.065086
0.70861,0.065315
0.71371,0.065545
0.7188,0.065775
0.7239,0.066005
0.729,0.066236
0.7341,0.066467
0.7392,0.066698
0.74429,0.06693
0.74939,0.067162
0.75449,0.067395
0.75959,0.067627
0.76468,0.067861
0.76978,0.068094
0.77488,0.068328
0.77998,0.068563
0.78508,0.068798
0.79017,0.069033
0.79527,0.069269
0.80037,0.069505
0.80547,0.069741
0.81057,0.069978
0.81566,0.070215
0.82076,0.070452
0.82586,0.07069
0.83096,0.070929
0.83606,0.071168
0.84115,0.071407
0.84625,0.071646
0.85135,0.071886
0.85645,0.072127
0.86154,0.072367
0.86664,0.072608
0.87174,0.07285
0.87684,0.073092
0.88194,0.073334
0.88703,0.073577
0.89213,0.07382
0.89723,0.074064
0.90233,0.074308
0.90743,0.074552
0.91252,0.074797
0.91762,0.075042
0.92272,0.075288
0.92782,0.075534
0.93292,0.07578
0.93801,0.076027
0.94311,0.076275
0.94821,0.076522
0.95331,0.076771
0.9584,0.077019
0.9635,0.077268
0.9686,0.077518
0.9737,0.077767
0.9788,0.078018
0.98389,0.078268
0.98899,0.07852
0.99409,0.078771
0.99919,0.079023
1.0043,0.079275
1.0094,0.079528
1.0145,0.079782
1.0196,0.080035
1.0247,0.080289
1.0298,0.080544
1.0349,0.080799
1.04,0.081055
1.0451,0.08131
1.0502,0.081567
1.0553,0.081824
1.0604,0.082081
1.0655,0.082338
1.0706,0.082597
1.0757,0.082855
1.0808,0.083114
1.0859,0.083374
1.0909,0.083634
1.096,0.083894
1.1011,0.084155
1.1062,0.084416
1.1113,0.084678
1.1164,0.08494
1.1215,0.085203
1.1266,0.085466
1.1317,0.085729
1.1368,0.085993
1.1419,0.086258
1.147,0.086523
1.1521,0.086788
1.1572,0.087054
1.1623,0.08732
1.1674,0.087587
1.1725,0.087854
1.1776,0.088122
1.1827,0.08839
1.1878,0.088659
1.1929,0.088928
1.198,0.089198
1.2031,0.089468
1.2082,0.089739
1.2133,0.09001
1.2184,0.090281
1.2235,0.090553
1.2286,0.090826
1.2337,0.091099
1.2388,0.091372
1.2439,0.091646
1.249,0.091921
1.2541,0.092196
1.2592,0.092471
1.2643,0.092747
1.2694,0.093024
1.2745,0.0933
1.2796,0.093578
1.2847,0.093856
1.2898,0.094134
1.2949,0.094413
1.3,0.094693
1.3051,0.094973
1.3102,0.095253
1.3153,0.095534
1.3204,0.095815
1.3255,0.096097
1.3306,0.09638
1.3356,0.096663
1.3407,0.096946
1.3458,0.09723
1.3509,0.097515
1.356,0.0978
1.3611,0.098086
1.3662,0.098372
1.3713,0.098658
1.3764,0.098945
1.3815,0.099233
1.3866,0.099521
1.3917,0.09981
1.3968,0.1001
1.4019,0.10039
1.407,0.10068
1.4121,0.10097
1.4172,0.10126
1.4223,0.10155
1.4274,0.10185
1.4325,0.10214
1.4376,0.10243
1.4427,0.10273
1.4478,0.10302
1.4529,0.10332
1.458,0.10361
1.4631,0.10391
1.4682,0.1042
1.4733,0.1045
1.4784,0.1048
1.4835,0.1051
1.4886,0.1054
1.4937,0.1057
1.4988,0.106
1.5039,0.1063
1.509,0.1066
1.5141,0.1069
1.5192,0.1072
1.5243,0.10751
1.5294,0.10781
1.5345,0.10811
1.5396,0.10842
1.5447,0.10872
1.5498,0.10903
1.5549,0.10934
1.56,0.10964
1.5651,0.10995
1.5702,0.11026
1.5753,0.11057
1.5803,0.11088
1.5854,0.11119
1.5905,0.1115
1.5956,0.11181
1.6007,0.11212
1.6058,0.11243
1.6109,0.11274
1.616,0.11306
1.6211,0.11337
1.6262,0.11369
1.6313,0.114
1.6364,0.11432
1.6415,0.11463
1.6466,0.11495
1.6517,0.11527
1.6568,0.11559
1.6619,0.11591
1.667,0.11623
1.6721,0.11655
1.6772,0.11687
1.6823,0.11719
1.6874,0.11751
1.6925,0.11783
1.6976,0.11815
1.7027,0.11848
1.7078,0.1188
1.7129,0.11913
1.718,0.11945
1.7231,0.11978
1.7282,0.12011
1.7333,0.12043
1.7384,0.12076
1.7435,0.12109
1.7486,0.12142
1.7537,0.12175
1.7588,0.12208
1.7639,0.12241
1.769,0.12275
1.7741,0.12308
1.7792,0.12341
1.7843,0.12375
1.7894,0.12408
1.7945,0.12442
1.7996,0.12475
1.8047,0.12509
1.8098,0.12543
1.8149,0.12576
1.8199,0.1261
1.825,0.12644
1.8301,0.12678
1.8352,0.12712
1.8403,0.12747
1.8454,0.12781
1.8505,0.12815
1.8556,0.12849
1.8607,0.12884
1.8658,0.12918
1.8709,0.12953
1.876,0.12987
1.8811,0.13022
1.8862,0.13057
1.8913,0.13092
1.8964,0.13127
1.9015,0.13162
1.9066,0.13197
1.9117,0.13232
1.9168,0.13267
1.9219,0.13302
1.927,0.13338
1.9321,0.13373
1.9372,0.13408
1.9423,0.13444
1.9474,0.1348
1.9525,0.13515
1.9576,0.13551
1.9627,0.13587
1.9678,0.13623
1.9729,0.13659
1.978,0.13695
1.9831,0.13731
1.9882,0.13767
1.9933,0.13803
1.9984,0.1384
2.0035,0.13876
2.0086,0.13913
2.0137,0.13949
2.0188,0.13986
2.0239,0.14023
2.029,0.14059
2.0341,0.14096
2.0392,0.14133
2.0443,0.1417
2.0494,0.14207
2.0545,0.14245
2.0596,0.14282
2.0646,0.14319
2.0697,0.14357
2.0748,0.14394
2.0799,0.14432
2.085,0.14469
2.0901,0.14507
2.0952,0.14545
2.1003,0.14583
2.1054,0.14621
2.1105,0.14659
2.1156,0.14697
2.1207,0.14735
2.1258,0.14773
2.1309,0.14812
2.136,0.1485
2.1411,0.14889
2.1462,0.14927
2.1513,0.14966
2.1564,0.15005
2.1615,0.15044
2.1666,0.15083
2.1717,0.15122
2.1768,0.15161
2.1819,0.152
2.187,0.15239
2.1921,0.15279
2.1972,0.15318
2.2023,0.15358
2.2074,0.15397
2.2125,0.15437
2.2176,0.15477
2.2227,0.15517
2.2278,0.15556
2.2329,0.15597
2.238,0.15637
2.2431,0.15677
2.2482,0.15717
2.2533,0.15758
2.2584,0.15798
2.2635,0.15839
2.2686,0.15879
2.2737,0.1592
2.2788,0.15961
2.2839,0.16002
2.289,0.16043
2.2941,0.16084
2.2992,0.16125
2.3042,0.16166
2.3093,0.16208
2.3144,0.16249
2.3195,0.16291
2.3246,0.16332
2.3297,0.16374
2.3348,0.16416
2.3399,0.16458
2.345,0.165
2.3501,0.16542
2.3552,0.16584
2.3603,0.16626
2.3654,0.16669
2.3705,0.16711
2.3756,0.16754
2.3807,0.16796
2.3858,0.16839
2.3909,0.16882
2.396,0.16925
2.4011,0.16968
2.4062,0.17011
2.4113,0.17054
2.4164,0.17098
2.4215,0.17141
2.4266,0.17185
2.4317,0.17228
2.4368,0.17272
2.4419,0.17316
2.447,0.1736
2.4521,0.17404
2.4572,0.17448
2.4623,0.17492
2.4674,0.17536
2.4725,0.17581
2.4776,0.17625
2.4827,0.1767
2.4878,0.17715
2.4929,0.1776
2.498,0.17804
2.5031,0.1785
2.5082,0.17895
2.5133,0.1794
2.5184,0.17985
2.5235,0.18031
2.5286,0.18076
2.5337,0.18122
2.5388,0.18168
2.5439,0.18214
2.5489,0.18259
2.554,0.18306
2.5591,0.18352
2.5642,0.18398
2.5693,0.18444
2.5744,0.18491
2.5795,0.18538
2.5846,0.18584
2.5897,0.18631
2.5948,0.18678
2.5999,0.18725
2.605,0.18772
2.6101,0.1882
2.6152,0.18867
2.6203,0.18914
2.6254,0.18962
2.6305,0.1901
2.6356,0.19058
2.6407,0.19106
2.6458,0.19154
2.6509,0.19202
2.656,0.1925
2.6611,0.19298
2.6662,0.19347
2.6713,0.19396
2.6764,0.19444
2.6815,0.19493
2.6866,0.19542
2.6917,0.19591
2.6968,0.1964
2.7019,0.1969
2.707,0.19739
2.7121,0.19789
2.7172,0.19838
2.7223,0.19888
2.7274,0.19938
2.7325,0.19988
2.7376,0.20038
2.7427,0.20089
2.7478,0.20139
2.7529,0.2019
2.758,0.2024
2.7631,0.20291
2.7682,0.20342
2.7733,0.20393
2.7784,0.20444
2.7835,0.20495
2.7885,0.20547
2.7936,0.20598
2.7987,0.2065
2.8038,0.20702
2.8089,0.20754
2.814,0.20806
2.8191,0.20858
2.8242,0.2091
2.8293,0.20962
2.8344,0.21015
2.8395,0.21068
2.8446,0.2112
2.8497,0.21173
2.8548,0.21226
2.8599,0.2128
2.865,0.21333
2.8701,0.21386
2.8752,0.2144
2.8803,0.21494
2.8854,0.21548
2.8905,0.21602
2.8956,0.21656
2.9007,0.2171
2.9058,0.21764
2.9109,0.21819
2.916,0.21874
2.9211,0.21928
2.9262,0.21983
2.9313,0.22039
2.9364,0.22094
2.9415,0.22149
2.9466,0.22205
2.9517,0.2226
2.9568,0.22316
2.9619,0.22372
2.967,0.22428
2.9721,0.22484
2.9772,0.22541
2.9823,0.22597
2.9874,0.22654
2.9925,0.22711
2.9976,0.22768
3.0027,0.22825
3.0078,0.22882
3.0129,0.22939
3.018,0.22997
3.0231,0.23055
3.0282,0.23112
3.0332,0.2317
3.0383,0.23229
3.0434,0.23287
3.0485,0.23345
3.0536,0.23404
3.0587,0.23463
3.0638,0.23521
3.0689,0.23581
3.074,0.2364
3.0791,0.23699
3.0842,0.23759
3.0893,0.23818
3.0944,0.23878
3.0995,0.23938
3.1046,0.23998
3.1097,0.24059
3.1148,0.24119
3.1199,0.2418
3.125,0.2424
3.1301,0.24301
3.1352,0.24363
3.1403,0.24424
3.1454,0.24485
3.1505,0.24547
3.1556,0.24609
3.1607,0.24671
3.1658,0.24733
3.1709,0.24795
3.176,0.24857
3.1811,0.2492
3.1862,0.24983
3.1913,0.25046
3.1964,0.25109
3.2015,0.25172
3.2066,0.25235
3.2117,0.25299
3.2168,0.25363
3.2219,0.25427
3.227,0.25491
3.2321,0.25555
3.2372,0.2562
3.2423,0.25685
3.2474,0.25749
3.2525,0.25814
3.2576,0.2588
3.2627,0.25945
3.2678,0.26011
3.2728,0.26076
3.2779,0.26142
3.283,0.26208
3.2881,0.26275
3.2932,0.26341
3.2983,0.26408
3.3034,0.26475
3.3085,0.26542
3.3136,0.26609
3.3187,0.26676
3.3238,0.26744
3.3289,0.26812
3.334,0.2688
3.3391,0.26948
3.3442,0.27016
3.3493,0.27085
3.3544,0.27154
3.3595,0.27223
3.3646,0.27292
3.3697,0.27361
3.3748,0.27431
3.3799,0.275
3.385,0.2757
3.3901,0.2764
3.3952,0.27711
3.4003,0.27781
3.4054,0.27852
3.4105,0.27923
3.4156,0.27994
3.4207,0.28065
3.4258,0.28137
3.4309,0.28209
3.436,0.28281
3.4411,0.28353
3.4462,0.28425
3.4513,0.28498
3.4564,0.28571
3.4615,0.28644
3.4666,0.28717
3.4717,0.2879
3.4768,0.28864
3.4819,0.28938
3.487,0.29012
3.4921,0.29086
3.4972,0.29161
3.5023,0.29235
3.5074,0.2931
3.5125,0.29386
3.5175,0.29461
3.5226,0.29537
3.5277,0.29612
3.5328,0.29689
3.5379,0.29765
3.543,0.29841
3.5481,0.29918
3.5532,0.29995
3.5583,0.30072
3.5634,0.3015
3.5685,0.30227
3.5736,0.30305
3.5787,0.30384
3.5838,0.30462
3.5889,0.30541
3.594,0.30619
3.5991,0.30699
3.6042,0.30778
3.6093,0.30857
3.6144,0.30937
3.6195,0.31017
3.6246,0.31098
3.6297,0.31178
3.6348,0.31259
3.6399,0.3134
3.645,0.31421
3.6501,0.31503
3.6552,0.31585
3.6603,0.31667
3.6654,0.31749
3.6705,0.31832
3.6756,0.31914
3.6807,0.31998
3.6858,0.32081
3.6909,0.32164
3.696,0.32248
3.7011,0.32332
3.7062,0.32417
3.7113,0.32501
3.7164,0.32586
3.7215,0.32672
3.7266,0.32757
3.7317,0.32843
3.7368,0.32929
3.7419,0.33015
3.747,0.33101
3.7521,0.33188
3.7572,0.33275
3.7622,0.33363
3.7673,0.3345
3.7724,0.33538
3.7775,0.33626
3.7826,0.33715
3.7877,0.33804
3.7928,0.33893
3.7979,0.33982
3.803,0.34072
3.8081,0.34162
3.8132,0.34252
3.8183,0.34342
3.8234,0.34433
3.8285,0.34524
3.8336,0.34616
3.8387,0.34707
3.8438,0.34799
3.8489,0.34892
3.854,0.34984
3.8591,0.35077
3.8642,0.3517
3.8693,0.35264
3.8744,0.35358
3.8795,0.35452
3.8846,0.35546
3.8897,0.35641
3.8948,0.35736
3.8999,0.35831
3.905,0.35927
3.9101,0.36023
3.9152,0.36119
3.9203,0.36216
3.9254,0.36313
3.9305,0.3641
3.9356,0.36508
3.9407,0.36606
3.9458,0.36704
3.9509,0.36803
3.956,0.36902
3.9611,0.37001
3.9662,0.37101
3.9713,0.37201
3.9764,0.37301
3.9815,0.37402
3.9866,0.37503
3.9917,0.37604
3.9968,0.37706
4.0018,0.37808
4.0069,0.3791
4.012,0.38013
4.0171,0.38116
4.0222,0.38219
4.0273,0.38323
4.0324,0.38427
4.0375,0.38532
4.0426,0.38637
4.0477,0.38742
4.0528,0.38848
4.0579,0.38954
4.063,0.3906
4.0681,0.39167
4.0732,0.39274
4.0783,0.39381
4.0834,0.39489
4.0885,0.39598
4.0936,0.39706
4.0987,0.39815
4.1038,0.39925
4.1089,0.40035
4.114,0.40145
4.1191,0.40255
4.1242,0.40366
4.1293,0.40478
4.1344,0.4059
4.1395,0.40702
4.1446,0.40815
4.1497,0.40928
4.1548,0.41041
4.1599,0.40624
4.165,0.39975
4.1701,0.39323
4.1752,0.38669
4.1803,0.38013
4.1854,0.37354
4.1905,0.36692
4.1956,0.36029
4.2007,0.35363
4.2058,0.34694
4.2109,0.34023
4.216,0.33349
4.2211,0.32673
4.2262,0.31994
4.2313,0.31313
4.2364,0.3063
4.2415,0.29943
4.2465,0.29255
4.2516,0.28563
4.2567,0.27869
4.2618,0.27172
4.2669,0.26473
4.272,0.25771
4.2771,0.25067
4.2822,0.24359
4.2873,0.23649
4.2924,0.22937
4.2975,0.22221
4.3026,0.21503
4.3077,0.20782
4.3128,0.20059
4.3179,0.19332
4.323,0.18603
4.3281,0.17871
4.3332,0.17136
4.3383,0.16398
4.3434,0.15658
4.3485,0.14914
4.3536,0.14168
4.3587,0.13419
4.3638,0.12666
4.3689,0.11911
4.374,0.11153
4.3791,0.10392
4.3842,0.096275
4.3893,0.088603
4.3944,0.080901
4.3995,0.073168
4.4046,0.065404
4.4097,0.057609
4.4148,0.049783
4.4199,0.041926
4.425,0.034037
4.4301,0.026116
4.4352,0.018163
4.4403,0.010179
4.4454,0.0021619
4.4505,0
4.4556,0.001049
4.4607,0.0021022
4.4658,0.0031598
4.4709,0.0042217
4.476,0.0052879
4.4811,0.0063585
4.4861,0.0074335
4.4912,0.0085129
4.4963,0.0095968
4.5014,0.010685
4.5065,0.011778
4.5116,0.012875
4.5167,0.013977
4.5218,0.015084
4.5269,0.016195
4.532,0.017311
4.5371,0.018432
4.5422,0.019557
4.5473,0.020687
4.5524,0.021822
4.5575,0.022961
4.5626,0.024106
4.5677,0.025255
4.5728,0.026409
4.5779,0.027569
4.583,0.028733
4.5881,0.029902
4.5932,0.031076
4.5983,0.032255
4.6034,0.033439
4.6085,0.034629
4.6136,0.035823
4.6187,0.037023
4.6238,0.038228
4.6289,0.039438
4.634,0.040654
4.6391,0.041874
4.6442,0.043101
4.6493,0.044332
4.6544,0.045569
4.6595,0.046812
4.6646,0.04806
4.6697,0.049313
4.6748,0.050572
4.6799,0.051837
4.685,0.053107
4.6901,0.054384
4.6952,0.055665
4.7003,0.056953
4.7054,0.058246
4.7105,0.059546
4.7156,0.060851
4.7207,0.062162
4.7258,0.063479
4.7308,0.064802
4.7359,0.066131
4.741,0.067466
4.7461,0.068807
4.7512,0.070155
4.7563,0.071509
4.7614,0.072869
4.7665,0.074235
4.7716,0.07506
4.7767,0.07506
4.7818,0.07506
4.7869,0.07506
4.792,0.07506
4.7971,0.07506
4.8022,0.07506
4.8073,0.07506
4.8124,0.07506
4.8175,0.07506
4.8226,0.07506
4.8277,0.07506
4.8328,0.07506
4.8379,0.07506
4.843,0.07506
4.8481,0.07506
4.8532,0.07506
4.8583,0.07506
4.8634,0.07506
4.8685,0.07506
4.8736,0.07506
4.8787,0.07506
4.8838,0.07506
4.8889,0.07506
4.894,0.07506
4.8991,0.07506
4.9042,0.07506
4.9093,0.07506
4.9144,0.07506
4.9195,0.07506
4.9246,0.07506
4.9297,0.07506
4.9348,0.07506
4.9399,0.07506
4.945,0.07506
4.9501,0.07506
4.9552,0.07506
4.9603,0.07506
4.9654,0.07506
4.9704,0.07506
4.9755,0.07506
4.9806,0.07506
4.9857,0.07506
4.9908,0.07506
4.9959,0.07506
5.001,0.07506
5.0061,0.07506
5.0112,0.07506
5.0163,0.07506
5.0214,0.07506
5.0265,0.07506
5.0316,0.07506
5.0367,0.07506
5.0418,0.07506
5.0469,0.07506
5.052,0.07506
5.0571,0.07506
5.0622,0.07506
5.0673,0.07506
5.0724,0.07506
5.0775,0.07506
5.0826,0.07506
5.0877,0.07506
5.0928,0.07506
5.0979,0.07506


==> img/Data/viperLines/test/perfImprovLine-Kmeans-BOA-5.csv <==
0,0.036683
0.0050979,0.036949
0.010196,0.037216
0.015294,0.037483
0.020392,0.03775
0.025489,0.038018
0.030587,0.038287
0.035685,0.038556
0.040783,0.038825
0.045881,0.039095
0.050979,0.039365
0.056077,0.039636
0.061175,0.039907
0.066273,0.040179
0.071371,0.040452
0.076468,0.040724
0.081566,0.040998
0.086664,0.041271
0.091762,0.041545
0.09686,0.04182
0.10196,0.042095
0.10706,0.042371
0.11215,0.042647
0.11725,0.042924
0.12235,0.043201
0.12745,0.043479
0.13255,0.043757
0.13764,0.044036
0.14274,0.044315
0.14784,0.044594
0.15294,0.044875
0.15803,0.045155
0.16313,0.045436
0.16823,0.045718
0.17333,0.046
0.17843,0.046283
0.18352,0.046566
0.18862,0.04685
0.19372,0.047134
0.19882,0.047419
0.20392,0.047704
0.20901,0.04799
0.21411,0.048277
0.21921,0.048563
0.22431,0.048851
0.22941,0.049139
0.2345,0.049427
0.2396,0.049716
0.2447,0.050006
0.2498,0.050296
0.25489,0.050586
0.25999,0.050877
0.26509,0.051169
0.27019,0.051461
0.27529,0.051754
0.28038,0.052047
0.28548,0.052341
0.29058,0.052635
0.29568,0.05293
0.30078,0.053225
0.30587,0.053521
0.31097,0.053818
0.31607,0.054115
0.32117,0.054413
0.32627,0.054711
0.33136,0.05501
0.33646,0.055309
0.34156,0.055609
0.34666,0.055909
0.35175,0.05621
0.35685,0.056512
0.36195,0.056814
0.36705,0.057116
0.37215,0.05742
0.37724,0.057723
0.38234,0.058028
0.38744,0.058333
0.39254,0.058638
0.39764,0.058944
0.40273,0.059251
0.40783,0.059558
0.41293,0.059866
0.41803,0.060174
0.42313,0.060483
0.42822,0.060793
0.43332,0.061103
0.43842,0.061414
0.44352,0.061725
0.44861,0.062037
0.45371,0.06235
0.45881,0.062663
0.46391,0.062977
0.46901,0.063291
0.4741,0.063606
0.4792,0.063921
0.4843,0.064238
0.4894,0.064554
0.4945,0.064872
0.49959,0.06519
0.50469,0.065508
0.50979,0.065827
0.51489,0.066147
0.51999,0.066468
0.52508,0.066789
0.53018,0.06711
0.53528,0.067433
0.54038,0.067755
0.54547,0.068079
0.55057,0.068403
0.55567,0.068728
0.56077,0.069053
0.56587,0.069379
0.57096,0.069706
0.57606,0.070033
0.58116,0.070361
0.58626,0.07069
0.59136,0.071019
0.59645,0.071349
0.60155,0.07168
0.60665,0.072011
0.61175,0.072343
0.61685,0.072675
0.62194,0.073008
0.62704,0.073342
0.63214,0.073676
0.63724,0.074012
0.64234,0.074347
0.64743,0.074684
0.65253,0.075021
0.65763,0.075359
0.66273,0.075697
0.66782,0.076036
0.67292,0.076376
0.67802,0.076716
0.68312,0.077058
0.68822,0.077399
0.69331,0.077742
0.69841,0.078085
0.70351,0.078429
0.70861,0.078774
0.71371,0.079119
0.7188,0.079465
0.7239,0.079811
0.729,0.080159
0.7341,0.080507
0.7392,0.080855
0.74429,0.081205
0.74939,0.081555
0.75449,0.081906
0.75959,0.082257
0.76468,0.08261
0.76978,0.082963
0.77488,0.083316
0.77998,0.083671
0.78508,0.084026
0.79017,0.084382
0.79527,0.084738
0.80037,0.085096
0.80547,0.085454
0.81057,0.085812
0.81566,0.086172
0.82076,0.086532
0.82586,0.086893
0.83096,0.087255
0.83606,0.087617
0.84115,0.08798
0.84625,0.088344
0.85135,0.088709
0.85645,0.089074
0.86154,0.089441
0.86664,0.089808
0.87174,0.090175
0.87684,0.090544
0.88194,0.090913
0.88703,0.091283
0.89213,0.091654
0.89723,0.092025
0.90233,0.092397
0.90743,0.092771
0.91252,0.093144
0.91762,0.093519
0.92272,0.093894
0.92782,0.094271
0.93292,0.094648
0.93801,0.095025
0.94311,0.095404
0.94821,0.095783
0.95331,0.096164
0.9584,0.096544
0.9635,0.096926
0.9686,0.097309
0.9737,0.097692
0.9788,0.098076
0.98389,0.098461
0.98899,0.098847
0.99409,0.099234
0.99919,0.099621
1.0043,0.10001
1.0094,0.1004
1.0145,0.10079
1.0196,0.10118
1.0247,0.10157
1.0298,0.10196
1.0349,0.10236
1.04,0.10275
1.0451,0.10315
1.0502,0.10354
1.0553,0.10394
1.0604,0.10434
1.0655,0.10473
1.0706,0.10513
1.0757,0.10553
1.0808,0.10593
1.0859,0.10634
1.0909,0.10674
1.096,0.10714
1.1011,0.10755
1.1062,0.10795
1.1113,0.10836
1.1164,0.10877
1.1215,0.10917
1.1266,0.10958
1.1317,0.10999
1.1368,0.1104
1.1419,0.11081
1.147,0.11123
1.1521,0.11164
1.1572,0.11205
1.1623,0.11247
1.1674,0.11288
1.1725,0.1133
1.1776,0.11372
1.1827,0.11414
1.1878,0.11456
1.1929,0.11498
1.198,0.1154
1.2031,0.11582
1.2082,0.11625
1.2133,0.11667
1.2184,0.1171
1.2235,0.11752
1.2286,0.11795
1.2337,0.11838
1.2388,0.11881
1.2439,0.11924
1.249,0.11967
1.2541,0.1201
1.2592,0.12053
1.2643,0.12097
1.2694,0.1214
1.2745,0.12184
1.2796,0.12227
1.2847,0.12271
1.2898,0.12315
1.2949,0.12359
1.3,0.12403
1.3051,0.12447
1.3102,0.12492
1.3153,0.12536
1.3204,0.12581
1.3255,0.12625
1.3306,0.1267
1.3356,0.12715
1.3407,0.1276
1.3458,0.12805
1.3509,0.1285
1.356,0.12895
1.3611,0.1294
1.3662,0.12986
1.3713,0.13031
1.3764,0.13077
1.3815,0.13122
1.3866,0.13168
1.3917,0.13214
1.3968,0.1326
1.4019,0.13306
1.407,0.13353
1.4121,0.13399
1.4172,0.13445
1.4223,0.13492
1.4274,0.13539
1.4325,0.13586
1.4376,0.13632
1.4427,0.13679
1.4478,0.13727
1.4529,0.13774
1.458,0.13821
1.4631,0.13869
1.4682,0.13916
1.4733,0.13964
1.4784,0.14012
1.4835,0.1406
1.4886,0.14108
1.4937,0.14156
1.4988,0.14204
1.5039,0.14252
1.509,0.14301
1.5141,0.14349
1.5192,0.14398
1.5243,0.14447
1.5294,0.14496
1.5345,0.14545
1.5396,0.14594
1.5447,0.14643
1.5498,0.14693
1.5549,0.14742
1.56,0.14792
1.5651,0.14842
1.5702,0.14892
1.5753,0.14942
1.5803,0.14992
1.5854,0.15042
1.5905,0.15092
1.5956,0.15143
1.6007,0.15194
1.6058,0.15244
1.6109,0.15295
1.616,0.15346
1.6211,0.15397
1.6262,0.15448
1.6313,0.155
1.6364,0.15551
1.6415,0.15603
1.6466,0.15655
1.6517,0.15707
1.6568,0.15758
1.6619,0.15811
1.667,0.15863
1.6721,0.15915
1.6772,0.15968
1.6823,0.1602
1.6874,0.16073
1.6925,0.16126
1.6976,0.16179
1.7027,0.16232
1.7078,0.16286
1.7129,0.16339
1.718,0.16392
1.7231,0.16446
1.7282,0.165
1.7333,0.16554
1.7384,0.16608
1.7435,0.16662
1.7486,0.16717
1.7537,0.16771
1.7588,0.16826
1.7639,0.16881
1.769,0.16936
1.7741,0.16991
1.7792,0.17046
1.7843,0.17101
1.7894,0.17157
1.7945,0.17212
1.7996,0.17268
1.8047,0.17324
1.8098,0.1738
1.8149,0.17436
1.8199,0.17492
1.825,0.17549
1.8301,0.17606
1.8352,0.17662
1.8403,0.17719
1.8454,0.17776
1.8505,0.17833
1.8556,0.17891
1.8607,0.17948
1.8658,0.18006
1.8709,0.18064
1.876,0.18122
1.8811,0.1818
1.8862,0.18238
1.8913,0.18296
1.8964,0.18355
1.9015,0.18414
1.9066,0.18473
1.9117,0.18532
1.9168,0.18591
1.9219,0.1865
1.927,0.1871
1.9321,0.18769
1.9372,0.18829
1.9423,0.18889
1.9474,0.18949
1.9525,0.19009
1.9576,0.1907
1.9627,0.1913
1.9678,0.19191
1.9729,0.19252
1.978,0.19313
1.9831,0.19374
1.9882,0.19436
1.9933,0.19497
1.9984,0.19559
2.0035,0.19621
2.0086,0.19683
2.0137,0.19745
2.0188,0.19808
2.0239,0.1987
2.029,0.19933
2.0341,0.19996
2.0392,0.20059
2.0443,0.20122
2.0494,0.20186
2.0545,0.20249
2.0596,0.20313
2.0646,0.20377
2.0697,0.20441
2.0748,0.20505
2.0799,0.2057
2.085,0.20634
2.0901,0.20699
2.0952,0.20764
2.1003,0.20829
2.1054,0.20895
2.1105,0.2096
2.1156,0.21026
2.1207,0.21092
2.1258,0.21158
2.1309,0.21224
2.136,0.21291
2.1411,0.21357
2.1462,0.21424
2.1513,0.21491
2.1564,0.21558
2.1615,0.21626
2.1666,0.21693
2.1717,0.21761
2.1768,0.21829
2.1819,0.21897
2.187,0.21965
2.1921,0.22034
2.1972,0.22102
2.2023,0.22171
2.2074,0.2224
2.2125,0.2231
2.2176,0.22379
2.2227,0.22449
2.2278,0.22519
2.2329,0.22589
2.238,0.22659
2.2431,0.2273
2.2482,0.228
2.2533,0.22871
2.2584,0.22942
2.2635,0.23014
2.2686,0.23085
2.2737,0.23157
2.2788,0.23229
2.2839,0.23301
2.289,0.23373
2.2941,0.23446
2.2992,0.23519
2.3042,0.23592
2.3093,0.23665
2.3144,0.23738
2.3195,0.23812
2.3246,0.23886
2.3297,0.2396
2.3348,0.24034
2.3399,0.24109
2.345,0.24183
2.3501,0.24258
2.3552,0.24333
2.3603,0.24409
2.3654,0.24484
2.3705,0.2456
2.3756,0.24636
2.3807,0.24712
2.3858,0.24789
2.3909,0.24866
2.396,0.24943
2.4011,0.2502
2.4062,0.25097
2.4113,0.25175
2.4164,0.25253
2.4215,0.25331
2.4266,0.25409
2.4317,0.25488
2.4368,0.25567
2.4419,0.25646
2.447,0.25725
2.4521,0.25804
2.4572,0.25884
2.4623,0.25964
2.4674,0.26045
2.4725,0.26125
2.4776,0.26206
2.4827,0.26287
2.4878,0.26368
2.4929,0.2645
2.498,0.26531
2.5031,0.26613
2.5082,0.26696
2.5133,0.26778
2.5184,0.26861
2.5235,0.26944
2.5286,0.27027
2.5337,0.27111
2.5388,0.27195
2.5439,0.27279
2.5489,0.27363
2.554,0.27448
2.5591,0.27533
2.5642,0.27618
2.5693,0.27703
2.5744,0.27789
2.5795,0.27875
2.5846,0.27961
2.5897,0.28047
2.5948,0.28134
2.5999,0.28221
2.605,0.28309
2.6101,0.28396
2.6152,0.28484
2.6203,0.28572
2.6254,0.28661
2.6305,0.28749
2.6356,0.28838
2.6407,0.28928
2.6458,0.29017
2.6509,0.29107
2.656,0.29197
2.6611,0.29288
2.6662,0.29379
2.6713,0.2947
2.6764,0.29561
2.6815,0.29653
2.6866,0.29745
2.6917,0.29837
2.6968,0.29929
2.7019,0.30022
2.707,0.30115
2.7121,0.30209
2.7172,0.30303
2.7223,0.30397
2.7274,0.30491
2.7325,0.30586
2.7376,0.30681
2.7427,0.30776
2.7478,0.30872
2.7529,0.30968
2.758,0.31064
2.7631,0.31161
2.7682,0.31258
2.7733,0.31355
2.7784,0.31452
2.7835,0.3155
2.7885,0.31649
2.7936,0.31747
2.7987,0.31846
2.8038,0.31945
2.8089,0.32045
2.814,0.32145
2.8191,0.32245
2.8242,0.32346
2.8293,0.32447
2.8344,0.32548
2.8395,0.3265
2.8446,0.32752
2.8497,0.32854
2.8548,0.32957
2.8599,0.3306
2.865,0.33163
2.8701,0.33267
2.8752,0.33371
2.8803,0.33476
2.8854,0.33581
2.8905,0.33686
2.8956,0.33792
2.9007,0.33898
2.9058,0.34004
2.9109,0.34111
2.916,0.34218
2.9211,0.34325
2.9262,0.34433
2.9313,0.34541
2.9364,0.3465
2.9415,0.34759
2.9466,0.34868
2.9517,0.34978
2.9568,0.35088
2.9619,0.35199
2.967,0.3531
2.9721,0.35421
2.9772,0.35533
2.9823,0.35645
2.9874,0.35758
2.9925,0.35871
2.9976,0.35984
3.0027,0.36098
3.0078,0.36212
3.0129,0.36327
3.018,0.36442
3.0231,0.36558
3.0282,0.36673
3.0332,0.3679
3.0383,0.36907
3.0434,0.37024
3.0485,0.37141
3.0536,0.3726
3.0587,0.37378
3.0638,0.37497
3.0689,0.37616
3.074,0.37736
3.0791,0.37857
3.0842,0.37977
3.0893,0.38098
3.0944,0.3822
3.0995,0.38342
3.1046,0.38465
3.1097,0.38588
3.1148,0.38711
3.1199,0.38835
3.125,0.3896
3.1301,0.39085
3.1352,0.3921
3.1403,0.39336
3.1454,0.39462
3.1505,0.39589
3.1556,0.39716
3.1607,0.39844
3.1658,0.39973
3.1709,0.40101
3.176,0.40231
3.1811,0.4036
3.1862,0.40491
3.1913,0.40622
3.1964,0.40753
3.2015,0.40885
3.2066,0.41017
3.2117,0.4115
3.2168,0.41283
3.2219,0.41417
3.227,0.41552
3.2321,0.41687
3.2372,0.41822
3.2423,0.41958
3.2474,0.42095
3.2525,0.42232
3.2576,0.4237
3.2627,0.42508
3.2678,0.42647
3.2728,0.42786
3.2779,0.42926
3.283,0.43067
3.2881,0.43208
3.2932,0.43349
3.2983,0.43492
3.3034,0.43634
3.3085,0.43778
3.3136,0.43922
3.3187,0.44066
3.3238,0.44211
3.3289,0.44357
3.334,0.44504
3.3391,0.4465
3.3442,0.44798
3.3493,0.44946
3.3544,0.45095
3.3595,0.45244
3.3646,0.45394
3.3697,0.45545
3.3748,0.45696
3.3799,0.45848
3.385,0.46001
3.3901,0.46154
3.3952,0.46308
3.4003,0.46462
3.4054,0.46618
3.4105,0.46773
3.4156,0.4693
3.4207,0.47087
3.4258,0.47245
3.4309,0.47403
3.436,0.47563
3.4411,0.47723
3.4462,0.47883
3.4513,0.48044
3.4564,0.48206
3.4615,0.48369
3.4666,0.48532
3.4717,0.48696
3.4768,0.48861
3.4819,0.49027
3.487,0.49193
3.4921,0.4936
3.4972,0.49528
3.5023,0.49696
3.5074,0.49866
3.5125,0.50035
3.5175,0.50206
3.5226,0.50378
3.5277,0.5055
3.5328,0.50723
3.5379,0.50897
3.543,0.51071
3.5481,0.51247
3.5532,0.51423
3.5583,0.516
3.5634,0.51778
3.5685,0.51956
3.5736,0.52136
3.5787,0.52316
3.5838,0.52497
3.5889,0.52679
3.594,0.52862
3.5991,0.53045
3.6042,0.5323
3.6093,0.53415
3.6144,0.53601
3.6195,0.53788
3.6246,0.53976
3.6297,0.54165
3.6348,0.54354
3.6399,0.54545
3.645,0.54736
3.6501,0.54929
3.6552,0.55122
3.6603,0.55316
3.6654,0.55511
3.6705,0.55707
3.6756,0.55904
3.6807,0.56102
3.6858,0.56301
3.6909,0.56501
3.696,0.56701
3.7011,0.56903
3.7062,0.57106
3.7113,0.5731
3.7164,0.57514
3.7215,0.5772
3.7266,0.57927
3.7317,0.58135
3.7368,0.58343
3.7419,0.58553
3.747,0.58764
3.7521,0.58976
3.7572,0.59189
3.7622,0.59403
3.7673,0.59618
3.7724,0.59834
3.7775,0.60051
3.7826,0.6027
3.7877,0.60489
3.7928,0.6071
3.7979,0.60931
3.803,0.61154
3.8081,0.61378
3.8132,0.61603
3.8183,0.61829
3.8234,0.62057
3.8285,0.62285
3.8336,0.62515
3.8387,0.62746
3.8438,0.62978
3.8489,0.63211
3.854,0.63446
3.8591,0.63682
3.8642,0.63919
3.8693,0.64157
3.8744,0.64397
3.8795,0.64637
3.8846,0.64879
3.8897,0.65123
3.8948,0.65367
3.8999,0.65613
3.905,0.65861
3.9101,0.66109
3.9152,0.66359
3.9203,0.66611
3.9254,0.66863
3.9305,0.67117
3.9356,0.67373
3.9407,0.6763
3.9458,0.67888
3.9509,0.68148
3.956,0.68409
3.9611,0.68671
3.9662,0.68935
3.9713,0.69201
3.9764,0.69468
3.9815,0.69736
3.9866,0.70006
3.9917,0.70277
3.9968,0.7055
4.0018,0.70825
4.0069,0.71101
4.012,0.71379
4.0171,0.71658
4.0222,0.71939
4.0273,0.72221
4.0324,0.72505
4.0375,0.72791
4.0426,0.73078
4.0477,0.73367
4.0528,0.73658
4.0579,0.7395
4.063,0.74244
4.0681,0.7454
4.0732,0.74838
4.0783,0.75137
4.0834,0.75438
4.0885,0.75741
4.0936,0.76046
4.0987,0.76352
4.1038,0.76661
4.1089,0.76971
4.114,0.77283
4.1191,0.77597
4.1242,0.77913
4.1293,0.7823
4.1344,0.7855
4.1395,0.78872
4.1446,0.79195
4.1497,0.79521
4.1548,0.79849
4.1599,0.79425
4.165,0.78669
4.1701,0.77909
4.1752,0.77144
4.1803,0.76375
4.1854,0.756
4.1905,0.74821
4.1956,0.74037
4.2007,0.73247
4.2058,0.72453
4.2109,0.71654
4.216,0.70849
4.2211,0.7004
4.2262,0.69225
4.2313,0.68405
4.2364,0.67579
4.2415,0.66748
4.2465,0.65912
4.2516,0.6507
4.2567,0.64223
4.2618,0.6337
4.2669,0.62512
4.272,0.61647
4.2771,0.60777
4.2822,0.59902
4.2873,0.5902
4.2924,0.58132
4.2975,0.57238
4.3026,0.56339
4.3077,0.55433
4.3128,0.54521
4.3179,0.53603
4.323,0.52678
4.3281,0.51747
4.3332,0.5081
4.3383,0.49866
4.3434,0.48915
4.3485,0.47958
4.3536,0.46994
4.3587,0.46024
4.3638,0.45046
4.3689,0.44062
4.374,0.4307
4.3791,0.42072
4.3842,0.41066
4.3893,0.40053
4.3944,0.39033
4.3995,0.38005
4.4046,0.3697
4.4097,0.35927
4.4148,0.34877
4.4199,0.33819
4.425,0.32753
4.4301,0.31679
4.4352,0.30598
4.4403,0.29508
4.4454,0.2841
4.4505,0.28214
4.4556,0.28515
4.4607,0.28819
4.4658,0.29125
4.4709,0.29433
4.476,0.29744
4.4811,0.30057
4.4861,0.30373
4.4912,0.30691
4.4963,0.31011
4.5014,0.31334
4.5065,0.3166
4.5116,0.31988
4.5167,0.32318
4.5218,0.32652
4.5269,0.32988
4.532,0.33326
4.5371,0.33668
4.5422,0.34012
4.5473,0.34358
4.5524,0.34708
4.5575,0.35061
4.5626,0.35416
4.5677,0.35775
4.5728,0.36136
4.5779,0.365
4.583,0.36868
4.5881,0.37238
4.5932,0.37612
4.5983,0.37988
4.6034,0.38368
4.6085,0.38751
4.6136,0.39138
4.6187,0.39527
4.6238,0.39921
4.6289,0.40317
4.634,0.40717
4.6391,0.4112
4.6442,0.41527
4.6493,0.41938
4.6544,0.42352
4.6595,0.4277
4.6646,0.43192
4.6697,0.43617
4.6748,0.44046
4.6799,0.44479
4.685,0.44917
4.6901,0.45358
4.6952,0.45803
4.7003,0.46252
4.7054,0.46705
4.7105,0.47163
4.7156,0.47625
4.7207,0.48091
4.7258,0.48561
4.7308,0.49037
4.7359,0.49516
4.741,0.5
4.7461,0.50489
4.7512,0.50983
4.7563,0.51481
4.7614,0.51984
4.7665,0.52492
4.7716,0.53006
4.7767,0.53524
4.7818,0.54047
4.7869,0.54576
4.792,0.5511
4.7971,0.55649
4.8022,0.56194
4.8073,0.56744
4.8124,0.573
4.8175,0.57862
4.8226,0.5843
4.8277,0.59003
4.8328,0.59583
4.8379,0.60168
4.843,0.6076
4.8481,0.61358
4.8532,0.61963
4.8583,0.62574
4.8634,0.63191
4.8685,0.63816
4.8736,0.64447
4.8787,0.65085
4.8838,0.6573
4.8889,0.66383
4.894,0.67042
4.8991,0.67709
4.9042,0.68384
4.9093,0.69066
4.9144,0.69756
4.9195,0.70454
4.9246,0.7116
4.9297,0.71874
4.9348,0.72597
4.9399,0.73328
4.945,0.74068
4.9501,0.74816
4.9552,0.75574
4.9603,0.76341
4.9654,0.77117
4.9704,0.77141
4.9755,0.77141
4.9806,0.77141
4.9857,0.77141
4.9908,0.77141
4.9959,0.77141
5.001,0.77141
5.0061,0.77141
5.0112,0.77141
5.0163,0.77141
5.0214,0.77141
5.0265,0.77141
5.0316,0.77141
5.0367,0.77141
5.0418,0.77141
5.0469,0.77141
5.052,0.77141
5.0571,0.77141
5.0622,0.77141
5.0673,0.77141
5.0724,0.77141
5.0775,0.77141
5.0826,0.77141
5.0877,0.77141
5.0928,0.77141
5.0979,0.77141


==> img/Data/viperLines/test/perfImprovLine-Kmeans-BOA-Rand.csv <==
0,0.036683
0.0050979,0.036946
0.010196,0.037209
0.015294,0.037473
0.020392,0.037738
0.025489,0.038002
0.030587,0.038267
0.035685,0.038533
0.040783,0.038799
0.045881,0.039066
0.050979,0.039333
0.056077,0.0396
0.061175,0.039868
0.066273,0.040137
0.071371,0.040406
0.076468,0.040675
0.081566,0.040945
0.086664,0.041215
0.091762,0.041486
0.09686,0.041758
0.10196,0.042029
0.10706,0.042302
0.11215,0.042575
0.11725,0.042848
0.12235,0.043122
0.12745,0.043396
0.13255,0.043671
0.13764,0.043946
0.14274,0.044221
0.14784,0.044498
0.15294,0.044774
0.15803,0.045052
0.16313,0.045329
0.16823,0.045608
0.17333,0.045886
0.17843,0.046165
0.18352,0.046445
0.18862,0.046725
0.19372,0.047006
0.19882,0.047287
0.20392,0.047569
0.20901,0.047851
0.21411,0.048134
0.21921,0.048417
0.22431,0.048701
0.22941,0.048985
0.2345,0.04927
0.2396,0.049555
0.2447,0.049841
0.2498,0.050128
0.25489,0.050414
0.25999,0.050702
0.26509,0.05099
0.27019,0.051278
0.27529,0.051567
0.28038,0.051857
0.28548,0.052147
0.29058,0.052437
0.29568,0.052729
0.30078,0.05302
0.30587,0.053312
0.31097,0.053605
0.31607,0.053898
0.32117,0.054192
0.32627,0.054487
0.33136,0.054781
0.33646,0.055077
0.34156,0.055373
0.34666,0.055669
0.35175,0.055966
0.35685,0.056264
0.36195,0.056562
0.36705,0.056861
0.37215,0.05716
0.37724,0.05746
0.38234,0.057761
0.38744,0.058062
0.39254,0.058363
0.39764,0.058665
0.40273,0.058968
0.40783,0.059271
0.41293,0.059575
0.41803,0.059879
0.42313,0.060184
0.42822,0.06049
0.43332,0.060796
0.43842,0.061103
0.44352,0.06141
0.44861,0.061718
0.45371,0.062026
0.45881,0.062335
0.46391,0.062645
0.46901,0.062955
0.4741,0.063266
0.4792,0.063577
0.4843,0.063889
0.4894,0.064202
0.4945,0.064515
0.49959,0.064828
0.50469,0.065143
0.50979,0.065458
0.51489,0.065773
0.51999,0.066089
0.52508,0.066406
0.53018,0.066724
0.53528,0.067042
0.54038,0.06736
0.54547,0.067679
0.55057,0.067999
0.55567,0.06832
0.56077,0.068641
0.56587,0.068962
0.57096,0.069285
0.57606,0.069607
0.58116,0.069931
0.58626,0.070255
0.59136,0.07058
0.59645,0.070905
0.60155,0.071231
0.60665,0.071558
0.61175,0.071885
0.61685,0.072213
0.62194,0.072542
0.62704,0.072871
0.63214,0.073201
0.63724,0.073532
0.64234,0.073863
0.64743,0.074195
0.65253,0.074527
0.65763,0.07486
0.66273,0.075194
0.66782,0.075529
0.67292,0.075864
0.67802,0.076199
0.68312,0.076536
0.68822,0.076873
0.69331,0.077211
0.69841,0.077549
0.70351,0.077888
0.70861,0.078228
0.71371,0.078569
0.7188,0.07891
0.7239,0.079251
0.729,0.079594
0.7341,0.079937
0.7392,0.080281
0.74429,0.080626
0.74939,0.080971
0.75449,0.081317
0.75959,0.081663
0.76468,0.082011
0.76978,0.082359
0.77488,0.082707
0.77998,0.083057
0.78508,0.083407
0.79017,0.083758
0.79527,0.084109
0.80037,0.084462
0.80547,0.084815
0.81057,0.085168
0.81566,0.085523
0.82076,0.085878
0.82586,0.086234
0.83096,0.08659
0.83606,0.086947
0.84115,0.087305
0.84625,0.087664
0.85135,0.088024
0.85645,0.088384
0.86154,0.088745
0.86664,0.089106
0.87174,0.089469
0.87684,0.089832
0.88194,0.090196
0.88703,0.090561
0.89213,0.090926
0.89723,0.091292
0.90233,0.091659
0.90743,0.092027
0.91252,0.092395
0.91762,0.092764
0.92272,0.093134
0.92782,0.093505
0.93292,0.093877
0.93801,0.094249
0.94311,0.094622
0.94821,0.094996
0.95331,0.09537
0.9584,0.095746
0.9635,0.096122
0.9686,0.096499
0.9737,0.096877
0.9788,0.097255
0.98389,0.097635
0.98899,0.098015
0.99409,0.098396
0.99919,0.098777
1.0043,0.09916
1.0094,0.099543
1.0145,0.099927
1.0196,0.10031
1.0247,0.1007
1.0298,0.10108
1.0349,0.10147
1.04,0.10186
1.0451,0.10225
1.0502,0.10264
1.0553,0.10303
1.0604,0.10342
1.0655,0.10381
1.0706,0.10421
1.0757,0.1046
1.0808,0.105
1.0859,0.10539
1.0909,0.10579
1.096,0.10619
1.1011,0.10658
1.1062,0.10698
1.1113,0.10738
1.1164,0.10778
1.1215,0.10819
1.1266,0.10859
1.1317,0.10899
1.1368,0.1094
1.1419,0.1098
1.147,0.11021
1.1521,0.11062
1.1572,0.11102
1.1623,0.11143
1.1674,0.11184
1.1725,0.11225
1.1776,0.11266
1.1827,0.11308
1.1878,0.11349
1.1929,0.1139
1.198,0.11432
1.2031,0.11473
1.2082,0.11515
1.2133,0.11557
1.2184,0.11599
1.2235,0.11641
1.2286,0.11683
1.2337,0.11725
1.2388,0.11767
1.2439,0.1181
1.249,0.11852
1.2541,0.11895
1.2592,0.11937
1.2643,0.1198
1.2694,0.12023
1.2745,0.12066
1.2796,0.12109
1.2847,0.12152
1.2898,0.12195
1.2949,0.12238
1.3,0.12282
1.3051,0.12325
1.3102,0.12369
1.3153,0.12412
1.3204,0.12456
1.3255,0.125
1.3306,0.12544
1.3356,0.12588
1.3407,0.12632
1.3458,0.12676
1.3509,0.12721
1.356,0.12765
1.3611,0.1281
1.3662,0.12855
1.3713,0.12899
1.3764,0.12944
1.3815,0.12989
1.3866,0.13034
1.3917,0.1308
1.3968,0.13125
1.4019,0.1317
1.407,0.13216
1.4121,0.13261
1.4172,0.13307
1.4223,0.13353
1.4274,0.13399
1.4325,0.13445
1.4376,0.13491
1.4427,0.13537
1.4478,0.13584
1.4529,0.1363
1.458,0.13677
1.4631,0.13723
1.4682,0.1377
1.4733,0.13817
1.4784,0.13864
1.4835,0.13911
1.4886,0.13958
1.4937,0.14006
1.4988,0.14053
1.5039,0.14101
1.509,0.14148
1.5141,0.14196
1.5192,0.14244
1.5243,0.14292
1.5294,0.1434
1.5345,0.14388
1.5396,0.14437
1.5447,0.14485
1.5498,0.14534
1.5549,0.14583
1.56,0.14631
1.5651,0.1468
1.5702,0.14729
1.5753,0.14778
1.5803,0.14828
1.5854,0.14877
1.5905,0.14927
1.5956,0.14976
1.6007,0.15026
1.6058,0.15076
1.6109,0.15126
1.616,0.15176
1.6211,0.15226
1.6262,0.15277
1.6313,0.15327
1.6364,0.15378
1.6415,0.15428
1.6466,0.15479
1.6517,0.1553
1.6568,0.15581
1.6619,0.15633
1.667,0.15684
1.6721,0.15735
1.6772,0.15787
1.6823,0.15839
1.6874,0.15891
1.6925,0.15943
1.6976,0.15995
1.7027,0.16047
1.7078,0.16099
1.7129,0.16152
1.718,0.16204
1.7231,0.16257
1.7282,0.1631
1.7333,0.16363
1.7384,0.16416
1.7435,0.16469
1.7486,0.16523
1.7537,0.16576
1.7588,0.1663
1.7639,0.16684
1.769,0.16738
1.7741,0.16792
1.7792,0.16846
1.7843,0.169
1.7894,0.16955
1.7945,0.1701
1.7996,0.17064
1.8047,0.17119
1.8098,0.17174
1.8149,0.17229
1.8199,0.17285
1.825,0.1734
1.8301,0.17396
1.8352,0.17452
1.8403,0.17507
1.8454,0.17563
1.8505,0.1762
1.8556,0.17676
1.8607,0.17732
1.8658,0.17789
1.8709,0.17846
1.876,0.17903
1.8811,0.1796
1.8862,0.18017
1.8913,0.18074
1.8964,0.18132
1.9015,0.18189
1.9066,0.18247
1.9117,0.18305
1.9168,0.18363
1.9219,0.18421
1.927,0.1848
1.9321,0.18538
1.9372,0.18597
1.9423,0.18656
1.9474,0.18715
1.9525,0.18774
1.9576,0.18833
1.9627,0.18893
1.9678,0.18952
1.9729,0.19012
1.978,0.19072
1.9831,0.19132
1.9882,0.19192
1.9933,0.19253
1.9984,0.19313
2.0035,0.19374
2.0086,0.19435
2.0137,0.19496
2.0188,0.19557
2.0239,0.19619
2.029,0.1968
2.0341,0.19742
2.0392,0.19804
2.0443,0.19866
2.0494,0.19928
2.0545,0.1999
2.0596,0.20053
2.0646,0.20115
2.0697,0.20178
2.0748,0.20241
2.0799,0.20305
2.085,0.20368
2.0901,0.20432
2.0952,0.20495
2.1003,0.20559
2.1054,0.20623
2.1105,0.20688
2.1156,0.20752
2.1207,0.20817
2.1258,0.20881
2.1309,0.20946
2.136,0.21011
2.1411,0.21077
2.1462,0.21142
2.1513,0.21208
2.1564,0.21274
2.1615,0.2134
2.1666,0.21406
2.1717,0.21473
2.1768,0.21539
2.1819,0.21606
2.187,0.21673
2.1921,0.2174
2.1972,0.21807
2.2023,0.21875
2.2074,0.21943
2.2125,0.22011
2.2176,0.22079
2.2227,0.22147
2.2278,0.22215
2.2329,0.22284
2.238,0.22353
2.2431,0.22422
2.2482,0.22491
2.2533,0.22561
2.2584,0.2263
2.2635,0.227
2.2686,0.2277
2.2737,0.22841
2.2788,0.22911
2.2839,0.22982
2.289,0.23053
2.2941,0.23124
2.2992,0.23195
2.3042,0.23266
2.3093,0.23338
2.3144,0.2341
2.3195,0.23482
2.3246,0.23554
2.3297,0.23627
2.3348,0.237
2.3399,0.23773
2.345,0.23846
2.3501,0.23919
2.3552,0.23993
2.3603,0.24066
2.3654,0.2414
2.3705,0.24215
2.3756,0.24289
2.3807,0.24364
2.3858,0.24439
2.3909,0.24514
2.396,0.24589
2.4011,0.24665
2.4062,0.2474
2.4113,0.24816
2.4164,0.24893
2.4215,0.24969
2.4266,0.25046
2.4317,0.25123
2.4368,0.252
2.4419,0.25277
2.447,0.25355
2.4521,0.25433
2.4572,0.25511
2.4623,0.25589
2.4674,0.25668
2.4725,0.25746
2.4776,0.25825
2.4827,0.25905
2.4878,0.25984
2.4929,0.26064
2.498,0.26144
2.5031,0.26224
2.5082,0.26305
2.5133,0.26385
2.5184,0.26466
2.5235,0.26547
2.5286,0.26629
2.5337,0.26711
2.5388,0.26793
2.5439,0.26875
2.5489,0.26957
2.554,0.2704
2.5591,0.27123
2.5642,0.27206
2.5693,0.2729
2.5744,0.27373
2.5795,0.27457
2.5846,0.27542
2.5897,0.27626
2.5948,0.27711
2.5999,0.27796
2.605,0.27882
2.6101,0.27967
2.6152,0.28053
2.6203,0.28139
2.6254,0.28226
2.6305,0.28312
2.6356,0.28399
2.6407,0.28487
2.6458,0.28574
2.6509,0.28662
2.656,0.2875
2.6611,0.28838
2.6662,0.28927
2.6713,0.29016
2.6764,0.29105
2.6815,0.29195
2.6866,0.29285
2.6917,0.29375
2.6968,0.29465
2.7019,0.29556
2.707,0.29647
2.7121,0.29738
2.7172,0.2983
2.7223,0.29922
2.7274,0.30014
2.7325,0.30106
2.7376,0.30199
2.7427,0.30292
2.7478,0.30385
2.7529,0.30479
2.758,0.30573
2.7631,0.30668
2.7682,0.30762
2.7733,0.30857
2.7784,0.30952
2.7835,0.31048
2.7885,0.31144
2.7936,0.3124
2.7987,0.31337
2.8038,0.31433
2.8089,0.31531
2.814,0.31628
2.8191,0.31726
2.8242,0.31824
2.8293,0.31923
2.8344,0.32022
2.8395,0.32121
2.8446,0.3222
2.8497,0.3232
2.8548,0.3242
2.8599,0.32521
2.865,0.32622
2.8701,0.32723
2.8752,0.32825
2.8803,0.32926
2.8854,0.33029
2.8905,0.33131
2.8956,0.33234
2.9007,0.33338
2.9058,0.33441
2.9109,0.33545
2.916,0.3365
2.9211,0.33755
2.9262,0.3386
2.9313,0.33965
2.9364,0.34071
2.9415,0.34177
2.9466,0.34284
2.9517,0.34391
2.9568,0.34499
2.9619,0.34606
2.967,0.34714
2.9721,0.34823
2.9772,0.34932
2.9823,0.35041
2.9874,0.35151
2.9925,0.35261
2.9976,0.35371
3.0027,0.35482
3.0078,0.35594
3.0129,0.35705
3.018,0.35817
3.0231,0.3593
3.0282,0.36043
3.0332,0.36156
3.0383,0.3627
3.0434,0.36384
3.0485,0.36498
3.0536,0.36613
3.0587,0.36729
3.0638,0.36845
3.0689,0.36961
3.074,0.37078
3.0791,0.37195
3.0842,0.37312
3.0893,0.3743
3.0944,0.37548
3.0995,0.37667
3.1046,0.37787
3.1097,0.37906
3.1148,0.38027
3.1199,0.38147
3.125,0.38268
3.1301,0.3839
3.1352,0.38512
3.1403,0.38634
3.1454,0.38757
3.1505,0.3888
3.1556,0.39004
3.1607,0.39129
3.1658,0.39253
3.1709,0.39379
3.176,0.39504
3.1811,0.39631
3.1862,0.39757
3.1913,0.39884
3.1964,0.40012
3.2015,0.4014
3.2066,0.40269
3.2117,0.40398
3.2168,0.40528
3.2219,0.40658
3.227,0.40789
3.2321,0.4092
3.2372,0.41052
3.2423,0.41184
3.2474,0.41316
3.2525,0.4145
3.2576,0.41584
3.2627,0.41718
3.2678,0.41853
3.2728,0.41988
3.2779,0.42124
3.283,0.4226
3.2881,0.42397
3.2932,0.42535
3.2983,0.42673
3.3034,0.42812
3.3085,0.42951
3.3136,0.43091
3.3187,0.43231
3.3238,0.43372
3.3289,0.43513
3.334,0.43655
3.3391,0.43798
3.3442,0.43941
3.3493,0.44085
3.3544,0.44229
3.3595,0.44374
3.3646,0.4452
3.3697,0.44666
3.3748,0.44813
3.3799,0.4496
3.385,0.45108
3.3901,0.45257
3.3952,0.45406
3.4003,0.45556
3.4054,0.45706
3.4105,0.45858
3.4156,0.46009
3.4207,0.46162
3.4258,0.46315
3.4309,0.46468
3.436,0.46623
3.4411,0.46778
3.4462,0.46933
3.4513,0.4709
3.4564,0.47246
3.4615,0.47404
3.4666,0.47562
3.4717,0.47721
3.4768,0.47881
3.4819,0.48041
3.487,0.48202
3.4921,0.48364
3.4972,0.48527
3.5023,0.4869
3.5074,0.48854
3.5125,0.49018
3.5175,0.49184
3.5226,0.4935
3.5277,0.49516
3.5328,0.49684
3.5379,0.49852
3.543,0.50021
3.5481,0.50191
3.5532,0.50361
3.5583,0.50533
3.5634,0.50705
3.5685,0.50877
3.5736,0.51051
3.5787,0.51225
3.5838,0.514
3.5889,0.51576
3.594,0.51753
3.5991,0.51931
3.6042,0.52109
3.6093,0.52288
3.6144,0.52468
3.6195,0.52649
3.6246,0.5283
3.6297,0.53013
3.6348,0.53196
3.6399,0.5338
3.645,0.53565
3.6501,0.53751
3.6552,0.53938
3.6603,0.54126
3.6654,0.54314
3.6705,0.54503
3.6756,0.54694
3.6807,0.54885
3.6858,0.55077
3.6909,0.5527
3.696,0.55464
3.7011,0.55658
3.7062,0.55854
3.7113,0.56051
3.7164,0.56248
3.7215,0.56447
3.7266,0.56646
3.7317,0.56847
3.7368,0.57048
3.7419,0.57251
3.747,0.57454
3.7521,0.57658
3.7572,0.57864
3.7622,0.5807
3.7673,0.58278
3.7724,0.58486
3.7775,0.58695
3.7826,0.58906
3.7877,0.59117
3.7928,0.5933
3.7979,0.59544
3.803,0.59758
3.8081,0.59974
3.8132,0.60191
3.8183,0.60409
3.8234,0.60628
3.8285,0.60848
3.8336,0.61069
3.8387,0.61292
3.8438,0.61515
3.8489,0.6174
3.854,0.61966
3.8591,0.62193
3.8642,0.62421
3.8693,0.6265
3.8744,0.62881
3.8795,0.63113
3.8846,0.63346
3.8897,0.6358
3.8948,0.63815
3.8999,0.64052
3.905,0.64289
3.9101,0.64529
3.9152,0.64769
3.9203,0.65011
3.9254,0.65253
3.9305,0.65498
3.9356,0.65743
3.9407,0.6599
3.9458,0.66238
3.9509,0.66488
3.956,0.66738
3.9611,0.66991
3.9662,0.67244
3.9713,0.67499
3.9764,0.67755
3.9815,0.68013
3.9866,0.68272
3.9917,0.68533
3.9968,0.68795
4.0018,0.69058
4.0069,0.69323
4.012,0.6959
4.0171,0.69858
4.0222,0.70127
4.0273,0.70398
4.0324,0.7067
4.0375,0.70944
4.0426,0.7122
4.0477,0.71497
4.0528,0.71775
4.0579,0.72056
4.063,0.72337
4.0681,0.72621
4.0732,0.72906
4.0783,0.73193
4.0834,0.73481
4.0885,0.73771
4.0936,0.74063
4.0987,0.74356
4.1038,0.74652
4.1089,0.74948
4.114,0.75247
4.1191,0.75548
4.1242,0.7585
4.1293,0.76154
4.1344,0.7646
4.1395,0.76767
4.1446,0.77077
4.1497,0.77388
4.1548,0.77701
4.1599,0.77275
4.165,0.76523
4.1701,0.75766
4.1752,0.75005
4.1803,0.74239
4.1854,0.73468
4.1905,0.72693
4.1956,0.71913
4.2007,0.71128
4.2058,0.70338
4.2109,0.69543
4.216,0.68743
4.2211,0.67938
4.2262,0.67129
4.2313,0.66314
4.2364,0.65493
4.2415,0.64668
4.2465,0.63837
4.2516,0.63001
4.2567,0.6216
4.2618,0.61313
4.2669,0.60461
4.272,0.59603
4.2771,0.5874
4.2822,0.57871
4.2873,0.56996
4.2924,0.56116
4.2975,0.5523
4.3026,0.54337
4.3077,0.53439
4.3128,0.52536
4.3179,0.51626
4.323,0.50709
4.3281,0.49787
4.3332,0.48859
4.3383,0.47924
4.3434,0.46983
4.3485,0.46035
4.3536,0.45081
4.3587,0.44121
4.3638,0.43154
4.3689,0.4218
4.374,0.41199
4.3791,0.40212
4.3842,0.39217
4.3893,0.38216
4.3944,0.37208
4.3995,0.36192
4.4046,0.3517
4.4097,0.3414
4.4148,0.33103
4.4199,0.32058
4.425,0.31006
4.4301,0.29946
4.4352,0.28879
4.4403,0.27804
4.4454,0.26721
4.4505,0.26521
4.4556,0.26808
4.4607,0.27097
4.4658,0.27388
4.4709,0.27681
4.476,0.27976
4.4811,0.28274
4.4861,0.28574
4.4912,0.28876
4.4963,0.2918
4.5014,0.29487
4.5065,0.29796
4.5116,0.30108
4.5167,0.30421
4.5218,0.30738
4.5269,0.31056
4.532,0.31378
4.5371,0.31701
4.5422,0.32027
4.5473,0.32356
4.5524,0.32688
4.5575,0.33022
4.5626,0.33358
4.5677,0.33698
4.5728,0.3404
4.5779,0.34384
4.583,0.34732
4.5881,0.35082
4.5932,0.35436
4.5983,0.35792
4.6034,0.36151
4.6085,0.36513
4.6136,0.36878
4.6187,0.37246
4.6238,0.37617
4.6289,0.37991
4.634,0.38369
4.6391,0.38749
4.6442,0.39133
4.6493,0.3952
4.6544,0.39911
4.6595,0.40305
4.6646,0.40702
4.6697,0.41102
4.6748,0.41507
4.6799,0.41914
4.685,0.42326
4.6901,0.4274
4.6952,0.43159
4.7003,0.43581
4.7054,0.44007
4.7105,0.44437
4.7156,0.44871
4.7207,0.45309
4.7258,0.4575
4.7308,0.46196
4.7359,0.46646
4.741,0.471
4.7461,0.47558
4.7512,0.48021
4.7563,0.48488
4.7614,0.48959
4.7665,0.49434
4.7716,0.49915
4.7767,0.50399
4.7818,0.50889
4.7869,0.51383
4.792,0.51882
4.7971,0.52386
4.8022,0.52894
4.8073,0.53408
4.8124,0.53927
4.8175,0.54451
4.8226,0.5498
4.8277,0.55514
4.8328,0.55985
4.8379,0.5645
4.843,0.56919
4.8481,0.57393
4.8532,0.5787
4.8583,0.58352
4.8634,0.58838
4.8685,0.59328
4.8736,0.59823
4.8787,0.60322
4.8838,0.60826
4.8889,0.61334
4.894,0.61847
4.8991,0.62364
4.9042,0.62887
4.9093,0.63414
4.9144,0.63945
4.9195,0.64482
4.9246,0.65024
4.9297,0.65571
4.9348,0.66123
4.9399,0.6668
4.945,0.67056
4.9501,0.67056
4.9552,0.67056
4.9603,0.67056
4.9654,0.67056
4.9704,0.67056
4.9755,0.67056
4.9806,0.67056
4.9857,0.67056
4.9908,0.67056
4.9959,0.67056
5.001,0.67056
5.0061,0.67056
5.0112,0.67056
5.0163,0.67056
5.0214,0.67056
5.0265,0.67056
5.0316,0.67056
5.0367,0.67056
5.0418,0.67056
5.0469,0.67056
5.052,0.67056
5.0571,0.67056
5.0622,0.67056
5.0673,0.67056
5.0724,0.67056
5.0775,0.67056
5.0826,0.67056
5.0877,0.67056
5.0928,0.67056
5.0979,0.67056


==> img/Data/viperLines/test/perfImprovLine-Kmeans-MCKP.csv <==
0,0.036683
0.0050979,0.036949
0.010196,0.037216
0.015294,0.037483
0.020392,0.03775
0.025489,0.038018
0.030587,0.038287
0.035685,0.038555
0.040783,0.038825
0.045881,0.039095
0.050979,0.039365
0.056077,0.039636
0.061175,0.039907
0.066273,0.040179
0.071371,0.040451
0.076468,0.040723
0.081566,0.040997
0.086664,0.04127
0.091762,0.041544
0.09686,0.041819
0.10196,0.042094
0.10706,0.04237
0.11215,0.042646
0.11725,0.042923
0.12235,0.0432
0.12745,0.043477
0.13255,0.043755
0.13764,0.044034
0.14274,0.044313
0.14784,0.044593
0.15294,0.044873
0.15803,0.045154
0.16313,0.045435
0.16823,0.045716
0.17333,0.045998
0.17843,0.046281
0.18352,0.046564
0.18862,0.046848
0.19372,0.047132
0.19882,0.047417
0.20392,0.047702
0.20901,0.047988
0.21411,0.048274
0.21921,0.048561
0.22431,0.048848
0.22941,0.049136
0.2345,0.049425
0.2396,0.049713
0.2447,0.050003
0.2498,0.050293
0.25489,0.050583
0.25999,0.050874
0.26509,0.051166
0.27019,0.051458
0.27529,0.051751
0.28038,0.052044
0.28548,0.052338
0.29058,0.052632
0.29568,0.052927
0.30078,0.053222
0.30587,0.053518
0.31097,0.053814
0.31607,0.054111
0.32117,0.054409
0.32627,0.054707
0.33136,0.055006
0.33646,0.055305
0.34156,0.055605
0.34666,0.055905
0.35175,0.056206
0.35685,0.056507
0.36195,0.056809
0.36705,0.057112
0.37215,0.057415
0.37724,0.057719
0.38234,0.058023
0.38744,0.058328
0.39254,0.058634
0.39764,0.05894
0.40273,0.059246
0.40783,0.059553
0.41293,0.059861
0.41803,0.060169
0.42313,0.060478
0.42822,0.060788
0.43332,0.061098
0.43842,0.061409
0.44352,0.06172
0.44861,0.062032
0.45371,0.062344
0.45881,0.062657
0.46391,0.062971
0.46901,0.063285
0.4741,0.0636
0.4792,0.063916
0.4843,0.064232
0.4894,0.064548
0.4945,0.064866
0.49959,0.065183
0.50469,0.065502
0.50979,0.065821
0.51489,0.066141
0.51999,0.066461
0.52508,0.066782
0.53018,0.067104
0.53528,0.067426
0.54038,0.067749
0.54547,0.068072
0.55057,0.068396
0.55567,0.068721
0.56077,0.069046
0.56587,0.069372
0.57096,0.069699
0.57606,0.070026
0.58116,0.070354
0.58626,0.070683
0.59136,0.071012
0.59645,0.071342
0.60155,0.071672
0.60665,0.072003
0.61175,0.072335
0.61685,0.072667
0.62194,0.073
0.62704,0.073334
0.63214,0.073668
0.63724,0.074003
0.64234,0.074339
0.64743,0.074676
0.65253,0.075013
0.65763,0.07535
0.66273,0.075689
0.66782,0.076028
0.67292,0.076367
0.67802,0.076708
0.68312,0.077049
0.68822,0.07739
0.69331,0.077733
0.69841,0.078076
0.70351,0.07842
0.70861,0.078764
0.71371,0.079109
0.7188,0.079455
0.7239,0.079802
0.729,0.080149
0.7341,0.080497
0.7392,0.080846
0.74429,0.081195
0.74939,0.081545
0.75449,0.081896
0.75959,0.082247
0.76468,0.082599
0.76978,0.082952
0.77488,0.083306
0.77998,0.08366
0.78508,0.084015
0.79017,0.084371
0.79527,0.084728
0.80037,0.085085
0.80547,0.085443
0.81057,0.085801
0.81566,0.086161
0.82076,0.086521
0.82586,0.086882
0.83096,0.087243
0.83606,0.087606
0.84115,0.087969
0.84625,0.088333
0.85135,0.088697
0.85645,0.089063
0.86154,0.089429
0.86664,0.089796
0.87174,0.090163
0.87684,0.090532
0.88194,0.090901
0.88703,0.091271
0.89213,0.091641
0.89723,0.092013
0.90233,0.092385
0.90743,0.092758
0.91252,0.093132
0.91762,0.093506
0.92272,0.093882
0.92782,0.094258
0.93292,0.094635
0.93801,0.095012
0.94311,0.095391
0.94821,0.09577
0.95331,0.09615
0.9584,0.096531
0.9635,0.096913
0.9686,0.097295
0.9737,0.097678
0.9788,0.098062
0.98389,0.098447
0.98899,0.098833
0.99409,0.09922
0.99919,0.099607
1.0043,0.099995
1.0094,0.10038
1.0145,0.10077
1.0196,0.10116
1.0247,0.10156
1.0298,0.10195
1.0349,0.10234
1.04,0.10274
1.0451,0.10313
1.0502,0.10353
1.0553,0.10392
1.0604,0.10432
1.0655,0.10472
1.0706,0.10512
1.0757,0.10552
1.0808,0.10592
1.0859,0.10632
1.0909,0.10672
1.096,0.10713
1.1011,0.10753
1.1062,0.10794
1.1113,0.10834
1.1164,0.10875
1.1215,0.10916
1.1266,0.10956
1.1317,0.10997
1.1368,0.11039
1.1419,0.1108
1.147,0.11121
1.1521,0.11162
1.1572,0.11204
1.1623,0.11245
1.1674,0.11287
1.1725,0.11328
1.1776,0.1137
1.1827,0.11412
1.1878,0.11454
1.1929,0.11496
1.198,0.11538
1.2031,0.1158
1.2082,0.11623
1.2133,0.11665
1.2184,0.11708
1.2235,0.1175
1.2286,0.11793
1.2337,0.11836
1.2388,0.11879
1.2439,0.11922
1.249,0.11965
1.2541,0.12008
1.2592,0.12051
1.2643,0.12095
1.2694,0.12138
1.2745,0.12182
1.2796,0.12225
1.2847,0.12269
1.2898,0.12313
1.2949,0.12357
1.3,0.12401
1.3051,0.12445
1.3102,0.1249
1.3153,0.12534
1.3204,0.12578
1.3255,0.12623
1.3306,0.12668
1.3356,0.12713
1.3407,0.12757
1.3458,0.12802
1.3509,0.12847
1.356,0.12893
1.3611,0.12938
1.3662,0.12983
1.3713,0.13029
1.3764,0.13074
1.3815,0.1312
1.3866,0.13166
1.3917,0.13212
1.3968,0.13258
1.4019,0.13304
1.407,0.1335
1.4121,0.13397
1.4172,0.13443
1.4223,0.1349
1.4274,0.13536
1.4325,0.13583
1.4376,0.1363
1.4427,0.13677
1.4478,0.13724
1.4529,0.13771
1.458,0.13819
1.4631,0.13866
1.4682,0.13914
1.4733,0.13961
1.4784,0.14009
1.4835,0.14057
1.4886,0.14105
1.4937,0.14153
1.4988,0.14201
1.5039,0.1425
1.509,0.14298
1.5141,0.14347
1.5192,0.14396
1.5243,0.14444
1.5294,0.14493
1.5345,0.14542
1.5396,0.14591
1.5447,0.14641
1.5498,0.1469
1.5549,0.1474
1.56,0.14789
1.5651,0.14839
1.5702,0.14889
1.5753,0.14939
1.5803,0.14989
1.5854,0.15039
1.5905,0.1509
1.5956,0.1514
1.6007,0.15191
1.6058,0.15241
1.6109,0.15292
1.616,0.15343
1.6211,0.15394
1.6262,0.15446
1.6313,0.15497
1.6364,0.15548
1.6415,0.156
1.6466,0.15652
1.6517,0.15704
1.6568,0.15755
1.6619,0.15808
1.667,0.1586
1.6721,0.15912
1.6772,0.15965
1.6823,0.16017
1.6874,0.1607
1.6925,0.16123
1.6976,0.16176
1.7027,0.16229
1.7078,0.16282
1.7129,0.16336
1.718,0.16389
1.7231,0.16443
1.7282,0.16497
1.7333,0.16551
1.7384,0.16605
1.7435,0.16659
1.7486,0.16713
1.7537,0.16768
1.7588,0.16822
1.7639,0.16877
1.769,0.16932
1.7741,0.16987
1.7792,0.17042
1.7843,0.17098
1.7894,0.17153
1.7945,0.17209
1.7996,0.17264
1.8047,0.1732
1.8098,0.17376
1.8149,0.17433
1.8199,0.17489
1.825,0.17545
1.8301,0.17602
1.8352,0.17659
1.8403,0.17716
1.8454,0.17773
1.8505,0.1783
1.8556,0.17887
1.8607,0.17945
1.8658,0.18002
1.8709,0.1806
1.876,0.18118
1.8811,0.18176
1.8862,0.18234
1.8913,0.18293
1.8964,0.18351
1.9015,0.1841
1.9066,0.18469
1.9117,0.18528
1.9168,0.18587
1.9219,0.18646
1.927,0.18706
1.9321,0.18765
1.9372,0.18825
1.9423,0.18885
1.9474,0.18945
1.9525,0.19005
1.9576,0.19066
1.9627,0.19126
1.9678,0.19187
1.9729,0.19248
1.978,0.19309
1.9831,0.1937
1.9882,0.19432
1.9933,0.19493
1.9984,0.19555
2.0035,0.19617
2.0086,0.19679
2.0137,0.19741
2.0188,0.19803
2.0239,0.19866
2.029,0.19929
2.0341,0.19991
2.0392,0.20055
2.0443,0.20118
2.0494,0.20181
2.0545,0.20245
2.0596,0.20308
2.0646,0.20372
2.0697,0.20436
2.0748,0.20501
2.0799,0.20565
2.085,0.2063
2.0901,0.20695
2.0952,0.2076
2.1003,0.20825
2.1054,0.2089
2.1105,0.20956
2.1156,0.21021
2.1207,0.21087
2.1258,0.21153
2.1309,0.21219
2.136,0.21286
2.1411,0.21352
2.1462,0.21419
2.1513,0.21486
2.1564,0.21553
2.1615,0.21621
2.1666,0.21688
2.1717,0.21756
2.1768,0.21824
2.1819,0.21892
2.187,0.2196
2.1921,0.22029
2.1972,0.22097
2.2023,0.22166
2.2074,0.22235
2.2125,0.22305
2.2176,0.22374
2.2227,0.22444
2.2278,0.22514
2.2329,0.22584
2.238,0.22654
2.2431,0.22725
2.2482,0.22795
2.2533,0.22866
2.2584,0.22937
2.2635,0.23008
2.2686,0.2308
2.2737,0.23152
2.2788,0.23223
2.2839,0.23296
2.289,0.23368
2.2941,0.2344
2.2992,0.23513
2.3042,0.23586
2.3093,0.23659
2.3144,0.23733
2.3195,0.23806
2.3246,0.2388
2.3297,0.23954
2.3348,0.24028
2.3399,0.24103
2.345,0.24177
2.3501,0.24252
2.3552,0.24327
2.3603,0.24403
2.3654,0.24478
2.3705,0.24554
2.3756,0.2463
2.3807,0.24706
2.3858,0.24783
2.3909,0.2486
2.396,0.24937
2.4011,0.25014
2.4062,0.25091
2.4113,0.25169
2.4164,0.25247
2.4215,0.25325
2.4266,0.25403
2.4317,0.25482
2.4368,0.2556
2.4419,0.25639
2.447,0.25719
2.4521,0.25798
2.4572,0.25878
2.4623,0.25958
2.4674,0.26038
2.4725,0.26119
2.4776,0.26199
2.4827,0.2628
2.4878,0.26362
2.4929,0.26443
2.498,0.26525
2.5031,0.26607
2.5082,0.26689
2.5133,0.26772
2.5184,0.26854
2.5235,0.26937
2.5286,0.27021
2.5337,0.27104
2.5388,0.27188
2.5439,0.27272
2.5489,0.27356
2.554,0.27441
2.5591,0.27526
2.5642,0.27611
2.5693,0.27696
2.5744,0.27782
2.5795,0.27868
2.5846,0.27954
2.5897,0.2804
2.5948,0.28127
2.5999,0.28214
2.605,0.28301
2.6101,0.28389
2.6152,0.28477
2.6203,0.28565
2.6254,0.28653
2.6305,0.28742
2.6356,0.28831
2.6407,0.2892
2.6458,0.2901
2.6509,0.291
2.656,0.2919
2.6611,0.2928
2.6662,0.29371
2.6713,0.29462
2.6764,0.29553
2.6815,0.29645
2.6866,0.29737
2.6917,0.29829
2.6968,0.29921
2.7019,0.30014
2.707,0.30107
2.7121,0.30201
2.7172,0.30295
2.7223,0.30389
2.7274,0.30483
2.7325,0.30578
2.7376,0.30673
2.7427,0.30768
2.7478,0.30864
2.7529,0.30959
2.758,0.31056
2.7631,0.31152
2.7682,0.31249
2.7733,0.31346
2.7784,0.31444
2.7835,0.31542
2.7885,0.3164
2.7936,0.31739
2.7987,0.31838
2.8038,0.31937
2.8089,0.32036
2.814,0.32136
2.8191,0.32236
2.8242,0.32337
2.8293,0.32438
2.8344,0.32539
2.8395,0.32641
2.8446,0.32743
2.8497,0.32845
2.8548,0.32948
2.8599,0.33051
2.865,0.33154
2.8701,0.33258
2.8752,0.33362
2.8803,0.33466
2.8854,0.33571
2.8905,0.33677
2.8956,0.33782
2.9007,0.33888
2.9058,0.33994
2.9109,0.34101
2.916,0.34208
2.9211,0.34315
2.9262,0.34423
2.9313,0.34532
2.9364,0.3464
2.9415,0.34749
2.9466,0.34858
2.9517,0.34968
2.9568,0.35078
2.9619,0.35189
2.967,0.353
2.9721,0.35411
2.9772,0.35523
2.9823,0.35635
2.9874,0.35748
2.9925,0.3586
2.9976,0.35974
3.0027,0.36088
3.0078,0.36202
3.0129,0.36316
3.018,0.36431
3.0231,0.36547
3.0282,0.36663
3.0332,0.36779
3.0383,0.36896
3.0434,0.37013
3.0485,0.3713
3.0536,0.37249
3.0587,0.37367
3.0638,0.37486
3.0689,0.37605
3.074,0.37725
3.0791,0.37845
3.0842,0.37966
3.0893,0.38087
3.0944,0.38209
3.0995,0.38331
3.1046,0.38453
3.1097,0.38576
3.1148,0.387
3.1199,0.38824
3.125,0.38948
3.1301,0.39073
3.1352,0.39198
3.1403,0.39324
3.1454,0.3945
3.1505,0.39577
3.1556,0.39704
3.1607,0.39832
3.1658,0.3996
3.1709,0.40089
3.176,0.40218
3.1811,0.40348
3.1862,0.40478
3.1913,0.40609
3.1964,0.4074
3.2015,0.40872
3.2066,0.41004
3.2117,0.41137
3.2168,0.4127
3.2219,0.41404
3.227,0.41539
3.2321,0.41674
3.2372,0.41809
3.2423,0.41945
3.2474,0.42082
3.2525,0.42219
3.2576,0.42356
3.2627,0.42495
3.2678,0.42633
3.2728,0.42773
3.2779,0.42913
3.283,0.43053
3.2881,0.43194
3.2932,0.43335
3.2983,0.43478
3.3034,0.4362
3.3085,0.43764
3.3136,0.43908
3.3187,0.44052
3.3238,0.44197
3.3289,0.44343
3.334,0.44489
3.3391,0.44636
3.3442,0.44783
3.3493,0.44932
3.3544,0.4508
3.3595,0.4523
3.3646,0.4538
3.3697,0.4553
3.3748,0.45681
3.3799,0.45833
3.385,0.45986
3.3901,0.46139
3.3952,0.46293
3.4003,0.46447
3.4054,0.46602
3.4105,0.46758
3.4156,0.46914
3.4207,0.47071
3.4258,0.47229
3.4309,0.47387
3.436,0.47547
3.4411,0.47706
3.4462,0.47867
3.4513,0.48028
3.4564,0.4819
3.4615,0.48353
3.4666,0.48516
3.4717,0.4868
3.4768,0.48845
3.4819,0.4901
3.487,0.49176
3.4921,0.49343
3.4972,0.49511
3.5023,0.49679
3.5074,0.49848
3.5125,0.50018
3.5175,0.50189
3.5226,0.5036
3.5277,0.50532
3.5328,0.50705
3.5379,0.50879
3.543,0.51053
3.5481,0.51229
3.5532,0.51405
3.5583,0.51582
3.5634,0.51759
3.5685,0.51938
3.5736,0.52117
3.5787,0.52297
3.5838,0.52478
3.5889,0.5266
3.594,0.52843
3.5991,0.53026
3.6042,0.5321
3.6093,0.53396
3.6144,0.53582
3.6195,0.53768
3.6246,0.53956
3.6297,0.54145
3.6348,0.54334
3.6399,0.54525
3.645,0.54716
3.6501,0.54908
3.6552,0.55102
3.6603,0.55296
3.6654,0.55491
3.6705,0.55687
3.6756,0.55883
3.6807,0.56081
3.6858,0.5628
3.6909,0.5648
3.696,0.5668
3.7011,0.56882
3.7062,0.57085
3.7113,0.57288
3.7164,0.57493
3.7215,0.57698
3.7266,0.57905
3.7317,0.58113
3.7368,0.58321
3.7419,0.58531
3.747,0.58742
3.7521,0.58953
3.7572,0.59166
3.7622,0.5938
3.7673,0.59595
3.7724,0.59811
3.7775,0.60028
3.7826,0.60246
3.7877,0.60466
3.7928,0.60686
3.7979,0.60907
3.803,0.6113
3.8081,0.61354
3.8132,0.61579
3.8183,0.61805
3.8234,0.62032
3.8285,0.62261
3.8336,0.6249
3.8387,0.62721
3.8438,0.62953
3.8489,0.63186
3.854,0.63421
3.8591,0.63656
3.8642,0.63893
3.8693,0.64131
3.8744,0.64371
3.8795,0.64611
3.8846,0.64853
3.8897,0.65096
3.8948,0.65341
3.8999,0.65587
3.905,0.65834
3.9101,0.66082
3.9152,0.66332
3.9203,0.66583
3.9254,0.66836
3.9305,0.6709
3.9356,0.67345
3.9407,0.67602
3.9458,0.6786
3.9509,0.68119
3.956,0.6838
3.9611,0.68642
3.9662,0.68906
3.9713,0.69171
3.9764,0.69438
3.9815,0.69706
3.9866,0.69976
3.9917,0.70247
3.9968,0.7052
4.0018,0.70795
4.0069,0.7107
4.012,0.71348
4.0171,0.71627
4.0222,0.71908
4.0273,0.7219
4.0324,0.72474
4.0375,0.72759
4.0426,0.73046
4.0477,0.73335
4.0528,0.73626
4.0579,0.73918
4.063,0.74212
4.0681,0.74507
4.0732,0.74805
4.0783,0.75104
4.0834,0.75405
4.0885,0.75707
4.0936,0.76012
4.0987,0.76318
4.1038,0.76626
4.1089,0.76936
4.114,0.77248
4.1191,0.77562
4.1242,0.77877
4.1293,0.78195
4.1344,0.78514
4.1395,0.78836
4.1446,0.79159
4.1497,0.79484
4.1548,0.79812
4.1599,0.79388
4.165,0.78632
4.1701,0.77872
4.1752,0.77108
4.1803,0.76338
4.1854,0.75564
4.1905,0.74784
4.1956,0.74
4.2007,0.73211
4.2058,0.72417
4.2109,0.71618
4.216,0.70813
4.2211,0.70004
4.2262,0.69189
4.2313,0.68369
4.2364,0.67543
4.2415,0.66713
4.2465,0.65876
4.2516,0.65035
4.2567,0.64188
4.2618,0.63335
4.2669,0.62476
4.272,0.61612
4.2771,0.60742
4.2822,0.59867
4.2873,0.58985
4.2924,0.58097
4.2975,0.57204
4.3026,0.56304
4.3077,0.55399
4.3128,0.54487
4.3179,0.53569
4.323,0.52644
4.3281,0.51713
4.3332,0.50776
4.3383,0.49832
4.3434,0.48882
4.3485,0.47925
4.3536,0.46961
4.3587,0.45991
4.3638,0.45013
4.3689,0.44029
4.374,0.43038
4.3791,0.4204
4.3842,0.41034
4.3893,0.40021
4.3944,0.39001
4.3995,0.37974
4.4046,0.36939
4.4097,0.35896
4.4148,0.34846
4.4199,0.33788
4.425,0.32723
4.4301,0.31649
4.4352,0.30568
4.4403,0.29478
4.4454,0.28381
4.4505,0.28185
4.4556,0.28486
4.4607,0.28789
4.4658,0.29095
4.4709,0.29403
4.476,0.29714
4.4811,0.30026
4.4861,0.30342
4.4912,0.30659
4.4963,0.3098
4.5014,0.31302
4.5065,0.31627
4.5116,0.31955
4.5167,0.32286
4.5218,0.32619
4.5269,0.32954
4.532,0.33292
4.5371,0.33633
4.5422,0.33977
4.5473,0.34324
4.5524,0.34673
4.5575,0.35025
4.5626,0.35381
4.5677,0.35739
4.5728,0.361
4.5779,0.36464
4.583,0.36831
4.5881,0.37201
4.5932,0.37574
4.5983,0.3795
4.6034,0.3833
4.6085,0.38713
4.6136,0.39099
4.6187,0.39488
4.6238,0.39881
4.6289,0.40277
4.634,0.40676
4.6391,0.41079
4.6442,0.41486
4.6493,0.41896
4.6544,0.4231
4.6595,0.42727
4.6646,0.43148
4.6697,0.43573
4.6748,0.44002
4.6799,0.44435
4.685,0.44872
4.6901,0.45312
4.6952,0.45757
4.7003,0.46205
4.7054,0.46658
4.7105,0.47115
4.7156,0.47577
4.7207,0.48042
4.7258,0.48513
4.7308,0.48987
4.7359,0.49466
4.741,0.4995
4.7461,0.50438
4.7512,0.50931
4.7563,0.51429
4.7614,0.51932
4.7665,0.52439
4.7716,0.52952
4.7767,0.53469
4.7818,0.53992
4.7869,0.5452
4.792,0.55053
4.7971,0.55592
4.8022,0.56136
4.8073,0.56686
4.8124,0.57241
4.8175,0.57803
4.8226,0.58369
4.8277,0.58942
4.8328,0.59521
4.8379,0.60106
4.843,0.60697
4.8481,0.61294
4.8532,0.61898
4.8583,0.62508
4.8634,0.63125
4.8685,0.63749
4.8736,0.64379
4.8787,0.65017
4.8838,0.65661
4.8889,0.66312
4.894,0.66971
4.8991,0.67637
4.9042,0.68311
4.9093,0.68992
4.9144,0.69681
4.9195,0.70378
4.9246,0.71083
4.9297,0.71797
4.9348,0.72518
4.9399,0.73249
4.945,0.73987
4.9501,0.74735
4.9552,0.75491
4.9603,0.76257
4.9654,0.77032
4.9704,0.77816
4.9755,0.7861
4.9806,0.79414
4.9857,0.80228
4.9908,0.81051
4.9959,0.81886
5.001,0.8273
5.0061,0.83586
5.0112,0.84453
5.0163,0.8533
5.0214,0.86219
5.0265,0.8712
5.0316,0.88033
5.0367,0.88957
5.0418,0.89894
5.0469,0.90844
5.052,0.91806
5.0571,0.92782
5.0622,0.93771
5.0673,0.94773
5.0724,0.95789
5.0775,0.9682
5.0826,0.97865
5.0877,0.98925
5.0928,1
5.0979,1


==> img/Data/viperLines/test/perfImprovLine-Kmeans-NSGA.csv <==
0,0.036683
0.0050979,0.036683
0.010196,0.036683
0.015294,0.036683
0.020392,0.036683
0.025489,0.036683
0.030587,0.036683
0.035685,0.036683
0.040783,0.036683
0.045881,0.036683
0.050979,0.036683
0.056077,0.036683
0.061175,0.036683
0.066273,0.036683
0.071371,0.036683
0.076468,0.036683
0.081566,0.036683
0.086664,0.036683
0.091762,0.036683
0.09686,0.036683
0.10196,0.036683
0.10706,0.036683
0.11215,0.036683
0.11725,0.036683
0.12235,0.036683
0.12745,0.036683
0.13255,0.036683
0.13764,0.036683
0.14274,0.036683
0.14784,0.036683
0.15294,0.036683
0.15803,0.036683
0.16313,0.036683
0.16823,0.036683
0.17333,0.036683
0.17843,0.036683
0.18352,0.036683
0.18862,0.036683
0.19372,0.036683
0.19882,0.036683
0.20392,0.036683
0.20901,0.036683
0.21411,0.036683
0.21921,0.036683
0.22431,0.036683
0.22941,0.036683
0.2345,0.036683
0.2396,0.036683
0.2447,0.036683
0.2498,0.036683
0.25489,0.036683
0.25999,0.036683
0.26509,0.036683
0.27019,0.036683
0.27529,0.036683
0.28038,0.036683
0.28548,0.036683
0.29058,0.036683
0.29568,0.036683
0.30078,0.036683
0.30587,0.036683
0.31097,0.036683
0.31607,0.036683
0.32117,0.036683
0.32627,0.036683
0.33136,0.036683
0.33646,0.036683
0.34156,0.036683
0.34666,0.036683
0.35175,0.036683
0.35685,0.036683
0.36195,0.036683
0.36705,0.036683
0.37215,0.036683
0.37724,0.036683
0.38234,0.036683
0.38744,0.036683
0.39254,0.036683
0.39764,0.036683
0.40273,0.036683
0.40783,0.036683
0.41293,0.036683
0.41803,0.036683
0.42313,0.036683
0.42822,0.036683
0.43332,0.036683
0.43842,0.036683
0.44352,0.036683
0.44861,0.036683
0.45371,0.036683
0.45881,0.036683
0.46391,0.036683
0.46901,0.036683
0.4741,0.036683
0.4792,0.036683
0.4843,0.036683
0.4894,0.036683
0.4945,0.036683
0.49959,0.036683
0.50469,0.036683
0.50979,0.036683
0.51489,0.036683
0.51999,0.036683
0.52508,0.036683
0.53018,0.036683
0.53528,0.036683
0.54038,0.036683
0.54547,0.036683
0.55057,0.036683
0.55567,0.036683
0.56077,0.036683
0.56587,0.036683
0.57096,0.036683
0.57606,0.036683
0.58116,0.036683
0.58626,0.036683
0.59136,0.036683
0.59645,0.036683
0.60155,0.036683
0.60665,0.036683
0.61175,0.036683
0.61685,0.036683
0.62194,0.036683
0.62704,0.036683
0.63214,0.036683
0.63724,0.036683
0.64234,0.036683
0.64743,0.036683
0.65253,0.036683
0.65763,0.036683
0.66273,0.036683
0.66782,0.036683
0.67292,0.036683
0.67802,0.036683
0.68312,0.036683
0.68822,0.036683
0.69331,0.036683
0.69841,0.036683
0.70351,0.036683
0.70861,0.036683
0.71371,0.036683
0.7188,0.036683
0.7239,0.036683
0.729,0.036683
0.7341,0.036683
0.7392,0.036683
0.74429,0.036683
0.74939,0.036683
0.75449,0.036683
0.75959,0.036683
0.76468,0.036683
0.76978,0.036683
0.77488,0.036683
0.77998,0.036683
0.78508,0.036683
0.79017,0.036683
0.79527,0.036683
0.80037,0.036683
0.80547,0.036683
0.81057,0.036683
0.81566,0.036683
0.82076,0.036683
0.82586,0.036683
0.83096,0.036683
0.83606,0.036683
0.84115,0.036683
0.84625,0.036683
0.85135,0.036683
0.85645,0.036683
0.86154,0.036683
0.86664,0.036683
0.87174,0.036683
0.87684,0.036683
0.88194,0.036683
0.88703,0.036683
0.89213,0.036683
0.89723,0.036683
0.90233,0.036683
0.90743,0.036683
0.91252,0.036683
0.91762,0.036683
0.92272,0.036683
0.92782,0.036683
0.93292,0.036683
0.93801,0.036683
0.94311,0.036683
0.94821,0.036683
0.95331,0.036683
0.9584,0.036683
0.9635,0.036683
0.9686,0.036683
0.9737,0.036683
0.9788,0.036683
0.98389,0.036683
0.98899,0.036683
0.99409,0.036683
0.99919,0.036683
1.0043,0.036683
1.0094,0.036683
1.0145,0.036683
1.0196,0.036683
1.0247,0.036683
1.0298,0.036683
1.0349,0.036683
1.04,0.036683
1.0451,0.036683
1.0502,0.036683
1.0553,0.036683
1.0604,0.036683
1.0655,0.036683
1.0706,0.036683
1.0757,0.036683
1.0808,0.036683
1.0859,0.036683
1.0909,0.036683
1.096,0.036683
1.1011,0.036683
1.1062,0.036683
1.1113,0.036683
1.1164,0.036683
1.1215,0.036683
1.1266,0.036683
1.1317,0.036683
1.1368,0.036683
1.1419,0.036683
1.147,0.036683
1.1521,0.036683
1.1572,0.036683
1.1623,0.036683
1.1674,0.036683
1.1725,0.036683
1.1776,0.036683
1.1827,0.036683
1.1878,0.036683
1.1929,0.036683
1.198,0.036683
1.2031,0.036683
1.2082,0.036683
1.2133,0.036683
1.2184,0.036683
1.2235,0.036683
1.2286,0.036683
1.2337,0.036683
1.2388,0.036683
1.2439,0.036683
1.249,0.036683
1.2541,0.036683
1.2592,0.036683
1.2643,0.036683
1.2694,0.036683
1.2745,0.036683
1.2796,0.036683
1.2847,0.036683
1.2898,0.036683
1.2949,0.036683
1.3,0.036683
1.3051,0.036683
1.3102,0.036683
1.3153,0.036683
1.3204,0.036683
1.3255,0.036683
1.3306,0.036683
1.3356,0.036683
1.3407,0.036683
1.3458,0.036683
1.3509,0.036683
1.356,0.036683
1.3611,0.036683
1.3662,0.036683
1.3713,0.036683
1.3764,0.036683
1.3815,0.036683
1.3866,0.036683
1.3917,0.036683
1.3968,0.036683
1.4019,0.036683
1.407,0.036683
1.4121,0.036683
1.4172,0.036683
1.4223,0.036683
1.4274,0.036683
1.4325,0.036683
1.4376,0.036683
1.4427,0.036683
1.4478,0.036683
1.4529,0.036683
1.458,0.036683
1.4631,0.036683
1.4682,0.036683
1.4733,0.036683
1.4784,0.036683
1.4835,0.036683
1.4886,0.036683
1.4937,0.036683
1.4988,0.036683
1.5039,0.036683
1.509,0.036683
1.5141,0.036683
1.5192,0.036683
1.5243,0.036683
1.5294,0.036683
1.5345,0.036683
1.5396,0.036683
1.5447,0.036683
1.5498,0.036683
1.5549,0.036683
1.56,0.036683
1.5651,0.036683
1.5702,0.036683
1.5753,0.036683
1.5803,0.036683
1.5854,0.036683
1.5905,0.036683
1.5956,0.036683
1.6007,0.036683
1.6058,0.036683
1.6109,0.036683
1.616,0.036683
1.6211,0.036683
1.6262,0.036683
1.6313,0.036683
1.6364,0.036683
1.6415,0.036683
1.6466,0.036683
1.6517,0.036683
1.6568,0.036683
1.6619,0.036683
1.667,0.036683
1.6721,0.036683
1.6772,0.036683
1.6823,0.036683
1.6874,0.036683
1.6925,0.036683
1.6976,0.036683
1.7027,0.036683
1.7078,0.036683
1.7129,0.036683
1.718,0.036683
1.7231,0.036683
1.7282,0.036683
1.7333,0.036683
1.7384,0.036683
1.7435,0.036683
1.7486,0.036683
1.7537,0.036683
1.7588,0.036683
1.7639,0.036683
1.769,0.036683
1.7741,0.036683
1.7792,0.036683
1.7843,0.036683
1.7894,0.036683
1.7945,0.036683
1.7996,0.036683
1.8047,0.036683
1.8098,0.036683
1.8149,0.036683
1.8199,0.036683
1.825,0.036683
1.8301,0.036683
1.8352,0.036683
1.8403,0.036683
1.8454,0.036683
1.8505,0.036683
1.8556,0.036683
1.8607,0.036683
1.8658,0.036683
1.8709,0.036683
1.876,0.036683
1.8811,0.036683
1.8862,0.036683
1.8913,0.036683
1.8964,0.036683
1.9015,0.036683
1.9066,0.036683
1.9117,0.036683
1.9168,0.036683
1.9219,0.036683
1.927,0.036683
1.9321,0.036683
1.9372,0.036683
1.9423,0.036683
1.9474,0.036683
1.9525,0.036683
1.9576,0.036683
1.9627,0.036683
1.9678,0.036683
1.9729,0.036683
1.978,0.036683
1.9831,0.036683
1.9882,0.036683
1.9933,0.036683
1.9984,0.036683
2.0035,0.036683
2.0086,0.036683
2.0137,0.036683
2.0188,0.036683
2.0239,0.036683
2.029,0.036683
2.0341,0.036683
2.0392,0.036683
2.0443,0.036683
2.0494,0.036683
2.0545,0.036683
2.0596,0.036683
2.0646,0.036683
2.0697,0.036683
2.0748,0.036683
2.0799,0.036683
2.085,0.036683
2.0901,0.036683
2.0952,0.036683
2.1003,0.036683
2.1054,0.036683
2.1105,0.036683
2.1156,0.036683
2.1207,0.036683
2.1258,0.036683
2.1309,0.036683
2.136,0.036683
2.1411,0.036683
2.1462,0.036683
2.1513,0.036683
2.1564,0.036683
2.1615,0.036683
2.1666,0.036683
2.1717,0.036683
2.1768,0.036683
2.1819,0.036683
2.187,0.036683
2.1921,0.036683
2.1972,0.036683
2.2023,0.036683
2.2074,0.036683
2.2125,0.036683
2.2176,0.036683
2.2227,0.036683
2.2278,0.036683
2.2329,0.036683
2.238,0.036683
2.2431,0.036683
2.2482,0.036683
2.2533,0.036683
2.2584,0.036683
2.2635,0.036683
2.2686,0.036683
2.2737,0.036683
2.2788,0.036683
2.2839,0.036683
2.289,0.036683
2.2941,0.036683
2.2992,0.036683
2.3042,0.036683
2.3093,0.036683
2.3144,0.036683
2.3195,0.036683
2.3246,0.036683
2.3297,0.036683
2.3348,0.036683
2.3399,0.036683
2.345,0.036683
2.3501,0.036683
2.3552,0.036683
2.3603,0.036683
2.3654,0.036683
2.3705,0.036683
2.3756,0.036683
2.3807,0.036683
2.3858,0.036683
2.3909,0.036683
2.396,0.036683
2.4011,0.036683
2.4062,0.036683
2.4113,0.036683
2.4164,0.036683
2.4215,0.036683
2.4266,0.036683
2.4317,0.036683
2.4368,0.036683
2.4419,0.036683
2.447,0.036683
2.4521,0.036683
2.4572,0.036683
2.4623,0.036683
2.4674,0.036683
2.4725,0.036683
2.4776,0.036683
2.4827,0.036683
2.4878,0.036683
2.4929,0.036683
2.498,0.036683
2.5031,0.036683
2.5082,0.036683
2.5133,0.036683
2.5184,0.036683
2.5235,0.036683
2.5286,0.036683
2.5337,0.036683
2.5388,0.036683
2.5439,0.036683
2.5489,0.036683
2.554,0.036683
2.5591,0.036683
2.5642,0.036683
2.5693,0.036683
2.5744,0.036683
2.5795,0.036683
2.5846,0.036683
2.5897,0.036683
2.5948,0.036683
2.5999,0.036683
2.605,0.036683
2.6101,0.036683
2.6152,0.036683
2.6203,0.036683
2.6254,0.036683
2.6305,0.036683
2.6356,0.036683
2.6407,0.036683
2.6458,0.036683
2.6509,0.036683
2.656,0.036683
2.6611,0.036683
2.6662,0.036683
2.6713,0.036683
2.6764,0.036683
2.6815,0.036683
2.6866,0.036683
2.6917,0.036683
2.6968,0.036683
2.7019,0.036683
2.707,0.036683
2.7121,0.036683
2.7172,0.036683
2.7223,0.036683
2.7274,0.036683
2.7325,0.036683
2.7376,0.036683
2.7427,0.036683
2.7478,0.036683
2.7529,0.036683
2.758,0.036683
2.7631,0.036683
2.7682,0.036683
2.7733,0.036683
2.7784,0.036683
2.7835,0.036683
2.7885,0.036683
2.7936,0.036683
2.7987,0.036683
2.8038,0.036683
2.8089,0.036683
2.814,0.036683
2.8191,0.036683
2.8242,0.036683
2.8293,0.036683
2.8344,0.036683
2.8395,0.036683
2.8446,0.036683
2.8497,0.036683
2.8548,0.036683
2.8599,0.036683
2.865,0.036683
2.8701,0.036683
2.8752,0.036683
2.8803,0.036683
2.8854,0.036683
2.8905,0.036683
2.8956,0.036683
2.9007,0.036683
2.9058,0.036683
2.9109,0.036683
2.916,0.036683
2.9211,0.036683
2.9262,0.036683
2.9313,0.036683
2.9364,0.036683
2.9415,0.036683
2.9466,0.036683
2.9517,0.036683
2.9568,0.036683
2.9619,0.036683
2.967,0.036683
2.9721,0.036683
2.9772,0.036683
2.9823,0.036683
2.9874,0.036683
2.9925,0.036683
2.9976,0.036683
3.0027,0.036683
3.0078,0.036683
3.0129,0.036683
3.018,0.036683
3.0231,0.036683
3.0282,0.036683
3.0332,0.036683
3.0383,0.036683
3.0434,0.036683
3.0485,0.036683
3.0536,0.036683
3.0587,0.036683
3.0638,0.036683
3.0689,0.036683
3.074,0.036683
3.0791,0.036683
3.0842,0.036683
3.0893,0.036683
3.0944,0.036683
3.0995,0.036683
3.1046,0.036683
3.1097,0.036683
3.1148,0.036683
3.1199,0.036683
3.125,0.036683
3.1301,0.036683
3.1352,0.036683
3.1403,0.036683
3.1454,0.036683
3.1505,0.036683
3.1556,0.036683
3.1607,0.036683
3.1658,0.036683
3.1709,0.036683
3.176,0.036683
3.1811,0.036683
3.1862,0.036683
3.1913,0.036683
3.1964,0.036683
3.2015,0.036683
3.2066,0.036683
3.2117,0.036683
3.2168,0.036683
3.2219,0.036683
3.227,0.036683
3.2321,0.036683
3.2372,0.036683
3.2423,0.036683
3.2474,0.036683
3.2525,0.036683
3.2576,0.036683
3.2627,0.036683
3.2678,0.036683
3.2728,0.036683
3.2779,0.036683
3.283,0.036683
3.2881,0.036683
3.2932,0.036683
3.2983,0.036683
3.3034,0.036683
3.3085,0.036683
3.3136,0.036683
3.3187,0.036683
3.3238,0.036683
3.3289,0.036683
3.334,0.036683
3.3391,0.036683
3.3442,0.036683
3.3493,0.036683
3.3544,0.036683
3.3595,0.036683
3.3646,0.036683
3.3697,0.036683
3.3748,0.036683
3.3799,0.036683
3.385,0.036683
3.3901,0.036683
3.3952,0.036683
3.4003,0.036683
3.4054,0.036683
3.4105,0.036683
3.4156,0.036683
3.4207,0.036683
3.4258,0.036683
3.4309,0.036683
3.436,0.036683
3.4411,0.036683
3.4462,0.036683
3.4513,0.036683
3.4564,0.036683
3.4615,0.036683
3.4666,0.036683
3.4717,0.036683
3.4768,0.036683
3.4819,0.036683
3.487,0.036683
3.4921,0.036683
3.4972,0.036683
3.5023,0.036683
3.5074,0.036683
3.5125,0.036683
3.5175,0.036683
3.5226,0.036683
3.5277,0.036683
3.5328,0.036683
3.5379,0.036683
3.543,0.036683
3.5481,0.036683
3.5532,0.036683
3.5583,0.036683
3.5634,0.036683
3.5685,0.036683
3.5736,0.036683
3.5787,0.036683
3.5838,0.036683
3.5889,0.036683
3.594,0.036683
3.5991,0.036683
3.6042,0.036683
3.6093,0.036683
3.6144,0.036683
3.6195,0.036683
3.6246,0.036683
3.6297,0.036683
3.6348,0.036683
3.6399,0.036683
3.645,0.036683
3.6501,0.036683
3.6552,0.036683
3.6603,0.036683
3.6654,0.036683
3.6705,0.036683
3.6756,0.036683
3.6807,0.036683
3.6858,0.036683
3.6909,0.036683
3.696,0.036683
3.7011,0.036683
3.7062,0.036683
3.7113,0.036683
3.7164,0.036683
3.7215,0.036683
3.7266,0.036683
3.7317,0.036683
3.7368,0.036683
3.7419,0.036683
3.747,0.036683
3.7521,0.036683
3.7572,0.036683
3.7622,0.036683
3.7673,0.036683
3.7724,0.036683
3.7775,0.036683
3.7826,0.036683
3.7877,0.036683
3.7928,0.036683
3.7979,0.036683
3.803,0.036683
3.8081,0.036683
3.8132,0.036683
3.8183,0.036683
3.8234,0.036683
3.8285,0.036683
3.8336,0.036683
3.8387,0.036683
3.8438,0.036683
3.8489,0.036683
3.854,0.036683
3.8591,0.036683
3.8642,0.036683
3.8693,0.036683
3.8744,0.036683
3.8795,0.036683
3.8846,0.036683
3.8897,0.036683
3.8948,0.036683
3.8999,0.036683
3.905,0.036683
3.9101,0.036683
3.9152,0.036683
3.9203,0.036683
3.9254,0.036683
3.9305,0.036683
3.9356,0.036683
3.9407,0.036683
3.9458,0.036683
3.9509,0.036683
3.956,0.036683
3.9611,0.036683
3.9662,0.036683
3.9713,0.036683
3.9764,0.036683
3.9815,0.036683
3.9866,0.036683
3.9917,0.036683
3.9968,0.036683
4.0018,0.036683
4.0069,0.036683
4.012,0.036683
4.0171,0.036683
4.0222,0.036683
4.0273,0.036683
4.0324,0.036683
4.0375,0.036683
4.0426,0.036683
4.0477,0.036683
4.0528,0.036683
4.0579,0.036683
4.063,0.036683
4.0681,0.036683
4.0732,0.036683
4.0783,0.036683
4.0834,0.036683
4.0885,0.036683
4.0936,0.036683
4.0987,0.036683
4.1038,0.036683
4.1089,0.036683
4.114,0.036683
4.1191,0.036683
4.1242,0.036683
4.1293,0.036683
4.1344,0.036683
4.1395,0.036683
4.1446,0.036683
4.1497,0.036683
4.1548,0.036683
4.1599,0.036683
4.165,0.036683
4.1701,0.036683
4.1752,0.036683
4.1803,0.036683
4.1854,0.036683
4.1905,0.036683
4.1956,0.036683
4.2007,0.036683
4.2058,0.036683
4.2109,0.036683
4.216,0.036683
4.2211,0.036683
4.2262,0.036683
4.2313,0.036683
4.2364,0.036683
4.2415,0.036683
4.2465,0.036683
4.2516,0.036683
4.2567,0.036683
4.2618,0.036683
4.2669,0.036683
4.272,0.036683
4.2771,0.036683
4.2822,0.036683
4.2873,0.036683
4.2924,0.036683
4.2975,0.036683
4.3026,0.036683
4.3077,0.036683
4.3128,0.036683
4.3179,0.036683
4.323,0.036683
4.3281,0.036683
4.3332,0.036683
4.3383,0.036683
4.3434,0.036683
4.3485,0.036683
4.3536,0.036683
4.3587,0.036683
4.3638,0.036683
4.3689,0.036683
4.374,0.036683
4.3791,0.036683
4.3842,0.036683
4.3893,0.036683
4.3944,0.036683
4.3995,0.036683
4.4046,0.036683
4.4097,0.036683
4.4148,0.036683
4.4199,0.036683
4.425,0.036683
4.4301,0.036683
4.4352,0.036683
4.4403,0.036683
4.4454,0.036683
4.4505,0.036683
4.4556,0.036683
4.4607,0.036683
4.4658,0.036683
4.4709,0.036683
4.476,0.036683
4.4811,0.036683
4.4861,0.036683
4.4912,0.036683
4.4963,0.036683
4.5014,0.036683
4.5065,0.036683
4.5116,0.036683
4.5167,0.036683
4.5218,0.036683
4.5269,0.036683
4.532,0.036683
4.5371,0.036683
4.5422,0.036683
4.5473,0.036683
4.5524,0.036683
4.5575,0.036683
4.5626,0.036683
4.5677,0.036683
4.5728,0.036683
4.5779,0.036683
4.583,0.036683
4.5881,0.036683
4.5932,0.036683
4.5983,0.036683
4.6034,0.036683
4.6085,0.036683
4.6136,0.036683
4.6187,0.036683
4.6238,0.036683
4.6289,0.036683
4.634,0.036683
4.6391,0.036683
4.6442,0.036683
4.6493,0.036683
4.6544,0.036683
4.6595,0.036683
4.6646,0.036683
4.6697,0.036683
4.6748,0.036683
4.6799,0.036683
4.685,0.036683
4.6901,0.036683
4.6952,0.036683
4.7003,0.036683
4.7054,0.036683
4.7105,0.036683
4.7156,0.036683
4.7207,0.036683
4.7258,0.036683
4.7308,0.036683
4.7359,0.036683
4.741,0.036683
4.7461,0.036683
4.7512,0.036683
4.7563,0.036683
4.7614,0.036683
4.7665,0.036683
4.7716,0.036683
4.7767,0.036683
4.7818,0.036683
4.7869,0.036683
4.792,0.036683
4.7971,0.036683
4.8022,0.036683
4.8073,0.036683
4.8124,0.036683
4.8175,0.036683
4.8226,0.036683
4.8277,0.036683
4.8328,0.036683
4.8379,0.036683
4.843,0.036683
4.8481,0.036683
4.8532,0.036683
4.8583,0.036683
4.8634,0.036683
4.8685,0.036683
4.8736,0.036683
4.8787,0.036683
4.8838,0.036683
4.8889,0.036683
4.894,0.036683
4.8991,0.036683
4.9042,0.036683
4.9093,0.036683
4.9144,0.036683
4.9195,0.036683
4.9246,0.036683
4.9297,0.036683
4.9348,0.036683
4.9399,0.036683
4.945,0.036683
4.9501,0.036683
4.9552,0.036683
4.9603,0.036683
4.9654,0.036683
4.9704,0.036683
4.9755,0.036683
4.9806,0.036683
4.9857,0.036683
4.9908,0.036683
4.9959,0.036683
5.001,0.036683
5.0061,0.036683
5.0112,0.036683
5.0163,0.036683
5.0214,0.036683
5.0265,0.036683
5.0316,0.036683
5.0367,0.036683
5.0418,0.036683
5.0469,0.036683
5.052,0.036683
5.0571,0.036683
5.0622,0.036683
5.0673,0.036683
5.0724,0.036683
5.0775,0.036683
5.0826,0.036683
5.0877,0.036683
5.0928,0.036683
5.0979,0.036683


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-BOA-0.csv <==
0,0.041415
0.00047589,0.056861
0.00095177,0.077041
0.0014277,0.10453
0.0019035,0.14415
0.0023794,0.20626
0.0028553,0.31755
0.0033312,0.46373
0.0038071,0.46545
0.004283,0.4672
0.0047589,0.46899
0.0052347,0.47081
0.0057106,0.47268
0.0061865,0.47458
0.0066624,0.47652
0.0071383,0.47851
0.0076142,0.48054
0.0080901,0.48261
0.0085659,0.48473
0.0090418,0.4869
0.0095177,0.48912
0.0099936,0.49138
0.010469,0.4937
0.010945,0.49608
0.011421,0.49851
0.011897,0.501
0.012373,0.50355
0.012849,0.50616
0.013325,0.50884
0.013801,0.51159
0.014277,0.51441
0.014752,0.5173
0.015228,0.52027
0.015704,0.52331
0.01618,0.52644
0.016656,0.52966
0.017132,0.53296
0.017608,0.53525
0.018084,0.53033
0.01856,0.5254
0.019035,0.52047
0.019511,0.51554
0.019987,0.5106
0.020463,0.50565
0.020939,0.50069
0.021415,0.49574
0.021891,0.4922
0.022367,0.48895
0.022842,0.48571
0.023318,0.48246
0.023794,0.47921
0.02427,0.47595
0.024746,0.47269
0.025222,0.46943
0.025698,0.46616
0.026174,0.46289
0.02665,0.45962
0.027125,0.45634
0.027601,0.45306
0.028077,0.44977
0.028553,0.44648
0.029029,0.44319
0.029505,0.43989
0.029981,0.43659
0.030457,0.43329
0.030933,0.42998
0.031408,0.42667
0.031884,0.42335
0.03236,0.42003
0.032836,0.41671
0.033312,0.41338
0.033788,0.41005
0.034264,0.40672
0.03474,0.40325
0.035216,0.39973
0.035691,0.39621
0.036167,0.39268
0.036643,0.38916
0.037119,0.38563
0.037595,0.3821
0.038071,0.37857
0.038547,0.37574
0.039023,0.37583
0.039498,0.37592
0.039974,0.376
0.04045,0.37609
0.040926,0.37618
0.041402,0.37627
0.041878,0.37635
0.042354,0.37644
0.04283,0.37653
0.043306,0.37662
0.043781,0.37671
0.044257,0.37679
0.044733,0.37688
0.045209,0.37697
0.045685,0.37706
0.046161,0.37715
0.046637,0.37723
0.047113,0.37732
0.047589,0.37741
0.048064,0.3775
0.04854,0.37759
0.049016,0.37768
0.049492,0.37776
0.049968,0.37785
0.050444,0.37794
0.05092,0.37803
0.051396,0.37812
0.051872,0.37821
0.052347,0.37829
0.052823,0.37838
0.053299,0.37847
0.053775,0.37856
0.054251,0.37865
0.054727,0.37874
0.055203,0.37883
0.055679,0.37891
0.056154,0.379
0.05663,0.37909
0.057106,0.37918
0.057582,0.37927
0.058058,0.37936
0.058534,0.37945
0.05901,0.37954
0.059486,0.37963
0.059962,0.37972
0.060437,0.3798
0.060913,0.37989
0.061389,0.37998
0.061865,0.38007
0.062341,0.38016
0.062817,0.38025
0.063293,0.38034
0.063769,0.38043
0.064245,0.38052
0.06472,0.38061
0.065196,0.3807
0.065672,0.38079
0.066148,0.38088
0.066624,0.38097
0.0671,0.38106
0.067576,0.38115
0.068052,0.38123
0.068527,0.38132
0.069003,0.38141
0.069479,0.3815
0.069955,0.38159
0.070431,0.38168
0.070907,0.38177
0.071383,0.38186
0.071859,0.38195
0.072335,0.38204
0.07281,0.38213
0.073286,0.38222
0.073762,0.38231
0.074238,0.3824
0.074714,0.38249
0.07519,0.38258
0.075666,0.38267
0.076142,0.38276
0.076618,0.38285
0.077093,0.38294
0.077569,0.38304
0.078045,0.38313
0.078521,0.38322
0.078997,0.38331
0.079473,0.3834
0.079949,0.38349
0.080425,0.38358
0.080901,0.38367
0.081376,0.38376
0.081852,0.38385
0.082328,0.38394
0.082804,0.38403
0.08328,0.38412
0.083756,0.38421
0.084232,0.3843
0.084708,0.38439
0.085183,0.38449
0.085659,0.38458
0.086135,0.38467
0.086611,0.38476
0.087087,0.38485
0.087563,0.38494
0.088039,0.38503
0.088515,0.38512
0.088991,0.38521
0.089466,0.38531
0.089942,0.3854
0.090418,0.38549
0.090894,0.38558
0.09137,0.38567
0.091846,0.38576
0.092322,0.38585
0.092798,0.38595
0.093274,0.38604
0.093749,0.38613
0.094225,0.38622
0.094701,0.38631
0.095177,0.3864
0.095653,0.38649
0.096129,0.38659
0.096605,0.38668
0.097081,0.38677
0.097556,0.38686
0.098032,0.38695
0.098508,0.38705
0.098984,0.38714
0.09946,0.38723
0.099936,0.38732
0.10041,0.38741
0.10089,0.38751
0.10136,0.3876
0.10184,0.38769
0.10232,0.38778
0.10279,0.38787
0.10327,0.38797
0.10374,0.38806
0.10422,0.38815
0.10469,0.38824
0.10517,0.38834
0.10565,0.38843
0.10612,0.38852
0.1066,0.38861
0.10707,0.38871
0.10755,0.3888
0.10803,0.38889
0.1085,0.38898
0.10898,0.38908
0.10945,0.38917
0.10993,0.38926
0.11041,0.38936
0.11088,0.38945
0.11136,0.38954
0.11183,0.38963
0.11231,0.38973
0.11278,0.38982
0.11326,0.38991
0.11374,0.39001
0.11421,0.3901
0.11469,0.39019
0.11516,0.39029
0.11564,0.39038
0.11612,0.3904
0.11659,0.3904
0.11707,0.3904
0.11754,0.3904
0.11802,0.3904
0.1185,0.3904
0.11897,0.3904
0.11945,0.3904
0.11992,0.3904
0.1204,0.3904
0.12087,0.3904
0.12135,0.3904
0.12183,0.3904
0.1223,0.3904
0.12278,0.3904
0.12325,0.3904
0.12373,0.3904
0.12421,0.3904
0.12468,0.3904
0.12516,0.3904
0.12563,0.3904
0.12611,0.3904
0.12659,0.3904
0.12706,0.3904
0.12754,0.3904
0.12801,0.3904
0.12849,0.3904
0.12896,0.3904
0.12944,0.3904
0.12992,0.3904
0.13039,0.3904
0.13087,0.3904
0.13134,0.3904
0.13182,0.3904
0.1323,0.3904
0.13277,0.3904
0.13325,0.3904
0.13372,0.3904
0.1342,0.3904
0.13468,0.3904
0.13515,0.3904
0.13563,0.3904
0.1361,0.3904
0.13658,0.3904
0.13705,0.3904
0.13753,0.3904
0.13801,0.3904
0.13848,0.3904
0.13896,0.3904
0.13943,0.3904
0.13991,0.3904
0.14039,0.3904
0.14086,0.3904
0.14134,0.3904
0.14181,0.3904
0.14229,0.3904
0.14277,0.3904
0.14324,0.3904
0.14372,0.3904
0.14419,0.3904
0.14467,0.3904
0.14515,0.3904
0.14562,0.3904
0.1461,0.3904
0.14657,0.3904
0.14705,0.3904
0.14752,0.3904
0.148,0.3904
0.14848,0.3904
0.14895,0.3904
0.14943,0.3904
0.1499,0.3904
0.15038,0.3904
0.15086,0.3904
0.15133,0.3904
0.15181,0.3904
0.15228,0.3904
0.15276,0.3904
0.15324,0.3904
0.15371,0.3904
0.15419,0.3904
0.15466,0.3904
0.15514,0.3904
0.15561,0.3904
0.15609,0.3904
0.15657,0.3904
0.15704,0.3904
0.15752,0.3904
0.15799,0.3904
0.15847,0.3904
0.15895,0.3904
0.15942,0.3904
0.1599,0.3904
0.16037,0.3904
0.16085,0.3904
0.16133,0.3904
0.1618,0.3904
0.16228,0.3904
0.16275,0.3904
0.16323,0.3904
0.1637,0.3904
0.16418,0.3904
0.16466,0.3904
0.16513,0.3904
0.16561,0.3904
0.16608,0.3904
0.16656,0.3904
0.16704,0.3904
0.16751,0.3904
0.16799,0.3904
0.16846,0.3904
0.16894,0.3904
0.16942,0.3904
0.16989,0.3904
0.17037,0.3904
0.17084,0.3904
0.17132,0.3904
0.17179,0.3904
0.17227,0.3904
0.17275,0.3904
0.17322,0.3904
0.1737,0.3904
0.17417,0.3904
0.17465,0.3904
0.17513,0.3904
0.1756,0.3904
0.17608,0.3904
0.17655,0.3904
0.17703,0.3904
0.17751,0.3904
0.17798,0.3904
0.17846,0.3904
0.17893,0.3904
0.17941,0.3904
0.17988,0.3904
0.18036,0.3904
0.18084,0.3904
0.18131,0.3904
0.18179,0.3904
0.18226,0.3904
0.18274,0.3904
0.18322,0.3904
0.18369,0.3904
0.18417,0.3904
0.18464,0.3904
0.18512,0.3904
0.1856,0.3904
0.18607,0.3904
0.18655,0.3904
0.18702,0.3904
0.1875,0.3904
0.18797,0.3904
0.18845,0.3904
0.18893,0.3904
0.1894,0.3904
0.18988,0.3904
0.19035,0.3904
0.19083,0.3904
0.19131,0.3904
0.19178,0.3904
0.19226,0.3904
0.19273,0.3904
0.19321,0.3904
0.19369,0.3904
0.19416,0.3904
0.19464,0.3904
0.19511,0.3904
0.19559,0.3904
0.19606,0.3904
0.19654,0.3904
0.19702,0.3904
0.19749,0.3904
0.19797,0.3904
0.19844,0.3904
0.19892,0.3904
0.1994,0.3904
0.19987,0.3904
0.20035,0.3904
0.20082,0.3904
0.2013,0.3904
0.20178,0.3904
0.20225,0.3904
0.20273,0.3904
0.2032,0.3904
0.20368,0.3904
0.20415,0.3904
0.20463,0.3904
0.20511,0.3904
0.20558,0.3904
0.20606,0.3904
0.20653,0.3904
0.20701,0.3904
0.20749,0.3904
0.20796,0.3904
0.20844,0.3904
0.20891,0.3904
0.20939,0.3904
0.20987,0.3904
0.21034,0.3904
0.21082,0.3904
0.21129,0.3904
0.21177,0.3904
0.21224,0.3904
0.21272,0.3904
0.2132,0.3904
0.21367,0.3904
0.21415,0.3904
0.21462,0.3904
0.2151,0.3904
0.21558,0.3904
0.21605,0.3904
0.21653,0.3904
0.217,0.3904
0.21748,0.3904
0.21796,0.3904
0.21843,0.3904
0.21891,0.3904
0.21938,0.3904
0.21986,0.3904
0.22033,0.3904
0.22081,0.3904
0.22129,0.3904
0.22176,0.3904
0.22224,0.3904
0.22271,0.3904
0.22319,0.3904
0.22367,0.3904
0.22414,0.3904
0.22462,0.3904
0.22509,0.3904
0.22557,0.3904
0.22605,0.3904
0.22652,0.3904
0.227,0.3904
0.22747,0.3904
0.22795,0.3904
0.22842,0.3904
0.2289,0.3904
0.22938,0.3904
0.22985,0.3904
0.23033,0.3904
0.2308,0.3904
0.23128,0.3904
0.23176,0.3904
0.23223,0.3904
0.23271,0.3904
0.23318,0.3904
0.23366,0.3904
0.23414,0.3904
0.23461,0.3904
0.23509,0.3904
0.23556,0.3904
0.23604,0.3904
0.23652,0.3904
0.23699,0.3904
0.23747,0.3904
0.23794,0.3904
0.23842,0.3904
0.23889,0.3904
0.23937,0.3904
0.23985,0.3904
0.24032,0.3904
0.2408,0.3904
0.24127,0.3904
0.24175,0.3904
0.24223,0.3904
0.2427,0.3904
0.24318,0.3904
0.24365,0.3904
0.24413,0.3904
0.24461,0.3904
0.24508,0.3904
0.24556,0.3904
0.24603,0.3904
0.24651,0.3904
0.24698,0.3904
0.24746,0.3904
0.24794,0.3904
0.24841,0.3904
0.24889,0.3904
0.24936,0.3904
0.24984,0.3904
0.25032,0.3904
0.25079,0.3904
0.25127,0.3904
0.25174,0.3904
0.25222,0.3904
0.2527,0.3904
0.25317,0.3904
0.25365,0.3904
0.25412,0.3904
0.2546,0.3904
0.25507,0.3904
0.25555,0.3904
0.25603,0.3904
0.2565,0.3904
0.25698,0.3904
0.25745,0.3904
0.25793,0.3904
0.25841,0.3904
0.25888,0.3904
0.25936,0.3904
0.25983,0.3904
0.26031,0.3904
0.26079,0.3904
0.26126,0.3904
0.26174,0.3904
0.26221,0.3904
0.26269,0.3904
0.26316,0.3904
0.26364,0.3904
0.26412,0.3904
0.26459,0.3904
0.26507,0.3904
0.26554,0.3904
0.26602,0.3904
0.2665,0.3904
0.26697,0.3904
0.26745,0.3904
0.26792,0.3904
0.2684,0.3904
0.26888,0.3904
0.26935,0.3904
0.26983,0.3904
0.2703,0.3904
0.27078,0.3904
0.27125,0.3904
0.27173,0.3904
0.27221,0.3904
0.27268,0.3904
0.27316,0.3904
0.27363,0.3904
0.27411,0.3904
0.27459,0.3904
0.27506,0.3904
0.27554,0.3904
0.27601,0.3904
0.27649,0.3904
0.27697,0.3904
0.27744,0.3904
0.27792,0.3904
0.27839,0.3904
0.27887,0.3904
0.27934,0.3904
0.27982,0.3904
0.2803,0.3904
0.28077,0.3904
0.28125,0.3904
0.28172,0.3904
0.2822,0.3904
0.28268,0.3904
0.28315,0.3904
0.28363,0.3904
0.2841,0.3904
0.28458,0.3904
0.28506,0.3904
0.28553,0.3904
0.28601,0.3904
0.28648,0.3904
0.28696,0.3904
0.28743,0.3904
0.28791,0.3904
0.28839,0.3904
0.28886,0.3904
0.28934,0.3904
0.28981,0.3904
0.29029,0.3904
0.29077,0.3904
0.29124,0.3904
0.29172,0.3904
0.29219,0.3904
0.29267,0.3904
0.29315,0.3904
0.29362,0.3904
0.2941,0.3904
0.29457,0.3904
0.29505,0.3904
0.29552,0.3904
0.296,0.3904
0.29648,0.3904
0.29695,0.3904
0.29743,0.3904
0.2979,0.3904
0.29838,0.3904
0.29886,0.3904
0.29933,0.3904
0.29981,0.3904
0.30028,0.3904
0.30076,0.3904
0.30124,0.3904
0.30171,0.3904
0.30219,0.3904
0.30266,0.3904
0.30314,0.3904
0.30361,0.3904
0.30409,0.3904
0.30457,0.3904
0.30504,0.3904
0.30552,0.3904
0.30599,0.3904
0.30647,0.3904
0.30695,0.3904
0.30742,0.3904
0.3079,0.3904
0.30837,0.3904
0.30885,0.3904
0.30933,0.3904
0.3098,0.3904
0.31028,0.3904
0.31075,0.3904
0.31123,0.3904
0.3117,0.3904
0.31218,0.3904
0.31266,0.3904
0.31313,0.3904
0.31361,0.3904
0.31408,0.3904
0.31456,0.3904
0.31504,0.3904
0.31551,0.3904
0.31599,0.3904
0.31646,0.3904
0.31694,0.3904
0.31742,0.3904
0.31789,0.3904
0.31837,0.3904
0.31884,0.3904
0.31932,0.3904
0.31979,0.3904
0.32027,0.3904
0.32075,0.3904
0.32122,0.3904
0.3217,0.3904
0.32217,0.3904
0.32265,0.3904
0.32313,0.3904
0.3236,0.3904
0.32408,0.3904
0.32455,0.3904
0.32503,0.3904
0.32551,0.3904
0.32598,0.3904
0.32646,0.3904
0.32693,0.3904
0.32741,0.3904
0.32789,0.3904
0.32836,0.3904
0.32884,0.3904
0.32931,0.3904
0.32979,0.3904
0.33026,0.3904
0.33074,0.3904
0.33122,0.3904
0.33169,0.3904
0.33217,0.3904
0.33264,0.3904
0.33312,0.3904
0.3336,0.3904
0.33407,0.3904
0.33455,0.3904
0.33502,0.3904
0.3355,0.3904
0.33598,0.3904
0.33645,0.3904
0.33693,0.3904
0.3374,0.3904
0.33788,0.3904
0.33835,0.3904
0.33883,0.3904
0.33931,0.3904
0.33978,0.3904
0.34026,0.3904
0.34073,0.3904
0.34121,0.3904
0.34169,0.3904
0.34216,0.3904
0.34264,0.3904
0.34311,0.3904
0.34359,0.3904
0.34407,0.3904
0.34454,0.3904
0.34502,0.3904
0.34549,0.3904
0.34597,0.3904
0.34644,0.3904
0.34692,0.3904
0.3474,0.3904
0.34787,0.3904
0.34835,0.3904
0.34882,0.3904
0.3493,0.3904
0.34978,0.3904
0.35025,0.3904
0.35073,0.3904
0.3512,0.3904
0.35168,0.3904
0.35216,0.3904
0.35263,0.3904
0.35311,0.3904
0.35358,0.3904
0.35406,0.3904
0.35453,0.3904
0.35501,0.3904
0.35549,0.3904
0.35596,0.3904
0.35644,0.3904
0.35691,0.3904
0.35739,0.3904
0.35787,0.3904
0.35834,0.3904
0.35882,0.3904
0.35929,0.3904
0.35977,0.3904
0.36025,0.3904
0.36072,0.3904
0.3612,0.3904
0.36167,0.3904
0.36215,0.3904
0.36262,0.3904
0.3631,0.3904
0.36358,0.3904
0.36405,0.3904
0.36453,0.3904
0.365,0.3904
0.36548,0.3904
0.36596,0.3904
0.36643,0.3904
0.36691,0.3904
0.36738,0.3904
0.36786,0.3904
0.36834,0.3904
0.36881,0.3904
0.36929,0.3904
0.36976,0.3904
0.37024,0.3904
0.37071,0.3904
0.37119,0.3904
0.37167,0.3904
0.37214,0.3904
0.37262,0.3904
0.37309,0.3904
0.37357,0.3904
0.37405,0.3904
0.37452,0.3904
0.375,0.3904
0.37547,0.3904
0.37595,0.3904
0.37643,0.3904
0.3769,0.3904
0.37738,0.3904
0.37785,0.3904
0.37833,0.3904
0.3788,0.3904
0.37928,0.3904
0.37976,0.3904
0.38023,0.3904
0.38071,0.3904
0.38118,0.3904
0.38166,0.3904
0.38214,0.3904
0.38261,0.3904
0.38309,0.3904
0.38356,0.3904
0.38404,0.3904
0.38452,0.3904
0.38499,0.3904
0.38547,0.3904
0.38594,0.3904
0.38642,0.3904
0.38689,0.3904
0.38737,0.3904
0.38785,0.3904
0.38832,0.3904
0.3888,0.3904
0.38927,0.3904
0.38975,0.3904
0.39023,0.3904
0.3907,0.3904
0.39118,0.3904
0.39165,0.3904
0.39213,0.3904
0.39261,0.3904
0.39308,0.3904
0.39356,0.3904
0.39403,0.3904
0.39451,0.3904
0.39498,0.3904
0.39546,0.3904
0.39594,0.3904
0.39641,0.3904
0.39689,0.3904
0.39736,0.3904
0.39784,0.3904
0.39832,0.3904
0.39879,0.3904
0.39927,0.3904
0.39974,0.3904
0.40022,0.3904
0.4007,0.3904
0.40117,0.3904
0.40165,0.3904
0.40212,0.3904
0.4026,0.3904
0.40307,0.3904
0.40355,0.3904
0.40403,0.3904
0.4045,0.3904
0.40498,0.3904
0.40545,0.3904
0.40593,0.3904
0.40641,0.3904
0.40688,0.3904
0.40736,0.3904
0.40783,0.3904
0.40831,0.3904
0.40879,0.3904
0.40926,0.3904
0.40974,0.3904
0.41021,0.3904
0.41069,0.3904
0.41116,0.3904
0.41164,0.3904
0.41212,0.3904
0.41259,0.3904
0.41307,0.3904
0.41354,0.3904
0.41402,0.3904
0.4145,0.3904
0.41497,0.3904
0.41545,0.3904
0.41592,0.3904
0.4164,0.3904
0.41688,0.3904
0.41735,0.3904
0.41783,0.3904
0.4183,0.3904
0.41878,0.3904
0.41926,0.3904
0.41973,0.3904
0.42021,0.3904
0.42068,0.3904
0.42116,0.3904
0.42163,0.3904
0.42211,0.3904
0.42259,0.3904
0.42306,0.3904
0.42354,0.3904
0.42401,0.3904
0.42449,0.3904
0.42497,0.3904
0.42544,0.3904
0.42592,0.3904
0.42639,0.3904
0.42687,0.3904
0.42735,0.3904
0.42782,0.3904
0.4283,0.3904
0.42877,0.3904
0.42925,0.3904
0.42972,0.3904
0.4302,0.3904
0.43068,0.3904
0.43115,0.3904
0.43163,0.3904
0.4321,0.3904
0.43258,0.3904
0.43306,0.3904
0.43353,0.3904
0.43401,0.3904
0.43448,0.3904
0.43496,0.3904
0.43544,0.3904
0.43591,0.3904
0.43639,0.3904
0.43686,0.3904
0.43734,0.3904
0.43781,0.3904
0.43829,0.3904
0.43877,0.3904
0.43924,0.3904
0.43972,0.3904
0.44019,0.3904
0.44067,0.3904
0.44115,0.3904
0.44162,0.3904
0.4421,0.3904
0.44257,0.3904
0.44305,0.3904
0.44353,0.3904
0.444,0.3904
0.44448,0.3904
0.44495,0.3904
0.44543,0.3904
0.4459,0.3904
0.44638,0.3904
0.44686,0.3904
0.44733,0.3904
0.44781,0.3904
0.44828,0.3904
0.44876,0.3904
0.44924,0.3904
0.44971,0.3904
0.45019,0.3904
0.45066,0.3904
0.45114,0.3904
0.45162,0.3904
0.45209,0.3904
0.45257,0.3904
0.45304,0.3904
0.45352,0.3904
0.45399,0.3904
0.45447,0.3904
0.45495,0.3904
0.45542,0.3904
0.4559,0.3904
0.45637,0.3904
0.45685,0.3904
0.45733,0.3904
0.4578,0.3904
0.45828,0.3904
0.45875,0.3904
0.45923,0.3904
0.45971,0.3904
0.46018,0.3904
0.46066,0.3904
0.46113,0.3904
0.46161,0.3904
0.46208,0.3904
0.46256,0.3904
0.46304,0.3904
0.46351,0.3904
0.46399,0.3904
0.46446,0.3904
0.46494,0.3904
0.46542,0.3904
0.46589,0.3904
0.46637,0.3904
0.46684,0.3904
0.46732,0.3904
0.4678,0.3904
0.46827,0.3904
0.46875,0.3904
0.46922,0.3904
0.4697,0.3904
0.47017,0.3904
0.47065,0.3904
0.47113,0.3904
0.4716,0.3904
0.47208,0.3904
0.47255,0.3904
0.47303,0.3904
0.47351,0.3904
0.47398,0.3904
0.47446,0.3904
0.47493,0.3904
0.47541,0.3904
0.47589,0.3904


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-BOA-2.csv <==
0,0.041415
0.00047589,0.10448
0.00095177,0.30548
0.0014277,0.75918
0.0019035,0.7596
0.0023794,0.76002
0.0028553,0.76044
0.0033312,0.76087
0.0038071,0.76131
0.004283,0.76176
0.0047589,0.76221
0.0052347,0.76267
0.0057106,0.76313
0.0061865,0.7636
0.0066624,0.76408
0.0071383,0.76457
0.0076142,0.76506
0.0080901,0.76556
0.0085659,0.76607
0.0090418,0.76659
0.0095177,0.76712
0.0099936,0.76765
0.010469,0.7682
0.010945,0.76875
0.011421,0.76931
0.011897,0.76988
0.012373,0.77047
0.012849,0.77106
0.013325,0.77166
0.013801,0.77227
0.014277,0.77289
0.014752,0.77353
0.015228,0.77417
0.015704,0.77483
0.01618,0.7755
0.016656,0.77618
0.017132,0.77687
0.017608,0.77758
0.018084,0.7783
0.01856,0.77903
0.019035,0.77978
0.019511,0.78054
0.019987,0.78132
0.020463,0.78211
0.020939,0.78292
0.021415,0.78374
0.021891,0.78674
0.022367,0.79026
0.022842,0.79386
0.023318,0.79753
0.023794,0.80128
0.02427,0.80511
0.024746,0.80902
0.025222,0.81302
0.025698,0.8171
0.026174,0.82128
0.02665,0.81969
0.027125,0.81391
0.027601,0.80812
0.028077,0.80233
0.028553,0.79654
0.029029,0.79075
0.029505,0.78495
0.029981,0.77915
0.030457,0.77335
0.030933,0.76755
0.031408,0.76175
0.031884,0.75594
0.03236,0.75013
0.032836,0.74432
0.033312,0.7385
0.033788,0.73269
0.034264,0.72687
0.03474,0.72104
0.035216,0.71522
0.035691,0.70939
0.036167,0.70357
0.036643,0.69774
0.037119,0.6919
0.037595,0.68607
0.038071,0.68023
0.038547,0.67555
0.039023,0.6757
0.039498,0.67586
0.039974,0.67601
0.04045,0.67616
0.040926,0.67631
0.041402,0.67646
0.041878,0.67661
0.042354,0.67677
0.04283,0.67692
0.043306,0.67707
0.043781,0.67722
0.044257,0.67737
0.044733,0.67753
0.045209,0.67768
0.045685,0.67783
0.046161,0.67798
0.046637,0.67814
0.047113,0.67829
0.047589,0.67844
0.048064,0.67859
0.04854,0.67875
0.049016,0.6789
0.049492,0.67905
0.049968,0.67921
0.050444,0.67936
0.05092,0.67951
0.051396,0.67967
0.051872,0.67982
0.052347,0.67997
0.052823,0.68013
0.053299,0.68028
0.053775,0.68043
0.054251,0.68059
0.054727,0.68074
0.055203,0.68089
0.055679,0.68105
0.056154,0.6812
0.05663,0.68135
0.057106,0.68151
0.057582,0.68166
0.058058,0.68182
0.058534,0.68197
0.05901,0.68212
0.059486,0.68228
0.059962,0.68243
0.060437,0.68259
0.060913,0.68274
0.061389,0.6829
0.061865,0.68305
0.062341,0.6832
0.062817,0.68336
0.063293,0.68351
0.063769,0.68367
0.064245,0.68382
0.06472,0.68398
0.065196,0.68413
0.065672,0.68429
0.066148,0.68444
0.066624,0.6846
0.0671,0.68475
0.067576,0.68491
0.068052,0.68506
0.068527,0.68522
0.069003,0.68538
0.069479,0.68553
0.069955,0.68569
0.070431,0.68584
0.070907,0.686
0.071383,0.68615
0.071859,0.68631
0.072335,0.68647
0.07281,0.68662
0.073286,0.68678
0.073762,0.68693
0.074238,0.68709
0.074714,0.68725
0.07519,0.6874
0.075666,0.68756
0.076142,0.68771
0.076618,0.68787
0.077093,0.68803
0.077569,0.68818
0.078045,0.68834
0.078521,0.6885
0.078997,0.68865
0.079473,0.68881
0.079949,0.68897
0.080425,0.68912
0.080901,0.68928
0.081376,0.68944
0.081852,0.6896
0.082328,0.68975
0.082804,0.68991
0.08328,0.69007
0.083756,0.69023
0.084232,0.69038
0.084708,0.69054
0.085183,0.6907
0.085659,0.69086
0.086135,0.69101
0.086611,0.69117
0.087087,0.69133
0.087563,0.69149
0.088039,0.69165
0.088515,0.6918
0.088991,0.69196
0.089466,0.69212
0.089942,0.69228
0.090418,0.69244
0.090894,0.69259
0.09137,0.69275
0.091846,0.69291
0.092322,0.69307
0.092798,0.69323
0.093274,0.69339
0.093749,0.69355
0.094225,0.69371
0.094701,0.69386
0.095177,0.69402
0.095653,0.69418
0.096129,0.69434
0.096605,0.6945
0.097081,0.69466
0.097556,0.69482
0.098032,0.69498
0.098508,0.69514
0.098984,0.6953
0.09946,0.69546
0.099936,0.69562
0.10041,0.69578
0.10089,0.69594
0.10136,0.6961
0.10184,0.69626
0.10232,0.69642
0.10279,0.69658
0.10327,0.69674
0.10374,0.6969
0.10422,0.69706
0.10469,0.69722
0.10517,0.69738
0.10565,0.69754
0.10612,0.6977
0.1066,0.69786
0.10707,0.69802
0.10755,0.69818
0.10803,0.69834
0.1085,0.6985
0.10898,0.69866
0.10945,0.69882
0.10993,0.69898
0.11041,0.69914
0.11088,0.69931
0.11136,0.69947
0.11183,0.69963
0.11231,0.69979
0.11278,0.69995
0.11326,0.70011
0.11374,0.70027
0.11421,0.70044
0.11469,0.7006
0.11516,0.70076
0.11564,0.70092
0.11612,0.70108
0.11659,0.70124
0.11707,0.70141
0.11754,0.70157
0.11802,0.70173
0.1185,0.70189
0.11897,0.70206
0.11945,0.70222
0.11992,0.70238
0.1204,0.70254
0.12087,0.70271
0.12135,0.70287
0.12183,0.70303
0.1223,0.70319
0.12278,0.70336
0.12325,0.70352
0.12373,0.70368
0.12421,0.70384
0.12468,0.70401
0.12516,0.70417
0.12563,0.70433
0.12611,0.7045
0.12659,0.70466
0.12706,0.70482
0.12754,0.70499
0.12801,0.70515
0.12849,0.70532
0.12896,0.70548
0.12944,0.70564
0.12992,0.70581
0.13039,0.70597
0.13087,0.70613
0.13134,0.7063
0.13182,0.70646
0.1323,0.70663
0.13277,0.70679
0.13325,0.70696
0.13372,0.70712
0.1342,0.70728
0.13468,0.70745
0.13515,0.70761
0.13563,0.70778
0.1361,0.70794
0.13658,0.70811
0.13705,0.70827
0.13753,0.70844
0.13801,0.7086
0.13848,0.70877
0.13896,0.70893
0.13943,0.7091
0.13991,0.70926
0.14039,0.70943
0.14086,0.70959
0.14134,0.70976
0.14181,0.70992
0.14229,0.71009
0.14277,0.71026
0.14324,0.71042
0.14372,0.71059
0.14419,0.71075
0.14467,0.71092
0.14515,0.71109
0.14562,0.71125
0.1461,0.71142
0.14657,0.71158
0.14705,0.71175
0.14752,0.71192
0.148,0.71208
0.14848,0.71225
0.14895,0.71242
0.14943,0.71258
0.1499,0.71275
0.15038,0.71292
0.15086,0.71308
0.15133,0.71325
0.15181,0.71342
0.15228,0.71358
0.15276,0.71375
0.15324,0.71392
0.15371,0.71409
0.15419,0.71425
0.15466,0.71442
0.15514,0.71459
0.15561,0.71476
0.15609,0.71492
0.15657,0.71509
0.15704,0.71526
0.15752,0.71543
0.15799,0.7156
0.15847,0.71576
0.15895,0.71593
0.15942,0.7161
0.1599,0.71627
0.16037,0.71644
0.16085,0.7166
0.16133,0.71677
0.1618,0.71694
0.16228,0.71711
0.16275,0.71728
0.16323,0.71745
0.1637,0.71762
0.16418,0.71778
0.16466,0.71795
0.16513,0.71812
0.16561,0.71829
0.16608,0.71846
0.16656,0.71863
0.16704,0.7188
0.16751,0.71897
0.16799,0.71914
0.16846,0.71931
0.16894,0.71948
0.16942,0.71965
0.16989,0.71982
0.17037,0.71999
0.17084,0.72016
0.17132,0.72033
0.17179,0.7205
0.17227,0.72067
0.17275,0.72078
0.17322,0.72078
0.1737,0.72078
0.17417,0.72078
0.17465,0.72078
0.17513,0.72078
0.1756,0.72078
0.17608,0.72078
0.17655,0.72078
0.17703,0.72078
0.17751,0.72078
0.17798,0.72078
0.17846,0.72078
0.17893,0.72078
0.17941,0.72078
0.17988,0.72078
0.18036,0.72078
0.18084,0.72078
0.18131,0.72078
0.18179,0.72078
0.18226,0.72078
0.18274,0.72078
0.18322,0.72078
0.18369,0.72078
0.18417,0.72078
0.18464,0.72078
0.18512,0.72078
0.1856,0.72078
0.18607,0.72078
0.18655,0.72078
0.18702,0.72078
0.1875,0.72078
0.18797,0.72078
0.18845,0.72078
0.18893,0.72078
0.1894,0.72078
0.18988,0.72078
0.19035,0.72078
0.19083,0.72078
0.19131,0.72078
0.19178,0.72078
0.19226,0.72078
0.19273,0.72078
0.19321,0.72078
0.19369,0.72078
0.19416,0.72078
0.19464,0.72078
0.19511,0.72078
0.19559,0.72078
0.19606,0.72078
0.19654,0.72078
0.19702,0.72078
0.19749,0.72078
0.19797,0.72078
0.19844,0.72078
0.19892,0.72078
0.1994,0.72078
0.19987,0.72078
0.20035,0.72078
0.20082,0.72078
0.2013,0.72078
0.20178,0.72078
0.20225,0.72078
0.20273,0.72078
0.2032,0.72078
0.20368,0.72078
0.20415,0.72078
0.20463,0.72078
0.20511,0.72078
0.20558,0.72078
0.20606,0.72078
0.20653,0.72078
0.20701,0.72078
0.20749,0.72078
0.20796,0.72078
0.20844,0.72078
0.20891,0.72078
0.20939,0.72078
0.20987,0.72078
0.21034,0.72078
0.21082,0.72078
0.21129,0.72078
0.21177,0.72078
0.21224,0.72078
0.21272,0.72078
0.2132,0.72078
0.21367,0.72078
0.21415,0.72078
0.21462,0.72078
0.2151,0.72078
0.21558,0.72078
0.21605,0.72078
0.21653,0.72078
0.217,0.72078
0.21748,0.72078
0.21796,0.72078
0.21843,0.72078
0.21891,0.72078
0.21938,0.72078
0.21986,0.72078
0.22033,0.72078
0.22081,0.72078
0.22129,0.72078
0.22176,0.72078
0.22224,0.72078
0.22271,0.72078
0.22319,0.72078
0.22367,0.72078
0.22414,0.72078
0.22462,0.72078
0.22509,0.72078
0.22557,0.72078
0.22605,0.72078
0.22652,0.72078
0.227,0.72078
0.22747,0.72078
0.22795,0.72078
0.22842,0.72078
0.2289,0.72078
0.22938,0.72078
0.22985,0.72078
0.23033,0.72078
0.2308,0.72078
0.23128,0.72078
0.23176,0.72078
0.23223,0.72078
0.23271,0.72078
0.23318,0.72078
0.23366,0.72078
0.23414,0.72078
0.23461,0.72078
0.23509,0.72078
0.23556,0.72078
0.23604,0.72078
0.23652,0.72078
0.23699,0.72078
0.23747,0.72078
0.23794,0.72078
0.23842,0.72078
0.23889,0.72078
0.23937,0.72078
0.23985,0.72078
0.24032,0.72078
0.2408,0.72078
0.24127,0.72078
0.24175,0.72078
0.24223,0.72078
0.2427,0.72078
0.24318,0.72078
0.24365,0.72078
0.24413,0.72078
0.24461,0.72078
0.24508,0.72078
0.24556,0.72078
0.24603,0.72078
0.24651,0.72078
0.24698,0.72078
0.24746,0.72078
0.24794,0.72078
0.24841,0.72078
0.24889,0.72078
0.24936,0.72078
0.24984,0.72078
0.25032,0.72078
0.25079,0.72078
0.25127,0.72078
0.25174,0.72078
0.25222,0.72078
0.2527,0.72078
0.25317,0.72078
0.25365,0.72078
0.25412,0.72078
0.2546,0.72078
0.25507,0.72078
0.25555,0.72078
0.25603,0.72078
0.2565,0.72078
0.25698,0.72078
0.25745,0.72078
0.25793,0.72078
0.25841,0.72078
0.25888,0.72078
0.25936,0.72078
0.25983,0.72078
0.26031,0.72078
0.26079,0.72078
0.26126,0.72078
0.26174,0.72078
0.26221,0.72078
0.26269,0.72078
0.26316,0.72078
0.26364,0.72078
0.26412,0.72078
0.26459,0.72078
0.26507,0.72078
0.26554,0.72078
0.26602,0.72078
0.2665,0.72078
0.26697,0.72078
0.26745,0.72078
0.26792,0.72078
0.2684,0.72078
0.26888,0.72078
0.26935,0.72078
0.26983,0.72078
0.2703,0.72078
0.27078,0.72078
0.27125,0.72078
0.27173,0.72078
0.27221,0.72078
0.27268,0.72078
0.27316,0.72078
0.27363,0.72078
0.27411,0.72078
0.27459,0.72078
0.27506,0.72078
0.27554,0.72078
0.27601,0.72078
0.27649,0.72078
0.27697,0.72078
0.27744,0.72078
0.27792,0.72078
0.27839,0.72078
0.27887,0.72078
0.27934,0.72078
0.27982,0.72078
0.2803,0.72078
0.28077,0.72078
0.28125,0.72078
0.28172,0.72078
0.2822,0.72078
0.28268,0.72078
0.28315,0.72078
0.28363,0.72078
0.2841,0.72078
0.28458,0.72078
0.28506,0.72078
0.28553,0.72078
0.28601,0.72078
0.28648,0.72078
0.28696,0.72078
0.28743,0.72078
0.28791,0.72078
0.28839,0.72078
0.28886,0.72078
0.28934,0.72078
0.28981,0.72078
0.29029,0.72078
0.29077,0.72078
0.29124,0.72078
0.29172,0.72078
0.29219,0.72078
0.29267,0.72078
0.29315,0.72078
0.29362,0.72078
0.2941,0.72078
0.29457,0.72078
0.29505,0.72078
0.29552,0.72078
0.296,0.72078
0.29648,0.72078
0.29695,0.72078
0.29743,0.72078
0.2979,0.72078
0.29838,0.72078
0.29886,0.72078
0.29933,0.72078
0.29981,0.72078
0.30028,0.72078
0.30076,0.72078
0.30124,0.72078
0.30171,0.72078
0.30219,0.72078
0.30266,0.72078
0.30314,0.72078
0.30361,0.72078
0.30409,0.72078
0.30457,0.72078
0.30504,0.72078
0.30552,0.72078
0.30599,0.72078
0.30647,0.72078
0.30695,0.72078
0.30742,0.72078
0.3079,0.72078
0.30837,0.72078
0.30885,0.72078
0.30933,0.72078
0.3098,0.72078
0.31028,0.72078
0.31075,0.72078
0.31123,0.72078
0.3117,0.72078
0.31218,0.72078
0.31266,0.72078
0.31313,0.72078
0.31361,0.72078
0.31408,0.72078
0.31456,0.72078
0.31504,0.72078
0.31551,0.72078
0.31599,0.72078
0.31646,0.72078
0.31694,0.72078
0.31742,0.72078
0.31789,0.72078
0.31837,0.72078
0.31884,0.72078
0.31932,0.72078
0.31979,0.72078
0.32027,0.72078
0.32075,0.72078
0.32122,0.72078
0.3217,0.72078
0.32217,0.72078
0.32265,0.72078
0.32313,0.72078
0.3236,0.72078
0.32408,0.72078
0.32455,0.72078
0.32503,0.72078
0.32551,0.72078
0.32598,0.72078
0.32646,0.72078
0.32693,0.72078
0.32741,0.72078
0.32789,0.72078
0.32836,0.72078
0.32884,0.72078
0.32931,0.72078
0.32979,0.72078
0.33026,0.72078
0.33074,0.72078
0.33122,0.72078
0.33169,0.72078
0.33217,0.72078
0.33264,0.72078
0.33312,0.72078
0.3336,0.72078
0.33407,0.72078
0.33455,0.72078
0.33502,0.72078
0.3355,0.72078
0.33598,0.72078
0.33645,0.72078
0.33693,0.72078
0.3374,0.72078
0.33788,0.72078
0.33835,0.72078
0.33883,0.72078
0.33931,0.72078
0.33978,0.72078
0.34026,0.72078
0.34073,0.72078
0.34121,0.72078
0.34169,0.72078
0.34216,0.72078
0.34264,0.72078
0.34311,0.72078
0.34359,0.72078
0.34407,0.72078
0.34454,0.72078
0.34502,0.72078
0.34549,0.72078
0.34597,0.72078
0.34644,0.72078
0.34692,0.72078
0.3474,0.72078
0.34787,0.72078
0.34835,0.72078
0.34882,0.72078
0.3493,0.72078
0.34978,0.72078
0.35025,0.72078
0.35073,0.72078
0.3512,0.72078
0.35168,0.72078
0.35216,0.72078
0.35263,0.72078
0.35311,0.72078
0.35358,0.72078
0.35406,0.72078
0.35453,0.72078
0.35501,0.72078
0.35549,0.72078
0.35596,0.72078
0.35644,0.72078
0.35691,0.72078
0.35739,0.72078
0.35787,0.72078
0.35834,0.72078
0.35882,0.72078
0.35929,0.72078
0.35977,0.72078
0.36025,0.72078
0.36072,0.72078
0.3612,0.72078
0.36167,0.72078
0.36215,0.72078
0.36262,0.72078
0.3631,0.72078
0.36358,0.72078
0.36405,0.72078
0.36453,0.72078
0.365,0.72078
0.36548,0.72078
0.36596,0.72078
0.36643,0.72078
0.36691,0.72078
0.36738,0.72078
0.36786,0.72078
0.36834,0.72078
0.36881,0.72078
0.36929,0.72078
0.36976,0.72078
0.37024,0.72078
0.37071,0.72078
0.37119,0.72078
0.37167,0.72078
0.37214,0.72078
0.37262,0.72078
0.37309,0.72078
0.37357,0.72078
0.37405,0.72078
0.37452,0.72078
0.375,0.72078
0.37547,0.72078
0.37595,0.72078
0.37643,0.72078
0.3769,0.72078
0.37738,0.72078
0.37785,0.72078
0.37833,0.72078
0.3788,0.72078
0.37928,0.72078
0.37976,0.72078
0.38023,0.72078
0.38071,0.72078
0.38118,0.72078
0.38166,0.72078
0.38214,0.72078
0.38261,0.72078
0.38309,0.72078
0.38356,0.72078
0.38404,0.72078
0.38452,0.72078
0.38499,0.72078
0.38547,0.72078
0.38594,0.72078
0.38642,0.72078
0.38689,0.72078
0.38737,0.72078
0.38785,0.72078
0.38832,0.72078
0.3888,0.72078
0.38927,0.72078
0.38975,0.72078
0.39023,0.72078
0.3907,0.72078
0.39118,0.72078
0.39165,0.72078
0.39213,0.72078
0.39261,0.72078
0.39308,0.72078
0.39356,0.72078
0.39403,0.72078
0.39451,0.72078
0.39498,0.72078
0.39546,0.72078
0.39594,0.72078
0.39641,0.72078
0.39689,0.72078
0.39736,0.72078
0.39784,0.72078
0.39832,0.72078
0.39879,0.72078
0.39927,0.72078
0.39974,0.72078
0.40022,0.72078
0.4007,0.72078
0.40117,0.72078
0.40165,0.72078
0.40212,0.72078
0.4026,0.72078
0.40307,0.72078
0.40355,0.72078
0.40403,0.72078
0.4045,0.72078
0.40498,0.72078
0.40545,0.72078
0.40593,0.72078
0.40641,0.72078
0.40688,0.72078
0.40736,0.72078
0.40783,0.72078
0.40831,0.72078
0.40879,0.72078
0.40926,0.72078
0.40974,0.72078
0.41021,0.72078
0.41069,0.72078
0.41116,0.72078
0.41164,0.72078
0.41212,0.72078
0.41259,0.72078
0.41307,0.72078
0.41354,0.72078
0.41402,0.72078
0.4145,0.72078
0.41497,0.72078
0.41545,0.72078
0.41592,0.72078
0.4164,0.72078
0.41688,0.72078
0.41735,0.72078
0.41783,0.72078
0.4183,0.72078
0.41878,0.72078
0.41926,0.72078
0.41973,0.72078
0.42021,0.72078
0.42068,0.72078
0.42116,0.72078
0.42163,0.72078
0.42211,0.72078
0.42259,0.72078
0.42306,0.72078
0.42354,0.72078
0.42401,0.72078
0.42449,0.72078
0.42497,0.72078
0.42544,0.72078
0.42592,0.72078
0.42639,0.72078
0.42687,0.72078
0.42735,0.72078
0.42782,0.72078
0.4283,0.72078
0.42877,0.72078
0.42925,0.72078
0.42972,0.72078
0.4302,0.72078
0.43068,0.72078
0.43115,0.72078
0.43163,0.72078
0.4321,0.72078
0.43258,0.72078
0.43306,0.72078
0.43353,0.72078
0.43401,0.72078
0.43448,0.72078
0.43496,0.72078
0.43544,0.72078
0.43591,0.72078
0.43639,0.72078
0.43686,0.72078
0.43734,0.72078
0.43781,0.72078
0.43829,0.72078
0.43877,0.72078
0.43924,0.72078
0.43972,0.72078
0.44019,0.72078
0.44067,0.72078
0.44115,0.72078
0.44162,0.72078
0.4421,0.72078
0.44257,0.72078
0.44305,0.72078
0.44353,0.72078
0.444,0.72078
0.44448,0.72078
0.44495,0.72078
0.44543,0.72078
0.4459,0.72078
0.44638,0.72078
0.44686,0.72078
0.44733,0.72078
0.44781,0.72078
0.44828,0.72078
0.44876,0.72078
0.44924,0.72078
0.44971,0.72078
0.45019,0.72078
0.45066,0.72078
0.45114,0.72078
0.45162,0.72078
0.45209,0.72078
0.45257,0.72078
0.45304,0.72078
0.45352,0.72078
0.45399,0.72078
0.45447,0.72078
0.45495,0.72078
0.45542,0.72078
0.4559,0.72078
0.45637,0.72078
0.45685,0.72078
0.45733,0.72078
0.4578,0.72078
0.45828,0.72078
0.45875,0.72078
0.45923,0.72078
0.45971,0.72078
0.46018,0.72078
0.46066,0.72078
0.46113,0.72078
0.46161,0.72078
0.46208,0.72078
0.46256,0.72078
0.46304,0.72078
0.46351,0.72078
0.46399,0.72078
0.46446,0.72078
0.46494,0.72078
0.46542,0.72078
0.46589,0.72078
0.46637,0.72078
0.46684,0.72078
0.46732,0.72078
0.4678,0.72078
0.46827,0.72078
0.46875,0.72078
0.46922,0.72078
0.4697,0.72078
0.47017,0.72078
0.47065,0.72078
0.47113,0.72078
0.4716,0.72078
0.47208,0.72078
0.47255,0.72078
0.47303,0.72078
0.47351,0.72078
0.47398,0.72078
0.47446,0.72078
0.47493,0.72078
0.47541,0.72078
0.47589,0.72078


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-BOA-5.csv <==
0,0.041415
0.00047589,0.09695
0.00095177,0.17541
0.0014277,0.23317
0.0019035,0.32598
0.0023794,0.49964
0.0028553,0.84581
0.0033312,0.84834
0.0038071,0.85091
0.004283,0.85353
0.0047589,0.8562
0.0052347,0.85892
0.0057106,0.8617
0.0061865,0.86454
0.0066624,0.86743
0.0071383,0.87039
0.0076142,0.8734
0.0080901,0.87648
0.0085659,0.87962
0.0090418,0.88283
0.0095177,0.88612
0.0099936,0.88947
0.010469,0.8929
0.010945,0.8964
0.011421,0.89999
0.011897,0.90365
0.012373,0.90741
0.012849,0.91125
0.013325,0.91518
0.013801,0.91921
0.014277,0.92333
0.014752,0.92756
0.015228,0.93189
0.015704,0.93633
0.01618,0.94089
0.016656,0.94557
0.017132,0.95036
0.017608,0.95529
0.018084,0.96035
0.01856,0.96555
0.019035,0.97089
0.019511,0.97639
0.019987,0.98204
0.020463,0.98785
0.020939,0.99384
0.021415,1
0.021891,0.99318
0.022367,0.98665
0.022842,0.98012
0.023318,0.97359
0.023794,0.96705
0.02427,0.96052
0.024746,0.95398
0.025222,0.94744
0.025698,0.9409
0.026174,0.93435
0.02665,0.92781
0.027125,0.92126
0.027601,0.91471
0.028077,0.90816
0.028553,0.90161
0.029029,0.89506
0.029505,0.8885
0.029981,0.88194
0.030457,0.87539
0.030933,0.86883
0.031408,0.86226
0.031884,0.8557
0.03236,0.84913
0.032836,0.84257
0.033312,0.836
0.033788,0.82943
0.034264,0.82285
0.03474,0.81628
0.035216,0.8097
0.035691,0.80313
0.036167,0.79655
0.036643,0.78997
0.037119,0.78338
0.037595,0.7768
0.038071,0.77021
0.038547,0.76492
0.039023,0.76503
0.039498,0.76514
0.039974,0.76526
0.04045,0.76537
0.040926,0.76548
0.041402,0.76559
0.041878,0.7657
0.042354,0.76581
0.04283,0.76592
0.043306,0.76603
0.043781,0.76615
0.044257,0.76626
0.044733,0.76637
0.045209,0.76648
0.045685,0.76659
0.046161,0.7667
0.046637,0.76681
0.047113,0.76693
0.047589,0.76704
0.048064,0.76715
0.04854,0.76726
0.049016,0.76737
0.049492,0.76748
0.049968,0.7676
0.050444,0.76771
0.05092,0.76782
0.051396,0.76793
0.051872,0.76804
0.052347,0.76815
0.052823,0.76827
0.053299,0.76838
0.053775,0.76849
0.054251,0.7686
0.054727,0.76871
0.055203,0.76883
0.055679,0.76894
0.056154,0.76905
0.05663,0.76916
0.057106,0.76927
0.057582,0.76939
0.058058,0.7695
0.058534,0.76961
0.05901,0.76972
0.059486,0.76984
0.059962,0.76995
0.060437,0.77006
0.060913,0.77017
0.061389,0.77028
0.061865,0.7704
0.062341,0.77051
0.062817,0.77062
0.063293,0.77073
0.063769,0.77085
0.064245,0.77096
0.06472,0.77107
0.065196,0.77119
0.065672,0.7713
0.066148,0.77141
0.066624,0.77152
0.0671,0.77164
0.067576,0.77175
0.068052,0.77186
0.068527,0.77197
0.069003,0.77209
0.069479,0.7722
0.069955,0.77231
0.070431,0.77243
0.070907,0.77254
0.071383,0.77265
0.071859,0.77277
0.072335,0.77288
0.07281,0.77299
0.073286,0.7731
0.073762,0.77322
0.074238,0.77333
0.074714,0.77344
0.07519,0.77356
0.075666,0.77367
0.076142,0.77378
0.076618,0.7739
0.077093,0.77401
0.077569,0.77412
0.078045,0.77424
0.078521,0.77435
0.078997,0.77446
0.079473,0.77458
0.079949,0.77469
0.080425,0.77481
0.080901,0.77492
0.081376,0.77503
0.081852,0.77515
0.082328,0.77526
0.082804,0.77537
0.08328,0.77549
0.083756,0.7756
0.084232,0.77572
0.084708,0.77583
0.085183,0.77594
0.085659,0.77606
0.086135,0.77617
0.086611,0.77628
0.087087,0.7764
0.087563,0.77651
0.088039,0.77663
0.088515,0.77674
0.088991,0.77686
0.089466,0.77697
0.089942,0.77708
0.090418,0.7772
0.090894,0.77731
0.09137,0.77743
0.091846,0.77754
0.092322,0.77765
0.092798,0.77777
0.093274,0.77788
0.093749,0.778
0.094225,0.77811
0.094701,0.77823
0.095177,0.77834
0.095653,0.77846
0.096129,0.77857
0.096605,0.77869
0.097081,0.7788
0.097556,0.77891
0.098032,0.77903
0.098508,0.77914
0.098984,0.77926
0.09946,0.77937
0.099936,0.77949
0.10041,0.7796
0.10089,0.77972
0.10136,0.77983
0.10184,0.77995
0.10232,0.78006
0.10279,0.78018
0.10327,0.78029
0.10374,0.78041
0.10422,0.78052
0.10469,0.78064
0.10517,0.78075
0.10565,0.78087
0.10612,0.78098
0.1066,0.7811
0.10707,0.78122
0.10755,0.78133
0.10803,0.78145
0.1085,0.78156
0.10898,0.78168
0.10945,0.78179
0.10993,0.78191
0.11041,0.78202
0.11088,0.78214
0.11136,0.78225
0.11183,0.78237
0.11231,0.78249
0.11278,0.7826
0.11326,0.78272
0.11374,0.78283
0.11421,0.78295
0.11469,0.78306
0.11516,0.78318
0.11564,0.7833
0.11612,0.78341
0.11659,0.78353
0.11707,0.78364
0.11754,0.78376
0.11802,0.78388
0.1185,0.78399
0.11897,0.78411
0.11945,0.78422
0.11992,0.78434
0.1204,0.78446
0.12087,0.78457
0.12135,0.78469
0.12183,0.7848
0.1223,0.78492
0.12278,0.78504
0.12325,0.78515
0.12373,0.78527
0.12421,0.78539
0.12468,0.7855
0.12516,0.78562
0.12563,0.78574
0.12611,0.78585
0.12659,0.78597
0.12706,0.78609
0.12754,0.7862
0.12801,0.78632
0.12849,0.78644
0.12896,0.78655
0.12944,0.78667
0.12992,0.78679
0.13039,0.7869
0.13087,0.78702
0.13134,0.78714
0.13182,0.78725
0.1323,0.78737
0.13277,0.78749
0.13325,0.7876
0.13372,0.78772
0.1342,0.78784
0.13468,0.78796
0.13515,0.78807
0.13563,0.78819
0.1361,0.78831
0.13658,0.78842
0.13705,0.78854
0.13753,0.78866
0.13801,0.78878
0.13848,0.78889
0.13896,0.78901
0.13943,0.78913
0.13991,0.78925
0.14039,0.78936
0.14086,0.78948
0.14134,0.7896
0.14181,0.78972
0.14229,0.78983
0.14277,0.78995
0.14324,0.79007
0.14372,0.79019
0.14419,0.7903
0.14467,0.79042
0.14515,0.79054
0.14562,0.79066
0.1461,0.79078
0.14657,0.79089
0.14705,0.79101
0.14752,0.79113
0.148,0.79125
0.14848,0.79137
0.14895,0.79148
0.14943,0.7916
0.1499,0.79172
0.15038,0.79184
0.15086,0.79196
0.15133,0.79207
0.15181,0.79219
0.15228,0.79231
0.15276,0.79243
0.15324,0.79255
0.15371,0.79267
0.15419,0.79278
0.15466,0.7929
0.15514,0.79302
0.15561,0.79314
0.15609,0.79326
0.15657,0.79338
0.15704,0.7935
0.15752,0.79361
0.15799,0.79373
0.15847,0.79385
0.15895,0.79397
0.15942,0.79409
0.1599,0.79421
0.16037,0.79433
0.16085,0.79445
0.16133,0.79456
0.1618,0.79468
0.16228,0.7948
0.16275,0.79492
0.16323,0.79504
0.1637,0.79516
0.16418,0.79528
0.16466,0.7954
0.16513,0.79552
0.16561,0.79564
0.16608,0.79576
0.16656,0.79587
0.16704,0.79599
0.16751,0.79611
0.16799,0.79623
0.16846,0.79635
0.16894,0.79647
0.16942,0.79659
0.16989,0.79671
0.17037,0.79683
0.17084,0.79695
0.17132,0.79707
0.17179,0.79719
0.17227,0.79731
0.17275,0.79743
0.17322,0.79755
0.1737,0.79767
0.17417,0.79779
0.17465,0.79791
0.17513,0.79803
0.1756,0.79815
0.17608,0.79827
0.17655,0.79839
0.17703,0.79851
0.17751,0.79863
0.17798,0.79875
0.17846,0.79887
0.17893,0.79899
0.17941,0.79911
0.17988,0.79923
0.18036,0.79935
0.18084,0.79947
0.18131,0.79959
0.18179,0.79971
0.18226,0.79983
0.18274,0.79995
0.18322,0.80007
0.18369,0.80019
0.18417,0.80031
0.18464,0.80043
0.18512,0.80055
0.1856,0.80067
0.18607,0.80079
0.18655,0.80091
0.18702,0.80103
0.1875,0.80115
0.18797,0.80127
0.18845,0.8014
0.18893,0.80152
0.1894,0.80164
0.18988,0.80176
0.19035,0.80188
0.19083,0.802
0.19131,0.80212
0.19178,0.80224
0.19226,0.80236
0.19273,0.80248
0.19321,0.8026
0.19369,0.80273
0.19416,0.80285
0.19464,0.80297
0.19511,0.80309
0.19559,0.80321
0.19606,0.80333
0.19654,0.80345
0.19702,0.80357
0.19749,0.8037
0.19797,0.80382
0.19844,0.80394
0.19892,0.80406
0.1994,0.80418
0.19987,0.8043
0.20035,0.80443
0.20082,0.80455
0.2013,0.80467
0.20178,0.80479
0.20225,0.80491
0.20273,0.80503
0.2032,0.80516
0.20368,0.80528
0.20415,0.8054
0.20463,0.80552
0.20511,0.80564
0.20558,0.80576
0.20606,0.80589
0.20653,0.80601
0.20701,0.80613
0.20749,0.80625
0.20796,0.80638
0.20844,0.8065
0.20891,0.80662
0.20939,0.80674
0.20987,0.80686
0.21034,0.80699
0.21082,0.80711
0.21129,0.80723
0.21177,0.80735
0.21224,0.80748
0.21272,0.8076
0.2132,0.80772
0.21367,0.80784
0.21415,0.80797
0.21462,0.80809
0.2151,0.80821
0.21558,0.80833
0.21605,0.80846
0.21653,0.80858
0.217,0.8087
0.21748,0.80882
0.21796,0.80895
0.21843,0.80907
0.21891,0.80919
0.21938,0.80932
0.21986,0.80944
0.22033,0.80956
0.22081,0.80969
0.22129,0.80981
0.22176,0.80993
0.22224,0.81005
0.22271,0.81018
0.22319,0.8103
0.22367,0.81042
0.22414,0.81055
0.22462,0.81067
0.22509,0.81079
0.22557,0.81092
0.22605,0.81104
0.22652,0.81116
0.227,0.81129
0.22747,0.81141
0.22795,0.81153
0.22842,0.81166
0.2289,0.81178
0.22938,0.81191
0.22985,0.81203
0.23033,0.81215
0.2308,0.81228
0.23128,0.8124
0.23176,0.81252
0.23223,0.81265
0.23271,0.81277
0.23318,0.8129
0.23366,0.81302
0.23414,0.81314
0.23461,0.81327
0.23509,0.81339
0.23556,0.81352
0.23604,0.81364
0.23652,0.81376
0.23699,0.81389
0.23747,0.81401
0.23794,0.81414
0.23842,0.81426
0.23889,0.81439
0.23937,0.81451
0.23985,0.81463
0.24032,0.81476
0.2408,0.81488
0.24127,0.81501
0.24175,0.81513
0.24223,0.81526
0.2427,0.81538
0.24318,0.81551
0.24365,0.81563
0.24413,0.81576
0.24461,0.81588
0.24508,0.81601
0.24556,0.81613
0.24603,0.81626
0.24651,0.81638
0.24698,0.81651
0.24746,0.81663
0.24794,0.81676
0.24841,0.81688
0.24889,0.81701
0.24936,0.81713
0.24984,0.81726
0.25032,0.81738
0.25079,0.81751
0.25127,0.81763
0.25174,0.81776
0.25222,0.81788
0.2527,0.81801
0.25317,0.81813
0.25365,0.81826
0.25412,0.81838
0.2546,0.81851
0.25507,0.81863
0.25555,0.81876
0.25603,0.81889
0.2565,0.81901
0.25698,0.81914
0.25745,0.81926
0.25793,0.81939
0.25841,0.81951
0.25888,0.81964
0.25936,0.81977
0.25983,0.81989
0.26031,0.82002
0.26079,0.82014
0.26126,0.82027
0.26174,0.8204
0.26221,0.82052
0.26269,0.82065
0.26316,0.82077
0.26364,0.8209
0.26412,0.82103
0.26459,0.82115
0.26507,0.82128
0.26554,0.8214
0.26602,0.82153
0.2665,0.82166
0.26697,0.82178
0.26745,0.82191
0.26792,0.82204
0.2684,0.82216
0.26888,0.82229
0.26935,0.82242
0.26983,0.82254
0.2703,0.82267
0.27078,0.8228
0.27125,0.82292
0.27173,0.82305
0.27221,0.82318
0.27268,0.8233
0.27316,0.82343
0.27363,0.82356
0.27411,0.82368
0.27459,0.82381
0.27506,0.82394
0.27554,0.82406
0.27601,0.82419
0.27649,0.82432
0.27697,0.82445
0.27744,0.82457
0.27792,0.8247
0.27839,0.82483
0.27887,0.82496
0.27934,0.82508
0.27982,0.82521
0.2803,0.82534
0.28077,0.82546
0.28125,0.82559
0.28172,0.82572
0.2822,0.82585
0.28268,0.82597
0.28315,0.8261
0.28363,0.82623
0.2841,0.82636
0.28458,0.82649
0.28506,0.82661
0.28553,0.82674
0.28601,0.82687
0.28648,0.827
0.28696,0.82712
0.28743,0.82725
0.28791,0.82738
0.28839,0.82751
0.28886,0.82764
0.28934,0.82776
0.28981,0.82789
0.29029,0.82802
0.29077,0.82815
0.29124,0.82828
0.29172,0.82841
0.29219,0.82853
0.29267,0.82866
0.29315,0.82879
0.29362,0.82892
0.2941,0.82905
0.29457,0.82918
0.29505,0.8293
0.29552,0.82943
0.296,0.82956
0.29648,0.82969
0.29695,0.82982
0.29743,0.82995
0.2979,0.83008
0.29838,0.8302
0.29886,0.83033
0.29933,0.83046
0.29981,0.83059
0.30028,0.83072
0.30076,0.83085
0.30124,0.83098
0.30171,0.83111
0.30219,0.83124
0.30266,0.83137
0.30314,0.83149
0.30361,0.83162
0.30409,0.83175
0.30457,0.83188
0.30504,0.83201
0.30552,0.83214
0.30599,0.83227
0.30647,0.8324
0.30695,0.83253
0.30742,0.83266
0.3079,0.83279
0.30837,0.83292
0.30885,0.83305
0.30933,0.83318
0.3098,0.83331
0.31028,0.83344
0.31075,0.83357
0.31123,0.8337
0.3117,0.83383
0.31218,0.83395
0.31266,0.83408
0.31313,0.83421
0.31361,0.83434
0.31408,0.83447
0.31456,0.8346
0.31504,0.83473
0.31551,0.83486
0.31599,0.83499
0.31646,0.83512
0.31694,0.83526
0.31742,0.83539
0.31789,0.83552
0.31837,0.83565
0.31884,0.83578
0.31932,0.83591
0.31979,0.83604
0.32027,0.83617
0.32075,0.8363
0.32122,0.83643
0.3217,0.83656
0.32217,0.83669
0.32265,0.83682
0.32313,0.83695
0.3236,0.83708
0.32408,0.83721
0.32455,0.83734
0.32503,0.83747
0.32551,0.83761
0.32598,0.83774
0.32646,0.83787
0.32693,0.838
0.32741,0.83813
0.32789,0.83826
0.32836,0.83839
0.32884,0.83852
0.32931,0.83865
0.32979,0.83878
0.33026,0.83892
0.33074,0.83905
0.33122,0.83918
0.33169,0.83931
0.33217,0.83944
0.33264,0.83957
0.33312,0.8397
0.3336,0.83984
0.33407,0.83997
0.33455,0.8401
0.33502,0.84023
0.3355,0.84036
0.33598,0.84049
0.33645,0.84063
0.33693,0.84076
0.3374,0.84089
0.33788,0.84102
0.33835,0.84115
0.33883,0.84128
0.33931,0.84142
0.33978,0.84155
0.34026,0.84168
0.34073,0.84181
0.34121,0.84194
0.34169,0.84208
0.34216,0.84221
0.34264,0.84234
0.34311,0.84247
0.34359,0.84261
0.34407,0.84274
0.34454,0.84287
0.34502,0.843
0.34549,0.84314
0.34597,0.84327
0.34644,0.8434
0.34692,0.84353
0.3474,0.84367
0.34787,0.8438
0.34835,0.84393
0.34882,0.84406
0.3493,0.8442
0.34978,0.84433
0.35025,0.84446
0.35073,0.84459
0.3512,0.84473
0.35168,0.84486
0.35216,0.84499
0.35263,0.84513
0.35311,0.84526
0.35358,0.84539
0.35406,0.84553
0.35453,0.84566
0.35501,0.84579
0.35549,0.84593
0.35596,0.84606
0.35644,0.84619
0.35691,0.84633
0.35739,0.84646
0.35787,0.84659
0.35834,0.84673
0.35882,0.84686
0.35929,0.84699
0.35977,0.84713
0.36025,0.84726
0.36072,0.84739
0.3612,0.84753
0.36167,0.84766
0.36215,0.84779
0.36262,0.84793
0.3631,0.84806
0.36358,0.8482
0.36405,0.84833
0.36453,0.84846
0.365,0.8486
0.36548,0.84873
0.36596,0.84887
0.36643,0.849
0.36691,0.84913
0.36738,0.84927
0.36786,0.8494
0.36834,0.84954
0.36881,0.84967
0.36929,0.84981
0.36976,0.84994
0.37024,0.85007
0.37071,0.85021
0.37119,0.85034
0.37167,0.85048
0.37214,0.85061
0.37262,0.85075
0.37309,0.85088
0.37357,0.85102
0.37405,0.85115
0.37452,0.85129
0.375,0.85142
0.37547,0.85156
0.37595,0.85169
0.37643,0.85183
0.3769,0.85196
0.37738,0.8521
0.37785,0.85223
0.37833,0.85237
0.3788,0.8525
0.37928,0.85264
0.37976,0.85277
0.38023,0.85291
0.38071,0.85304
0.38118,0.85318
0.38166,0.85331
0.38214,0.85345
0.38261,0.85358
0.38309,0.85372
0.38356,0.85386
0.38404,0.85399
0.38452,0.85413
0.38499,0.85426
0.38547,0.8544
0.38594,0.85453
0.38642,0.85467
0.38689,0.8548
0.38737,0.85494
0.38785,0.85508
0.38832,0.85521
0.3888,0.85535
0.38927,0.85548
0.38975,0.85562
0.39023,0.85576
0.3907,0.85589
0.39118,0.85603
0.39165,0.85617
0.39213,0.8563
0.39261,0.85644
0.39308,0.85657
0.39356,0.85671
0.39403,0.85685
0.39451,0.85698
0.39498,0.85712
0.39546,0.85726
0.39594,0.85739
0.39641,0.85753
0.39689,0.85767
0.39736,0.8578
0.39784,0.85794
0.39832,0.85808
0.39879,0.85821
0.39927,0.85835
0.39974,0.85849
0.40022,0.85862
0.4007,0.85876
0.40117,0.8589
0.40165,0.85903
0.40212,0.85917
0.4026,0.85931
0.40307,0.85945
0.40355,0.85958
0.40403,0.85972
0.4045,0.85986
0.40498,0.85999
0.40545,0.86013
0.40593,0.86027
0.40641,0.86041
0.40688,0.86054
0.40736,0.86068
0.40783,0.86082
0.40831,0.86096
0.40879,0.86109
0.40926,0.86123
0.40974,0.86137
0.41021,0.86151
0.41069,0.86165
0.41116,0.86178
0.41164,0.86192
0.41212,0.86206
0.41259,0.8622
0.41307,0.86234
0.41354,0.86247
0.41402,0.86261
0.4145,0.86275
0.41497,0.86289
0.41545,0.86303
0.41592,0.86316
0.4164,0.8633
0.41688,0.86344
0.41735,0.86358
0.41783,0.86372
0.4183,0.86386
0.41878,0.86399
0.41926,0.86413
0.41973,0.86427
0.42021,0.86441
0.42068,0.86455
0.42116,0.86469
0.42163,0.86483
0.42211,0.86497
0.42259,0.8651
0.42306,0.86524
0.42354,0.86538
0.42401,0.86552
0.42449,0.86566
0.42497,0.8658
0.42544,0.86594
0.42592,0.86608
0.42639,0.86622
0.42687,0.86635
0.42735,0.86649
0.42782,0.86663
0.4283,0.86677
0.42877,0.86691
0.42925,0.86705
0.42972,0.86719
0.4302,0.86733
0.43068,0.86747
0.43115,0.86761
0.43163,0.86775
0.4321,0.86789
0.43258,0.86803
0.43306,0.86817
0.43353,0.86831
0.43401,0.86845
0.43448,0.86859
0.43496,0.86873
0.43544,0.86887
0.43591,0.86901
0.43639,0.86915
0.43686,0.86929
0.43734,0.86943
0.43781,0.86957
0.43829,0.86971
0.43877,0.86985
0.43924,0.86999
0.43972,0.87013
0.44019,0.87027
0.44067,0.87041
0.44115,0.87055
0.44162,0.87069
0.4421,0.87083
0.44257,0.87097
0.44305,0.87111
0.44353,0.87125
0.444,0.87139
0.44448,0.87153
0.44495,0.87167
0.44543,0.87181
0.4459,0.87196
0.44638,0.8721
0.44686,0.87224
0.44733,0.87238
0.44781,0.87252
0.44828,0.87266
0.44876,0.8728
0.44924,0.87294
0.44971,0.87308
0.45019,0.87323
0.45066,0.87337
0.45114,0.87351
0.45162,0.87365
0.45209,0.87379
0.45257,0.87393
0.45304,0.87407
0.45352,0.87421
0.45399,0.87436
0.45447,0.8745
0.45495,0.87464
0.45542,0.87478
0.4559,0.87492
0.45637,0.87506
0.45685,0.87521
0.45733,0.87535
0.4578,0.87549
0.45828,0.87563
0.45875,0.87577
0.45923,0.87592
0.45971,0.87606
0.46018,0.8762
0.46066,0.87634
0.46113,0.87648
0.46161,0.87663
0.46208,0.87677
0.46256,0.87691
0.46304,0.87705
0.46351,0.8772
0.46399,0.87734
0.46446,0.87748
0.46494,0.87762
0.46542,0.87777
0.46589,0.87791
0.46637,0.87805
0.46684,0.87819
0.46732,0.87834
0.4678,0.87848
0.46827,0.87862
0.46875,0.87876
0.46922,0.87891
0.4697,0.87905
0.47017,0.87919
0.47065,0.87934
0.47113,0.87948
0.4716,0.87962
0.47208,0.87977
0.47255,0.87991
0.47303,0.88005
0.47351,0.8802
0.47398,0.88034
0.47446,0.88048
0.47493,0.88063
0.47541,0.88077
0.47589,0.88077


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-BOA-Rand.csv <==
0,0.041415
0.00047589,0.076082
0.00095177,0.13908
0.0014277,0.28916
0.0019035,0.8727
0.0023794,0.88498
0.0028553,0.89776
0.0033312,0.91106
0.0038071,0.92145
0.004283,0.92497
0.0047589,0.92685
0.0052347,0.92876
0.0057106,0.9307
0.0061865,0.93268
0.0066624,0.93418
0.0071383,0.93084
0.0076142,0.92748
0.0080901,0.92409
0.0085659,0.92068
0.0090418,0.91724
0.0095177,0.91377
0.0099936,0.91028
0.010469,0.90675
0.010945,0.9032
0.011421,0.89962
0.011897,0.89601
0.012373,0.89237
0.012849,0.8887
0.013325,0.88501
0.013801,0.88128
0.014277,0.87752
0.014752,0.87373
0.015228,0.86991
0.015704,0.86606
0.01618,0.86217
0.016656,0.85825
0.017132,0.8543
0.017608,0.85032
0.018084,0.8463
0.01856,0.84225
0.019035,0.83816
0.019511,0.83404
0.019987,0.82892
0.020463,0.82171
0.020939,0.81449
0.021415,0.80726
0.021891,0.80221
0.022367,0.79761
0.022842,0.793
0.023318,0.78838
0.023794,0.78375
0.02427,0.77912
0.024746,0.77447
0.025222,0.76981
0.025698,0.76515
0.026174,0.76048
0.02665,0.75579
0.027125,0.7511
0.027601,0.7464
0.028077,0.74168
0.028553,0.73696
0.029029,0.73223
0.029505,0.72749
0.029981,0.72274
0.030457,0.71798
0.030933,0.71321
0.031408,0.70843
0.031884,0.70364
0.03236,0.69884
0.032836,0.69403
0.033312,0.68921
0.033788,0.68438
0.034264,0.67954
0.03474,0.67469
0.035216,0.66983
0.035691,0.66496
0.036167,0.66008
0.036643,0.65519
0.037119,0.65029
0.037595,0.64538
0.038071,0.64045
0.038547,0.63663
0.039023,0.63738
0.039498,0.63813
0.039974,0.63888
0.04045,0.63964
0.040926,0.64039
0.041402,0.64115
0.041878,0.64191
0.042354,0.64267
0.04283,0.64343
0.043306,0.6442
0.043781,0.64496
0.044257,0.64573
0.044733,0.6465
0.045209,0.64727
0.045685,0.64804
0.046161,0.64882
0.046637,0.64959
0.047113,0.65037
0.047589,0.65115
0.048064,0.65193
0.04854,0.65271
0.049016,0.6535
0.049492,0.65428
0.049968,0.65507
0.050444,0.65586
0.05092,0.65665
0.051396,0.65744
0.051872,0.65824
0.052347,0.65903
0.052823,0.65983
0.053299,0.66063
0.053775,0.66143
0.054251,0.66224
0.054727,0.66304
0.055203,0.66385
0.055679,0.66466
0.056154,0.66546
0.05663,0.66628
0.057106,0.66709
0.057582,0.6679
0.058058,0.66872
0.058534,0.66954
0.05901,0.67036
0.059486,0.67118
0.059962,0.67201
0.060437,0.67283
0.060913,0.67366
0.061389,0.67449
0.061865,0.67532
0.062341,0.67615
0.062817,0.67699
0.063293,0.67783
0.063769,0.67867
0.064245,0.67951
0.06472,0.68035
0.065196,0.68119
0.065672,0.68204
0.066148,0.68289
0.066624,0.68374
0.0671,0.68459
0.067576,0.68544
0.068052,0.6863
0.068527,0.68716
0.069003,0.68801
0.069479,0.68888
0.069955,0.68974
0.070431,0.6906
0.070907,0.69147
0.071383,0.69234
0.071859,0.69321
0.072335,0.69409
0.07281,0.69496
0.073286,0.69584
0.073762,0.69672
0.074238,0.6976
0.074714,0.69848
0.07519,0.69937
0.075666,0.70025
0.076142,0.70114
0.076618,0.70203
0.077093,0.70293
0.077569,0.70382
0.078045,0.70472
0.078521,0.70562
0.078997,0.70652
0.079473,0.70742
0.079949,0.70833
0.080425,0.70923
0.080901,0.71014
0.081376,0.71105
0.081852,0.71197
0.082328,0.71288
0.082804,0.7138
0.08328,0.71472
0.083756,0.71564
0.084232,0.71657
0.084708,0.7175
0.085183,0.71842
0.085659,0.71936
0.086135,0.72029
0.086611,0.72122
0.087087,0.72216
0.087563,0.7231
0.088039,0.72404
0.088515,0.72499
0.088991,0.72593
0.089466,0.72688
0.089942,0.72783
0.090418,0.72878
0.090894,0.72974
0.09137,0.7307
0.091846,0.73166
0.092322,0.73262
0.092798,0.73358
0.093274,0.73455
0.093749,0.73552
0.094225,0.73649
0.094701,0.73746
0.095177,0.73844
0.095653,0.73941
0.096129,0.7404
0.096605,0.74138
0.097081,0.74236
0.097556,0.74335
0.098032,0.74434
0.098508,0.74533
0.098984,0.74633
0.09946,0.74732
0.099936,0.74832
0.10041,0.74932
0.10089,0.75033
0.10136,0.75134
0.10184,0.75234
0.10232,0.75336
0.10279,0.75437
0.10327,0.75539
0.10374,0.75641
0.10422,0.75743
0.10469,0.75845
0.10517,0.75948
0.10565,0.76051
0.10612,0.76154
0.1066,0.76257
0.10707,0.76361
0.10755,0.76465
0.10803,0.76569
0.1085,0.76673
0.10898,0.76778
0.10945,0.76883
0.10993,0.76988
0.11041,0.77093
0.11088,0.77199
0.11136,0.77305
0.11183,0.77411
0.11231,0.77518
0.11278,0.77625
0.11326,0.77732
0.11374,0.77839
0.11421,0.77946
0.11469,0.78054
0.11516,0.78162
0.11564,0.78271
0.11612,0.78379
0.11659,0.78488
0.11707,0.78598
0.11754,0.78707
0.11802,0.78817
0.1185,0.78927
0.11897,0.79037
0.11945,0.79148
0.11992,0.79259
0.1204,0.7937
0.12087,0.79481
0.12135,0.79593
0.12183,0.79705
0.1223,0.79817
0.12278,0.7993
0.12325,0.80043
0.12373,0.80156
0.12421,0.80269
0.12468,0.80383
0.12516,0.80497
0.12563,0.80611
0.12611,0.80726
0.12659,0.80841
0.12706,0.80956
0.12754,0.81072
0.12801,0.81187
0.12849,0.81303
0.12896,0.8142
0.12944,0.81537
0.12992,0.81654
0.13039,0.81771
0.13087,0.81889
0.13134,0.82007
0.13182,0.82125
0.1323,0.82243
0.13277,0.8235
0.13325,0.8235
0.13372,0.8235
0.1342,0.8235
0.13468,0.8235
0.13515,0.8235
0.13563,0.8235
0.1361,0.8235
0.13658,0.8235
0.13705,0.8235
0.13753,0.8235
0.13801,0.8235
0.13848,0.8235
0.13896,0.8235
0.13943,0.8235
0.13991,0.8235
0.14039,0.8235
0.14086,0.8235
0.14134,0.8235
0.14181,0.8235
0.14229,0.8235
0.14277,0.8235
0.14324,0.8235
0.14372,0.8235
0.14419,0.8235
0.14467,0.8235
0.14515,0.8235
0.14562,0.8235
0.1461,0.8235
0.14657,0.8235
0.14705,0.8235
0.14752,0.8235
0.148,0.8235
0.14848,0.8235
0.14895,0.8235
0.14943,0.8235
0.1499,0.8235
0.15038,0.8235
0.15086,0.8235
0.15133,0.8235
0.15181,0.8235
0.15228,0.8235
0.15276,0.8235
0.15324,0.8235
0.15371,0.8235
0.15419,0.8235
0.15466,0.8235
0.15514,0.8235
0.15561,0.8235
0.15609,0.8235
0.15657,0.8235
0.15704,0.8235
0.15752,0.8235
0.15799,0.8235
0.15847,0.8235
0.15895,0.8235
0.15942,0.8235
0.1599,0.8235
0.16037,0.8235
0.16085,0.8235
0.16133,0.8235
0.1618,0.8235
0.16228,0.8235
0.16275,0.8235
0.16323,0.8235
0.1637,0.8235
0.16418,0.8235
0.16466,0.8235
0.16513,0.8235
0.16561,0.8235
0.16608,0.8235
0.16656,0.8235
0.16704,0.8235
0.16751,0.8235
0.16799,0.8235
0.16846,0.8235
0.16894,0.8235
0.16942,0.8235
0.16989,0.8235
0.17037,0.8235
0.17084,0.8235
0.17132,0.8235
0.17179,0.8235
0.17227,0.8235
0.17275,0.8235
0.17322,0.8235
0.1737,0.8235
0.17417,0.8235
0.17465,0.8235
0.17513,0.8235
0.1756,0.8235
0.17608,0.8235
0.17655,0.8235
0.17703,0.8235
0.17751,0.8235
0.17798,0.8235
0.17846,0.8235
0.17893,0.8235
0.17941,0.8235
0.17988,0.8235
0.18036,0.8235
0.18084,0.8235
0.18131,0.8235
0.18179,0.8235
0.18226,0.8235
0.18274,0.8235
0.18322,0.8235
0.18369,0.8235
0.18417,0.8235
0.18464,0.8235
0.18512,0.8235
0.1856,0.8235
0.18607,0.8235
0.18655,0.8235
0.18702,0.8235
0.1875,0.8235
0.18797,0.8235
0.18845,0.8235
0.18893,0.8235
0.1894,0.8235
0.18988,0.8235
0.19035,0.8235
0.19083,0.8235
0.19131,0.8235
0.19178,0.8235
0.19226,0.8235
0.19273,0.8235
0.19321,0.8235
0.19369,0.8235
0.19416,0.8235
0.19464,0.8235
0.19511,0.8235
0.19559,0.8235
0.19606,0.8235
0.19654,0.8235
0.19702,0.8235
0.19749,0.8235
0.19797,0.8235
0.19844,0.8235
0.19892,0.8235
0.1994,0.8235
0.19987,0.8235
0.20035,0.8235
0.20082,0.8235
0.2013,0.8235
0.20178,0.8235
0.20225,0.8235
0.20273,0.8235
0.2032,0.8235
0.20368,0.8235
0.20415,0.8235
0.20463,0.8235
0.20511,0.8235
0.20558,0.8235
0.20606,0.8235
0.20653,0.8235
0.20701,0.8235
0.20749,0.8235
0.20796,0.8235
0.20844,0.8235
0.20891,0.8235
0.20939,0.8235
0.20987,0.8235
0.21034,0.8235
0.21082,0.8235
0.21129,0.8235
0.21177,0.8235
0.21224,0.8235
0.21272,0.8235
0.2132,0.8235
0.21367,0.8235
0.21415,0.8235
0.21462,0.8235
0.2151,0.8235
0.21558,0.8235
0.21605,0.8235
0.21653,0.8235
0.217,0.8235
0.21748,0.8235
0.21796,0.8235
0.21843,0.8235
0.21891,0.8235
0.21938,0.8235
0.21986,0.8235
0.22033,0.8235
0.22081,0.8235
0.22129,0.8235
0.22176,0.8235
0.22224,0.8235
0.22271,0.8235
0.22319,0.8235
0.22367,0.8235
0.22414,0.8235
0.22462,0.8235
0.22509,0.8235
0.22557,0.8235
0.22605,0.8235
0.22652,0.8235
0.227,0.8235
0.22747,0.8235
0.22795,0.8235
0.22842,0.8235
0.2289,0.8235
0.22938,0.8235
0.22985,0.8235
0.23033,0.8235
0.2308,0.8235
0.23128,0.8235
0.23176,0.8235
0.23223,0.8235
0.23271,0.8235
0.23318,0.8235
0.23366,0.8235
0.23414,0.8235
0.23461,0.8235
0.23509,0.8235
0.23556,0.8235
0.23604,0.8235
0.23652,0.8235
0.23699,0.8235
0.23747,0.8235
0.23794,0.8235
0.23842,0.8235
0.23889,0.8235
0.23937,0.8235
0.23985,0.8235
0.24032,0.8235
0.2408,0.8235
0.24127,0.8235
0.24175,0.8235
0.24223,0.8235
0.2427,0.8235
0.24318,0.8235
0.24365,0.8235
0.24413,0.8235
0.24461,0.8235
0.24508,0.8235
0.24556,0.8235
0.24603,0.8235
0.24651,0.8235
0.24698,0.8235
0.24746,0.8235
0.24794,0.8235
0.24841,0.8235
0.24889,0.8235
0.24936,0.8235
0.24984,0.8235
0.25032,0.8235
0.25079,0.8235
0.25127,0.8235
0.25174,0.8235
0.25222,0.8235
0.2527,0.8235
0.25317,0.8235
0.25365,0.8235
0.25412,0.8235
0.2546,0.8235
0.25507,0.8235
0.25555,0.8235
0.25603,0.8235
0.2565,0.8235
0.25698,0.8235
0.25745,0.8235
0.25793,0.8235
0.25841,0.8235
0.25888,0.8235
0.25936,0.8235
0.25983,0.8235
0.26031,0.8235
0.26079,0.8235
0.26126,0.8235
0.26174,0.8235
0.26221,0.8235
0.26269,0.8235
0.26316,0.8235
0.26364,0.8235
0.26412,0.8235
0.26459,0.8235
0.26507,0.8235
0.26554,0.8235
0.26602,0.8235
0.2665,0.8235
0.26697,0.8235
0.26745,0.8235
0.26792,0.8235
0.2684,0.8235
0.26888,0.8235
0.26935,0.8235
0.26983,0.8235
0.2703,0.8235
0.27078,0.8235
0.27125,0.8235
0.27173,0.8235
0.27221,0.8235
0.27268,0.8235
0.27316,0.8235
0.27363,0.8235
0.27411,0.8235
0.27459,0.8235
0.27506,0.8235
0.27554,0.8235
0.27601,0.8235
0.27649,0.8235
0.27697,0.8235
0.27744,0.8235
0.27792,0.8235
0.27839,0.8235
0.27887,0.8235
0.27934,0.8235
0.27982,0.8235
0.2803,0.8235
0.28077,0.8235
0.28125,0.8235
0.28172,0.8235
0.2822,0.8235
0.28268,0.8235
0.28315,0.8235
0.28363,0.8235
0.2841,0.8235
0.28458,0.8235
0.28506,0.8235
0.28553,0.8235
0.28601,0.8235
0.28648,0.8235
0.28696,0.8235
0.28743,0.8235
0.28791,0.8235
0.28839,0.8235
0.28886,0.8235
0.28934,0.8235
0.28981,0.8235
0.29029,0.8235
0.29077,0.8235
0.29124,0.8235
0.29172,0.8235
0.29219,0.8235
0.29267,0.8235
0.29315,0.8235
0.29362,0.8235
0.2941,0.8235
0.29457,0.8235
0.29505,0.8235
0.29552,0.8235
0.296,0.8235
0.29648,0.8235
0.29695,0.8235
0.29743,0.8235
0.2979,0.8235
0.29838,0.8235
0.29886,0.8235
0.29933,0.8235
0.29981,0.8235
0.30028,0.8235
0.30076,0.8235
0.30124,0.8235
0.30171,0.8235
0.30219,0.8235
0.30266,0.8235
0.30314,0.8235
0.30361,0.8235
0.30409,0.8235
0.30457,0.8235
0.30504,0.8235
0.30552,0.8235
0.30599,0.8235
0.30647,0.8235
0.30695,0.8235
0.30742,0.8235
0.3079,0.8235
0.30837,0.8235
0.30885,0.8235
0.30933,0.8235
0.3098,0.8235
0.31028,0.8235
0.31075,0.8235
0.31123,0.8235
0.3117,0.8235
0.31218,0.8235
0.31266,0.8235
0.31313,0.8235
0.31361,0.8235
0.31408,0.8235
0.31456,0.8235
0.31504,0.8235
0.31551,0.8235
0.31599,0.8235
0.31646,0.8235
0.31694,0.8235
0.31742,0.8235
0.31789,0.8235
0.31837,0.8235
0.31884,0.8235
0.31932,0.8235
0.31979,0.8235
0.32027,0.8235
0.32075,0.8235
0.32122,0.8235
0.3217,0.8235
0.32217,0.8235
0.32265,0.8235
0.32313,0.8235
0.3236,0.8235
0.32408,0.8235
0.32455,0.8235
0.32503,0.8235
0.32551,0.8235
0.32598,0.8235
0.32646,0.8235
0.32693,0.8235
0.32741,0.8235
0.32789,0.8235
0.32836,0.8235
0.32884,0.8235
0.32931,0.8235
0.32979,0.8235
0.33026,0.8235
0.33074,0.8235
0.33122,0.8235
0.33169,0.8235
0.33217,0.8235
0.33264,0.8235
0.33312,0.8235
0.3336,0.8235
0.33407,0.8235
0.33455,0.8235
0.33502,0.8235
0.3355,0.8235
0.33598,0.8235
0.33645,0.8235
0.33693,0.8235
0.3374,0.8235
0.33788,0.8235
0.33835,0.8235
0.33883,0.8235
0.33931,0.8235
0.33978,0.8235
0.34026,0.8235
0.34073,0.8235
0.34121,0.8235
0.34169,0.8235
0.34216,0.8235
0.34264,0.8235
0.34311,0.8235
0.34359,0.8235
0.34407,0.8235
0.34454,0.8235
0.34502,0.8235
0.34549,0.8235
0.34597,0.8235
0.34644,0.8235
0.34692,0.8235
0.3474,0.8235
0.34787,0.8235
0.34835,0.8235
0.34882,0.8235
0.3493,0.8235
0.34978,0.8235
0.35025,0.8235
0.35073,0.8235
0.3512,0.8235
0.35168,0.8235
0.35216,0.8235
0.35263,0.8235
0.35311,0.8235
0.35358,0.8235
0.35406,0.8235
0.35453,0.8235
0.35501,0.8235
0.35549,0.8235
0.35596,0.8235
0.35644,0.8235
0.35691,0.8235
0.35739,0.8235
0.35787,0.8235
0.35834,0.8235
0.35882,0.8235
0.35929,0.8235
0.35977,0.8235
0.36025,0.8235
0.36072,0.8235
0.3612,0.8235
0.36167,0.8235
0.36215,0.8235
0.36262,0.8235
0.3631,0.8235
0.36358,0.8235
0.36405,0.8235
0.36453,0.8235
0.365,0.8235
0.36548,0.8235
0.36596,0.8235
0.36643,0.8235
0.36691,0.8235
0.36738,0.8235
0.36786,0.8235
0.36834,0.8235
0.36881,0.8235
0.36929,0.8235
0.36976,0.8235
0.37024,0.8235
0.37071,0.8235
0.37119,0.8235
0.37167,0.8235
0.37214,0.8235
0.37262,0.8235
0.37309,0.8235
0.37357,0.8235
0.37405,0.8235
0.37452,0.8235
0.375,0.8235
0.37547,0.8235
0.37595,0.8235
0.37643,0.8235
0.3769,0.8235
0.37738,0.8235
0.37785,0.8235
0.37833,0.8235
0.3788,0.8235
0.37928,0.8235
0.37976,0.8235
0.38023,0.8235
0.38071,0.8235
0.38118,0.8235
0.38166,0.8235
0.38214,0.8235
0.38261,0.8235
0.38309,0.8235
0.38356,0.8235
0.38404,0.8235
0.38452,0.8235
0.38499,0.8235
0.38547,0.8235
0.38594,0.8235
0.38642,0.8235
0.38689,0.8235
0.38737,0.8235
0.38785,0.8235
0.38832,0.8235
0.3888,0.8235
0.38927,0.8235
0.38975,0.8235
0.39023,0.8235
0.3907,0.8235
0.39118,0.8235
0.39165,0.8235
0.39213,0.8235
0.39261,0.8235
0.39308,0.8235
0.39356,0.8235
0.39403,0.8235
0.39451,0.8235
0.39498,0.8235
0.39546,0.8235
0.39594,0.8235
0.39641,0.8235
0.39689,0.8235
0.39736,0.8235
0.39784,0.8235
0.39832,0.8235
0.39879,0.8235
0.39927,0.8235
0.39974,0.8235
0.40022,0.8235
0.4007,0.8235
0.40117,0.8235
0.40165,0.8235
0.40212,0.8235
0.4026,0.8235
0.40307,0.8235
0.40355,0.8235
0.40403,0.8235
0.4045,0.8235
0.40498,0.8235
0.40545,0.8235
0.40593,0.8235
0.40641,0.8235
0.40688,0.8235
0.40736,0.8235
0.40783,0.8235
0.40831,0.8235
0.40879,0.8235
0.40926,0.8235
0.40974,0.8235
0.41021,0.8235
0.41069,0.8235
0.41116,0.8235
0.41164,0.8235
0.41212,0.8235
0.41259,0.8235
0.41307,0.8235
0.41354,0.8235
0.41402,0.8235
0.4145,0.8235
0.41497,0.8235
0.41545,0.8235
0.41592,0.8235
0.4164,0.8235
0.41688,0.8235
0.41735,0.8235
0.41783,0.8235
0.4183,0.8235
0.41878,0.8235
0.41926,0.8235
0.41973,0.8235
0.42021,0.8235
0.42068,0.8235
0.42116,0.8235
0.42163,0.8235
0.42211,0.8235
0.42259,0.8235
0.42306,0.8235
0.42354,0.8235
0.42401,0.8235
0.42449,0.8235
0.42497,0.8235
0.42544,0.8235
0.42592,0.8235
0.42639,0.8235
0.42687,0.8235
0.42735,0.8235
0.42782,0.8235
0.4283,0.8235
0.42877,0.8235
0.42925,0.8235
0.42972,0.8235
0.4302,0.8235
0.43068,0.8235
0.43115,0.8235
0.43163,0.8235
0.4321,0.8235
0.43258,0.8235
0.43306,0.8235
0.43353,0.8235
0.43401,0.8235
0.43448,0.8235
0.43496,0.8235
0.43544,0.8235
0.43591,0.8235
0.43639,0.8235
0.43686,0.8235
0.43734,0.8235
0.43781,0.8235
0.43829,0.8235
0.43877,0.8235
0.43924,0.8235
0.43972,0.8235
0.44019,0.8235
0.44067,0.8235
0.44115,0.8235
0.44162,0.8235
0.4421,0.8235
0.44257,0.8235
0.44305,0.8235
0.44353,0.8235
0.444,0.8235
0.44448,0.8235
0.44495,0.8235
0.44543,0.8235
0.4459,0.8235
0.44638,0.8235
0.44686,0.8235
0.44733,0.8235
0.44781,0.8235
0.44828,0.8235
0.44876,0.8235
0.44924,0.8235
0.44971,0.8235
0.45019,0.8235
0.45066,0.8235
0.45114,0.8235
0.45162,0.8235
0.45209,0.8235
0.45257,0.8235
0.45304,0.8235
0.45352,0.8235
0.45399,0.8235
0.45447,0.8235
0.45495,0.8235
0.45542,0.8235
0.4559,0.8235
0.45637,0.8235
0.45685,0.8235
0.45733,0.8235
0.4578,0.8235
0.45828,0.8235
0.45875,0.8235
0.45923,0.8235
0.45971,0.8235
0.46018,0.8235
0.46066,0.8235
0.46113,0.8235
0.46161,0.8235
0.46208,0.8235
0.46256,0.8235
0.46304,0.8235
0.46351,0.8235
0.46399,0.8235
0.46446,0.8235
0.46494,0.8235
0.46542,0.8235
0.46589,0.8235
0.46637,0.8235
0.46684,0.8235
0.46732,0.8235
0.4678,0.8235
0.46827,0.8235
0.46875,0.8235
0.46922,0.8235
0.4697,0.8235
0.47017,0.8235
0.47065,0.8235
0.47113,0.8235
0.4716,0.8235
0.47208,0.8235
0.47255,0.8235
0.47303,0.8235
0.47351,0.8235
0.47398,0.8235
0.47446,0.8235
0.47493,0.8235
0.47541,0.8235
0.47589,0.8235


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-MCKP.csv <==
0,0.041415
0.00047589,0.041431
0.00095177,0.041447
0.0014277,0.041463
0.0019035,0.041479
0.0023794,0.041496
0.0028553,0.041512
0.0033312,0.041529
0.0038071,0.041547
0.004283,0.041564
0.0047589,0.041582
0.0052347,0.0416
0.0057106,0.041618
0.0061865,0.041637
0.0066624,0.041656
0.0071383,0.041675
0.0076142,0.041694
0.0080901,0.041714
0.0085659,0.041733
0.0090418,0.041754
0.0095177,0.041774
0.0099936,0.041795
0.010469,0.041816
0.010945,0.041838
0.011421,0.041622
0.011897,0.040705
0.012373,0.039788
0.012849,0.03887
0.013325,0.037952
0.013801,0.037033
0.014277,0.036114
0.014752,0.035195
0.015228,0.034275
0.015704,0.033355
0.01618,0.032434
0.016656,0.031513
0.017132,0.030591
0.017608,0.029669
0.018084,0.028747
0.01856,0.027824
0.019035,0.0269
0.019511,0.025976
0.019987,0.025052
0.020463,0.024127
0.020939,0.023202
0.021415,0.022276
0.021891,0.021606
0.022367,0.020991
0.022842,0.020375
0.023318,0.019758
0.023794,0.019141
0.02427,0.018524
0.024746,0.017907
0.025222,0.01729
0.025698,0.016672
0.026174,0.016053
0.02665,0.015435
0.027125,0.014816
0.027601,0.014197
0.028077,0.013578
0.028553,0.012958
0.029029,0.012338
0.029505,0.011718
0.029981,0.011097
0.030457,0.010476
0.030933,0.009855
0.031408,0.0092335
0.031884,0.0086117
0.03236,0.0079896
0.032836,0.0073672
0.033312,0.0067445
0.033788,0.0061215
0.034264,0.0054982
0.03474,0.0048745
0.035216,0.0042506
0.035691,0.0036264
0.036167,0.0030019
0.036643,0.0023771
0.037119,0.0017519
0.037595,0.0011265
0.038071,0.00050075
0.038547,0
0.039023,1.9875e-05
0.039498,3.9759e-05
0.039974,5.9653e-05
0.04045,7.9556e-05
0.040926,9.947e-05
0.041402,0.00011939
0.041878,0.00013933
0.042354,0.00015927
0.04283,0.00017922
0.043306,0.00019918
0.043781,0.00021915
0.044257,0.00023914
0.044733,0.00025913
0.045209,0.00027913
0.045685,0.00029914
0.046161,0.00031916
0.046637,0.00033919
0.047113,0.00035923
0.047589,0.00037928
0.048064,0.00039934
0.04854,0.00041941
0.049016,0.00043949
0.049492,0.00045958
0.049968,0.00047968
0.050444,0.00049978
0.05092,0.0005199
0.051396,0.00054003
0.051872,0.00056017
0.052347,0.00058032
0.052823,0.00060048
0.053299,0.00062065
0.053775,0.00064082
0.054251,0.00066101
0.054727,0.00068121
0.055203,0.00070142
0.055679,0.00072163
0.056154,0.00074186
0.05663,0.0007621
0.057106,0.00078235
0.057582,0.0008026
0.058058,0.00082287
0.058534,0.00084315
0.05901,0.00086344
0.059486,0.00088373
0.059962,0.00090404
0.060437,0.00092436
0.060913,0.00094469
0.061389,0.00096502
0.061865,0.00098537
0.062341,0.0010057
0.062817,0.0010261
0.063293,0.0010465
0.063769,0.0010669
0.064245,0.0010873
0.06472,0.0011077
0.065196,0.0011281
0.065672,0.0011485
0.066148,0.0011689
0.066624,0.0011894
0.0671,0.0012099
0.067576,0.0012303
0.068052,0.0012508
0.068527,0.0012713
0.069003,0.0012918
0.069479,0.0013123
0.069955,0.0013328
0.070431,0.0013533
0.070907,0.0013739
0.071383,0.0013944
0.071859,0.001415
0.072335,0.0014356
0.07281,0.0014561
0.073286,0.0014767
0.073762,0.0014973
0.074238,0.0015179
0.074714,0.0015386
0.07519,0.0015592
0.075666,0.0015798
0.076142,0.0016005
0.076618,0.0016211
0.077093,0.0016418
0.077569,0.0016625
0.078045,0.0016832
0.078521,0.0017039
0.078997,0.0017246
0.079473,0.0017453
0.079949,0.0017661
0.080425,0.0017868
0.080901,0.0018076
0.081376,0.0018283
0.081852,0.0018491
0.082328,0.0018699
0.082804,0.0018907
0.08328,0.0019115
0.083756,0.0019323
0.084232,0.0019531
0.084708,0.001974
0.085183,0.0019948
0.085659,0.0020157
0.086135,0.0020365
0.086611,0.0020574
0.087087,0.0020783
0.087563,0.0020992
0.088039,0.0021201
0.088515,0.002141
0.088991,0.002162
0.089466,0.0021829
0.089942,0.0022039
0.090418,0.0022248
0.090894,0.0022458
0.09137,0.0022668
0.091846,0.0022878
0.092322,0.0023088
0.092798,0.0023298
0.093274,0.0023508
0.093749,0.0023719
0.094225,0.0023929
0.094701,0.002414
0.095177,0.002435
0.095653,0.0024561
0.096129,0.0024772
0.096605,0.0024983
0.097081,0.0025194
0.097556,0.0025405
0.098032,0.0025617
0.098508,0.0025828
0.098984,0.002604
0.09946,0.0026251
0.099936,0.0026463
0.10041,0.0026675
0.10089,0.0026887
0.10136,0.0027099
0.10184,0.0027311
0.10232,0.0027523
0.10279,0.0027736
0.10327,0.0027948
0.10374,0.0028161
0.10422,0.0028373
0.10469,0.0028586
0.10517,0.0028799
0.10565,0.0029012
0.10612,0.0029225
0.1066,0.0029438
0.10707,0.0029652
0.10755,0.0029865
0.10803,0.0030079
0.1085,0.0030292
0.10898,0.0030506
0.10945,0.003072
0.10993,0.0030934
0.11041,0.0031148
0.11088,0.0031362
0.11136,0.0031577
0.11183,0.0031791
0.11231,0.0032006
0.11278,0.003222
0.11326,0.0032435
0.11374,0.003265
0.11421,0.0032865
0.11469,0.003308
0.11516,0.0033295
0.11564,0.003351
0.11612,0.0033726
0.11659,0.0033941
0.11707,0.0034157
0.11754,0.0034373
0.11802,0.0034588
0.1185,0.0034804
0.11897,0.003502
0.11945,0.0035237
0.11992,0.0035453
0.1204,0.0035669
0.12087,0.0035886
0.12135,0.0036102
0.12183,0.0036319
0.1223,0.0036536
0.12278,0.0036753
0.12325,0.003697
0.12373,0.0037187
0.12421,0.0037404
0.12468,0.0037622
0.12516,0.0037839
0.12563,0.0038057
0.12611,0.0038275
0.12659,0.0038492
0.12706,0.003871
0.12754,0.0038928
0.12801,0.0039147
0.12849,0.0039365
0.12896,0.0039583
0.12944,0.0039802
0.12992,0.004002
0.13039,0.0040217
0.13087,0.0040217
0.13134,0.0040217
0.13182,0.0040217
0.1323,0.0040217
0.13277,0.0040217
0.13325,0.0040217
0.13372,0.0040217
0.1342,0.0040217
0.13468,0.0040217
0.13515,0.0040217
0.13563,0.0040217
0.1361,0.0040217
0.13658,0.0040217
0.13705,0.0040217
0.13753,0.0040217
0.13801,0.0040217
0.13848,0.0040217
0.13896,0.0040217
0.13943,0.0040217
0.13991,0.0040217
0.14039,0.0040217
0.14086,0.0040217
0.14134,0.0040217
0.14181,0.0040217
0.14229,0.0040217
0.14277,0.0040217
0.14324,0.0040217
0.14372,0.0040217
0.14419,0.0040217
0.14467,0.0040217
0.14515,0.0040217
0.14562,0.0040217
0.1461,0.0040217
0.14657,0.0040217
0.14705,0.0040217
0.14752,0.0040217
0.148,0.0040217
0.14848,0.0040217
0.14895,0.0040217
0.14943,0.0040217
0.1499,0.0040217
0.15038,0.0040217
0.15086,0.0040217
0.15133,0.0040217
0.15181,0.0040217
0.15228,0.0040217
0.15276,0.0040217
0.15324,0.0040217
0.15371,0.0040217
0.15419,0.0040217
0.15466,0.0040217
0.15514,0.0040217
0.15561,0.0040217
0.15609,0.0040217
0.15657,0.0040217
0.15704,0.0040217
0.15752,0.0040217
0.15799,0.0040217
0.15847,0.0040217
0.15895,0.0040217
0.15942,0.0040217
0.1599,0.0040217
0.16037,0.0040217
0.16085,0.0040217
0.16133,0.0040217
0.1618,0.0040217
0.16228,0.0040217
0.16275,0.0040217
0.16323,0.0040217
0.1637,0.0040217
0.16418,0.0040217
0.16466,0.0040217
0.16513,0.0040217
0.16561,0.0040217
0.16608,0.0040217
0.16656,0.0040217
0.16704,0.0040217
0.16751,0.0040217
0.16799,0.0040217
0.16846,0.0040217
0.16894,0.0040217
0.16942,0.0040217
0.16989,0.0040217
0.17037,0.0040217
0.17084,0.0040217
0.17132,0.0040217
0.17179,0.0040217
0.17227,0.0040217
0.17275,0.0040217
0.17322,0.0040217
0.1737,0.0040217
0.17417,0.0040217
0.17465,0.0040217
0.17513,0.0040217
0.1756,0.0040217
0.17608,0.0040217
0.17655,0.0040217
0.17703,0.0040217
0.17751,0.0040217
0.17798,0.0040217
0.17846,0.0040217
0.17893,0.0040217
0.17941,0.0040217
0.17988,0.0040217
0.18036,0.0040217
0.18084,0.0040217
0.18131,0.0040217
0.18179,0.0040217
0.18226,0.0040217
0.18274,0.0040217
0.18322,0.0040217
0.18369,0.0040217
0.18417,0.0040217
0.18464,0.0040217
0.18512,0.0040217
0.1856,0.0040217
0.18607,0.0040217
0.18655,0.0040217
0.18702,0.0040217
0.1875,0.0040217
0.18797,0.0040217
0.18845,0.0040217
0.18893,0.0040217
0.1894,0.0040217
0.18988,0.0040217
0.19035,0.0040217
0.19083,0.0040217
0.19131,0.0040217
0.19178,0.0040217
0.19226,0.0040217
0.19273,0.0040217
0.19321,0.0040217
0.19369,0.0040217
0.19416,0.0040217
0.19464,0.0040217
0.19511,0.0040217
0.19559,0.0040217
0.19606,0.0040217
0.19654,0.0040217
0.19702,0.0040217
0.19749,0.0040217
0.19797,0.0040217
0.19844,0.0040217
0.19892,0.0040217
0.1994,0.0040217
0.19987,0.0040217
0.20035,0.0040217
0.20082,0.0040217
0.2013,0.0040217
0.20178,0.0040217
0.20225,0.0040217
0.20273,0.0040217
0.2032,0.0040217
0.20368,0.0040217
0.20415,0.0040217
0.20463,0.0040217
0.20511,0.0040217
0.20558,0.0040217
0.20606,0.0040217
0.20653,0.0040217
0.20701,0.0040217
0.20749,0.0040217
0.20796,0.0040217
0.20844,0.0040217
0.20891,0.0040217
0.20939,0.0040217
0.20987,0.0040217
0.21034,0.0040217
0.21082,0.0040217
0.21129,0.0040217
0.21177,0.0040217
0.21224,0.0040217
0.21272,0.0040217
0.2132,0.0040217
0.21367,0.0040217
0.21415,0.0040217
0.21462,0.0040217
0.2151,0.0040217
0.21558,0.0040217
0.21605,0.0040217
0.21653,0.0040217
0.217,0.0040217
0.21748,0.0040217
0.21796,0.0040217
0.21843,0.0040217
0.21891,0.0040217
0.21938,0.0040217
0.21986,0.0040217
0.22033,0.0040217
0.22081,0.0040217
0.22129,0.0040217
0.22176,0.0040217
0.22224,0.0040217
0.22271,0.0040217
0.22319,0.0040217
0.22367,0.0040217
0.22414,0.0040217
0.22462,0.0040217
0.22509,0.0040217
0.22557,0.0040217
0.22605,0.0040217
0.22652,0.0040217
0.227,0.0040217
0.22747,0.0040217
0.22795,0.0040217
0.22842,0.0040217
0.2289,0.0040217
0.22938,0.0040217
0.22985,0.0040217
0.23033,0.0040217
0.2308,0.0040217
0.23128,0.0040217
0.23176,0.0040217
0.23223,0.0040217
0.23271,0.0040217
0.23318,0.0040217
0.23366,0.0040217
0.23414,0.0040217
0.23461,0.0040217
0.23509,0.0040217
0.23556,0.0040217
0.23604,0.0040217
0.23652,0.0040217
0.23699,0.0040217
0.23747,0.0040217
0.23794,0.0040217
0.23842,0.0040217
0.23889,0.0040217
0.23937,0.0040217
0.23985,0.0040217
0.24032,0.0040217
0.2408,0.0040217
0.24127,0.0040217
0.24175,0.0040217
0.24223,0.0040217
0.2427,0.0040217
0.24318,0.0040217
0.24365,0.0040217
0.24413,0.0040217
0.24461,0.0040217
0.24508,0.0040217
0.24556,0.0040217
0.24603,0.0040217
0.24651,0.0040217
0.24698,0.0040217
0.24746,0.0040217
0.24794,0.0040217
0.24841,0.0040217
0.24889,0.0040217
0.24936,0.0040217
0.24984,0.0040217
0.25032,0.0040217
0.25079,0.0040217
0.25127,0.0040217
0.25174,0.0040217
0.25222,0.0040217
0.2527,0.0040217
0.25317,0.0040217
0.25365,0.0040217
0.25412,0.0040217
0.2546,0.0040217
0.25507,0.0040217
0.25555,0.0040217
0.25603,0.0040217
0.2565,0.0040217
0.25698,0.0040217
0.25745,0.0040217
0.25793,0.0040217
0.25841,0.0040217
0.25888,0.0040217
0.25936,0.0040217
0.25983,0.0040217
0.26031,0.0040217
0.26079,0.0040217
0.26126,0.0040217
0.26174,0.0040217
0.26221,0.0040217
0.26269,0.0040217
0.26316,0.0040217
0.26364,0.0040217
0.26412,0.0040217
0.26459,0.0040217
0.26507,0.0040217
0.26554,0.0040217
0.26602,0.0040217
0.2665,0.0040217
0.26697,0.0040217
0.26745,0.0040217
0.26792,0.0040217
0.2684,0.0040217
0.26888,0.0040217
0.26935,0.0040217
0.26983,0.0040217
0.2703,0.0040217
0.27078,0.0040217
0.27125,0.0040217
0.27173,0.0040217
0.27221,0.0040217
0.27268,0.0040217
0.27316,0.0040217
0.27363,0.0040217
0.27411,0.0040217
0.27459,0.0040217
0.27506,0.0040217
0.27554,0.0040217
0.27601,0.0040217
0.27649,0.0040217
0.27697,0.0040217
0.27744,0.0040217
0.27792,0.0040217
0.27839,0.0040217
0.27887,0.0040217
0.27934,0.0040217
0.27982,0.0040217
0.2803,0.0040217
0.28077,0.0040217
0.28125,0.0040217
0.28172,0.0040217
0.2822,0.0040217
0.28268,0.0040217
0.28315,0.0040217
0.28363,0.0040217
0.2841,0.0040217
0.28458,0.0040217
0.28506,0.0040217
0.28553,0.0040217
0.28601,0.0040217
0.28648,0.0040217
0.28696,0.0040217
0.28743,0.0040217
0.28791,0.0040217
0.28839,0.0040217
0.28886,0.0040217
0.28934,0.0040217
0.28981,0.0040217
0.29029,0.0040217
0.29077,0.0040217
0.29124,0.0040217
0.29172,0.0040217
0.29219,0.0040217
0.29267,0.0040217
0.29315,0.0040217
0.29362,0.0040217
0.2941,0.0040217
0.29457,0.0040217
0.29505,0.0040217
0.29552,0.0040217
0.296,0.0040217
0.29648,0.0040217
0.29695,0.0040217
0.29743,0.0040217
0.2979,0.0040217
0.29838,0.0040217
0.29886,0.0040217
0.29933,0.0040217
0.29981,0.0040217
0.30028,0.0040217
0.30076,0.0040217
0.30124,0.0040217
0.30171,0.0040217
0.30219,0.0040217
0.30266,0.0040217
0.30314,0.0040217
0.30361,0.0040217
0.30409,0.0040217
0.30457,0.0040217
0.30504,0.0040217
0.30552,0.0040217
0.30599,0.0040217
0.30647,0.0040217
0.30695,0.0040217
0.30742,0.0040217
0.3079,0.0040217
0.30837,0.0040217
0.30885,0.0040217
0.30933,0.0040217
0.3098,0.0040217
0.31028,0.0040217
0.31075,0.0040217
0.31123,0.0040217
0.3117,0.0040217
0.31218,0.0040217
0.31266,0.0040217
0.31313,0.0040217
0.31361,0.0040217
0.31408,0.0040217
0.31456,0.0040217
0.31504,0.0040217
0.31551,0.0040217
0.31599,0.0040217
0.31646,0.0040217
0.31694,0.0040217
0.31742,0.0040217
0.31789,0.0040217
0.31837,0.0040217
0.31884,0.0040217
0.31932,0.0040217
0.31979,0.0040217
0.32027,0.0040217
0.32075,0.0040217
0.32122,0.0040217
0.3217,0.0040217
0.32217,0.0040217
0.32265,0.0040217
0.32313,0.0040217
0.3236,0.0040217
0.32408,0.0040217
0.32455,0.0040217
0.32503,0.0040217
0.32551,0.0040217
0.32598,0.0040217
0.32646,0.0040217
0.32693,0.0040217
0.32741,0.0040217
0.32789,0.0040217
0.32836,0.0040217
0.32884,0.0040217
0.32931,0.0040217
0.32979,0.0040217
0.33026,0.0040217
0.33074,0.0040217
0.33122,0.0040217
0.33169,0.0040217
0.33217,0.0040217
0.33264,0.0040217
0.33312,0.0040217
0.3336,0.0040217
0.33407,0.0040217
0.33455,0.0040217
0.33502,0.0040217
0.3355,0.0040217
0.33598,0.0040217
0.33645,0.0040217
0.33693,0.0040217
0.3374,0.0040217
0.33788,0.0040217
0.33835,0.0040217
0.33883,0.0040217
0.33931,0.0040217
0.33978,0.0040217
0.34026,0.0040217
0.34073,0.0040217
0.34121,0.0040217
0.34169,0.0040217
0.34216,0.0040217
0.34264,0.0040217
0.34311,0.0040217
0.34359,0.0040217
0.34407,0.0040217
0.34454,0.0040217
0.34502,0.0040217
0.34549,0.0040217
0.34597,0.0040217
0.34644,0.0040217
0.34692,0.0040217
0.3474,0.0040217
0.34787,0.0040217
0.34835,0.0040217
0.34882,0.0040217
0.3493,0.0040217
0.34978,0.0040217
0.35025,0.0040217
0.35073,0.0040217
0.3512,0.0040217
0.35168,0.0040217
0.35216,0.0040217
0.35263,0.0040217
0.35311,0.0040217
0.35358,0.0040217
0.35406,0.0040217
0.35453,0.0040217
0.35501,0.0040217
0.35549,0.0040217
0.35596,0.0040217
0.35644,0.0040217
0.35691,0.0040217
0.35739,0.0040217
0.35787,0.0040217
0.35834,0.0040217
0.35882,0.0040217
0.35929,0.0040217
0.35977,0.0040217
0.36025,0.0040217
0.36072,0.0040217
0.3612,0.0040217
0.36167,0.0040217
0.36215,0.0040217
0.36262,0.0040217
0.3631,0.0040217
0.36358,0.0040217
0.36405,0.0040217
0.36453,0.0040217
0.365,0.0040217
0.36548,0.0040217
0.36596,0.0040217
0.36643,0.0040217
0.36691,0.0040217
0.36738,0.0040217
0.36786,0.0040217
0.36834,0.0040217
0.36881,0.0040217
0.36929,0.0040217
0.36976,0.0040217
0.37024,0.0040217
0.37071,0.0040217
0.37119,0.0040217
0.37167,0.0040217
0.37214,0.0040217
0.37262,0.0040217
0.37309,0.0040217
0.37357,0.0040217
0.37405,0.0040217
0.37452,0.0040217
0.375,0.0040217
0.37547,0.0040217
0.37595,0.0040217
0.37643,0.0040217
0.3769,0.0040217
0.37738,0.0040217
0.37785,0.0040217
0.37833,0.0040217
0.3788,0.0040217
0.37928,0.0040217
0.37976,0.0040217
0.38023,0.0040217
0.38071,0.0040217
0.38118,0.0040217
0.38166,0.0040217
0.38214,0.0040217
0.38261,0.0040217
0.38309,0.0040217
0.38356,0.0040217
0.38404,0.0040217
0.38452,0.0040217
0.38499,0.0040217
0.38547,0.0040217
0.38594,0.0040217
0.38642,0.0040217
0.38689,0.0040217
0.38737,0.0040217
0.38785,0.0040217
0.38832,0.0040217
0.3888,0.0040217
0.38927,0.0040217
0.38975,0.0040217
0.39023,0.0040217
0.3907,0.0040217
0.39118,0.0040217
0.39165,0.0040217
0.39213,0.0040217
0.39261,0.0040217
0.39308,0.0040217
0.39356,0.0040217
0.39403,0.0040217
0.39451,0.0040217
0.39498,0.0040217
0.39546,0.0040217
0.39594,0.0040217
0.39641,0.0040217
0.39689,0.0040217
0.39736,0.0040217
0.39784,0.0040217
0.39832,0.0040217
0.39879,0.0040217
0.39927,0.0040217
0.39974,0.0040217
0.40022,0.0040217
0.4007,0.0040217
0.40117,0.0040217
0.40165,0.0040217
0.40212,0.0040217
0.4026,0.0040217
0.40307,0.0040217
0.40355,0.0040217
0.40403,0.0040217
0.4045,0.0040217
0.40498,0.0040217
0.40545,0.0040217
0.40593,0.0040217
0.40641,0.0040217
0.40688,0.0040217
0.40736,0.0040217
0.40783,0.0040217
0.40831,0.0040217
0.40879,0.0040217
0.40926,0.0040217
0.40974,0.0040217
0.41021,0.0040217
0.41069,0.0040217
0.41116,0.0040217
0.41164,0.0040217
0.41212,0.0040217
0.41259,0.0040217
0.41307,0.0040217
0.41354,0.0040217
0.41402,0.0040217
0.4145,0.0040217
0.41497,0.0040217
0.41545,0.0040217
0.41592,0.0040217
0.4164,0.0040217
0.41688,0.0040217
0.41735,0.0040217
0.41783,0.0040217
0.4183,0.0040217
0.41878,0.0040217
0.41926,0.0040217
0.41973,0.0040217
0.42021,0.0040217
0.42068,0.0040217
0.42116,0.0040217
0.42163,0.0040217
0.42211,0.0040217
0.42259,0.0040217
0.42306,0.0040217
0.42354,0.0040217
0.42401,0.0040217
0.42449,0.0040217
0.42497,0.0040217
0.42544,0.0040217
0.42592,0.0040217
0.42639,0.0040217
0.42687,0.0040217
0.42735,0.0040217
0.42782,0.0040217
0.4283,0.0040217
0.42877,0.0040217
0.42925,0.0040217
0.42972,0.0040217
0.4302,0.0040217
0.43068,0.0040217
0.43115,0.0040217
0.43163,0.0040217
0.4321,0.0040217
0.43258,0.0040217
0.43306,0.0040217
0.43353,0.0040217
0.43401,0.0040217
0.43448,0.0040217
0.43496,0.0040217
0.43544,0.0040217
0.43591,0.0040217
0.43639,0.0040217
0.43686,0.0040217
0.43734,0.0040217
0.43781,0.0040217
0.43829,0.0040217
0.43877,0.0040217
0.43924,0.0040217
0.43972,0.0040217
0.44019,0.0040217
0.44067,0.0040217
0.44115,0.0040217
0.44162,0.0040217
0.4421,0.0040217
0.44257,0.0040217
0.44305,0.0040217
0.44353,0.0040217
0.444,0.0040217
0.44448,0.0040217
0.44495,0.0040217
0.44543,0.0040217
0.4459,0.0040217
0.44638,0.0040217
0.44686,0.0040217
0.44733,0.0040217
0.44781,0.0040217
0.44828,0.0040217
0.44876,0.0040217
0.44924,0.0040217
0.44971,0.0040217
0.45019,0.0040217
0.45066,0.0040217
0.45114,0.0040217
0.45162,0.0040217
0.45209,0.0040217
0.45257,0.0040217
0.45304,0.0040217
0.45352,0.0040217
0.45399,0.0040217
0.45447,0.0040217
0.45495,0.0040217
0.45542,0.0040217
0.4559,0.0040217
0.45637,0.0040217
0.45685,0.0040217
0.45733,0.0040217
0.4578,0.0040217
0.45828,0.0040217
0.45875,0.0040217
0.45923,0.0040217
0.45971,0.0040217
0.46018,0.0040217
0.46066,0.0040217
0.46113,0.0040217
0.46161,0.0040217
0.46208,0.0040217
0.46256,0.0040217
0.46304,0.0040217
0.46351,0.0040217
0.46399,0.0040217
0.46446,0.0040217
0.46494,0.0040217
0.46542,0.0040217
0.46589,0.0040217
0.46637,0.0040217
0.46684,0.0040217
0.46732,0.0040217
0.4678,0.0040217
0.46827,0.0040217
0.46875,0.0040217
0.46922,0.0040217
0.4697,0.0040217
0.47017,0.0040217
0.47065,0.0040217
0.47113,0.0040217
0.4716,0.0040217
0.47208,0.0040217
0.47255,0.0040217
0.47303,0.0040217
0.47351,0.0040217
0.47398,0.0040217
0.47446,0.0040217
0.47493,0.0040217
0.47541,0.0040217
0.47589,0.0040217


==> img/Data/viperLines/test/perfImprovLine-Particlefilter-NSGA.csv <==
0,0.041415
0.00047589,0.041415
0.00095177,0.041415
0.0014277,0.041415
0.0019035,0.041415
0.0023794,0.041415
0.0028553,0.041415
0.0033312,0.041415
0.0038071,0.041415
0.004283,0.041415
0.0047589,0.041415
0.0052347,0.041415
0.0057106,0.041415
0.0061865,0.041415
0.0066624,0.041415
0.0071383,0.041415
0.0076142,0.041415
0.0080901,0.041415
0.0085659,0.041415
0.0090418,0.041415
0.0095177,0.041415
0.0099936,0.041415
0.010469,0.041415
0.010945,0.041415
0.011421,0.041415
0.011897,0.041415
0.012373,0.041415
0.012849,0.041415
0.013325,0.041415
0.013801,0.041415
0.014277,0.041415
0.014752,0.041415
0.015228,0.041415
0.015704,0.041415
0.01618,0.041415
0.016656,0.041415
0.017132,0.041415
0.017608,0.041415
0.018084,0.041415
0.01856,0.041415
0.019035,0.041415
0.019511,0.041415
0.019987,0.041415
0.020463,0.041415
0.020939,0.041415
0.021415,0.041415
0.021891,0.041415
0.022367,0.041415
0.022842,0.041415
0.023318,0.041415
0.023794,0.041415
0.02427,0.041415
0.024746,0.041415
0.025222,0.041415
0.025698,0.041415
0.026174,0.041415
0.02665,0.041415
0.027125,0.041415
0.027601,0.041415
0.028077,0.041415
0.028553,0.041415
0.029029,0.041415
0.029505,0.041415
0.029981,0.041415
0.030457,0.041415
0.030933,0.041415
0.031408,0.041415
0.031884,0.041415
0.03236,0.041415
0.032836,0.041415
0.033312,0.041415
0.033788,0.041415
0.034264,0.041415
0.03474,0.041415
0.035216,0.041415
0.035691,0.041415
0.036167,0.041415
0.036643,0.041415
0.037119,0.041415
0.037595,0.041415
0.038071,0.041415
0.038547,0.041415
0.039023,0.041415
0.039498,0.041415
0.039974,0.041415
0.04045,0.041415
0.040926,0.041415
0.041402,0.041415
0.041878,0.041415
0.042354,0.041415
0.04283,0.041415
0.043306,0.041415
0.043781,0.041415
0.044257,0.041415
0.044733,0.041415
0.045209,0.041415
0.045685,0.041415
0.046161,0.041415
0.046637,0.041415
0.047113,0.041415
0.047589,0.041415
0.048064,0.041415
0.04854,0.041415
0.049016,0.041415
0.049492,0.041415
0.049968,0.041415
0.050444,0.041415
0.05092,0.041415
0.051396,0.041415
0.051872,0.041415
0.052347,0.041415
0.052823,0.041415
0.053299,0.041415
0.053775,0.041415
0.054251,0.041415
0.054727,0.041415
0.055203,0.041415
0.055679,0.041415
0.056154,0.041415
0.05663,0.041415
0.057106,0.041415
0.057582,0.041415
0.058058,0.041415
0.058534,0.041415
0.05901,0.041415
0.059486,0.041415
0.059962,0.041415
0.060437,0.041415
0.060913,0.041415
0.061389,0.041415
0.061865,0.041415
0.062341,0.041415
0.062817,0.041415
0.063293,0.041415
0.063769,0.041415
0.064245,0.041415
0.06472,0.041415
0.065196,0.041415
0.065672,0.041415
0.066148,0.041415
0.066624,0.041415
0.0671,0.041415
0.067576,0.041415
0.068052,0.041415
0.068527,0.041415
0.069003,0.041415
0.069479,0.041415
0.069955,0.041415
0.070431,0.041415
0.070907,0.041415
0.071383,0.041415
0.071859,0.041415
0.072335,0.041415
0.07281,0.041415
0.073286,0.041415
0.073762,0.041415
0.074238,0.041415
0.074714,0.041415
0.07519,0.041415
0.075666,0.041415
0.076142,0.041415
0.076618,0.041415
0.077093,0.041415
0.077569,0.041415
0.078045,0.041415
0.078521,0.041415
0.078997,0.041415
0.079473,0.041415
0.079949,0.041415
0.080425,0.041415
0.080901,0.041415
0.081376,0.041415
0.081852,0.041415
0.082328,0.041415
0.082804,0.041415
0.08328,0.041415
0.083756,0.041415
0.084232,0.041415
0.084708,0.041415
0.085183,0.041415
0.085659,0.041415
0.086135,0.041415
0.086611,0.041415
0.087087,0.041415
0.087563,0.041415
0.088039,0.041415
0.088515,0.041415
0.088991,0.041415
0.089466,0.041415
0.089942,0.041415
0.090418,0.041415
0.090894,0.041415
0.09137,0.041415
0.091846,0.041415
0.092322,0.041415
0.092798,0.041415
0.093274,0.041415
0.093749,0.041415
0.094225,0.041415
0.094701,0.041415
0.095177,0.041415
0.095653,0.041415
0.096129,0.041415
0.096605,0.041415
0.097081,0.041415
0.097556,0.041415
0.098032,0.041415
0.098508,0.041415
0.098984,0.041415
0.09946,0.041415
0.099936,0.041415
0.10041,0.041415
0.10089,0.041415
0.10136,0.041415
0.10184,0.041415
0.10232,0.041415
0.10279,0.041415
0.10327,0.041415
0.10374,0.041415
0.10422,0.041415
0.10469,0.041415
0.10517,0.041415
0.10565,0.041415
0.10612,0.041415
0.1066,0.041415
0.10707,0.041415
0.10755,0.041415
0.10803,0.041415
0.1085,0.041415
0.10898,0.041415
0.10945,0.041415
0.10993,0.041415
0.11041,0.041415
0.11088,0.041415
0.11136,0.041415
0.11183,0.041415
0.11231,0.041415
0.11278,0.041415
0.11326,0.041415
0.11374,0.041415
0.11421,0.041415
0.11469,0.041415
0.11516,0.041415
0.11564,0.041415
0.11612,0.041415
0.11659,0.041415
0.11707,0.041415
0.11754,0.041415
0.11802,0.041415
0.1185,0.041415
0.11897,0.041415
0.11945,0.041415
0.11992,0.041415
0.1204,0.041415
0.12087,0.041415
0.12135,0.041415
0.12183,0.041415
0.1223,0.041415
0.12278,0.041415
0.12325,0.041415
0.12373,0.041415
0.12421,0.041415
0.12468,0.041415
0.12516,0.041415
0.12563,0.041415
0.12611,0.041415
0.12659,0.041415
0.12706,0.041415
0.12754,0.041415
0.12801,0.041415
0.12849,0.041415
0.12896,0.041415
0.12944,0.041415
0.12992,0.041415
0.13039,0.041415
0.13087,0.041415
0.13134,0.041415
0.13182,0.041415
0.1323,0.041415
0.13277,0.041415
0.13325,0.041415
0.13372,0.041415
0.1342,0.041415
0.13468,0.041415
0.13515,0.041415
0.13563,0.041415
0.1361,0.041415
0.13658,0.041415
0.13705,0.041415
0.13753,0.041415
0.13801,0.041415
0.13848,0.041415
0.13896,0.041415
0.13943,0.041415
0.13991,0.041415
0.14039,0.041415
0.14086,0.041415
0.14134,0.041415
0.14181,0.041415
0.14229,0.041415
0.14277,0.041415
0.14324,0.041415
0.14372,0.041415
0.14419,0.041415
0.14467,0.041415
0.14515,0.041415
0.14562,0.041415
0.1461,0.041415
0.14657,0.041415
0.14705,0.041415
0.14752,0.041415
0.148,0.041415
0.14848,0.041415
0.14895,0.041415
0.14943,0.041415
0.1499,0.041415
0.15038,0.041415
0.15086,0.041415
0.15133,0.041415
0.15181,0.041415
0.15228,0.041415
0.15276,0.041415
0.15324,0.041415
0.15371,0.041415
0.15419,0.041415
0.15466,0.041415
0.15514,0.041415
0.15561,0.041415
0.15609,0.041415
0.15657,0.041415
0.15704,0.041415
0.15752,0.041415
0.15799,0.041415
0.15847,0.041415
0.15895,0.041415
0.15942,0.041415
0.1599,0.041415
0.16037,0.041415
0.16085,0.041415
0.16133,0.041415
0.1618,0.041415
0.16228,0.041415
0.16275,0.041415
0.16323,0.041415
0.1637,0.041415
0.16418,0.041415
0.16466,0.041415
0.16513,0.041415
0.16561,0.041415
0.16608,0.041415
0.16656,0.041415
0.16704,0.041415
0.16751,0.041415
0.16799,0.041415
0.16846,0.041415
0.16894,0.041415
0.16942,0.041415
0.16989,0.041415
0.17037,0.041415
0.17084,0.041415
0.17132,0.041415
0.17179,0.041415
0.17227,0.041415
0.17275,0.041415
0.17322,0.041415
0.1737,0.041415
0.17417,0.041415
0.17465,0.041415
0.17513,0.041415
0.1756,0.041415
0.17608,0.041415
0.17655,0.041415
0.17703,0.041415
0.17751,0.041415
0.17798,0.041415
0.17846,0.041415
0.17893,0.041415
0.17941,0.041415
0.17988,0.041415
0.18036,0.041415
0.18084,0.041415
0.18131,0.041415
0.18179,0.041415
0.18226,0.041415
0.18274,0.041415
0.18322,0.041415
0.18369,0.041415
0.18417,0.041415
0.18464,0.041415
0.18512,0.041415
0.1856,0.041415
0.18607,0.041415
0.18655,0.041415
0.18702,0.041415
0.1875,0.041415
0.18797,0.041415
0.18845,0.041415
0.18893,0.041415
0.1894,0.041415
0.18988,0.041415
0.19035,0.041415
0.19083,0.041415
0.19131,0.041415
0.19178,0.041415
0.19226,0.041415
0.19273,0.041415
0.19321,0.041415
0.19369,0.041415
0.19416,0.041415
0.19464,0.041415
0.19511,0.041415
0.19559,0.041415
0.19606,0.041415
0.19654,0.041415
0.19702,0.041415
0.19749,0.041415
0.19797,0.041415
0.19844,0.041415
0.19892,0.041415
0.1994,0.041415
0.19987,0.041415
0.20035,0.041415
0.20082,0.041415
0.2013,0.041415
0.20178,0.041415
0.20225,0.041415
0.20273,0.041415
0.2032,0.041415
0.20368,0.041415
0.20415,0.041415
0.20463,0.041415
0.20511,0.041415
0.20558,0.041415
0.20606,0.041415
0.20653,0.041415
0.20701,0.041415
0.20749,0.041415
0.20796,0.041415
0.20844,0.041415
0.20891,0.041415
0.20939,0.041415
0.20987,0.041415
0.21034,0.041415
0.21082,0.041415
0.21129,0.041415
0.21177,0.041415
0.21224,0.041415
0.21272,0.041415
0.2132,0.041415
0.21367,0.041415
0.21415,0.041415
0.21462,0.041415
0.2151,0.041415
0.21558,0.041415
0.21605,0.041415
0.21653,0.041415
0.217,0.041415
0.21748,0.041415
0.21796,0.041415
0.21843,0.041415
0.21891,0.041415
0.21938,0.041415
0.21986,0.041415
0.22033,0.041415
0.22081,0.041415
0.22129,0.041415
0.22176,0.041415
0.22224,0.041415
0.22271,0.041415
0.22319,0.041415
0.22367,0.041415
0.22414,0.041415
0.22462,0.041415
0.22509,0.041415
0.22557,0.041415
0.22605,0.041415
0.22652,0.041415
0.227,0.041415
0.22747,0.041415
0.22795,0.041415
0.22842,0.041415
0.2289,0.041415
0.22938,0.041415
0.22985,0.041415
0.23033,0.041415
0.2308,0.041415
0.23128,0.041415
0.23176,0.041415
0.23223,0.041415
0.23271,0.041415
0.23318,0.041415
0.23366,0.041415
0.23414,0.041415
0.23461,0.041415
0.23509,0.041415
0.23556,0.041415
0.23604,0.041415
0.23652,0.041415
0.23699,0.041415
0.23747,0.041415
0.23794,0.041415
0.23842,0.041415
0.23889,0.041415
0.23937,0.041415
0.23985,0.041415
0.24032,0.041415
0.2408,0.041415
0.24127,0.041415
0.24175,0.041415
0.24223,0.041415
0.2427,0.041415
0.24318,0.041415
0.24365,0.041415
0.24413,0.041415
0.24461,0.041415
0.24508,0.041415
0.24556,0.041415
0.24603,0.041415
0.24651,0.041415
0.24698,0.041415
0.24746,0.041415
0.24794,0.041415
0.24841,0.041415
0.24889,0.041415
0.24936,0.041415
0.24984,0.041415
0.25032,0.041415
0.25079,0.041415
0.25127,0.041415
0.25174,0.041415
0.25222,0.041415
0.2527,0.041415
0.25317,0.041415
0.25365,0.041415
0.25412,0.041415
0.2546,0.041415
0.25507,0.041415
0.25555,0.041415
0.25603,0.041415
0.2565,0.041415
0.25698,0.041415
0.25745,0.041415
0.25793,0.041415
0.25841,0.041415
0.25888,0.041415
0.25936,0.041415
0.25983,0.041415
0.26031,0.041415
0.26079,0.041415
0.26126,0.041415
0.26174,0.041415
0.26221,0.041415
0.26269,0.041415
0.26316,0.041415
0.26364,0.041415
0.26412,0.041415
0.26459,0.041415
0.26507,0.041415
0.26554,0.041415
0.26602,0.041415
0.2665,0.041415
0.26697,0.041415
0.26745,0.041415
0.26792,0.041415
0.2684,0.041415
0.26888,0.041415
0.26935,0.041415
0.26983,0.041415
0.2703,0.041415
0.27078,0.041415
0.27125,0.041415
0.27173,0.041415
0.27221,0.041415
0.27268,0.041415
0.27316,0.041415
0.27363,0.041415
0.27411,0.041415
0.27459,0.041415
0.27506,0.041415
0.27554,0.041415
0.27601,0.041415
0.27649,0.041415
0.27697,0.041415
0.27744,0.041415
0.27792,0.041415
0.27839,0.041415
0.27887,0.041415
0.27934,0.041415
0.27982,0.041415
0.2803,0.041415
0.28077,0.041415
0.28125,0.041415
0.28172,0.041415
0.2822,0.041415
0.28268,0.041415
0.28315,0.041415
0.28363,0.041415
0.2841,0.041415
0.28458,0.041415
0.28506,0.041415
0.28553,0.041415
0.28601,0.041415
0.28648,0.041415
0.28696,0.041415
0.28743,0.041415
0.28791,0.041415
0.28839,0.041415
0.28886,0.041415
0.28934,0.041415
0.28981,0.041415
0.29029,0.041415
0.29077,0.041415
0.29124,0.041415
0.29172,0.041415
0.29219,0.041415
0.29267,0.041415
0.29315,0.041415
0.29362,0.041415
0.2941,0.041415
0.29457,0.041415
0.29505,0.041415
0.29552,0.041415
0.296,0.041415
0.29648,0.041415
0.29695,0.041415
0.29743,0.041415
0.2979,0.041415
0.29838,0.041415
0.29886,0.041415
0.29933,0.041415
0.29981,0.041415
0.30028,0.041415
0.30076,0.041415
0.30124,0.041415
0.30171,0.041415
0.30219,0.041415
0.30266,0.041415
0.30314,0.041415
0.30361,0.041415
0.30409,0.041415
0.30457,0.041415
0.30504,0.041415
0.30552,0.041415
0.30599,0.041415
0.30647,0.041415
0.30695,0.041415
0.30742,0.041415
0.3079,0.041415
0.30837,0.041415
0.30885,0.041415
0.30933,0.041415
0.3098,0.041415
0.31028,0.041415
0.31075,0.041415
0.31123,0.041415
0.3117,0.041415
0.31218,0.041415
0.31266,0.041415
0.31313,0.041415
0.31361,0.041415
0.31408,0.041415
0.31456,0.041415
0.31504,0.041415
0.31551,0.041415
0.31599,0.041415
0.31646,0.041415
0.31694,0.041415
0.31742,0.041415
0.31789,0.041415
0.31837,0.041415
0.31884,0.041415
0.31932,0.041415
0.31979,0.041415
0.32027,0.041415
0.32075,0.041415
0.32122,0.041415
0.3217,0.041415
0.32217,0.041415
0.32265,0.041415
0.32313,0.041415
0.3236,0.041415
0.32408,0.041415
0.32455,0.041415
0.32503,0.041415
0.32551,0.041415
0.32598,0.041415
0.32646,0.041415
0.32693,0.041415
0.32741,0.041415
0.32789,0.041415
0.32836,0.041415
0.32884,0.041415
0.32931,0.041415
0.32979,0.041415
0.33026,0.041415
0.33074,0.041415
0.33122,0.041415
0.33169,0.041415
0.33217,0.041415
0.33264,0.041415
0.33312,0.041415
0.3336,0.041415
0.33407,0.041415
0.33455,0.041415
0.33502,0.041415
0.3355,0.041415
0.33598,0.041415
0.33645,0.041415
0.33693,0.041415
0.3374,0.041415
0.33788,0.041415
0.33835,0.041415
0.33883,0.041415
0.33931,0.041415
0.33978,0.041415
0.34026,0.041415
0.34073,0.041415
0.34121,0.041415
0.34169,0.041415
0.34216,0.041415
0.34264,0.041415
0.34311,0.041415
0.34359,0.041415
0.34407,0.041415
0.34454,0.041415
0.34502,0.041415
0.34549,0.041415
0.34597,0.041415
0.34644,0.041415
0.34692,0.041415
0.3474,0.041415
0.34787,0.041415
0.34835,0.041415
0.34882,0.041415
0.3493,0.041415
0.34978,0.041415
0.35025,0.041415
0.35073,0.041415
0.3512,0.041415
0.35168,0.041415
0.35216,0.041415
0.35263,0.041415
0.35311,0.041415
0.35358,0.041415
0.35406,0.041415
0.35453,0.041415
0.35501,0.041415
0.35549,0.041415
0.35596,0.041415
0.35644,0.041415
0.35691,0.041415
0.35739,0.041415
0.35787,0.041415
0.35834,0.041415
0.35882,0.041415
0.35929,0.041415
0.35977,0.041415
0.36025,0.041415
0.36072,0.041415
0.3612,0.041415
0.36167,0.041415
0.36215,0.041415
0.36262,0.041415
0.3631,0.041415
0.36358,0.041415
0.36405,0.041415
0.36453,0.041415
0.365,0.041415
0.36548,0.041415
0.36596,0.041415
0.36643,0.041415
0.36691,0.041415
0.36738,0.041415
0.36786,0.041415
0.36834,0.041415
0.36881,0.041415
0.36929,0.041415
0.36976,0.041415
0.37024,0.041415
0.37071,0.041415
0.37119,0.041415
0.37167,0.041415
0.37214,0.041415
0.37262,0.041415
0.37309,0.041415
0.37357,0.041415
0.37405,0.041415
0.37452,0.041415
0.375,0.041415
0.37547,0.041415
0.37595,0.041415
0.37643,0.041415
0.3769,0.041415
0.37738,0.041415
0.37785,0.041415
0.37833,0.041415
0.3788,0.041415
0.37928,0.041415
0.37976,0.041415
0.38023,0.041415
0.38071,0.041415
0.38118,0.041415
0.38166,0.041415
0.38214,0.041415
0.38261,0.041415
0.38309,0.041415
0.38356,0.041415
0.38404,0.041415
0.38452,0.041415
0.38499,0.041415
0.38547,0.041415
0.38594,0.041415
0.38642,0.041415
0.38689,0.041415
0.38737,0.041415
0.38785,0.041415
0.38832,0.041415
0.3888,0.041415
0.38927,0.041415
0.38975,0.041415
0.39023,0.041415
0.3907,0.041415
0.39118,0.041415
0.39165,0.041415
0.39213,0.041415
0.39261,0.041415
0.39308,0.041415
0.39356,0.041415
0.39403,0.041415
0.39451,0.041415
0.39498,0.041415
0.39546,0.041415
0.39594,0.041415
0.39641,0.041415
0.39689,0.041415
0.39736,0.041415
0.39784,0.041415
0.39832,0.041415
0.39879,0.041415
0.39927,0.041415
0.39974,0.041415
0.40022,0.041415
0.4007,0.041415
0.40117,0.041415
0.40165,0.041415
0.40212,0.041415
0.4026,0.041415
0.40307,0.041415
0.40355,0.041415
0.40403,0.041415
0.4045,0.041415
0.40498,0.041415
0.40545,0.041415
0.40593,0.041415
0.40641,0.041415
0.40688,0.041415
0.40736,0.041415
0.40783,0.041415
0.40831,0.041415
0.40879,0.041415
0.40926,0.041415
0.40974,0.041415
0.41021,0.041415
0.41069,0.041415
0.41116,0.041415
0.41164,0.041415
0.41212,0.041415
0.41259,0.041415
0.41307,0.041415
0.41354,0.041415
0.41402,0.041415
0.4145,0.041415
0.41497,0.041415
0.41545,0.041415
0.41592,0.041415
0.4164,0.041415
0.41688,0.041415
0.41735,0.041415
0.41783,0.041415
0.4183,0.041415
0.41878,0.041415
0.41926,0.041415
0.41973,0.041415
0.42021,0.041415
0.42068,0.041415
0.42116,0.041415
0.42163,0.041415
0.42211,0.041415
0.42259,0.041415
0.42306,0.041415
0.42354,0.041415
0.42401,0.041415
0.42449,0.041415
0.42497,0.041415
0.42544,0.041415
0.42592,0.041415
0.42639,0.041415
0.42687,0.041415
0.42735,0.041415
0.42782,0.041415
0.4283,0.041415
0.42877,0.041415
0.42925,0.041415
0.42972,0.041415
0.4302,0.041415
0.43068,0.041415
0.43115,0.041415
0.43163,0.041415
0.4321,0.041415
0.43258,0.041415
0.43306,0.041415
0.43353,0.041415
0.43401,0.041415
0.43448,0.041415
0.43496,0.041415
0.43544,0.041415
0.43591,0.041415
0.43639,0.041415
0.43686,0.041415
0.43734,0.041415
0.43781,0.041415
0.43829,0.041415
0.43877,0.041415
0.43924,0.041415
0.43972,0.041415
0.44019,0.041415
0.44067,0.041415
0.44115,0.041415
0.44162,0.041415
0.4421,0.041415
0.44257,0.041415
0.44305,0.041415
0.44353,0.041415
0.444,0.041415
0.44448,0.041415
0.44495,0.041415
0.44543,0.041415
0.4459,0.041415
0.44638,0.041415
0.44686,0.041415
0.44733,0.041415
0.44781,0.041415
0.44828,0.041415
0.44876,0.041415
0.44924,0.041415
0.44971,0.041415
0.45019,0.041415
0.45066,0.041415
0.45114,0.041415
0.45162,0.041415
0.45209,0.041415
0.45257,0.041415
0.45304,0.041415
0.45352,0.041415
0.45399,0.041415
0.45447,0.041415
0.45495,0.041415
0.45542,0.041415
0.4559,0.041415
0.45637,0.041415
0.45685,0.041415
0.45733,0.041415
0.4578,0.041415
0.45828,0.041415
0.45875,0.041415
0.45923,0.041415
0.45971,0.041415
0.46018,0.041415
0.46066,0.041415
0.46113,0.041415
0.46161,0.041415
0.46208,0.041415
0.46256,0.041415
0.46304,0.041415
0.46351,0.041415
0.46399,0.041415
0.46446,0.041415
0.46494,0.041415
0.46542,0.041415
0.46589,0.041415
0.46637,0.041415
0.46684,0.041415
0.46732,0.041415
0.4678,0.041415
0.46827,0.041415
0.46875,0.041415
0.46922,0.041415
0.4697,0.041415
0.47017,0.041415
0.47065,0.041415
0.47113,0.041415
0.4716,0.041415
0.47208,0.041415
0.47255,0.041415
0.47303,0.041415
0.47351,0.041415
0.47398,0.041415
0.47446,0.041415
0.47493,0.041415
0.47541,0.041415
0.47589,0.041415


==> img/Data/viperLines/test/perfImprovLine-Srad-BOA-0.csv <==
0,0.00071531
0.14422,0.014937
0.28844,0.033551
0.43266,0.058966
0.57688,0.095742
0.7211,0.15369
0.86532,0.25847
1.0095,0.44939
1.1538,0.45034
1.298,0.45129
1.4422,0.45225
1.5864,0.45321
1.7306,0.45418
1.8749,0.45514
2.0191,0.45612
2.1633,0.45709
2.3075,0.45807
2.4517,0.45906
2.596,0.46005
2.7402,0.46104
2.8844,0.46203
3.0286,0.46303
3.1728,0.46404
3.317,0.46505
3.4613,0.46606
3.6055,0.46707
3.7497,0.46809
3.8939,0.46912
4.0381,0.47015
4.1824,0.47118
4.3266,0.47222
4.4708,0.47326
4.615,0.47431
4.7592,0.47535
4.9035,0.47641
5.0477,0.47747
5.1919,0.47853
5.3361,0.4796
5.4803,0.48067
5.6246,0.48175
5.7688,0.48283
5.913,0.48391
6.0572,0.485
6.2014,0.4861
6.3457,0.48719
6.4899,0.4883
6.6341,0.48941
6.7783,0.49052
6.9225,0.49164
7.0668,0.49276
7.211,0.49389
7.3552,0.49502
7.4994,0.49616
7.6436,0.4973
7.7879,0.49844
7.9321,0.4996
8.0763,0.50075
8.2205,0.50191
8.3647,0.50308
8.509,0.50425
8.6532,0.50543
8.7974,0.50661
8.9416,0.5078
9.0858,0.50899
9.23,0.51019
9.3743,0.51139
9.5185,0.5126
9.6627,0.51381
9.8069,0.51503
9.9511,0.51625
10.095,0.51748
10.24,0.51872
10.384,0.51996
10.528,0.5212
10.672,0.52246
10.816,0.52371
10.961,0.52498
11.105,0.52624
11.249,0.52752
11.393,0.5288
11.538,0.53008
11.682,0.53138
11.826,0.53267
11.97,0.53398
12.114,0.53529
12.259,0.5366
12.403,0.53792
12.547,0.53925
12.691,0.54059
12.836,0.54193
12.98,0.54327
13.124,0.54463
13.268,0.54598
13.412,0.54735
13.557,0.54872
13.701,0.5501
13.845,0.55148
13.989,0.55288
14.134,0.55427
14.278,0.55568
14.422,0.55709
14.566,0.55851
14.71,0.55993
14.855,0.56136
14.999,0.5628
15.143,0.56425
15.287,0.5657
15.431,0.56716
15.576,0.56863
15.72,0.5701
15.864,0.57158
16.008,0.57307
16.153,0.57456
16.297,0.57607
16.441,0.57758
16.585,0.57909
16.729,0.58062
16.874,0.58215
17.018,0.58369
17.162,0.58524
17.306,0.58679
17.451,0.58836
17.595,0.58993
17.739,0.59151
17.883,0.5931
18.027,0.59469
18.172,0.59629
18.316,0.59791
18.46,0.59953
18.604,0.60115
18.749,0.60279
18.893,0.60444
19.037,0.60609
19.181,0.60775
19.325,0.60942
19.47,0.6111
19.614,0.61279
19.758,0.61448
19.902,0.61619
20.047,0.6179
20.191,0.61963
20.335,0.62136
20.479,0.6231
20.623,0.62485
20.768,0.62661
20.912,0.62838
21.056,0.63016
21.2,0.63195
21.344,0.63375
21.489,0.63556
21.633,0.63738
21.777,0.6392
21.921,0.64104
22.066,0.64289
22.21,0.64475
22.354,0.64661
22.498,0.64849
22.642,0.65038
22.787,0.65228
22.931,0.65419
23.075,0.65611
23.219,0.65804
23.364,0.65998
23.508,0.66194
23.652,0.6639
23.796,0.66587
23.94,0.66786
24.085,0.66986
24.229,0.67186
24.373,0.67388
24.517,0.67592
24.662,0.67796
24.806,0.68001
24.95,0.68208
25.094,0.68416
25.238,0.68625
25.383,0.68835
25.527,0.69047
25.671,0.69259
25.815,0.69473
25.96,0.69689
26.104,0.69905
26.248,0.70123
26.392,0.70342
26.536,0.70562
26.681,0.70784
26.825,0.71007
26.969,0.71231
27.113,0.71457
27.257,0.71684
27.402,0.71913
27.546,0.72143
27.69,0.72374
27.834,0.72606
27.979,0.72841
28.123,0.73076
28.267,0.73313
28.411,0.73552
28.555,0.73791
28.7,0.74033
28.844,0.74276
28.988,0.7452
29.132,0.74766
29.277,0.75014
29.421,0.75263
29.565,0.75514
29.709,0.75766
29.853,0.7602
29.998,0.76276
30.142,0.76533
30.286,0.76792
30.43,0.77052
30.575,0.77314
30.719,0.77578
30.863,0.77844
31.007,0.78111
31.151,0.7838
31.296,0.78651
31.44,0.78924
31.584,0.79199
31.728,0.79475
31.873,0.79753
32.017,0.80033
32.161,0.80315
32.305,0.80599
32.449,0.80885
32.594,0.81173
32.738,0.81244
32.882,0.81225
33.026,0.81205
33.17,0.81186
33.315,0.81166
33.459,0.81147
33.603,0.81127
33.747,0.81107
33.892,0.81088
34.036,0.81068
34.18,0.81049
34.324,0.81029
34.468,0.8101
34.613,0.8099
34.757,0.80971
34.901,0.80951
35.045,0.80931
35.19,0.80912
35.334,0.80892
35.478,0.80873
35.622,0.80853
35.766,0.80834
35.911,0.80814
36.055,0.80795
36.199,0.80775
36.343,0.80755
36.488,0.80736
36.632,0.80716
36.776,0.80697
36.92,0.80677
37.064,0.80658
37.209,0.80638
37.353,0.80618
37.497,0.80599
37.641,0.80579
37.786,0.8056
37.93,0.8054
38.074,0.8052
38.218,0.80501
38.362,0.80481
38.507,0.80462
38.651,0.80442
38.795,0.80422
38.939,0.80403
39.083,0.80383
39.228,0.80364
39.372,0.80344
39.516,0.80324
39.66,0.80305
39.805,0.80285
39.949,0.80266
40.093,0.80246
40.237,0.80226
40.381,0.80207
40.526,0.80187
40.67,0.80168
40.814,0.80148
40.958,0.80128
41.103,0.80109
41.247,0.80089
41.391,0.80069
41.535,0.8005
41.679,0.8003
41.824,0.80011
41.968,0.79991
42.112,0.79971
42.256,0.79952
42.401,0.79932
42.545,0.79912
42.689,0.79893
42.833,0.79873
42.977,0.79853
43.122,0.79834
43.266,0.79814
43.41,0.79794
43.554,0.79775
43.699,0.79755
43.843,0.79735
43.987,0.79716
44.131,0.79696
44.275,0.79676
44.42,0.79657
44.564,0.79637
44.708,0.79618
44.852,0.79598
44.996,0.79578
45.141,0.79558
45.285,0.79539
45.429,0.79519
45.573,0.79499
45.718,0.7948
45.862,0.7946
46.006,0.7944
46.15,0.79421
46.294,0.79401
46.439,0.79381
46.583,0.79362
46.727,0.79342
46.871,0.79322
47.016,0.79303
47.16,0.79283
47.304,0.79263
47.448,0.79244
47.592,0.79224
47.737,0.79204
47.881,0.79184
48.025,0.79165
48.169,0.79145
48.314,0.79125
48.458,0.79106
48.602,0.79086
48.746,0.79066
48.89,0.79046
49.035,0.79027
49.179,0.79007
49.323,0.78987
49.467,0.78968
49.612,0.78948
49.756,0.78928
49.9,0.78908
50.044,0.78889
50.188,0.78869
50.333,0.78849
50.477,0.78829
50.621,0.7881
50.765,0.7879
50.909,0.7877
51.054,0.7875
51.198,0.78731
51.342,0.78711
51.486,0.78691
51.631,0.78671
51.775,0.78652
51.919,0.78632
52.063,0.78612
52.207,0.78592
52.352,0.78573
52.496,0.78553
52.64,0.78533
52.784,0.78513
52.929,0.78494
53.073,0.78498
53.217,0.78502
53.361,0.78506
53.505,0.7851
53.65,0.78514
53.794,0.78517
53.938,0.78521
54.082,0.78525
54.227,0.78529
54.371,0.78533
54.515,0.78537
54.659,0.7854
54.803,0.78544
54.948,0.78548
55.092,0.78552
55.236,0.78556
55.38,0.7856
55.525,0.78563
55.669,0.78567
55.813,0.78571
55.957,0.78575
56.101,0.78579
56.246,0.78583
56.39,0.78586
56.534,0.7859
56.678,0.78594
56.822,0.78598
56.967,0.78602
57.111,0.78606
57.255,0.7861
57.399,0.78613
57.544,0.78617
57.688,0.78621
57.832,0.78625
57.976,0.78629
58.12,0.78633
58.265,0.78636
58.409,0.7864
58.553,0.78644
58.697,0.78648
58.842,0.78652
58.986,0.78656
59.13,0.7866
59.274,0.78663
59.418,0.78667
59.563,0.78671
59.707,0.78675
59.851,0.78679
59.995,0.78683
60.14,0.78686
60.284,0.7869
60.428,0.78694
60.572,0.78698
60.716,0.78702
60.861,0.78706
61.005,0.7871
61.149,0.78713
61.293,0.78717
61.438,0.78721
61.582,0.78725
61.726,0.78729
61.87,0.78733
62.014,0.78737
62.159,0.7874
62.303,0.78744
62.447,0.78748
62.591,0.78752
62.735,0.78756
62.88,0.7876
63.024,0.78764
63.168,0.78767
63.312,0.78771
63.457,0.78775
63.601,0.78779
63.745,0.78783
63.889,0.78787
64.033,0.78791
64.178,0.78794
64.322,0.78798
64.466,0.78802
64.61,0.78806
64.755,0.7881
64.899,0.78814
65.043,0.78818
65.187,0.78821
65.331,0.78825
65.476,0.78829
65.62,0.78833
65.764,0.78837
65.908,0.78841
66.053,0.78845
66.197,0.78849
66.341,0.78852
66.485,0.78856
66.629,0.7886
66.774,0.78864
66.918,0.78868
67.062,0.78872
67.206,0.78876
67.351,0.78879
67.495,0.78883
67.639,0.78887
67.783,0.78891
67.927,0.78895
68.072,0.78899
68.216,0.78903
68.36,0.78907
68.504,0.7891
68.648,0.78914
68.793,0.78918
68.937,0.78922
69.081,0.78926
69.225,0.7893
69.37,0.78934
69.514,0.78938
69.658,0.78941
69.802,0.78945
69.946,0.78949
70.091,0.78953
70.235,0.78957
70.379,0.78961
70.523,0.78965
70.668,0.78969
70.812,0.78972
70.956,0.78976
71.1,0.7898
71.244,0.78984
71.389,0.78988
71.533,0.78992
71.677,0.78996
71.821,0.79
71.966,0.79003
72.11,0.79007
72.254,0.79011
72.398,0.79015
72.542,0.79019
72.687,0.79023
72.831,0.79027
72.975,0.79031
73.119,0.79034
73.264,0.79038
73.408,0.79042
73.552,0.79046
73.696,0.7905
73.84,0.79054
73.985,0.79058
74.129,0.79062
74.273,0.79065
74.417,0.79069
74.561,0.79073
74.706,0.79077
74.85,0.79081
74.994,0.79085
75.138,0.79089
75.283,0.79093
75.427,0.79097
75.571,0.791
75.715,0.79104
75.859,0.79108
76.004,0.79112
76.148,0.79116
76.292,0.7912
76.436,0.79124
76.581,0.79128
76.725,0.79132
76.869,0.79135
77.013,0.79139
77.157,0.79143
77.302,0.79147
77.446,0.79151
77.59,0.79155
77.734,0.79159
77.879,0.79163
78.023,0.79167
78.167,0.7917
78.311,0.79174
78.455,0.79178
78.6,0.79182
78.744,0.79186
78.888,0.7919
79.032,0.79194
79.177,0.79198
79.321,0.79202
79.465,0.79206
79.609,0.79209
79.753,0.79213
79.898,0.79217
80.042,0.79221
80.186,0.79225
80.33,0.79229
80.474,0.79233
80.619,0.79237
80.763,0.79241
80.907,0.79244
81.051,0.79248
81.196,0.79252
81.34,0.79256
81.484,0.7926
81.628,0.79264
81.772,0.79268
81.917,0.79272
82.061,0.79276
82.205,0.7928
82.349,0.79284
82.494,0.79287
82.638,0.79291
82.782,0.79295
82.926,0.79299
83.07,0.79303
83.215,0.79307
83.359,0.79311
83.503,0.79315
83.647,0.79319
83.792,0.79323
83.936,0.79326
84.08,0.7933
84.224,0.79334
84.368,0.79338
84.513,0.79342
84.657,0.79346
84.801,0.7935
84.945,0.79354
85.09,0.79358
85.234,0.79362
85.378,0.79366
85.522,0.79369
85.666,0.79373
85.811,0.79377
85.955,0.79381
86.099,0.79385
86.243,0.79389
86.387,0.79393
86.532,0.79397
86.676,0.79401
86.82,0.79405
86.964,0.79409
87.109,0.79412
87.253,0.79416
87.397,0.7942
87.541,0.79424
87.685,0.79428
87.83,0.79432
87.974,0.79436
88.118,0.7944
88.262,0.79444
88.407,0.79448
88.551,0.79452
88.695,0.79456
88.839,0.79459
88.983,0.79463
89.128,0.79467
89.272,0.79471
89.416,0.79475
89.56,0.79479
89.705,0.79483
89.849,0.79487
89.993,0.79491
90.137,0.79495
90.281,0.79499
90.426,0.79503
90.57,0.79507
90.714,0.7951
90.858,0.79514
91.003,0.79518
91.147,0.79522
91.291,0.79526
91.435,0.7953
91.579,0.79534
91.724,0.79538
91.868,0.79542
92.012,0.79546
92.156,0.7955
92.3,0.79554
92.445,0.79558
92.589,0.79561
92.733,0.79565
92.877,0.79569
93.022,0.79573
93.166,0.79577
93.31,0.79581
93.454,0.79585
93.598,0.79589
93.743,0.79593
93.887,0.79597
94.031,0.79601
94.175,0.79605
94.32,0.79609
94.464,0.79613
94.608,0.79616
94.752,0.7962
94.896,0.79624
95.041,0.79628
95.185,0.79632
95.329,0.79636
95.473,0.7964
95.618,0.79644
95.762,0.79648
95.906,0.79652
96.05,0.79656
96.194,0.7966
96.339,0.79664
96.483,0.79668
96.627,0.79672
96.771,0.79675
96.916,0.79679
97.06,0.79683
97.204,0.79687
97.348,0.79691
97.492,0.79695
97.637,0.79699
97.781,0.79703
97.925,0.79707
98.069,0.79711
98.213,0.79715
98.358,0.79719
98.502,0.79723
98.646,0.79727
98.79,0.79731
98.935,0.79735
99.079,0.79739
99.223,0.79742
99.367,0.79746
99.511,0.7975
99.656,0.79754
99.8,0.79758
99.944,0.79762
100.09,0.79766
100.23,0.7977
100.38,0.79774
100.52,0.79778
100.67,0.79782
100.81,0.79786
100.95,0.7979
101.1,0.79794
101.24,0.79798
101.39,0.79802
101.53,0.79806
101.67,0.7981
101.82,0.79813
101.96,0.79817
102.11,0.79821
102.25,0.79825
102.4,0.79829
102.54,0.79833
102.68,0.79837
102.83,0.79841
102.97,0.79845
103.12,0.79849
103.26,0.79853
103.41,0.79857
103.55,0.79861
103.69,0.79865
103.84,0.79869
103.98,0.79873
104.13,0.79877
104.27,0.79881
104.41,0.79885
104.56,0.79889
104.7,0.79893
104.85,0.79896
104.99,0.799
105.14,0.79904
105.28,0.79908
105.42,0.79912
105.57,0.79916
105.71,0.7992
105.86,0.79924
106,0.79928
106.15,0.79932
106.29,0.79936
106.43,0.7994
106.58,0.79944
106.72,0.79948
106.87,0.79952
107.01,0.79956
107.16,0.7996
107.3,0.79964
107.44,0.79968
107.59,0.79972
107.73,0.79976
107.88,0.7998
108.02,0.79984
108.16,0.79988
108.31,0.79992
108.45,0.79995
108.6,0.79999
108.74,0.80003
108.89,0.80007
109.03,0.80011
109.17,0.80015
109.32,0.80019
109.46,0.80023
109.61,0.80027
109.75,0.80031
109.9,0.80035
110.04,0.80039
110.18,0.80043
110.33,0.80047
110.47,0.80051
110.62,0.80055
110.76,0.80059
110.9,0.80063
111.05,0.80067
111.19,0.80071
111.34,0.80075
111.48,0.80079
111.63,0.80083
111.77,0.80087
111.91,0.80091
112.06,0.80095
112.2,0.80099
112.35,0.80103
112.49,0.80107
112.64,0.80111
112.78,0.80115
112.92,0.80119
113.07,0.80123
113.21,0.80127
113.36,0.8013
113.5,0.80134
113.64,0.80138
113.79,0.80142
113.93,0.80146
114.08,0.8015
114.22,0.80154
114.37,0.80158
114.51,0.80162
114.65,0.80166
114.8,0.8017
114.94,0.80174
115.09,0.80178
115.23,0.80182
115.38,0.80186
115.52,0.8019
115.66,0.80194
115.81,0.80198
115.95,0.80202
116.1,0.80206
116.24,0.8021
116.39,0.80214
116.53,0.80218
116.67,0.80222
116.82,0.80226
116.96,0.8023
117.11,0.80234
117.25,0.80238
117.39,0.80242
117.54,0.80246
117.68,0.8025
117.83,0.80254
117.97,0.80258
118.12,0.80262
118.26,0.80266
118.4,0.8027
118.55,0.80274
118.69,0.80278
118.84,0.80282
118.98,0.80286
119.13,0.8029
119.27,0.80294
119.41,0.80298
119.56,0.80302
119.7,0.80306
119.85,0.8031
119.99,0.80314
120.13,0.80318
120.28,0.80322
120.42,0.80326
120.57,0.8033
120.71,0.80334
120.86,0.80338
121,0.80342
121.14,0.80346
121.29,0.8035
121.43,0.80354
121.58,0.80358
121.72,0.80362
121.87,0.80366
122.01,0.8037
122.15,0.80374
122.3,0.80378
122.44,0.80382
122.59,0.80386
122.73,0.8039
122.88,0.80394
123.02,0.80398
123.16,0.80402
123.31,0.80406
123.45,0.8041
123.6,0.80414
123.74,0.80418
123.88,0.80422
124.03,0.80426
124.17,0.8043
124.32,0.80434
124.46,0.80438
124.61,0.80442
124.75,0.80446
124.89,0.8045
125.04,0.80454
125.18,0.80458
125.33,0.80462
125.47,0.80466
125.62,0.8047
125.76,0.80474
125.9,0.80478
126.05,0.80482
126.19,0.80486
126.34,0.8049
126.48,0.80494
126.62,0.80498
126.77,0.80502
126.91,0.80506
127.06,0.8051
127.2,0.80514
127.35,0.80518
127.49,0.80522
127.63,0.80526
127.78,0.8053
127.92,0.80534
128.07,0.80538
128.21,0.80542
128.36,0.80546
128.5,0.8055
128.64,0.80554
128.79,0.80558
128.93,0.80562
129.08,0.80566
129.22,0.8057
129.36,0.80574
129.51,0.80578
129.65,0.80582
129.8,0.80586
129.94,0.8059
130.09,0.80594
130.23,0.80598
130.37,0.80602
130.52,0.80606
130.66,0.8061
130.81,0.80614
130.95,0.80618
131.1,0.80622
131.24,0.80626
131.38,0.8063
131.53,0.80634
131.67,0.80638
131.82,0.80642
131.96,0.80646
132.11,0.8065
132.25,0.80654
132.39,0.80658
132.54,0.80662
132.68,0.80666
132.83,0.80671
132.97,0.80675
133.11,0.80679
133.26,0.80683
133.4,0.80687
133.55,0.80691
133.69,0.80695
133.84,0.80699
133.98,0.80703
134.12,0.80707
134.27,0.80711
134.41,0.80715
134.56,0.80719
134.7,0.80723
134.85,0.80727
134.99,0.80731
135.13,0.80735
135.28,0.80739
135.42,0.80743
135.57,0.80747
135.71,0.80751
135.85,0.80755
136,0.80759
136.14,0.80763
136.29,0.80767
136.43,0.80771
136.58,0.80775
136.72,0.80779
136.86,0.80783
137.01,0.80787
137.15,0.80791
137.3,0.80795
137.44,0.80799
137.59,0.80803
137.73,0.80808
137.87,0.80812
138.02,0.80816
138.16,0.8082
138.31,0.80824
138.45,0.80828
138.59,0.80832
138.74,0.80836
138.88,0.8084
139.03,0.80844
139.17,0.80848
139.32,0.80852
139.46,0.80856
139.6,0.8086
139.75,0.80864
139.89,0.80868
140.04,0.80872
140.18,0.80876
140.33,0.8088
140.47,0.80884
140.61,0.80888
140.76,0.80892
140.9,0.80896
141.05,0.809
141.19,0.80904
141.34,0.80909
141.48,0.80913
141.62,0.80917
141.77,0.80921
141.91,0.80925
142.06,0.80929
142.2,0.80933
142.34,0.80937
142.49,0.80941
142.63,0.80945
142.78,0.80949
142.92,0.80953
143.07,0.80957
143.21,0.80961
143.35,0.80965
143.5,0.80969
143.64,0.80973
143.79,0.80977
143.93,0.80981
144.08,0.80985
144.22,0.80985


==> img/Data/viperLines/test/perfImprovLine-Srad-BOA-2.csv <==
0,0.46434
0.14422,0.46487
0.28844,0.4654
0.43266,0.46593
0.57688,0.46646
0.7211,0.46699
0.86532,0.46752
1.0095,0.46806
1.1538,0.46859
1.298,0.46913
1.4422,0.46967
1.5864,0.47021
1.7306,0.47075
1.8749,0.47129
2.0191,0.47183
2.1633,0.47238
2.3075,0.47292
2.4517,0.47347
2.596,0.47402
2.7402,0.47457
2.8844,0.47512
3.0286,0.47567
3.1728,0.47623
3.317,0.47678
3.4613,0.47734
3.6055,0.4779
3.7497,0.47845
3.8939,0.47902
4.0381,0.47958
4.1824,0.48014
4.3266,0.4807
4.4708,0.48127
4.615,0.48184
4.7592,0.48241
4.9035,0.48298
5.0477,0.48355
5.1919,0.48412
5.3361,0.48469
5.4803,0.48527
5.6246,0.48585
5.7688,0.48643
5.913,0.48701
6.0572,0.48759
6.2014,0.48817
6.3457,0.48875
6.4899,0.48934
6.6341,0.48993
6.7783,0.49051
6.9225,0.4911
7.0668,0.4917
7.211,0.49229
7.3552,0.49288
7.4994,0.49348
7.6436,0.49408
7.7879,0.49467
7.9321,0.49527
8.0763,0.49588
8.2205,0.49648
8.3647,0.49708
8.509,0.49769
8.6532,0.4983
8.7974,0.49891
8.9416,0.49952
9.0858,0.50013
9.23,0.50074
9.3743,0.50136
9.5185,0.50198
9.6627,0.50259
9.8069,0.50321
9.9511,0.50384
10.095,0.50446
10.24,0.50508
10.384,0.50571
10.528,0.50634
10.672,0.50697
10.816,0.5076
10.961,0.50823
11.105,0.50887
11.249,0.5095
11.393,0.51014
11.538,0.51078
11.682,0.51142
11.826,0.51206
11.97,0.51271
12.114,0.51335
12.259,0.514
12.403,0.51465
12.547,0.5153
12.691,0.51595
12.836,0.51661
12.98,0.51726
13.124,0.51792
13.268,0.51858
13.412,0.51924
13.557,0.5199
13.701,0.52057
13.845,0.52124
13.989,0.5219
14.134,0.52257
14.278,0.52325
14.422,0.52392
14.566,0.52459
14.71,0.52527
14.855,0.52595
14.999,0.52663
15.143,0.52731
15.287,0.528
15.431,0.52868
15.576,0.52937
15.72,0.53006
15.864,0.53075
16.008,0.53145
16.153,0.53214
16.297,0.53284
16.441,0.53354
16.585,0.53424
16.729,0.53494
16.874,0.53565
17.018,0.53635
17.162,0.53706
17.306,0.53777
17.451,0.53848
17.595,0.5392
17.739,0.53991
17.883,0.54063
18.027,0.54135
18.172,0.54207
18.316,0.5428
18.46,0.54352
18.604,0.54425
18.749,0.54498
18.893,0.54571
19.037,0.54645
19.181,0.54718
19.325,0.54792
19.47,0.54866
19.614,0.5494
19.758,0.55015
19.902,0.55089
20.047,0.55164
20.191,0.55239
20.335,0.55315
20.479,0.5539
20.623,0.55466
20.768,0.55542
20.912,0.55618
21.056,0.55694
21.2,0.55771
21.344,0.55847
21.489,0.55924
21.633,0.56001
21.777,0.56079
21.921,0.56156
22.066,0.56234
22.21,0.56312
22.354,0.56391
22.498,0.56469
22.642,0.56548
22.787,0.56627
22.931,0.56706
23.075,0.56785
23.219,0.56865
23.364,0.56945
23.508,0.57025
23.652,0.57105
23.796,0.57186
23.94,0.57267
24.085,0.57348
24.229,0.57429
24.373,0.5751
24.517,0.57592
24.662,0.57674
24.806,0.57756
24.95,0.57839
25.094,0.57921
25.238,0.58004
25.383,0.58087
25.527,0.58171
25.671,0.58254
25.815,0.58338
25.96,0.58422
26.104,0.58507
26.248,0.58591
26.392,0.58676
26.536,0.58761
26.681,0.58847
26.825,0.58933
26.969,0.59018
27.113,0.59105
27.257,0.59191
27.402,0.59278
27.546,0.59365
27.69,0.59452
27.834,0.59539
27.979,0.59627
28.123,0.59715
28.267,0.59803
28.411,0.59892
28.555,0.59981
28.7,0.6007
28.844,0.60159
28.988,0.60249
29.132,0.60338
29.277,0.60429
29.421,0.60519
29.565,0.6061
29.709,0.60701
29.853,0.60792
29.998,0.60883
30.142,0.60975
30.286,0.61067
30.43,0.6116
30.575,0.61252
30.719,0.61345
30.863,0.61439
31.007,0.61532
31.151,0.61626
31.296,0.6172
31.44,0.61815
31.584,0.61909
31.728,0.62004
31.873,0.621
32.017,0.62195
32.161,0.62291
32.305,0.62387
32.449,0.62484
32.594,0.62581
32.738,0.62678
32.882,0.62775
33.026,0.62873
33.17,0.62971
33.315,0.63069
33.459,0.63168
33.603,0.63267
33.747,0.63366
33.892,0.63466
34.036,0.63566
34.18,0.63666
34.324,0.63767
34.468,0.63868
34.613,0.63969
34.757,0.64071
34.901,0.64172
35.045,0.64275
35.19,0.64377
35.334,0.6448
35.478,0.64583
35.622,0.64687
35.766,0.64791
35.911,0.64895
36.055,0.65
36.199,0.65105
36.343,0.6521
36.488,0.65316
36.632,0.65422
36.776,0.65528
36.92,0.65635
37.064,0.65742
37.209,0.65849
37.353,0.65957
37.497,0.66065
37.641,0.66173
37.786,0.66282
37.93,0.66391
38.074,0.66501
38.218,0.66611
38.362,0.66721
38.507,0.66832
38.651,0.66943
38.795,0.67054
38.939,0.67166
39.083,0.67279
39.228,0.67391
39.372,0.67504
39.516,0.67617
39.66,0.67731
39.805,0.67845
39.949,0.6796
40.093,0.68075
40.237,0.6819
40.381,0.68306
40.526,0.68422
40.67,0.68538
40.814,0.68655
40.958,0.68773
41.103,0.6889
41.247,0.69009
41.391,0.69127
41.535,0.69246
41.679,0.69365
41.824,0.69485
41.968,0.69606
42.112,0.69726
42.256,0.69847
42.401,0.69969
42.545,0.70091
42.689,0.70213
42.833,0.70336
42.977,0.70459
43.122,0.70583
43.266,0.70707
43.41,0.70832
43.554,0.70957
43.699,0.71082
43.843,0.71208
43.987,0.71335
44.131,0.71461
44.275,0.71589
44.42,0.71716
44.564,0.71845
44.708,0.71973
44.852,0.72103
44.996,0.72232
45.141,0.72362
45.285,0.72493
45.429,0.72624
45.573,0.72756
45.718,0.72888
45.862,0.7302
46.006,0.73153
46.15,0.73287
46.294,0.73421
46.439,0.73555
46.583,0.7369
46.727,0.73826
46.871,0.73962
47.016,0.74098
47.16,0.74236
47.304,0.74373
47.448,0.74511
47.592,0.7465
47.737,0.74789
47.881,0.74929
48.025,0.75069
48.169,0.7521
48.314,0.75351
48.458,0.75493
48.602,0.75635
48.746,0.75778
48.89,0.75921
49.035,0.76065
49.179,0.7621
49.323,0.76355
49.467,0.76501
49.612,0.76647
49.756,0.76794
49.9,0.76941
50.044,0.77089
50.188,0.77238
50.333,0.77387
50.477,0.77537
50.621,0.77687
50.765,0.77838
50.909,0.77989
51.054,0.78142
51.198,0.78294
51.342,0.78448
51.486,0.78602
51.631,0.78756
51.775,0.78911
51.919,0.79067
52.063,0.79223
52.207,0.7938
52.352,0.79538
52.496,0.79696
52.64,0.79855
52.784,0.80015
52.929,0.80176
53.073,0.80361
53.217,0.80547
53.361,0.80733
53.505,0.80921
53.65,0.81109
53.794,0.81297
53.938,0.81487
54.082,0.81677
54.227,0.81869
54.371,0.82061
54.515,0.82253
54.659,0.82447
54.803,0.82641
54.948,0.82836
55.092,0.83032
55.236,0.83229
55.38,0.83427
55.525,0.83626
55.669,0.83825
55.813,0.84025
55.957,0.84226
56.101,0.84428
56.246,0.84631
56.39,0.84834
56.534,0.85039
56.678,0.85244
56.822,0.85451
56.967,0.85658
57.111,0.85866
57.255,0.86075
57.399,0.86285
57.544,0.86495
57.688,0.86707
57.832,0.8692
57.976,0.86873
58.12,0.86873
58.265,0.86873
58.409,0.86873
58.553,0.86873
58.697,0.86873
58.842,0.86873
58.986,0.86873
59.13,0.86873
59.274,0.86873
59.418,0.86873
59.563,0.86873
59.707,0.86873
59.851,0.86873
59.995,0.86873
60.14,0.86873
60.284,0.86873
60.428,0.86873
60.572,0.86873
60.716,0.86873
60.861,0.86873
61.005,0.86873
61.149,0.86873
61.293,0.86873
61.438,0.86873
61.582,0.86873
61.726,0.86873
61.87,0.86873
62.014,0.86873
62.159,0.86873
62.303,0.86873
62.447,0.86873
62.591,0.86873
62.735,0.86873
62.88,0.86873
63.024,0.86873
63.168,0.86873
63.312,0.86873
63.457,0.86873
63.601,0.86873
63.745,0.86873
63.889,0.86873
64.033,0.86873
64.178,0.86873
64.322,0.86873
64.466,0.86873
64.61,0.86873
64.755,0.86873
64.899,0.86873
65.043,0.86873
65.187,0.86873
65.331,0.86873
65.476,0.86873
65.62,0.86873
65.764,0.86873
65.908,0.86873
66.053,0.86873
66.197,0.86873
66.341,0.86873
66.485,0.86873
66.629,0.86873
66.774,0.86873
66.918,0.86873
67.062,0.86873
67.206,0.86873
67.351,0.86873
67.495,0.86873
67.639,0.86873
67.783,0.86873
67.927,0.86873
68.072,0.86873
68.216,0.86873
68.36,0.86873
68.504,0.86873
68.648,0.86873
68.793,0.86873
68.937,0.86873
69.081,0.86873
69.225,0.86873
69.37,0.86873
69.514,0.86873
69.658,0.86873
69.802,0.86873
69.946,0.86873
70.091,0.86873
70.235,0.86873
70.379,0.86873
70.523,0.86873
70.668,0.86873
70.812,0.86873
70.956,0.86873
71.1,0.86873
71.244,0.86873
71.389,0.86873
71.533,0.86873
71.677,0.86873
71.821,0.86873
71.966,0.86873
72.11,0.86873
72.254,0.86873
72.398,0.86873
72.542,0.86873
72.687,0.86873
72.831,0.86873
72.975,0.86873
73.119,0.86873
73.264,0.86873
73.408,0.86873
73.552,0.86873
73.696,0.86873
73.84,0.86873
73.985,0.86873
74.129,0.86873
74.273,0.86873
74.417,0.86873
74.561,0.86873
74.706,0.86873
74.85,0.86873
74.994,0.86873
75.138,0.86873
75.283,0.86873
75.427,0.86873
75.571,0.86873
75.715,0.86873
75.859,0.86873
76.004,0.86873
76.148,0.86873
76.292,0.86873
76.436,0.86873
76.581,0.86873
76.725,0.86873
76.869,0.86873
77.013,0.86873
77.157,0.86873
77.302,0.86873
77.446,0.86873
77.59,0.86873
77.734,0.86873
77.879,0.86873
78.023,0.86873
78.167,0.86873
78.311,0.86873
78.455,0.86873
78.6,0.86873
78.744,0.86873
78.888,0.86873
79.032,0.86873
79.177,0.86873
79.321,0.86873
79.465,0.86873
79.609,0.86873
79.753,0.86873
79.898,0.86873
80.042,0.86873
80.186,0.86873
80.33,0.86873
80.474,0.86873
80.619,0.86873
80.763,0.86873
80.907,0.86873
81.051,0.86873
81.196,0.86873
81.34,0.86873
81.484,0.86873
81.628,0.86873
81.772,0.86873
81.917,0.86873
82.061,0.86873
82.205,0.86873
82.349,0.86873
82.494,0.86873
82.638,0.86873
82.782,0.86873
82.926,0.86873
83.07,0.86873
83.215,0.86873
83.359,0.86873
83.503,0.86873
83.647,0.86873
83.792,0.86873
83.936,0.86873
84.08,0.86873
84.224,0.86873
84.368,0.86873
84.513,0.86873
84.657,0.86873
84.801,0.86873
84.945,0.86873
85.09,0.86873
85.234,0.86873
85.378,0.86873
85.522,0.86873
85.666,0.86873
85.811,0.86873
85.955,0.86873
86.099,0.86873
86.243,0.86873
86.387,0.86873
86.532,0.86873
86.676,0.86873
86.82,0.86873
86.964,0.86873
87.109,0.86873
87.253,0.86873
87.397,0.86873
87.541,0.86873
87.685,0.86873
87.83,0.86873
87.974,0.86873
88.118,0.86873
88.262,0.86873
88.407,0.86873
88.551,0.86873
88.695,0.86873
88.839,0.86873
88.983,0.86873
89.128,0.86873
89.272,0.86873
89.416,0.86873
89.56,0.86873
89.705,0.86873
89.849,0.86873
89.993,0.86873
90.137,0.86873
90.281,0.86873
90.426,0.86873
90.57,0.86873
90.714,0.86873
90.858,0.86873
91.003,0.86873
91.147,0.86873
91.291,0.86873
91.435,0.86873
91.579,0.86873
91.724,0.86873
91.868,0.86873
92.012,0.86873
92.156,0.86873
92.3,0.86873
92.445,0.86873
92.589,0.86873
92.733,0.86873
92.877,0.86873
93.022,0.86873
93.166,0.86873
93.31,0.86873
93.454,0.86873
93.598,0.86873
93.743,0.86873
93.887,0.86873
94.031,0.86873
94.175,0.86873
94.32,0.86873
94.464,0.86873
94.608,0.86873
94.752,0.86873
94.896,0.86873
95.041,0.86873
95.185,0.86873
95.329,0.86873
95.473,0.86873
95.618,0.86873
95.762,0.86873
95.906,0.86873
96.05,0.86873
96.194,0.86873
96.339,0.86873
96.483,0.86873
96.627,0.86873
96.771,0.86873
96.916,0.86873
97.06,0.86873
97.204,0.86873
97.348,0.86873
97.492,0.86873
97.637,0.86873
97.781,0.86873
97.925,0.86873
98.069,0.86873
98.213,0.86873
98.358,0.86873
98.502,0.86873
98.646,0.86873
98.79,0.86873
98.935,0.86873
99.079,0.86873
99.223,0.86873
99.367,0.86873
99.511,0.86873
99.656,0.86873
99.8,0.86873
99.944,0.86873
100.09,0.86873
100.23,0.86873
100.38,0.86873
100.52,0.86873
100.67,0.86873
100.81,0.86873
100.95,0.86873
101.1,0.86873
101.24,0.86873
101.39,0.86873
101.53,0.86873
101.67,0.86873
101.82,0.86873
101.96,0.86873
102.11,0.86873
102.25,0.86873
102.4,0.86873
102.54,0.86873
102.68,0.86873
102.83,0.86873
102.97,0.86873
103.12,0.86873
103.26,0.86873
103.41,0.86873
103.55,0.86873
103.69,0.86873
103.84,0.86873
103.98,0.86873
104.13,0.86873
104.27,0.86873
104.41,0.86873
104.56,0.86873
104.7,0.86873
104.85,0.86873
104.99,0.86873
105.14,0.86873
105.28,0.86873
105.42,0.86873
105.57,0.86873
105.71,0.86873
105.86,0.86873
106,0.86873
106.15,0.86873
106.29,0.86873
106.43,0.86873
106.58,0.86873
106.72,0.86873
106.87,0.86873
107.01,0.86873
107.16,0.86873
107.3,0.86873
107.44,0.86873
107.59,0.86873
107.73,0.86873
107.88,0.86873
108.02,0.86873
108.16,0.86873
108.31,0.86873
108.45,0.86873
108.6,0.86873
108.74,0.86873
108.89,0.86873
109.03,0.86873
109.17,0.86873
109.32,0.86873
109.46,0.86873
109.61,0.86873
109.75,0.86873
109.9,0.86873
110.04,0.86873
110.18,0.86873
110.33,0.86873
110.47,0.86873
110.62,0.86873
110.76,0.86873
110.9,0.86873
111.05,0.86873
111.19,0.86873
111.34,0.86873
111.48,0.86873
111.63,0.86873
111.77,0.86873
111.91,0.86873
112.06,0.86873
112.2,0.86873
112.35,0.86873
112.49,0.86873
112.64,0.86873
112.78,0.86873
112.92,0.86873
113.07,0.86873
113.21,0.86873
113.36,0.86873
113.5,0.86873
113.64,0.86873
113.79,0.86873
113.93,0.86873
114.08,0.86873
114.22,0.86873
114.37,0.86873
114.51,0.86873
114.65,0.86873
114.8,0.86873
114.94,0.86873
115.09,0.86873
115.23,0.86873
115.38,0.86873
115.52,0.86873
115.66,0.86873
115.81,0.86873
115.95,0.86873
116.1,0.86873
116.24,0.86873
116.39,0.86873
116.53,0.86873
116.67,0.86873
116.82,0.86873
116.96,0.86873
117.11,0.86873
117.25,0.86873
117.39,0.86873
117.54,0.86873
117.68,0.86873
117.83,0.86873
117.97,0.86873
118.12,0.86873
118.26,0.86873
118.4,0.86873
118.55,0.86873
118.69,0.86873
118.84,0.86873
118.98,0.86873
119.13,0.86873
119.27,0.86873
119.41,0.86873
119.56,0.86873
119.7,0.86873
119.85,0.86873
119.99,0.86873
120.13,0.86873
120.28,0.86873
120.42,0.86873
120.57,0.86873
120.71,0.86873
120.86,0.86873
121,0.86873
121.14,0.86873
121.29,0.86873
121.43,0.86873
121.58,0.86873
121.72,0.86873
121.87,0.86873
122.01,0.86873
122.15,0.86873
122.3,0.86873
122.44,0.86873
122.59,0.86873
122.73,0.86873
122.88,0.86873
123.02,0.86873
123.16,0.86873
123.31,0.86873
123.45,0.86873
123.6,0.86873
123.74,0.86873
123.88,0.86873
124.03,0.86873
124.17,0.86873
124.32,0.86873
124.46,0.86873
124.61,0.86873
124.75,0.86873
124.89,0.86873
125.04,0.86873
125.18,0.86873
125.33,0.86873
125.47,0.86873
125.62,0.86873
125.76,0.86873
125.9,0.86873
126.05,0.86873
126.19,0.86873
126.34,0.86873
126.48,0.86873
126.62,0.86873
126.77,0.86873
126.91,0.86873
127.06,0.86873
127.2,0.86873
127.35,0.86873
127.49,0.86873
127.63,0.86873
127.78,0.86873
127.92,0.86873
128.07,0.86873
128.21,0.86873
128.36,0.86873
128.5,0.86873
128.64,0.86873
128.79,0.86873
128.93,0.86873
129.08,0.86873
129.22,0.86873
129.36,0.86873
129.51,0.86873
129.65,0.86873
129.8,0.86873
129.94,0.86873
130.09,0.86873
130.23,0.86873
130.37,0.86873
130.52,0.86873
130.66,0.86873
130.81,0.86873
130.95,0.86873
131.1,0.86873
131.24,0.86873
131.38,0.86873
131.53,0.86873
131.67,0.86873
131.82,0.86873
131.96,0.86873
132.11,0.86873
132.25,0.86873
132.39,0.86873
132.54,0.86873
132.68,0.86873
132.83,0.86873
132.97,0.86873
133.11,0.86873
133.26,0.86873
133.4,0.86873
133.55,0.86873
133.69,0.86873
133.84,0.86873
133.98,0.86873
134.12,0.86873
134.27,0.86873
134.41,0.86873
134.56,0.86873
134.7,0.86873
134.85,0.86873
134.99,0.86873
135.13,0.86873
135.28,0.86873
135.42,0.86873
135.57,0.86873
135.71,0.86873
135.85,0.86873
136,0.86873
136.14,0.86873
136.29,0.86873
136.43,0.86873
136.58,0.86873
136.72,0.86873
136.86,0.86873
137.01,0.86873
137.15,0.86873
137.3,0.86873
137.44,0.86873
137.59,0.86873
137.73,0.86873
137.87,0.86873
138.02,0.86873
138.16,0.86873
138.31,0.86873
138.45,0.86873
138.59,0.86873
138.74,0.86873
138.88,0.86873
139.03,0.86873
139.17,0.86873
139.32,0.86873
139.46,0.86873
139.6,0.86873
139.75,0.86873
139.89,0.86873
140.04,0.86873
140.18,0.86873
140.33,0.86873
140.47,0.86873
140.61,0.86873
140.76,0.86873
140.9,0.86873
141.05,0.86873
141.19,0.86873
141.34,0.86873
141.48,0.86873
141.62,0.86873
141.77,0.86873
141.91,0.86873
142.06,0.86873
142.2,0.86873
142.34,0.86873
142.49,0.86873
142.63,0.86873
142.78,0.86873
142.92,0.86873
143.07,0.86873
143.21,0.86873
143.35,0.86873
143.5,0.86873
143.64,0.86873
143.79,0.86873
143.93,0.86873
144.08,0.86873
144.22,0.86873


==> img/Data/viperLines/test/perfImprovLine-Srad-BOA-5.csv <==
0,0.00071531
0.14422,0.0036356
0.28844,0.0067222
0.43266,0.0099895
0.57688,0.013454
0.7211,0.017134
0.86532,0.02105
1.0095,0.025226
1.1538,0.029689
1.298,0.034469
1.4422,0.039601
1.5864,0.045126
1.7306,0.05109
1.8749,0.057548
2.0191,0.064564
2.1633,0.072214
2.3075,0.080587
2.4517,0.089792
2.596,0.099958
2.7402,0.11124
2.8844,0.12385
3.0286,0.13801
3.1728,0.15405
3.317,0.17235
3.4613,0.19344
3.6055,0.218
3.7497,0.24696
3.8939,0.28164
4.0381,0.3239
4.1824,0.37654
4.3266,0.44391
4.4708,0.53321
4.615,0.65722
4.7592,0.84107
4.9035,1
5.0477,0.99973
5.1919,0.99946
5.3361,0.99919
5.4803,0.99892
5.6246,0.99865
5.7688,0.99838
5.913,0.99812
6.0572,0.99785
6.2014,0.99758
6.3457,0.99731
6.4899,0.99704
6.6341,0.99677
6.7783,0.9965
6.9225,0.99623
7.0668,0.99596
7.211,0.99569
7.3552,0.99542
7.4994,0.99515
7.6436,0.99488
7.7879,0.99462
7.9321,0.99435
8.0763,0.99408
8.2205,0.99381
8.3647,0.99354
8.509,0.99327
8.6532,0.993
8.7974,0.99273
8.9416,0.99246
9.0858,0.99219
9.23,0.99192
9.3743,0.99165
9.5185,0.99138
9.6627,0.99112
9.8069,0.99085
9.9511,0.99058
10.095,0.99031
10.24,0.99004
10.384,0.98977
10.528,0.9895
10.672,0.98923
10.816,0.98896
10.961,0.98869
11.105,0.98842
11.249,0.98815
11.393,0.98789
11.538,0.98762
11.682,0.98735
11.826,0.98708
11.97,0.98681
12.114,0.98654
12.259,0.98627
12.403,0.986
12.547,0.98573
12.691,0.98546
12.836,0.98519
12.98,0.98492
13.124,0.98465
13.268,0.98439
13.412,0.98412
13.557,0.98385
13.701,0.98358
13.845,0.98331
13.989,0.98304
14.134,0.98277
14.278,0.9825
14.422,0.98223
14.566,0.98196
14.71,0.98169
14.855,0.98142
14.999,0.98115
15.143,0.98089
15.287,0.98062
15.431,0.98035
15.576,0.98008
15.72,0.97981
15.864,0.97954
16.008,0.97927
16.153,0.979
16.297,0.97873
16.441,0.97846
16.585,0.97819
16.729,0.97792
16.874,0.97765
17.018,0.97739
17.162,0.97712
17.306,0.97685
17.451,0.97658
17.595,0.97631
17.739,0.97604
17.883,0.97577
18.027,0.9755
18.172,0.97523
18.316,0.97496
18.46,0.97469
18.604,0.97442
18.749,0.97415
18.893,0.97389
19.037,0.97362
19.181,0.97335
19.325,0.97308
19.47,0.97281
19.614,0.97254
19.758,0.97227
19.902,0.972
20.047,0.97173
20.191,0.97146
20.335,0.97119
20.479,0.97092
20.623,0.97066
20.768,0.97039
20.912,0.97012
21.056,0.96985
21.2,0.96958
21.344,0.96931
21.489,0.96904
21.633,0.96877
21.777,0.9685
21.921,0.96823
22.066,0.96796
22.21,0.96769
22.354,0.96742
22.498,0.96716
22.642,0.96689
22.787,0.96662
22.931,0.96635
23.075,0.96608
23.219,0.96581
23.364,0.96554
23.508,0.96527
23.652,0.965
23.796,0.96473
23.94,0.96446
24.085,0.96419
24.229,0.96392
24.373,0.96366
24.517,0.96339
24.662,0.96312
24.806,0.96285
24.95,0.96258
25.094,0.96231
25.238,0.96204
25.383,0.96177
25.527,0.9615
25.671,0.96123
25.815,0.96096
25.96,0.96069
26.104,0.96042
26.248,0.96016
26.392,0.95989
26.536,0.95962
26.681,0.95935
26.825,0.95908
26.969,0.95881
27.113,0.95854
27.257,0.95827
27.402,0.958
27.546,0.95773
27.69,0.95746
27.834,0.95719
27.979,0.95692
28.123,0.95666
28.267,0.95639
28.411,0.95612
28.555,0.95585
28.7,0.95558
28.844,0.95531
28.988,0.95504
29.132,0.95477
29.277,0.9545
29.421,0.95423
29.565,0.95396
29.709,0.95369
29.853,0.95342
29.998,0.95316
30.142,0.95289
30.286,0.95262
30.43,0.95235
30.575,0.95208
30.719,0.95181
30.863,0.95154
31.007,0.95127
31.151,0.951
31.296,0.95073
31.44,0.95046
31.584,0.95019
31.728,0.94993
31.873,0.94966
32.017,0.94939
32.161,0.94912
32.305,0.94885
32.449,0.94858
32.594,0.94831
32.738,0.94804
32.882,0.94777
33.026,0.9475
33.17,0.94723
33.315,0.94696
33.459,0.94669
33.603,0.94643
33.747,0.94616
33.892,0.94589
34.036,0.94562
34.18,0.94535
34.324,0.94508
34.468,0.94481
34.613,0.94454
34.757,0.94427
34.901,0.944
35.045,0.94373
35.19,0.94346
35.334,0.94319
35.478,0.94293
35.622,0.94266
35.766,0.94239
35.911,0.94212
36.055,0.94185
36.199,0.94158
36.343,0.94131
36.488,0.94104
36.632,0.94077
36.776,0.9405
36.92,0.94023
37.064,0.93996
37.209,0.93969
37.353,0.93943
37.497,0.93916
37.641,0.93889
37.786,0.93862
37.93,0.93835
38.074,0.93808
38.218,0.93781
38.362,0.93754
38.507,0.93727
38.651,0.937
38.795,0.93673
38.939,0.93646
39.083,0.93619
39.228,0.93593
39.372,0.93566
39.516,0.93539
39.66,0.93512
39.805,0.93485
39.949,0.93458
40.093,0.93431
40.237,0.93404
40.381,0.93377
40.526,0.9335
40.67,0.93323
40.814,0.93296
40.958,0.9327
41.103,0.93243
41.247,0.93216
41.391,0.93189
41.535,0.93162
41.679,0.93135
41.824,0.93108
41.968,0.93081
42.112,0.93054
42.256,0.93027
42.401,0.93
42.545,0.92973
42.689,0.92946
42.833,0.9292
42.977,0.92893
43.122,0.92866
43.266,0.92839
43.41,0.92812
43.554,0.92785
43.699,0.92758
43.843,0.92731
43.987,0.92704
44.131,0.92677
44.275,0.9265
44.42,0.92623
44.564,0.92596
44.708,0.9257
44.852,0.92543
44.996,0.92516
45.141,0.92489
45.285,0.92462
45.429,0.92435
45.573,0.92408
45.718,0.92381
45.862,0.92354
46.006,0.92327
46.15,0.923
46.294,0.92273
46.439,0.92246
46.583,0.9222
46.727,0.92193
46.871,0.92166
47.016,0.92139
47.16,0.92112
47.304,0.92085
47.448,0.92058
47.592,0.92031
47.737,0.92004
47.881,0.91977
48.025,0.9195
48.169,0.91923
48.314,0.91896
48.458,0.9187
48.602,0.91843
48.746,0.91816
48.89,0.91789
49.035,0.91762
49.179,0.91735
49.323,0.91708
49.467,0.91681
49.612,0.91654
49.756,0.91627
49.9,0.916
50.044,0.91573
50.188,0.91547
50.333,0.9152
50.477,0.91493
50.621,0.91466
50.765,0.91439
50.909,0.91412
51.054,0.91385
51.198,0.91358
51.342,0.91331
51.486,0.91304
51.631,0.91277
51.775,0.9125
51.919,0.91223
52.063,0.91197
52.207,0.9117
52.352,0.91143
52.496,0.91116
52.64,0.91089
52.784,0.91062
52.929,0.91036
53.073,0.91036
53.217,0.91036
53.361,0.91036
53.505,0.91036
53.65,0.91036
53.794,0.91036
53.938,0.91036
54.082,0.91036
54.227,0.91036
54.371,0.91036
54.515,0.91036
54.659,0.91036
54.803,0.91036
54.948,0.91036
55.092,0.91036
55.236,0.91036
55.38,0.91036
55.525,0.91036
55.669,0.91036
55.813,0.91036
55.957,0.91036
56.101,0.91036
56.246,0.91036
56.39,0.91036
56.534,0.91036
56.678,0.91036
56.822,0.91036
56.967,0.91036
57.111,0.91036
57.255,0.91036
57.399,0.91036
57.544,0.91036
57.688,0.91036
57.832,0.91036
57.976,0.91036
58.12,0.91036
58.265,0.91036
58.409,0.91036
58.553,0.91036
58.697,0.91036
58.842,0.91036
58.986,0.91036
59.13,0.91036
59.274,0.91036
59.418,0.91036
59.563,0.91036
59.707,0.91036
59.851,0.91036
59.995,0.91036
60.14,0.91036
60.284,0.91036
60.428,0.91036
60.572,0.91036
60.716,0.91036
60.861,0.91036
61.005,0.91036
61.149,0.91036
61.293,0.91036
61.438,0.91036
61.582,0.91036
61.726,0.91036
61.87,0.91036
62.014,0.91036
62.159,0.91036
62.303,0.91036
62.447,0.91036
62.591,0.91036
62.735,0.91036
62.88,0.91036
63.024,0.91036
63.168,0.91036
63.312,0.91036
63.457,0.91036
63.601,0.91036
63.745,0.91036
63.889,0.91036
64.033,0.91036
64.178,0.91036
64.322,0.91036
64.466,0.91036
64.61,0.91036
64.755,0.91036
64.899,0.91036
65.043,0.91036
65.187,0.91036
65.331,0.91036
65.476,0.91036
65.62,0.91036
65.764,0.91036
65.908,0.91036
66.053,0.91036
66.197,0.91036
66.341,0.91036
66.485,0.91036
66.629,0.91036
66.774,0.91036
66.918,0.91036
67.062,0.91036
67.206,0.91036
67.351,0.91036
67.495,0.91036
67.639,0.91036
67.783,0.91036
67.927,0.91036
68.072,0.91036
68.216,0.91036
68.36,0.91036
68.504,0.91036
68.648,0.91036
68.793,0.91036
68.937,0.91036
69.081,0.91036
69.225,0.91036
69.37,0.91036
69.514,0.91036
69.658,0.91036
69.802,0.91036
69.946,0.91036
70.091,0.91036
70.235,0.91036
70.379,0.91036
70.523,0.91036
70.668,0.91036
70.812,0.91036
70.956,0.91036
71.1,0.91036
71.244,0.91036
71.389,0.91036
71.533,0.91036
71.677,0.91036
71.821,0.91036
71.966,0.91036
72.11,0.91036
72.254,0.91036
72.398,0.91036
72.542,0.91036
72.687,0.91036
72.831,0.91036
72.975,0.91036
73.119,0.91036
73.264,0.91036
73.408,0.91036
73.552,0.91036
73.696,0.91036
73.84,0.91036
73.985,0.91036
74.129,0.91036
74.273,0.91036
74.417,0.91036
74.561,0.91036
74.706,0.91036
74.85,0.91036
74.994,0.91036
75.138,0.91036
75.283,0.91036
75.427,0.91036
75.571,0.91036
75.715,0.91036
75.859,0.91036
76.004,0.91036
76.148,0.91036
76.292,0.91036
76.436,0.91036
76.581,0.91036
76.725,0.91036
76.869,0.91036
77.013,0.91036
77.157,0.91036
77.302,0.91036
77.446,0.91036
77.59,0.91036
77.734,0.91036
77.879,0.91036
78.023,0.91036
78.167,0.91036
78.311,0.91036
78.455,0.91036
78.6,0.91036
78.744,0.91036
78.888,0.91036
79.032,0.91036
79.177,0.91036
79.321,0.91036
79.465,0.91036
79.609,0.91036
79.753,0.91036
79.898,0.91036
80.042,0.91036
80.186,0.91036
80.33,0.91036
80.474,0.91036
80.619,0.91036
80.763,0.91036
80.907,0.91036
81.051,0.91036
81.196,0.91036
81.34,0.91036
81.484,0.91036
81.628,0.91036
81.772,0.91036
81.917,0.91036
82.061,0.91036
82.205,0.91036
82.349,0.91036
82.494,0.91036
82.638,0.91036
82.782,0.91036
82.926,0.91036
83.07,0.91036
83.215,0.91036
83.359,0.91036
83.503,0.91036
83.647,0.91036
83.792,0.91036
83.936,0.91036
84.08,0.91036
84.224,0.91036
84.368,0.91036
84.513,0.91036
84.657,0.91036
84.801,0.91036
84.945,0.91036
85.09,0.91036
85.234,0.91036
85.378,0.91036
85.522,0.91036
85.666,0.91036
85.811,0.91036
85.955,0.91036
86.099,0.91036
86.243,0.91036
86.387,0.91036
86.532,0.91036
86.676,0.91036
86.82,0.91036
86.964,0.91036
87.109,0.91036
87.253,0.91036
87.397,0.91036
87.541,0.91036
87.685,0.91036
87.83,0.91036
87.974,0.91036
88.118,0.91036
88.262,0.91036
88.407,0.91036
88.551,0.91036
88.695,0.91036
88.839,0.91036
88.983,0.91036
89.128,0.91036
89.272,0.91036
89.416,0.91036
89.56,0.91036
89.705,0.91036
89.849,0.91036
89.993,0.91036
90.137,0.91036
90.281,0.91036
90.426,0.91036
90.57,0.91036
90.714,0.91036
90.858,0.91036
91.003,0.91036
91.147,0.91036
91.291,0.91036
91.435,0.91036
91.579,0.91036
91.724,0.91036
91.868,0.91036
92.012,0.91036
92.156,0.91036
92.3,0.91036
92.445,0.91036
92.589,0.91036
92.733,0.91036
92.877,0.91036
93.022,0.91036
93.166,0.91036
93.31,0.91036
93.454,0.91036
93.598,0.91036
93.743,0.91036
93.887,0.91036
94.031,0.91036
94.175,0.91036
94.32,0.91036
94.464,0.91036
94.608,0.91036
94.752,0.91036
94.896,0.91036
95.041,0.91036
95.185,0.91036
95.329,0.91036
95.473,0.91036
95.618,0.91036
95.762,0.91036
95.906,0.91036
96.05,0.91036
96.194,0.91036
96.339,0.91036
96.483,0.91036
96.627,0.91036
96.771,0.91036
96.916,0.91036
97.06,0.91036
97.204,0.91036
97.348,0.91036
97.492,0.91036
97.637,0.91036
97.781,0.91036
97.925,0.91036
98.069,0.91036
98.213,0.91036
98.358,0.91036
98.502,0.91036
98.646,0.91036
98.79,0.91036
98.935,0.91036
99.079,0.91036
99.223,0.91036
99.367,0.91036
99.511,0.91036
99.656,0.91036
99.8,0.91036
99.944,0.91036
100.09,0.91036
100.23,0.91036
100.38,0.91036
100.52,0.91036
100.67,0.91036
100.81,0.91036
100.95,0.91036
101.1,0.91036
101.24,0.91036
101.39,0.91036
101.53,0.91036
101.67,0.91036
101.82,0.91036
101.96,0.91036
102.11,0.91036
102.25,0.91036
102.4,0.91036
102.54,0.91036
102.68,0.91036
102.83,0.91036
102.97,0.91036
103.12,0.91036
103.26,0.91036
103.41,0.91036
103.55,0.91036
103.69,0.91036
103.84,0.91036
103.98,0.91036
104.13,0.91036
104.27,0.91036
104.41,0.91036
104.56,0.91036
104.7,0.91036
104.85,0.91036
104.99,0.91036
105.14,0.91036
105.28,0.91036
105.42,0.91036
105.57,0.91036
105.71,0.91036
105.86,0.91036
106,0.91036
106.15,0.91036
106.29,0.91036
106.43,0.91036
106.58,0.91036
106.72,0.91036
106.87,0.91036
107.01,0.91036
107.16,0.91036
107.3,0.91036
107.44,0.91036
107.59,0.91036
107.73,0.91036
107.88,0.91036
108.02,0.91036
108.16,0.91036
108.31,0.91036
108.45,0.91036
108.6,0.91036
108.74,0.91036
108.89,0.91036
109.03,0.91036
109.17,0.91036
109.32,0.91036
109.46,0.91036
109.61,0.91036
109.75,0.91036
109.9,0.91036
110.04,0.91036
110.18,0.91036
110.33,0.91036
110.47,0.91036
110.62,0.91036
110.76,0.91036
110.9,0.91036
111.05,0.91036
111.19,0.91036
111.34,0.91036
111.48,0.91036
111.63,0.91036
111.77,0.91036
111.91,0.91036
112.06,0.91036
112.2,0.91036
112.35,0.91036
112.49,0.91036
112.64,0.91036
112.78,0.91036
112.92,0.91036
113.07,0.91036
113.21,0.91036
113.36,0.91036
113.5,0.91036
113.64,0.91036
113.79,0.91036
113.93,0.91036
114.08,0.91036
114.22,0.91036
114.37,0.91036
114.51,0.91036
114.65,0.91036
114.8,0.91036
114.94,0.91036
115.09,0.91036
115.23,0.91036
115.38,0.91036
115.52,0.91036
115.66,0.91036
115.81,0.91036
115.95,0.91036
116.1,0.91036
116.24,0.91036
116.39,0.91036
116.53,0.91036
116.67,0.91036
116.82,0.91036
116.96,0.91036
117.11,0.91036
117.25,0.91036
117.39,0.91036
117.54,0.91036
117.68,0.91036
117.83,0.91036
117.97,0.91036
118.12,0.91036
118.26,0.91036
118.4,0.91036
118.55,0.91036
118.69,0.91036
118.84,0.91036
118.98,0.91036
119.13,0.91036
119.27,0.91036
119.41,0.91036
119.56,0.91036
119.7,0.91036
119.85,0.91036
119.99,0.91036
120.13,0.91036
120.28,0.91036
120.42,0.91036
120.57,0.91036
120.71,0.91036
120.86,0.91036
121,0.91036
121.14,0.91036
121.29,0.91036
121.43,0.91036
121.58,0.91036
121.72,0.91036
121.87,0.91036
122.01,0.91036
122.15,0.91036
122.3,0.91036
122.44,0.91036
122.59,0.91036
122.73,0.91036
122.88,0.91036
123.02,0.91036
123.16,0.91036
123.31,0.91036
123.45,0.91036
123.6,0.91036
123.74,0.91036
123.88,0.91036
124.03,0.91036
124.17,0.91036
124.32,0.91036
124.46,0.91036
124.61,0.91036
124.75,0.91036
124.89,0.91036
125.04,0.91036
125.18,0.91036
125.33,0.91036
125.47,0.91036
125.62,0.91036
125.76,0.91036
125.9,0.91036
126.05,0.91036
126.19,0.91036
126.34,0.91036
126.48,0.91036
126.62,0.91036
126.77,0.91036
126.91,0.91036
127.06,0.91036
127.2,0.91036
127.35,0.91036
127.49,0.91036
127.63,0.91036
127.78,0.91036
127.92,0.91036
128.07,0.91036
128.21,0.91036
128.36,0.91036
128.5,0.91036
128.64,0.91036
128.79,0.91036
128.93,0.91036
129.08,0.91036
129.22,0.91036
129.36,0.91036
129.51,0.91036
129.65,0.91036
129.8,0.91036
129.94,0.91036
130.09,0.91036
130.23,0.91036
130.37,0.91036
130.52,0.91036
130.66,0.91036
130.81,0.91036
130.95,0.91036
131.1,0.91036
131.24,0.91036
131.38,0.91036
131.53,0.91036
131.67,0.91036
131.82,0.91036
131.96,0.91036
132.11,0.91036
132.25,0.91036
132.39,0.91036
132.54,0.91036
132.68,0.91036
132.83,0.91036
132.97,0.91036
133.11,0.91036
133.26,0.91036
133.4,0.91036
133.55,0.91036
133.69,0.91036
133.84,0.91036
133.98,0.91036
134.12,0.91036
134.27,0.91036
134.41,0.91036
134.56,0.91036
134.7,0.91036
134.85,0.91036
134.99,0.91036
135.13,0.91036
135.28,0.91036
135.42,0.91036
135.57,0.91036
135.71,0.91036
135.85,0.91036
136,0.91036
136.14,0.91036
136.29,0.91036
136.43,0.91036
136.58,0.91036
136.72,0.91036
136.86,0.91036
137.01,0.91036
137.15,0.91036
137.3,0.91036
137.44,0.91036
137.59,0.91036
137.73,0.91036
137.87,0.91036
138.02,0.91036
138.16,0.91036
138.31,0.91036
138.45,0.91036
138.59,0.91036
138.74,0.91036
138.88,0.91036
139.03,0.91036
139.17,0.91036
139.32,0.91036
139.46,0.91036
139.6,0.91036
139.75,0.91036
139.89,0.91036
140.04,0.91036
140.18,0.91036
140.33,0.91036
140.47,0.91036
140.61,0.91036
140.76,0.91036
140.9,0.91036
141.05,0.91036
141.19,0.91036
141.34,0.91036
141.48,0.91036
141.62,0.91036
141.77,0.91036
141.91,0.91036
142.06,0.91036
142.2,0.91036
142.34,0.91036
142.49,0.91036
142.63,0.91036
142.78,0.91036
142.92,0.91036
143.07,0.91036
143.21,0.91036
143.35,0.91036
143.5,0.91036
143.64,0.91036
143.79,0.91036
143.93,0.91036
144.08,0.91036
144.22,0.91036


==> img/Data/viperLines/test/perfImprovLine-Srad-BOA-Rand.csv <==
0,0.00071531
0.14422,0.0008773
0.28844,0.0010399
0.43266,0.001203
0.57688,0.0013667
0.7211,0.001531
0.86532,0.0016959
1.0095,0.0018614
1.1538,0.0020274
1.298,0.0021941
1.4422,0.0023613
1.5864,0.0025292
1.7306,0.0026976
1.8749,0.0028667
2.0191,0.0030364
2.1633,0.0032066
2.3075,0.0033775
2.4517,0.0035491
2.596,0.0037212
2.7402,0.003894
2.8844,0.0040674
3.0286,0.0042414
3.1728,0.0044161
3.317,0.0045914
3.4613,0.0047673
3.6055,0.0049439
3.7497,0.0051212
3.8939,0.0052991
4.0381,0.0054777
4.1824,0.0056569
4.3266,0.0058368
4.4708,0.0060174
4.615,0.0061986
4.7592,0.0063805
4.9035,0.0065631
5.0477,0.0067464
5.1919,0.0069304
5.3361,0.007115
5.4803,0.0073004
5.6246,0.0074865
5.7688,0.0076732
5.913,0.0078607
6.0572,0.0080489
6.2014,0.0082378
6.3457,0.0084274
6.4899,0.0086178
6.6341,0.0088088
6.7783,0.0090006
6.9225,0.0091932
7.0668,0.0093865
7.211,0.0095805
7.3552,0.0097753
7.4994,0.0099708
7.6436,0.010167
7.7879,0.010364
7.9321,0.010562
8.0763,0.010761
8.2205,0.01096
8.3647,0.01116
8.509,0.011361
8.6532,0.011563
8.7974,0.011765
8.9416,0.011969
9.0858,0.012173
9.23,0.012378
9.3743,0.012584
9.5185,0.01279
9.6627,0.012998
9.8069,0.013206
9.9511,0.013415
10.095,0.013625
10.24,0.013836
10.384,0.014047
10.528,0.01426
10.672,0.014473
10.816,0.014687
10.961,0.014902
11.105,0.015118
11.249,0.015335
11.393,0.015553
11.538,0.015771
11.682,0.015991
11.826,0.016211
11.97,0.016432
12.114,0.016654
12.259,0.016878
12.403,0.017102
12.547,0.017327
12.691,0.017553
12.836,0.017779
12.98,0.018007
13.124,0.018236
13.268,0.018466
13.412,0.018696
13.557,0.018928
13.701,0.019161
13.845,0.019394
13.989,0.019629
14.134,0.019865
14.278,0.020101
14.422,0.020339
14.566,0.020577
14.71,0.020817
14.855,0.021058
14.999,0.0213
15.143,0.021542
15.287,0.021786
15.431,0.022031
15.576,0.022277
15.72,0.022524
15.864,0.022772
16.008,0.023021
16.153,0.023272
16.297,0.023523
16.441,0.023776
16.585,0.024029
16.729,0.024284
16.874,0.02454
17.018,0.024797
17.162,0.025055
17.306,0.025314
17.451,0.025575
17.595,0.025836
17.739,0.026099
17.883,0.026363
18.027,0.026628
18.172,0.026894
18.316,0.027162
18.46,0.027431
18.604,0.027701
18.749,0.027972
18.893,0.028244
19.037,0.028518
19.181,0.028793
19.325,0.029069
19.47,0.029347
19.614,0.029626
19.758,0.029906
19.902,0.030187
20.047,0.03047
20.191,0.030754
20.335,0.031039
20.479,0.031326
20.623,0.031614
20.768,0.031904
20.912,0.032194
21.056,0.032486
21.2,0.03278
21.344,0.033075
21.489,0.033371
21.633,0.033669
21.777,0.033968
21.921,0.034269
22.066,0.034571
22.21,0.034874
22.354,0.035179
22.498,0.035486
22.642,0.035794
22.787,0.036103
22.931,0.036414
23.075,0.036727
23.219,0.037041
23.364,0.037357
23.508,0.037674
23.652,0.037992
23.796,0.038313
23.94,0.038635
24.085,0.038958
24.229,0.039283
24.373,0.03961
24.517,0.039938
24.662,0.040268
24.806,0.0406
24.95,0.040933
25.094,0.041268
25.238,0.041605
25.383,0.041944
25.527,0.042284
25.671,0.042626
25.815,0.04297
25.96,0.043315
26.104,0.043662
26.248,0.044011
26.392,0.044362
26.536,0.044715
26.681,0.04507
26.825,0.045426
26.969,0.045784
27.113,0.046144
27.257,0.046506
27.402,0.04687
27.546,0.047236
27.69,0.047604
27.834,0.047974
27.979,0.048346
28.123,0.048719
28.267,0.049095
28.411,0.049473
28.555,0.049853
28.7,0.050235
28.844,0.050619
28.988,0.051005
29.132,0.051393
29.277,0.051783
29.421,0.052176
29.565,0.05257
29.709,0.052967
29.853,0.053366
29.998,0.053767
30.142,0.054171
30.286,0.054576
30.43,0.054984
30.575,0.055395
30.719,0.055807
30.863,0.056222
31.007,0.056639
31.151,0.057059
31.296,0.057481
31.44,0.057905
31.584,0.058332
31.728,0.058761
31.873,0.059193
32.017,0.059627
32.161,0.060064
32.305,0.060503
32.449,0.060945
32.594,0.06139
32.738,0.061837
32.882,0.062286
33.026,0.062739
33.17,0.063194
33.315,0.063651
33.459,0.064112
33.603,0.064575
33.747,0.065041
33.892,0.06551
34.036,0.065981
34.18,0.066455
34.324,0.066933
34.468,0.067413
34.613,0.067896
34.757,0.068382
34.901,0.068871
35.045,0.069363
35.19,0.069858
35.334,0.070356
35.478,0.070857
35.622,0.071362
35.766,0.071869
35.911,0.07238
36.055,0.072894
36.199,0.073411
36.343,0.073931
36.488,0.074455
36.632,0.074982
36.776,0.075512
36.92,0.076046
37.064,0.076583
37.209,0.077124
37.353,0.077668
37.497,0.078216
37.641,0.078767
37.786,0.079322
37.93,0.07988
38.074,0.080443
38.218,0.081008
38.362,0.081578
38.507,0.082151
38.651,0.082729
38.795,0.08331
38.939,0.083895
39.083,0.084484
39.228,0.085076
39.372,0.085673
39.516,0.086274
39.66,0.086879
39.805,0.087488
39.949,0.088102
40.093,0.088719
40.237,0.089341
40.381,0.089967
40.526,0.090598
40.67,0.091233
40.814,0.091872
40.958,0.092516
41.103,0.093165
41.247,0.093818
41.391,0.094475
41.535,0.095138
41.679,0.095805
41.824,0.096477
41.968,0.097153
42.112,0.097835
42.256,0.098522
42.401,0.099213
42.545,0.09991
42.689,0.10061
42.833,0.10132
42.977,0.10203
43.122,0.10275
43.266,0.10347
43.41,0.1042
43.554,0.10493
43.699,0.10567
43.843,0.10642
43.987,0.10717
44.131,0.10792
44.275,0.10869
44.42,0.10945
44.564,0.11023
44.708,0.11101
44.852,0.11179
44.996,0.11259
45.141,0.11338
45.285,0.11419
45.429,0.115
45.573,0.11582
45.718,0.11664
45.862,0.11747
46.006,0.11831
46.15,0.11915
46.294,0.12
46.439,0.12086
46.583,0.12172
46.727,0.12259
46.871,0.12347
47.016,0.12436
47.16,0.12525
47.304,0.12615
47.448,0.12706
47.592,0.12798
47.737,0.1289
47.881,0.12983
48.025,0.13077
48.169,0.13172
48.314,0.13267
48.458,0.13364
48.602,0.13461
48.746,0.13559
48.89,0.13658
49.035,0.13758
49.179,0.13858
49.323,0.1396
49.467,0.14062
49.612,0.14166
49.756,0.1427
49.9,0.14375
50.044,0.14481
50.188,0.14588
50.333,0.14697
50.477,0.14806
50.621,0.14916
50.765,0.15027
50.909,0.15139
51.054,0.15252
51.198,0.15366
51.342,0.15482
51.486,0.15598
51.631,0.15716
51.775,0.15834
51.919,0.15954
52.063,0.16075
52.207,0.16197
52.352,0.16321
52.496,0.16445
52.64,0.16571
52.784,0.16698
52.929,0.16826
53.073,0.16963
53.217,0.17101
53.361,0.17241
53.505,0.17382
53.65,0.17524
53.794,0.17668
53.938,0.17814
54.082,0.17961
54.227,0.18109
54.371,0.18259
54.515,0.18411
54.659,0.18564
54.803,0.18718
54.948,0.18875
55.092,0.19033
55.236,0.19193
55.38,0.19354
55.525,0.19518
55.669,0.19683
55.813,0.1985
55.957,0.20018
56.101,0.20189
56.246,0.20362
56.39,0.20536
56.534,0.20713
56.678,0.20891
56.822,0.21072
56.967,0.21254
57.111,0.21439
57.255,0.21626
57.399,0.21815
57.544,0.22007
57.688,0.222
57.832,0.22396
57.976,0.22594
58.12,0.22795
58.265,0.22998
58.409,0.23204
58.553,0.23412
58.697,0.23623
58.842,0.23836
58.986,0.24052
59.13,0.24271
59.274,0.24493
59.418,0.24717
59.563,0.24944
59.707,0.25175
59.851,0.25408
59.995,0.25644
60.14,0.25884
60.284,0.26126
60.428,0.26372
60.572,0.26621
60.716,0.26874
60.861,0.2713
61.005,0.27389
61.149,0.27652
61.293,0.27919
61.438,0.2819
61.582,0.28464
61.726,0.28743
61.87,0.29025
62.014,0.29311
62.159,0.29602
62.303,0.29897
62.447,0.30196
62.591,0.30499
62.735,0.30808
62.88,0.3112
63.024,0.31438
63.168,0.31761
63.312,0.32088
63.457,0.32421
63.601,0.32758
63.745,0.33102
63.889,0.3345
64.033,0.33804
64.178,0.34164
64.322,0.3453
64.466,0.34902
64.61,0.3528
64.755,0.35665
64.899,0.36056
65.043,0.36453
65.187,0.36858
65.331,0.37269
65.476,0.37688
65.62,0.38114
65.764,0.38547
65.908,0.38989
66.053,0.39438
66.197,0.39896
66.341,0.40362
66.485,0.40837
66.629,0.41321
66.774,0.41814
66.918,0.42316
67.062,0.42828
67.206,0.4335
67.351,0.43882
67.495,0.44426
67.639,0.4498
67.783,0.45545
67.927,0.46122
68.072,0.4671
68.216,0.47312
68.36,0.47926
68.504,0.48553
68.648,0.49193
68.793,0.49848
68.937,0.50517
69.081,0.51202
69.225,0.51901
69.37,0.52617
69.514,0.5335
69.658,0.54099
69.802,0.54866
69.946,0.55652
70.091,0.56457
70.235,0.57282
70.379,0.58127
70.523,0.58993
70.668,0.59882
70.812,0.60793
70.956,0.61729
71.1,0.62689
71.244,0.63676
71.389,0.64689
71.533,0.6573
71.677,0.668
71.821,0.67901
71.966,0.69034
72.11,0.702
72.254,0.714
72.398,0.72637
72.542,0.73911
72.687,0.75225
72.831,0.76581
72.975,0.7798
73.119,0.79425
73.264,0.80918
73.408,0.82461
73.552,0.84057
73.696,0.85709
73.84,0.87419
73.985,0.89192
74.129,0.91029
74.273,0.92936
74.417,0.94916
74.561,0.95137
74.706,0.95137
74.85,0.95137
74.994,0.95137
75.138,0.95137
75.283,0.95137
75.427,0.95137
75.571,0.95137
75.715,0.95137
75.859,0.95137
76.004,0.95137
76.148,0.95137
76.292,0.95137
76.436,0.95137
76.581,0.95137
76.725,0.95137
76.869,0.95137
77.013,0.95137
77.157,0.95137
77.302,0.95137
77.446,0.95137
77.59,0.95137
77.734,0.95137
77.879,0.95137
78.023,0.95137
78.167,0.95137
78.311,0.95137
78.455,0.95137
78.6,0.95137
78.744,0.95137
78.888,0.95137
79.032,0.95137
79.177,0.95137
79.321,0.95137
79.465,0.95137
79.609,0.95137
79.753,0.95137
79.898,0.95137
80.042,0.95137
80.186,0.95137
80.33,0.95137
80.474,0.95137
80.619,0.95137
80.763,0.95137
80.907,0.95137
81.051,0.95137
81.196,0.95137
81.34,0.95137
81.484,0.95137
81.628,0.95137
81.772,0.95137
81.917,0.95137
82.061,0.95137
82.205,0.95137
82.349,0.95137
82.494,0.95137
82.638,0.95137
82.782,0.95137
82.926,0.95137
83.07,0.95137
83.215,0.95137
83.359,0.95137
83.503,0.95137
83.647,0.95137
83.792,0.95137
83.936,0.95137
84.08,0.95137
84.224,0.95137
84.368,0.95137
84.513,0.95137
84.657,0.95137
84.801,0.95137
84.945,0.95137
85.09,0.95137
85.234,0.95137
85.378,0.95137
85.522,0.95137
85.666,0.95137
85.811,0.95137
85.955,0.95137
86.099,0.95137
86.243,0.95137
86.387,0.95137
86.532,0.95137
86.676,0.95137
86.82,0.95137
86.964,0.95137
87.109,0.95137
87.253,0.95137
87.397,0.95137
87.541,0.95137
87.685,0.95137
87.83,0.95137
87.974,0.95137
88.118,0.95137
88.262,0.95137
88.407,0.95137
88.551,0.95137
88.695,0.95137
88.839,0.95137
88.983,0.95137
89.128,0.95137
89.272,0.95137
89.416,0.95137
89.56,0.95137
89.705,0.95137
89.849,0.95137
89.993,0.95137
90.137,0.95137
90.281,0.95137
90.426,0.95137
90.57,0.95137
90.714,0.95137
90.858,0.95137
91.003,0.95137
91.147,0.95137
91.291,0.95137
91.435,0.95137
91.579,0.95137
91.724,0.95137
91.868,0.95137
92.012,0.95137
92.156,0.95137
92.3,0.95137
92.445,0.95137
92.589,0.95137
92.733,0.95137
92.877,0.95137
93.022,0.95137
93.166,0.95137
93.31,0.95137
93.454,0.95137
93.598,0.95137
93.743,0.95137
93.887,0.95137
94.031,0.95137
94.175,0.95137
94.32,0.95137
94.464,0.95137
94.608,0.95137
94.752,0.95137
94.896,0.95137
95.041,0.95137
95.185,0.95137
95.329,0.95137
95.473,0.95137
95.618,0.95137
95.762,0.95137
95.906,0.95137
96.05,0.95137
96.194,0.95137
96.339,0.95137
96.483,0.95137
96.627,0.95137
96.771,0.95137
96.916,0.95137
97.06,0.95137
97.204,0.95137
97.348,0.95137
97.492,0.95137
97.637,0.95137
97.781,0.95137
97.925,0.95137
98.069,0.95137
98.213,0.95137
98.358,0.95137
98.502,0.95137
98.646,0.95137
98.79,0.95137
98.935,0.95137
99.079,0.95137
99.223,0.95137
99.367,0.95137
99.511,0.95137
99.656,0.95137
99.8,0.95137
99.944,0.95137
100.09,0.95137
100.23,0.95137
100.38,0.95137
100.52,0.95137
100.67,0.95137
100.81,0.95137
100.95,0.95137
101.1,0.95137
101.24,0.95137
101.39,0.95137
101.53,0.95137
101.67,0.95137
101.82,0.95137
101.96,0.95137
102.11,0.95137
102.25,0.95137
102.4,0.95137
102.54,0.95137
102.68,0.95137
102.83,0.95137
102.97,0.95137
103.12,0.95137
103.26,0.95137
103.41,0.95137
103.55,0.95137
103.69,0.95137
103.84,0.95137
103.98,0.95137
104.13,0.95137
104.27,0.95137
104.41,0.95137
104.56,0.95137
104.7,0.95137
104.85,0.95137
104.99,0.95137
105.14,0.95137
105.28,0.95137
105.42,0.95137
105.57,0.95137
105.71,0.95137
105.86,0.95137
106,0.95137
106.15,0.95137
106.29,0.95137
106.43,0.95137
106.58,0.95137
106.72,0.95137
106.87,0.95137
107.01,0.95137
107.16,0.95137
107.3,0.95137
107.44,0.95137
107.59,0.95137
107.73,0.95137
107.88,0.95137
108.02,0.95137
108.16,0.95137
108.31,0.95137
108.45,0.95137
108.6,0.95137
108.74,0.95137
108.89,0.95137
109.03,0.95137
109.17,0.95137
109.32,0.95137
109.46,0.95137
109.61,0.95137
109.75,0.95137
109.9,0.95137
110.04,0.95137
110.18,0.95137
110.33,0.95137
110.47,0.95137
110.62,0.95137
110.76,0.95137
110.9,0.95137
111.05,0.95137
111.19,0.95137
111.34,0.95137
111.48,0.95137
111.63,0.95137
111.77,0.95137
111.91,0.95137
112.06,0.95137
112.2,0.95137
112.35,0.95137
112.49,0.95137
112.64,0.95137
112.78,0.95137
112.92,0.95137
113.07,0.95137
113.21,0.95137
113.36,0.95137
113.5,0.95137
113.64,0.95137
113.79,0.95137
113.93,0.95137
114.08,0.95137
114.22,0.95137
114.37,0.95137
114.51,0.95137
114.65,0.95137
114.8,0.95137
114.94,0.95137
115.09,0.95137
115.23,0.95137
115.38,0.95137
115.52,0.95137
115.66,0.95137
115.81,0.95137
115.95,0.95137
116.1,0.95137
116.24,0.95137
116.39,0.95137
116.53,0.95137
116.67,0.95137
116.82,0.95137
116.96,0.95137
117.11,0.95137
117.25,0.95137
117.39,0.95137
117.54,0.95137
117.68,0.95137
117.83,0.95137
117.97,0.95137
118.12,0.95137
118.26,0.95137
118.4,0.95137
118.55,0.95137
118.69,0.95137
118.84,0.95137
118.98,0.95137
119.13,0.95137
119.27,0.95137
119.41,0.95137
119.56,0.95137
119.7,0.95137
119.85,0.95137
119.99,0.95137
120.13,0.95137
120.28,0.95137
120.42,0.95137
120.57,0.95137
120.71,0.95137
120.86,0.95137
121,0.95137
121.14,0.95137
121.29,0.95137
121.43,0.95137
121.58,0.95137
121.72,0.95137
121.87,0.95137
122.01,0.95137
122.15,0.95137
122.3,0.95137
122.44,0.95137
122.59,0.95137
122.73,0.95137
122.88,0.95137
123.02,0.95137
123.16,0.95137
123.31,0.95137
123.45,0.95137
123.6,0.95137
123.74,0.95137
123.88,0.95137
124.03,0.95137
124.17,0.95137
124.32,0.95137
124.46,0.95137
124.61,0.95137
124.75,0.95137
124.89,0.95137
125.04,0.95137
125.18,0.95137
125.33,0.95137
125.47,0.95137
125.62,0.95137
125.76,0.95137
125.9,0.95137
126.05,0.95137
126.19,0.95137
126.34,0.95137
126.48,0.95137
126.62,0.95137
126.77,0.95137
126.91,0.95137
127.06,0.95137
127.2,0.95137
127.35,0.95137
127.49,0.95137
127.63,0.95137
127.78,0.95137
127.92,0.95137
128.07,0.95137
128.21,0.95137
128.36,0.95137
128.5,0.95137
128.64,0.95137
128.79,0.95137
128.93,0.95137
129.08,0.95137
129.22,0.95137
129.36,0.95137
129.51,0.95137
129.65,0.95137
129.8,0.95137
129.94,0.95137
130.09,0.95137
130.23,0.95137
130.37,0.95137
130.52,0.95137
130.66,0.95137
130.81,0.95137
130.95,0.95137
131.1,0.95137
131.24,0.95137
131.38,0.95137
131.53,0.95137
131.67,0.95137
131.82,0.95137
131.96,0.95137
132.11,0.95137
132.25,0.95137
132.39,0.95137
132.54,0.95137
132.68,0.95137
132.83,0.95137
132.97,0.95137
133.11,0.95137
133.26,0.95137
133.4,0.95137
133.55,0.95137
133.69,0.95137
133.84,0.95137
133.98,0.95137
134.12,0.95137
134.27,0.95137
134.41,0.95137
134.56,0.95137
134.7,0.95137
134.85,0.95137
134.99,0.95137
135.13,0.95137
135.28,0.95137
135.42,0.95137
135.57,0.95137
135.71,0.95137
135.85,0.95137
136,0.95137
136.14,0.95137
136.29,0.95137
136.43,0.95137
136.58,0.95137
136.72,0.95137
136.86,0.95137
137.01,0.95137
137.15,0.95137
137.3,0.95137
137.44,0.95137
137.59,0.95137
137.73,0.95137
137.87,0.95137
138.02,0.95137
138.16,0.95137
138.31,0.95137
138.45,0.95137
138.59,0.95137
138.74,0.95137
138.88,0.95137
139.03,0.95137
139.17,0.95137
139.32,0.95137
139.46,0.95137
139.6,0.95137
139.75,0.95137
139.89,0.95137
140.04,0.95137
140.18,0.95137
140.33,0.95137
140.47,0.95137
140.61,0.95137
140.76,0.95137
140.9,0.95137
141.05,0.95137
141.19,0.95137
141.34,0.95137
141.48,0.95137
141.62,0.95137
141.77,0.95137
141.91,0.95137
142.06,0.95137
142.2,0.95137
142.34,0.95137
142.49,0.95137
142.63,0.95137
142.78,0.95137
142.92,0.95137
143.07,0.95137
143.21,0.95137
143.35,0.95137
143.5,0.95137
143.64,0.95137
143.79,0.95137
143.93,0.95137
144.08,0.95137
144.22,0.95137


==> img/Data/viperLines/test/perfImprovLine-Srad-MCKP.csv <==
0,0.00071531
0.14422,0.00071352
0.28844,0.00071173
0.43266,0.00070994
0.57688,0.00070815
0.7211,0.00070636
0.86532,0.00070456
1.0095,0.00070277
1.1538,0.00070098
1.298,0.00069918
1.4422,0.00069738
1.5864,0.00069559
1.7306,0.00069379
1.8749,0.00069199
2.0191,0.00069019
2.1633,0.00068839
2.3075,0.00068659
2.4517,0.00068479
2.596,0.00068298
2.7402,0.00068118
2.8844,0.00067938
3.0286,0.00067757
3.1728,0.00067576
3.317,0.00067396
3.4613,0.00067215
3.6055,0.00067034
3.7497,0.00066853
3.8939,0.00066672
4.0381,0.00066491
4.1824,0.0006631
4.3266,0.00066129
4.4708,0.00065947
4.615,0.00065766
4.7592,0.00065584
4.9035,0.00065403
5.0477,0.00065221
5.1919,0.00065039
5.3361,0.00064858
5.4803,0.00064676
5.6246,0.00064494
5.7688,0.00064312
5.913,0.00064129
6.0572,0.00063947
6.2014,0.00063765
6.3457,0.00063582
6.4899,0.000634
6.6341,0.00063217
6.7783,0.00063035
6.9225,0.00062852
7.0668,0.00062669
7.211,0.00062486
7.3552,0.00062303
7.4994,0.0006212
7.6436,0.00061937
7.7879,0.00061754
7.9321,0.0006157
8.0763,0.00061387
8.2205,0.00061203
8.3647,0.0006102
8.509,0.00060836
8.6532,0.00060652
8.7974,0.00060469
8.9416,0.00060285
9.0858,0.00060101
9.23,0.00059917
9.3743,0.00059732
9.5185,0.00059548
9.6627,0.00059364
9.8069,0.00059179
9.9511,0.00058995
10.095,0.0005881
10.24,0.00058626
10.384,0.00058441
10.528,0.00058256
10.672,0.00058071
10.816,0.00057886
10.961,0.00057701
11.105,0.00057516
11.249,0.00057331
11.393,0.00057145
11.538,0.0005696
11.682,0.00056774
11.826,0.00056589
11.97,0.00056403
12.114,0.00056217
12.259,0.00056031
12.403,0.00055845
12.547,0.00055659
12.691,0.00055473
12.836,0.00055287
12.98,0.00055101
13.124,0.00054914
13.268,0.00054728
13.412,0.00054541
13.557,0.00054355
13.701,0.00054168
13.845,0.00053981
13.989,0.00053794
14.134,0.00053607
14.278,0.0005342
14.422,0.00053233
14.566,0.00053046
14.71,0.00052859
14.855,0.00052671
14.999,0.00052484
15.143,0.00052296
15.287,0.00052109
15.431,0.00051921
15.576,0.00051733
15.72,0.00051545
15.864,0.00051357
16.008,0.00051169
16.153,0.00050981
16.297,0.00050793
16.441,0.00050604
16.585,0.00050416
16.729,0.00050227
16.874,0.00050039
17.018,0.0004985
17.162,0.00049661
17.306,0.00049472
17.451,0.00049283
17.595,0.00049094
17.739,0.00048905
17.883,0.00048716
18.027,0.00048527
18.172,0.00048337
18.316,0.00048148
18.46,0.00047958
18.604,0.00047768
18.749,0.00047579
18.893,0.00047389
19.037,0.00047199
19.181,0.00047009
19.325,0.00046819
19.47,0.00046629
19.614,0.00046438
19.758,0.00046248
19.902,0.00046058
20.047,0.00045867
20.191,0.00045676
20.335,0.00045486
20.479,0.00045295
20.623,0.00045104
20.768,0.00044913
20.912,0.00044722
21.056,0.00044531
21.2,0.00044339
21.344,0.00044148
21.489,0.00043957
21.633,0.00043765
21.777,0.00043574
21.921,0.00043382
22.066,0.0004319
22.21,0.00042998
22.354,0.00042806
22.498,0.00042614
22.642,0.00042422
22.787,0.0004223
22.931,0.00042038
23.075,0.00041845
23.219,0.00041653
23.364,0.0004146
23.508,0.00041267
23.652,0.00041075
23.796,0.00040882
23.94,0.00040689
24.085,0.00040496
24.229,0.00040303
24.373,0.00040109
24.517,0.00039916
24.662,0.00039723
24.806,0.00039529
24.95,0.00039336
25.094,0.00039142
25.238,0.00038948
25.383,0.00038754
25.527,0.0003856
25.671,0.00038366
25.815,0.00038172
25.96,0.00037978
26.104,0.00037784
26.248,0.00037589
26.392,0.00037395
26.536,0.000372
26.681,0.00037006
26.825,0.00036811
26.969,0.00036616
27.113,0.00036421
27.257,0.00036226
27.402,0.00036031
27.546,0.00035836
27.69,0.0003564
27.834,0.00035445
27.979,0.00035249
28.123,0.00035054
28.267,0.00034858
28.411,0.00034662
28.555,0.00034466
28.7,0.0003427
28.844,0.00034074
28.988,0.00033878
29.132,0.00033682
29.277,0.00033486
29.421,0.00033289
29.565,0.00033093
29.709,0.00032896
29.853,0.000327
29.998,0.00032503
30.142,0.00032306
30.286,0.00032109
30.43,0.00031912
30.575,0.00031715
30.719,0.00031517
30.863,0.0003132
31.007,0.00031123
31.151,0.00030925
31.296,0.00030727
31.44,0.0003053
31.584,0.00030332
31.728,0.00030134
31.873,0.00029936
32.017,0.00029738
32.161,0.0002954
32.305,0.00029341
32.449,0.00029143
32.594,0.00028945
32.738,0.00028746
32.882,0.00028547
33.026,0.00028349
33.17,0.0002815
33.315,0.00027951
33.459,0.00027752
33.603,0.00027553
33.747,0.00027353
33.892,0.00027154
34.036,0.00026955
34.18,0.00026755
34.324,0.00026556
34.468,0.00026356
34.613,0.00026156
34.757,0.00025956
34.901,0.00025756
35.045,0.00025556
35.19,0.00025356
35.334,0.00025156
35.478,0.00024955
35.622,0.00024755
35.766,0.00024554
35.911,0.00024354
36.055,0.00024153
36.199,0.00023952
36.343,0.00023751
36.488,0.0002355
36.632,0.00023349
36.776,0.00023148
36.92,0.00022947
37.064,0.00022745
37.209,0.00022544
37.353,0.00022342
37.497,0.0002214
37.641,0.00021939
37.786,0.00021737
37.93,0.00021535
38.074,0.00021333
38.218,0.0002113
38.362,0.00020928
38.507,0.00020726
38.651,0.00020523
38.795,0.00020321
38.939,0.00020118
39.083,0.00019915
39.228,0.00019712
39.372,0.00019509
39.516,0.00019306
39.66,0.00019103
39.805,0.000189
39.949,0.00018697
40.093,0.00018493
40.237,0.0001829
40.381,0.00018086
40.526,0.00017882
40.67,0.00017678
40.814,0.00017474
40.958,0.0001727
41.103,0.00017066
41.247,0.00016862
41.391,0.00016658
41.535,0.00016453
41.679,0.00016249
41.824,0.00016044
41.968,0.00015839
42.112,0.00015635
42.256,0.0001543
42.401,0.00015225
42.545,0.0001502
42.689,0.00014814
42.833,0.00014609
42.977,0.00014404
43.122,0.00014198
43.266,0.00013993
43.41,0.00013787
43.554,0.00013581
43.699,0.00013375
43.843,0.00013169
43.987,0.00012963
44.131,0.00012757
44.275,0.00012551
44.42,0.00012344
44.564,0.00012138
44.708,0.00011931
44.852,0.00011724
44.996,0.00011518
45.141,0.00011311
45.285,0.00011104
45.429,0.00010897
45.573,0.00010689
45.718,0.00010482
45.862,0.00010275
46.006,0.00010067
46.15,9.8595e-05
46.294,9.6518e-05
46.439,9.444e-05
46.583,9.2361e-05
46.727,9.0281e-05
46.871,8.82e-05
47.016,8.6118e-05
47.16,8.4035e-05
47.304,8.1951e-05
47.448,7.9865e-05
47.592,7.7779e-05
47.737,7.5692e-05
47.881,7.3604e-05
48.025,7.1515e-05
48.169,6.9425e-05
48.314,6.7334e-05
48.458,6.5241e-05
48.602,6.3148e-05
48.746,6.1054e-05
48.89,5.8959e-05
49.035,5.6862e-05
49.179,5.4765e-05
49.323,5.2667e-05
49.467,5.0567e-05
49.612,4.8467e-05
49.756,4.6366e-05
49.9,4.4263e-05
50.044,4.216e-05
50.188,4.0055e-05
50.333,3.795e-05
50.477,3.5843e-05
50.621,3.3736e-05
50.765,3.1627e-05
50.909,2.9518e-05
51.054,2.7407e-05
51.198,2.5296e-05
51.342,2.3183e-05
51.486,2.1069e-05
51.631,1.8954e-05
51.775,1.6839e-05
51.919,1.4722e-05
52.063,1.2604e-05
52.207,1.0485e-05
52.352,8.3651e-06
52.496,6.2441e-06
52.64,4.1221e-06
52.784,1.9991e-06
52.929,0
53.073,0
53.217,0
53.361,0
53.505,0
53.65,0
53.794,0
53.938,0
54.082,0
54.227,0
54.371,0
54.515,0
54.659,0
54.803,0
54.948,0
55.092,0
55.236,0
55.38,0
55.525,0
55.669,0
55.813,0
55.957,0
56.101,0
56.246,0
56.39,0
56.534,0
56.678,0
56.822,0
56.967,0
57.111,0
57.255,0
57.399,0
57.544,0
57.688,0
57.832,0
57.976,0
58.12,0
58.265,0
58.409,0
58.553,0
58.697,0
58.842,0
58.986,0
59.13,0
59.274,0
59.418,0
59.563,0
59.707,0
59.851,0
59.995,0
60.14,0
60.284,0
60.428,0
60.572,0
60.716,0
60.861,0
61.005,0
61.149,0
61.293,0
61.438,0
61.582,0
61.726,0
61.87,0
62.014,0
62.159,0
62.303,0
62.447,0
62.591,0
62.735,0
62.88,0
63.024,0
63.168,0
63.312,0
63.457,0
63.601,0
63.745,0
63.889,0
64.033,0
64.178,0
64.322,0
64.466,0
64.61,0
64.755,0
64.899,0
65.043,0
65.187,0
65.331,0
65.476,0
65.62,0
65.764,0
65.908,0
66.053,0
66.197,0
66.341,0
66.485,0
66.629,0
66.774,0
66.918,0
67.062,0
67.206,0
67.351,0
67.495,0
67.639,0
67.783,0
67.927,0
68.072,0
68.216,0
68.36,0
68.504,0
68.648,0
68.793,0
68.937,0
69.081,0
69.225,0
69.37,0
69.514,0
69.658,0
69.802,0
69.946,0
70.091,0
70.235,0
70.379,0
70.523,0
70.668,0
70.812,0
70.956,0
71.1,0
71.244,0
71.389,0
71.533,0
71.677,0
71.821,0
71.966,0
72.11,0
72.254,0
72.398,0
72.542,0
72.687,0
72.831,0
72.975,0
73.119,0
73.264,0
73.408,0
73.552,0
73.696,0
73.84,0
73.985,0
74.129,0
74.273,0
74.417,0
74.561,0
74.706,0
74.85,0
74.994,0
75.138,0
75.283,0
75.427,0
75.571,0
75.715,0
75.859,0
76.004,0
76.148,0
76.292,0
76.436,0
76.581,0
76.725,0
76.869,0
77.013,0
77.157,0
77.302,0
77.446,0
77.59,0
77.734,0
77.879,0
78.023,0
78.167,0
78.311,0
78.455,0
78.6,0
78.744,0
78.888,0
79.032,0
79.177,0
79.321,0
79.465,0
79.609,0
79.753,0
79.898,0
80.042,0
80.186,0
80.33,0
80.474,0
80.619,0
80.763,0
80.907,0
81.051,0
81.196,0
81.34,0
81.484,0
81.628,0
81.772,0
81.917,0
82.061,0
82.205,0
82.349,0
82.494,0
82.638,0
82.782,0
82.926,0
83.07,0
83.215,0
83.359,0
83.503,0
83.647,0
83.792,0
83.936,0
84.08,0
84.224,0
84.368,0
84.513,0
84.657,0
84.801,0
84.945,0
85.09,0
85.234,0
85.378,0
85.522,0
85.666,0
85.811,0
85.955,0
86.099,0
86.243,0
86.387,0
86.532,0
86.676,0
86.82,0
86.964,0
87.109,0
87.253,0
87.397,0
87.541,0
87.685,0
87.83,0
87.974,0
88.118,0
88.262,0
88.407,0
88.551,0
88.695,0
88.839,0
88.983,0
89.128,0
89.272,0
89.416,0
89.56,0
89.705,0
89.849,0
89.993,0
90.137,0
90.281,0
90.426,0
90.57,0
90.714,0
90.858,0
91.003,0
91.147,0
91.291,0
91.435,0
91.579,0
91.724,0
91.868,0
92.012,0
92.156,0
92.3,0
92.445,0
92.589,0
92.733,0
92.877,0
93.022,0
93.166,0
93.31,0
93.454,0
93.598,0
93.743,0
93.887,0
94.031,0
94.175,0
94.32,0
94.464,0
94.608,0
94.752,0
94.896,0
95.041,0
95.185,0
95.329,0
95.473,0
95.618,0
95.762,0
95.906,0
96.05,0
96.194,0
96.339,0
96.483,0
96.627,0
96.771,0
96.916,0
97.06,0
97.204,0
97.348,0
97.492,0
97.637,0
97.781,0
97.925,0
98.069,0
98.213,0
98.358,0
98.502,0
98.646,0
98.79,0
98.935,0
99.079,0
99.223,0
99.367,0
99.511,0
99.656,0
99.8,0
99.944,0
100.09,0
100.23,0
100.38,0
100.52,0
100.67,0
100.81,0
100.95,0
101.1,0
101.24,0
101.39,0
101.53,0
101.67,0
101.82,0
101.96,0
102.11,0
102.25,0
102.4,0
102.54,0
102.68,0
102.83,0
102.97,0
103.12,0
103.26,0
103.41,0
103.55,0
103.69,0
103.84,0
103.98,0
104.13,0
104.27,0
104.41,0
104.56,0
104.7,0
104.85,0
104.99,0
105.14,0
105.28,0
105.42,0
105.57,0
105.71,0
105.86,0
106,0
106.15,0
106.29,0
106.43,0
106.58,0
106.72,0
106.87,0
107.01,0
107.16,0
107.3,0
107.44,0
107.59,0
107.73,0
107.88,0
108.02,0
108.16,0
108.31,0
108.45,0
108.6,0
108.74,0
108.89,0
109.03,0
109.17,0
109.32,0
109.46,0
109.61,0
109.75,0
109.9,0
110.04,0
110.18,0
110.33,0
110.47,0
110.62,0
110.76,0
110.9,0
111.05,0
111.19,0
111.34,0
111.48,0
111.63,0
111.77,0
111.91,0
112.06,0
112.2,0
112.35,0
112.49,0
112.64,0
112.78,0
112.92,0
113.07,0
113.21,0
113.36,0
113.5,0
113.64,0
113.79,0
113.93,0
114.08,0
114.22,0
114.37,0
114.51,0
114.65,0
114.8,0
114.94,0
115.09,0
115.23,0
115.38,0
115.52,0
115.66,0
115.81,0
115.95,0
116.1,0
116.24,0
116.39,0
116.53,0
116.67,0
116.82,0
116.96,0
117.11,0
117.25,0
117.39,0
117.54,0
117.68,0
117.83,0
117.97,0
118.12,0
118.26,0
118.4,0
118.55,0
118.69,0
118.84,0
118.98,0
119.13,0
119.27,0
119.41,0
119.56,0
119.7,0
119.85,0
119.99,0
120.13,0
120.28,0
120.42,0
120.57,0
120.71,0
120.86,0
121,0
121.14,0
121.29,0
121.43,0
121.58,0
121.72,0
121.87,0
122.01,0
122.15,0
122.3,0
122.44,0
122.59,0
122.73,0
122.88,0
123.02,0
123.16,0
123.31,0
123.45,0
123.6,0
123.74,0
123.88,0
124.03,0
124.17,0
124.32,0
124.46,0
124.61,0
124.75,0
124.89,0
125.04,0
125.18,0
125.33,0
125.47,0
125.62,0
125.76,0
125.9,0
126.05,0
126.19,0
126.34,0
126.48,0
126.62,0
126.77,0
126.91,0
127.06,0
127.2,0
127.35,0
127.49,0
127.63,0
127.78,0
127.92,0
128.07,0
128.21,0
128.36,0
128.5,0
128.64,0
128.79,0
128.93,0
129.08,0
129.22,0
129.36,0
129.51,0
129.65,0
129.8,0
129.94,0
130.09,0
130.23,0
130.37,0
130.52,0
130.66,0
130.81,0
130.95,0
131.1,0
131.24,0
131.38,0
131.53,0
131.67,0
131.82,0
131.96,0
132.11,0
132.25,0
132.39,0
132.54,0
132.68,0
132.83,0
132.97,0
133.11,0
133.26,0
133.4,0
133.55,0
133.69,0
133.84,0
133.98,0
134.12,0
134.27,0
134.41,0
134.56,0
134.7,0
134.85,0
134.99,0
135.13,0
135.28,0
135.42,0
135.57,0
135.71,0
135.85,0
136,0
136.14,0
136.29,0
136.43,0
136.58,0
136.72,0
136.86,0
137.01,0
137.15,0
137.3,0
137.44,0
137.59,0
137.73,0
137.87,0
138.02,0
138.16,0
138.31,0
138.45,0
138.59,0
138.74,0
138.88,0
139.03,0
139.17,0
139.32,0
139.46,0
139.6,0
139.75,0
139.89,0
140.04,0
140.18,0
140.33,0
140.47,0
140.61,0
140.76,0
140.9,0
141.05,0
141.19,0
141.34,0
141.48,0
141.62,0
141.77,0
141.91,0
142.06,0
142.2,0
142.34,0
142.49,0
142.63,0
142.78,0
142.92,0
143.07,0
143.21,0
143.35,0
143.5,0
143.64,0
143.79,0
143.93,0
144.08,0
144.22,0


==> img/Data/viperLines/test/perfImprovLine-Srad-NSGA.csv <==
0,0.00071531
0.14422,0.00071531
0.28844,0.00071531
0.43266,0.00071531
0.57688,0.00071531
0.7211,0.00071531
0.86532,0.00071531
1.0095,0.00071531
1.1538,0.00071531
1.298,0.00071531
1.4422,0.00071531
1.5864,0.00071531
1.7306,0.00071531
1.8749,0.00071531
2.0191,0.00071531
2.1633,0.00071531
2.3075,0.00071531
2.4517,0.00071531
2.596,0.00071531
2.7402,0.00071531
2.8844,0.00071531
3.0286,0.00071531
3.1728,0.00071531
3.317,0.00071531
3.4613,0.00071531
3.6055,0.00071531
3.7497,0.00071531
3.8939,0.00071531
4.0381,0.00071531
4.1824,0.00071531
4.3266,0.00071531
4.4708,0.00071531
4.615,0.00071531
4.7592,0.00071531
4.9035,0.00071531
5.0477,0.00071531
5.1919,0.00071531
5.3361,0.00071531
5.4803,0.00071531
5.6246,0.00071531
5.7688,0.00071531
5.913,0.00071531
6.0572,0.00071531
6.2014,0.00071531
6.3457,0.00071531
6.4899,0.00071531
6.6341,0.00071531
6.7783,0.00071531
6.9225,0.00071531
7.0668,0.00071531
7.211,0.00071531
7.3552,0.00071531
7.4994,0.00071531
7.6436,0.00071531
7.7879,0.00071531
7.9321,0.00071531
8.0763,0.00071531
8.2205,0.00071531
8.3647,0.00071531
8.509,0.00071531
8.6532,0.00071531
8.7974,0.00071531
8.9416,0.00071531
9.0858,0.00071531
9.23,0.00071531
9.3743,0.00071531
9.5185,0.00071531
9.6627,0.00071531
9.8069,0.00071531
9.9511,0.00071531
10.095,0.00071531
10.24,0.00071531
10.384,0.00071531
10.528,0.00071531
10.672,0.00071531
10.816,0.00071531
10.961,0.00071531
11.105,0.00071531
11.249,0.00071531
11.393,0.00071531
11.538,0.00071531
11.682,0.00071531
11.826,0.00071531
11.97,0.00071531
12.114,0.00071531
12.259,0.00071531
12.403,0.00071531
12.547,0.00071531
12.691,0.00071531
12.836,0.00071531
12.98,0.00071531
13.124,0.00071531
13.268,0.00071531
13.412,0.00071531
13.557,0.00071531
13.701,0.00071531
13.845,0.00071531
13.989,0.00071531
14.134,0.00071531
14.278,0.00071531
14.422,0.00071531
14.566,0.00071531
14.71,0.00071531
14.855,0.00071531
14.999,0.00071531
15.143,0.00071531
15.287,0.00071531
15.431,0.00071531
15.576,0.00071531
15.72,0.00071531
15.864,0.00071531
16.008,0.00071531
16.153,0.00071531
16.297,0.00071531
16.441,0.00071531
16.585,0.00071531
16.729,0.00071531
16.874,0.00071531
17.018,0.00071531
17.162,0.00071531
17.306,0.00071531
17.451,0.00071531
17.595,0.00071531
17.739,0.00071531
17.883,0.00071531
18.027,0.00071531
18.172,0.00071531
18.316,0.00071531
18.46,0.00071531
18.604,0.00071531
18.749,0.00071531
18.893,0.00071531
19.037,0.00071531
19.181,0.00071531
19.325,0.00071531
19.47,0.00071531
19.614,0.00071531
19.758,0.00071531
19.902,0.00071531
20.047,0.00071531
20.191,0.00071531
20.335,0.00071531
20.479,0.00071531
20.623,0.00071531
20.768,0.00071531
20.912,0.00071531
21.056,0.00071531
21.2,0.00071531
21.344,0.00071531
21.489,0.00071531
21.633,0.00071531
21.777,0.00071531
21.921,0.00071531
22.066,0.00071531
22.21,0.00071531
22.354,0.00071531
22.498,0.00071531
22.642,0.00071531
22.787,0.00071531
22.931,0.00071531
23.075,0.00071531
23.219,0.00071531
23.364,0.00071531
23.508,0.00071531
23.652,0.00071531
23.796,0.00071531
23.94,0.00071531
24.085,0.00071531
24.229,0.00071531
24.373,0.00071531
24.517,0.00071531
24.662,0.00071531
24.806,0.00071531
24.95,0.00071531
25.094,0.00071531
25.238,0.00071531
25.383,0.00071531
25.527,0.00071531
25.671,0.00071531
25.815,0.00071531
25.96,0.00071531
26.104,0.00071531
26.248,0.00071531
26.392,0.00071531
26.536,0.00071531
26.681,0.00071531
26.825,0.00071531
26.969,0.00071531
27.113,0.00071531
27.257,0.00071531
27.402,0.00071531
27.546,0.00071531
27.69,0.00071531
27.834,0.00071531
27.979,0.00071531
28.123,0.00071531
28.267,0.00071531
28.411,0.00071531
28.555,0.00071531
28.7,0.00071531
28.844,0.00071531
28.988,0.00071531
29.132,0.00071531
29.277,0.00071531
29.421,0.00071531
29.565,0.00071531
29.709,0.00071531
29.853,0.00071531
29.998,0.00071531
30.142,0.00071531
30.286,0.00071531
30.43,0.00071531
30.575,0.00071531
30.719,0.00071531
30.863,0.00071531
31.007,0.00071531
31.151,0.00071531
31.296,0.00071531
31.44,0.00071531
31.584,0.00071531
31.728,0.00071531
31.873,0.00071531
32.017,0.00071531
32.161,0.00071531
32.305,0.00071531
32.449,0.00071531
32.594,0.00071531
32.738,0.00071531
32.882,0.00071531
33.026,0.00071531
33.17,0.00071531
33.315,0.00071531
33.459,0.00071531
33.603,0.00071531
33.747,0.00071531
33.892,0.00071531
34.036,0.00071531
34.18,0.00071531
34.324,0.00071531
34.468,0.00071531
34.613,0.00071531
34.757,0.00071531
34.901,0.00071531
35.045,0.00071531
35.19,0.00071531
35.334,0.00071531
35.478,0.00071531
35.622,0.00071531
35.766,0.00071531
35.911,0.00071531
36.055,0.00071531
36.199,0.00071531
36.343,0.00071531
36.488,0.00071531
36.632,0.00071531
36.776,0.00071531
36.92,0.00071531
37.064,0.00071531
37.209,0.00071531
37.353,0.00071531
37.497,0.00071531
37.641,0.00071531
37.786,0.00071531
37.93,0.00071531
38.074,0.00071531
38.218,0.00071531
38.362,0.00071531
38.507,0.00071531
38.651,0.00071531
38.795,0.00071531
38.939,0.00071531
39.083,0.00071531
39.228,0.00071531
39.372,0.00071531
39.516,0.00071531
39.66,0.00071531
39.805,0.00071531
39.949,0.00071531
40.093,0.00071531
40.237,0.00071531
40.381,0.00071531
40.526,0.00071531
40.67,0.00071531
40.814,0.00071531
40.958,0.00071531
41.103,0.00071531
41.247,0.00071531
41.391,0.00071531
41.535,0.00071531
41.679,0.00071531
41.824,0.00071531
41.968,0.00071531
42.112,0.00071531
42.256,0.00071531
42.401,0.00071531
42.545,0.00071531
42.689,0.00071531
42.833,0.00071531
42.977,0.00071531
43.122,0.00071531
43.266,0.00071531
43.41,0.00071531
43.554,0.00071531
43.699,0.00071531
43.843,0.00071531
43.987,0.00071531
44.131,0.00071531
44.275,0.00071531
44.42,0.00071531
44.564,0.00071531
44.708,0.00071531
44.852,0.00071531
44.996,0.00071531
45.141,0.00071531
45.285,0.00071531
45.429,0.00071531
45.573,0.00071531
45.718,0.00071531
45.862,0.00071531
46.006,0.00071531
46.15,0.00071531
46.294,0.00071531
46.439,0.00071531
46.583,0.00071531
46.727,0.00071531
46.871,0.00071531
47.016,0.00071531
47.16,0.00071531
47.304,0.00071531
47.448,0.00071531
47.592,0.00071531
47.737,0.00071531
47.881,0.00071531
48.025,0.00071531
48.169,0.00071531
48.314,0.00071531
48.458,0.00071531
48.602,0.00071531
48.746,0.00071531
48.89,0.00071531
49.035,0.00071531
49.179,0.00071531
49.323,0.00071531
49.467,0.00071531
49.612,0.00071531
49.756,0.00071531
49.9,0.00071531
50.044,0.00071531
50.188,0.00071531
50.333,0.00071531
50.477,0.00071531
50.621,0.00071531
50.765,0.00071531
50.909,0.00071531
51.054,0.00071531
51.198,0.00071531
51.342,0.00071531
51.486,0.00071531
51.631,0.00071531
51.775,0.00071531
51.919,0.00071531
52.063,0.00071531
52.207,0.00071531
52.352,0.00071531
52.496,0.00071531
52.64,0.00071531
52.784,0.00071531
52.929,0.00071531
53.073,0.00071531
53.217,0.00071531
53.361,0.00071531
53.505,0.00071531
53.65,0.00071531
53.794,0.00071531
53.938,0.00071531
54.082,0.00071531
54.227,0.00071531
54.371,0.00071531
54.515,0.00071531
54.659,0.00071531
54.803,0.00071531
54.948,0.00071531
55.092,0.00071531
55.236,0.00071531
55.38,0.00071531
55.525,0.00071531
55.669,0.00071531
55.813,0.00071531
55.957,0.00071531
56.101,0.00071531
56.246,0.00071531
56.39,0.00071531
56.534,0.00071531
56.678,0.00071531
56.822,0.00071531
56.967,0.00071531
57.111,0.00071531
57.255,0.00071531
57.399,0.00071531
57.544,0.00071531
57.688,0.00071531
57.832,0.00071531
57.976,0.00071531
58.12,0.00071531
58.265,0.00071531
58.409,0.00071531
58.553,0.00071531
58.697,0.00071531
58.842,0.00071531
58.986,0.00071531
59.13,0.00071531
59.274,0.00071531
59.418,0.00071531
59.563,0.00071531
59.707,0.00071531
59.851,0.00071531
59.995,0.00071531
60.14,0.00071531
60.284,0.00071531
60.428,0.00071531
60.572,0.00071531
60.716,0.00071531
60.861,0.00071531
61.005,0.00071531
61.149,0.00071531
61.293,0.00071531
61.438,0.00071531
61.582,0.00071531
61.726,0.00071531
61.87,0.00071531
62.014,0.00071531
62.159,0.00071531
62.303,0.00071531
62.447,0.00071531
62.591,0.00071531
62.735,0.00071531
62.88,0.00071531
63.024,0.00071531
63.168,0.00071531
63.312,0.00071531
63.457,0.00071531
63.601,0.00071531
63.745,0.00071531
63.889,0.00071531
64.033,0.00071531
64.178,0.00071531
64.322,0.00071531
64.466,0.00071531
64.61,0.00071531
64.755,0.00071531
64.899,0.00071531
65.043,0.00071531
65.187,0.00071531
65.331,0.00071531
65.476,0.00071531
65.62,0.00071531
65.764,0.00071531
65.908,0.00071531
66.053,0.00071531
66.197,0.00071531
66.341,0.00071531
66.485,0.00071531
66.629,0.00071531
66.774,0.00071531
66.918,0.00071531
67.062,0.00071531
67.206,0.00071531
67.351,0.00071531
67.495,0.00071531
67.639,0.00071531
67.783,0.00071531
67.927,0.00071531
68.072,0.00071531
68.216,0.00071531
68.36,0.00071531
68.504,0.00071531
68.648,0.00071531
68.793,0.00071531
68.937,0.00071531
69.081,0.00071531
69.225,0.00071531
69.37,0.00071531
69.514,0.00071531
69.658,0.00071531
69.802,0.00071531
69.946,0.00071531
70.091,0.00071531
70.235,0.00071531
70.379,0.00071531
70.523,0.00071531
70.668,0.00071531
70.812,0.00071531
70.956,0.00071531
71.1,0.00071531
71.244,0.00071531
71.389,0.00071531
71.533,0.00071531
71.677,0.00071531
71.821,0.00071531
71.966,0.00071531
72.11,0.00071531
72.254,0.00071531
72.398,0.00071531
72.542,0.00071531
72.687,0.00071531
72.831,0.00071531
72.975,0.00071531
73.119,0.00071531
73.264,0.00071531
73.408,0.00071531
73.552,0.00071531
73.696,0.00071531
73.84,0.00071531
73.985,0.00071531
74.129,0.00071531
74.273,0.00071531
74.417,0.00071531
74.561,0.00071531
74.706,0.00071531
74.85,0.00071531
74.994,0.00071531
75.138,0.00071531
75.283,0.00071531
75.427,0.00071531
75.571,0.00071531
75.715,0.00071531
75.859,0.00071531
76.004,0.00071531
76.148,0.00071531
76.292,0.00071531
76.436,0.00071531
76.581,0.00071531
76.725,0.00071531
76.869,0.00071531
77.013,0.00071531
77.157,0.00071531
77.302,0.00071531
77.446,0.00071531
77.59,0.00071531
77.734,0.00071531
77.879,0.00071531
78.023,0.00071531
78.167,0.00071531
78.311,0.00071531
78.455,0.00071531
78.6,0.00071531
78.744,0.00071531
78.888,0.00071531
79.032,0.00071531
79.177,0.00071531
79.321,0.00071531
79.465,0.00071531
79.609,0.00071531
79.753,0.00071531
79.898,0.00071531
80.042,0.00071531
80.186,0.00071531
80.33,0.00071531
80.474,0.00071531
80.619,0.00071531
80.763,0.00071531
80.907,0.00071531
81.051,0.00071531
81.196,0.00071531
81.34,0.00071531
81.484,0.00071531
81.628,0.00071531
81.772,0.00071531
81.917,0.00071531
82.061,0.00071531
82.205,0.00071531
82.349,0.00071531
82.494,0.00071531
82.638,0.00071531
82.782,0.00071531
82.926,0.00071531
83.07,0.00071531
83.215,0.00071531
83.359,0.00071531
83.503,0.00071531
83.647,0.00071531
83.792,0.00071531
83.936,0.00071531
84.08,0.00071531
84.224,0.00071531
84.368,0.00071531
84.513,0.00071531
84.657,0.00071531
84.801,0.00071531
84.945,0.00071531
85.09,0.00071531
85.234,0.00071531
85.378,0.00071531
85.522,0.00071531
85.666,0.00071531
85.811,0.00071531
85.955,0.00071531
86.099,0.00071531
86.243,0.00071531
86.387,0.00071531
86.532,0.00071531
86.676,0.00071531
86.82,0.00071531
86.964,0.00071531
87.109,0.00071531
87.253,0.00071531
87.397,0.00071531
87.541,0.00071531
87.685,0.00071531
87.83,0.00071531
87.974,0.00071531
88.118,0.00071531
88.262,0.00071531
88.407,0.00071531
88.551,0.00071531
88.695,0.00071531
88.839,0.00071531
88.983,0.00071531
89.128,0.00071531
89.272,0.00071531
89.416,0.00071531
89.56,0.00071531
89.705,0.00071531
89.849,0.00071531
89.993,0.00071531
90.137,0.00071531
90.281,0.00071531
90.426,0.00071531
90.57,0.00071531
90.714,0.00071531
90.858,0.00071531
91.003,0.00071531
91.147,0.00071531
91.291,0.00071531
91.435,0.00071531
91.579,0.00071531
91.724,0.00071531
91.868,0.00071531
92.012,0.00071531
92.156,0.00071531
92.3,0.00071531
92.445,0.00071531
92.589,0.00071531
92.733,0.00071531
92.877,0.00071531
93.022,0.00071531
93.166,0.00071531
93.31,0.00071531
93.454,0.00071531
93.598,0.00071531
93.743,0.00071531
93.887,0.00071531
94.031,0.00071531
94.175,0.00071531
94.32,0.00071531
94.464,0.00071531
94.608,0.00071531
94.752,0.00071531
94.896,0.00071531
95.041,0.00071531
95.185,0.00071531
95.329,0.00071531
95.473,0.00071531
95.618,0.00071531
95.762,0.00071531
95.906,0.00071531
96.05,0.00071531
96.194,0.00071531
96.339,0.00071531
96.483,0.00071531
96.627,0.00071531
96.771,0.00071531
96.916,0.00071531
97.06,0.00071531
97.204,0.00071531
97.348,0.00071531
97.492,0.00071531
97.637,0.00071531
97.781,0.00071531
97.925,0.00071531
98.069,0.00071531
98.213,0.00071531
98.358,0.00071531
98.502,0.00071531
98.646,0.00071531
98.79,0.00071531
98.935,0.00071531
99.079,0.00071531
99.223,0.00071531
99.367,0.00071531
99.511,0.00071531
99.656,0.00071531
99.8,0.00071531
99.944,0.00071531
100.09,0.00071531
100.23,0.00071531
100.38,0.00071531
100.52,0.00071531
100.67,0.00071531
100.81,0.00071531
100.95,0.00071531
101.1,0.00071531
101.24,0.00071531
101.39,0.00071531
101.53,0.00071531
101.67,0.00071531
101.82,0.00071531
101.96,0.00071531
102.11,0.00071531
102.25,0.00071531
102.4,0.00071531
102.54,0.00071531
102.68,0.00071531
102.83,0.00071531
102.97,0.00071531
103.12,0.00071531
103.26,0.00071531
103.41,0.00071531
103.55,0.00071531
103.69,0.00071531
103.84,0.00071531
103.98,0.00071531
104.13,0.00071531
104.27,0.00071531
104.41,0.00071531
104.56,0.00071531
104.7,0.00071531
104.85,0.00071531
104.99,0.00071531
105.14,0.00071531
105.28,0.00071531
105.42,0.00071531
105.57,0.00071531
105.71,0.00071531
105.86,0.00071531
106,0.00071531
106.15,0.00071531
106.29,0.00071531
106.43,0.00071531
106.58,0.00071531
106.72,0.00071531
106.87,0.00071531
107.01,0.00071531
107.16,0.00071531
107.3,0.00071531
107.44,0.00071531
107.59,0.00071531
107.73,0.00071531
107.88,0.00071531
108.02,0.00071531
108.16,0.00071531
108.31,0.00071531
108.45,0.00071531
108.6,0.00071531
108.74,0.00071531
108.89,0.00071531
109.03,0.00071531
109.17,0.00071531
109.32,0.00071531
109.46,0.00071531
109.61,0.00071531
109.75,0.00071531
109.9,0.00071531
110.04,0.00071531
110.18,0.00071531
110.33,0.00071531
110.47,0.00071531
110.62,0.00071531
110.76,0.00071531
110.9,0.00071531
111.05,0.00071531
111.19,0.00071531
111.34,0.00071531
111.48,0.00071531
111.63,0.00071531
111.77,0.00071531
111.91,0.00071531
112.06,0.00071531
112.2,0.00071531
112.35,0.00071531
112.49,0.00071531
112.64,0.00071531
112.78,0.00071531
112.92,0.00071531
113.07,0.00071531
113.21,0.00071531
113.36,0.00071531
113.5,0.00071531
113.64,0.00071531
113.79,0.00071531
113.93,0.00071531
114.08,0.00071531
114.22,0.00071531
114.37,0.00071531
114.51,0.00071531
114.65,0.00071531
114.8,0.00071531
114.94,0.00071531
115.09,0.00071531
115.23,0.00071531
115.38,0.00071531
115.52,0.00071531
115.66,0.00071531
115.81,0.00071531
115.95,0.00071531
116.1,0.00071531
116.24,0.00071531
116.39,0.00071531
116.53,0.00071531
116.67,0.00071531
116.82,0.00071531
116.96,0.00071531
117.11,0.00071531
117.25,0.00071531
117.39,0.00071531
117.54,0.00071531
117.68,0.00071531
117.83,0.00071531
117.97,0.00071531
118.12,0.00071531
118.26,0.00071531
118.4,0.00071531
118.55,0.00071531
118.69,0.00071531
118.84,0.00071531
118.98,0.00071531
119.13,0.00071531
119.27,0.00071531
119.41,0.00071531
119.56,0.00071531
119.7,0.00071531
119.85,0.00071531
119.99,0.00071531
120.13,0.00071531
120.28,0.00071531
120.42,0.00071531
120.57,0.00071531
120.71,0.00071531
120.86,0.00071531
121,0.00071531
121.14,0.00071531
121.29,0.00071531
121.43,0.00071531
121.58,0.00071531
121.72,0.00071531
121.87,0.00071531
122.01,0.00071531
122.15,0.00071531
122.3,0.00071531
122.44,0.00071531
122.59,0.00071531
122.73,0.00071531
122.88,0.00071531
123.02,0.00071531
123.16,0.00071531
123.31,0.00071531
123.45,0.00071531
123.6,0.00071531
123.74,0.00071531
123.88,0.00071531
124.03,0.00071531
124.17,0.00071531
124.32,0.00071531
124.46,0.00071531
124.61,0.00071531
124.75,0.00071531
124.89,0.00071531
125.04,0.00071531
125.18,0.00071531
125.33,0.00071531
125.47,0.00071531
125.62,0.00071531
125.76,0.00071531
125.9,0.00071531
126.05,0.00071531
126.19,0.00071531
126.34,0.00071531
126.48,0.00071531
126.62,0.00071531
126.77,0.00071531
126.91,0.00071531
127.06,0.00071531
127.2,0.00071531
127.35,0.00071531
127.49,0.00071531
127.63,0.00071531
127.78,0.00071531
127.92,0.00071531
128.07,0.00071531
128.21,0.00071531
128.36,0.00071531
128.5,0.00071531
128.64,0.00071531
128.79,0.00071531
128.93,0.00071531
129.08,0.00071531
129.22,0.00071531
129.36,0.00071531
129.51,0.00071531
129.65,0.00071531
129.8,0.00071531
129.94,0.00071531
130.09,0.00071531
130.23,0.00071531
130.37,0.00071531
130.52,0.00071531
130.66,0.00071531
130.81,0.00071531
130.95,0.00071531
131.1,0.00071531
131.24,0.00071531
131.38,0.00071531
131.53,0.00071531
131.67,0.00071531
131.82,0.00071531
131.96,0.00071531
132.11,0.00071531
132.25,0.00071531
132.39,0.00071531
132.54,0.00071531
132.68,0.00071531
132.83,0.00071531
132.97,0.00071531
133.11,0.00071531
133.26,0.00071531
133.4,0.00071531
133.55,0.00071531
133.69,0.00071531
133.84,0.00071531
133.98,0.00071531
134.12,0.00071531
134.27,0.00071531
134.41,0.00071531
134.56,0.00071531
134.7,0.00071531
134.85,0.00071531
134.99,0.00071531
135.13,0.00071531
135.28,0.00071531
135.42,0.00071531
135.57,0.00071531
135.71,0.00071531
135.85,0.00071531
136,0.00071531
136.14,0.00071531
136.29,0.00071531
136.43,0.00071531
136.58,0.00071531
136.72,0.00071531
136.86,0.00071531
137.01,0.00071531
137.15,0.00071531
137.3,0.00071531
137.44,0.00071531
137.59,0.00071531
137.73,0.00071531
137.87,0.00071531
138.02,0.00071531
138.16,0.00071531
138.31,0.00071531
138.45,0.00071531
138.59,0.00071531
138.74,0.00071531
138.88,0.00071531
139.03,0.00071531
139.17,0.00071531
139.32,0.00071531
139.46,0.00071531
139.6,0.00071531
139.75,0.00071531
139.89,0.00071531
140.04,0.00071531
140.18,0.00071531
140.33,0.00071531
140.47,0.00071531
140.61,0.00071531
140.76,0.00071531
140.9,0.00071531
141.05,0.00071531
141.19,0.00071531
141.34,0.00071531
141.48,0.00071531
141.62,0.00071531
141.77,0.00071531
141.91,0.00071531
142.06,0.00071531
142.2,0.00071531
142.34,0.00071531
142.49,0.00071531
142.63,0.00071531
142.78,0.00071531
142.92,0.00071531
143.07,0.00071531
143.21,0.00071531
143.35,0.00071531
143.5,0.00071531
143.64,0.00071531
143.79,0.00071531
143.93,0.00071531
144.08,0.00071531
144.22,0.00071531


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-BOA-0.csv <==
0,0.025478
0.00016271,0.025696
0.00032541,0.025918
0.00048812,0.026141
0.00065083,0.026367
0.00081354,0.026595
0.00097624,0.026826
0.001139,0.02706
0.0013017,0.027296
0.0014644,0.027534
0.0016271,0.027776
0.0017898,0.02802
0.0019525,0.028266
0.0021152,0.028516
0.0022779,0.028768
0.0024406,0.029024
0.0026033,0.029282
0.002766,0.029543
0.0029287,0.029807
0.0030914,0.030075
0.0032541,0.030345
0.0034169,0.030619
0.0035796,0.030896
0.0037423,0.031176
0.003905,0.03146
0.0040677,0.031747
0.0042304,0.032038
0.0043931,0.032332
0.0045558,0.03263
0.0047185,0.032932
0.0048812,0.033237
0.0050439,0.033547
0.0052066,0.03386
0.0053693,0.034177
0.005532,0.034499
0.0056948,0.034824
0.0058575,0.035154
0.0060202,0.035488
0.0061829,0.035827
0.0063456,0.03617
0.0065083,0.036517
0.006671,0.03687
0.0068337,0.037227
0.0069964,0.037589
0.0071591,0.037956
0.0073218,0.038328
0.0074845,0.038705
0.0076472,0.039088
0.0078099,0.039476
0.0079727,0.039869
0.0081354,0.040268
0.0082981,0.040673
0.0084608,0.041084
0.0086235,0.041501
0.0087862,0.041924
0.0089489,0.042353
0.0091116,0.042789
0.0092743,0.043231
0.009437,0.043681
0.0095997,0.044137
0.0097624,0.0446
0.0099251,0.04507
0.010088,0.045548
0.010251,0.046033
0.010413,0.046526
0.010576,0.047027
0.010739,0.047536
0.010901,0.048053
0.011064,0.048579
0.011227,0.049114
0.01139,0.049657
0.011552,0.05021
0.011715,0.050772
0.011878,0.051344
0.01204,0.051926
0.012203,0.052518
0.012366,0.053121
0.012528,0.053734
0.012691,0.054358
0.012854,0.054994
0.013017,0.055641
0.013179,0.0563
0.013342,0.056972
0.013505,0.057656
0.013667,0.058353
0.01383,0.059063
0.013993,0.059787
0.014156,0.060526
0.014318,0.061279
0.014481,0.062047
0.014644,0.06283
0.014806,0.06363
0.014969,0.064446
0.015132,0.065279
0.015294,0.066129
0.015457,0.066997
0.01562,0.067884
0.015783,0.06879
0.015945,0.069716
0.016108,0.070663
0.016271,0.071631
0.016433,0.072621
0.016596,0.073633
0.016759,0.074669
0.016922,0.075729
0.017084,0.076815
0.017247,0.077926
0.01741,0.079064
0.017572,0.080231
0.017735,0.081427
0.017898,0.082652
0.01806,0.083909
0.018223,0.085199
0.018386,0.086522
0.018549,0.087881
0.018711,0.089276
0.018874,0.09071
0.019037,0.092183
0.019199,0.093697
0.019362,0.095254
0.019525,0.096857
0.019688,0.098506
0.01985,0.1002
0.020013,0.10195
0.020176,0.10376
0.020338,0.10562
0.020501,0.10754
0.020664,0.10952
0.020827,0.11156
0.020989,0.11367
0.021152,0.11586
0.021315,0.11811
0.021477,0.12045
0.02164,0.12287
0.021803,0.12538
0.021965,0.12798
0.022128,0.13068
0.022291,0.13348
0.022454,0.13639
0.022616,0.13942
0.022779,0.14257
0.022942,0.14585
0.023104,0.14927
0.023267,0.15284
0.02343,0.15656
0.023593,0.16046
0.023755,0.16453
0.023918,0.1688
0.024081,0.17327
0.024243,0.17796
0.024406,0.1829
0.024569,0.18809
0.024731,0.19185
0.024894,0.19243
0.025057,0.193
0.02522,0.19359
0.025382,0.19417
0.025545,0.19476
0.025708,0.19536
0.02587,0.19596
0.026033,0.19657
0.026196,0.19718
0.026359,0.19779
0.026521,0.19841
0.026684,0.19903
0.026847,0.19966
0.027009,0.2003
0.027172,0.20093
0.027335,0.20158
0.027498,0.20223
0.02766,0.20288
0.027823,0.20354
0.027986,0.20421
0.028148,0.20488
0.028311,0.20555
0.028474,0.20623
0.028636,0.20692
0.028799,0.20761
0.028962,0.20831
0.029125,0.20902
0.029287,0.20973
0.02945,0.21044
0.029613,0.21116
0.029775,0.21189
0.029938,0.21263
0.030101,0.21337
0.030264,0.21411
0.030426,0.21487
0.030589,0.21563
0.030752,0.21639
0.030914,0.21717
0.031077,0.21795
0.03124,0.21873
0.031402,0.21953
0.031565,0.22033
0.031728,0.22114
0.031891,0.22195
0.032053,0.22277
0.032216,0.2236
0.032379,0.22444
0.032541,0.22529
0.032704,0.22614
0.032867,0.227
0.03303,0.22787
0.033192,0.22875
0.033355,0.22963
0.033518,0.23052
0.03368,0.23142
0.033843,0.23233
0.034006,0.23325
0.034169,0.23418
0.034331,0.23512
0.034494,0.23606
0.034657,0.23702
0.034819,0.23798
0.034982,0.23895
0.035145,0.23994
0.035307,0.24093
0.03547,0.24193
0.035633,0.24294
0.035796,0.24397
0.035958,0.245
0.036121,0.24604
0.036284,0.2471
0.036446,0.24816
0.036609,0.24924
0.036772,0.25032
0.036935,0.25142
0.037097,0.25253
0.03726,0.25365
0.037423,0.25478
0.037585,0.25593
0.037748,0.25709
0.037911,0.25825
0.038073,0.25944
0.038236,0.26063
0.038399,0.26184
0.038562,0.26306
0.038724,0.2643
0.038887,0.26554
0.03905,0.26681
0.039212,0.26808
0.039375,0.26937
0.039538,0.27068
0.039701,0.272
0.039863,0.27333
0.040026,0.27469
0.040189,0.27605
0.040351,0.27743
0.040514,0.27883
0.040677,0.28025
0.040839,0.28168
0.041002,0.28313
0.041165,0.28459
0.041328,0.28608
0.04149,0.28758
0.041653,0.2891
0.041816,0.29064
0.041978,0.2922
0.042141,0.29378
0.042304,0.29537
0.042467,0.29699
0.042629,0.29863
0.042792,0.30029
0.042955,0.30197
0.043117,0.30367
0.04328,0.3054
0.043443,0.30714
0.043606,0.30891
0.043768,0.31071
0.043931,0.31252
0.044094,0.31437
0.044256,0.31623
0.044419,0.31813
0.044582,0.32004
0.044744,0.32199
0.044907,0.32396
0.04507,0.32596
0.045233,0.32799
0.045395,0.33005
0.045558,0.33213
0.045721,0.33425
0.045883,0.3364
0.046046,0.33857
0.046209,0.34078
0.046372,0.34303
0.046534,0.34531
0.046697,0.34762
0.04686,0.34996
0.047022,0.35235
0.047185,0.35375
0.047348,0.35326
0.04751,0.35277
0.047673,0.35228
0.047836,0.35179
0.047999,0.3513
0.048161,0.35081
0.048324,0.35032
0.048487,0.34983
0.048649,0.34934
0.048812,0.34885
0.048975,0.34836
0.049138,0.34787
0.0493,0.34739
0.049463,0.3469
0.049626,0.34641
0.049788,0.34592
0.049951,0.34543
0.050114,0.34494
0.050277,0.34445
0.050439,0.34396
0.050602,0.34347
0.050765,0.34298
0.050927,0.34249
0.05109,0.342
0.051253,0.34151
0.051415,0.34102
0.051578,0.34053
0.051741,0.34004
0.051904,0.33955
0.052066,0.33906
0.052229,0.33857
0.052392,0.33809
0.052554,0.3376
0.052717,0.33711
0.05288,0.33662
0.053043,0.33613
0.053205,0.33564
0.053368,0.33515
0.053531,0.33466
0.053693,0.33417
0.053856,0.33368
0.054019,0.33319
0.054181,0.3327
0.054344,0.33221
0.054507,0.33172
0.05467,0.33123
0.054832,0.33074
0.054995,0.33025
0.055158,0.32976
0.05532,0.32927
0.055483,0.32879
0.055646,0.3283
0.055809,0.32781
0.055971,0.32732
0.056134,0.32683
0.056297,0.32634
0.056459,0.32585
0.056622,0.32536
0.056785,0.32487
0.056948,0.32438
0.05711,0.32389
0.057273,0.3234
0.057436,0.32291
0.057598,0.32242
0.057761,0.32193
0.057924,0.32144
0.058086,0.32095
0.058249,0.32046
0.058412,0.31997
0.058575,0.31948
0.058737,0.319
0.0589,0.31851
0.059063,0.31802
0.059225,0.31753
0.059388,0.31704
0.059551,0.31655
0.059714,0.31606
0.059876,0.31557
0.060039,0.31508
0.060202,0.31459
0.060364,0.3141
0.060527,0.31361
0.06069,0.31312
0.060852,0.31263
0.061015,0.31214
0.061178,0.31165
0.061341,0.31116
0.061503,0.31067
0.061666,0.31018
0.061829,0.3097
0.061991,0.30921
0.062154,0.30872
0.062317,0.30823
0.06248,0.30774
0.062642,0.30725
0.062805,0.30676
0.062968,0.30627
0.06313,0.30578
0.063293,0.30529
0.063456,0.3048
0.063619,0.30431
0.063781,0.30382
0.063944,0.30333
0.064107,0.30284
0.064269,0.30235
0.064432,0.30186
0.064595,0.30137
0.064757,0.30088
0.06492,0.3004
0.065083,0.29991
0.065246,0.29942
0.065408,0.29893
0.065571,0.29844
0.065734,0.29795
0.065896,0.29746
0.066059,0.29697
0.066222,0.29648
0.066385,0.29599
0.066547,0.2955
0.06671,0.29501
0.066873,0.29452
0.067035,0.29403
0.067198,0.29354
0.067361,0.29305
0.067523,0.29256
0.067686,0.29207
0.067849,0.29158
0.068012,0.2911
0.068174,0.29061
0.068337,0.29012
0.0685,0.28963
0.068662,0.28914
0.068825,0.28865
0.068988,0.28816
0.069151,0.28767
0.069313,0.28718
0.069476,0.28669
0.069639,0.2862
0.069801,0.28571
0.069964,0.28522
0.070127,0.28473
0.070289,0.28424
0.070452,0.28375
0.070615,0.28326
0.070778,0.28277
0.07094,0.28228
0.071103,0.28179
0.071266,0.28131
0.071428,0.28082
0.071591,0.28033
0.071754,0.27984
0.071917,0.27935
0.072079,0.27886
0.072242,0.27837
0.072405,0.27788
0.072567,0.27739
0.07273,0.2769
0.072893,0.27641
0.073056,0.27592
0.073218,0.27543
0.073381,0.27494
0.073544,0.27445
0.073706,0.27396
0.073869,0.27347
0.074032,0.27298
0.074194,0.27249
0.074357,0.27201
0.07452,0.27152
0.074683,0.27103
0.074845,0.27054
0.075008,0.27005
0.075171,0.26956
0.075333,0.26907
0.075496,0.26858
0.075659,0.26809
0.075822,0.2676
0.075984,0.26711
0.076147,0.26662
0.07631,0.26613
0.076472,0.26564
0.076635,0.26515
0.076798,0.26466
0.07696,0.26417
0.077123,0.26368
0.077286,0.26319
0.077449,0.26271
0.077611,0.26222
0.077774,0.26173
0.077937,0.26124
0.078099,0.26075
0.078262,0.26026
0.078425,0.25977
0.078588,0.25928
0.07875,0.25879
0.078913,0.2583
0.079076,0.25781
0.079238,0.25732
0.079401,0.25683
0.079564,0.25634
0.079727,0.25585
0.079889,0.25536
0.080052,0.25487
0.080215,0.25438
0.080377,0.25389
0.08054,0.2534
0.080703,0.25292
0.080865,0.25243
0.081028,0.25194
0.081191,0.25145
0.081354,0.25096
0.081516,0.25047
0.081679,0.24998
0.081842,0.24949
0.082004,0.249
0.082167,0.24851
0.08233,0.24802
0.082493,0.24753
0.082655,0.24704
0.082818,0.24655
0.082981,0.24606
0.083143,0.24557
0.083306,0.24508
0.083469,0.24459
0.083631,0.2441
0.083794,0.24362
0.083957,0.24313
0.08412,0.24264
0.084282,0.24215
0.084445,0.24166
0.084608,0.24117
0.08477,0.24068
0.084933,0.24019
0.085096,0.2397
0.085259,0.23921
0.085421,0.23872
0.085584,0.23823
0.085747,0.23774
0.085909,0.23725
0.086072,0.23676
0.086235,0.23627
0.086398,0.23578
0.08656,0.23529
0.086723,0.2348
0.086886,0.23432
0.087048,0.23383
0.087211,0.23334
0.087374,0.23285
0.087536,0.23236
0.087699,0.23187
0.087862,0.23138
0.088025,0.23116
0.088187,0.23116
0.08835,0.23116
0.088513,0.23116
0.088675,0.23116
0.088838,0.23116
0.089001,0.23116
0.089164,0.23116
0.089326,0.23116
0.089489,0.23116
0.089652,0.23116
0.089814,0.23116
0.089977,0.23116
0.09014,0.23116
0.090302,0.23116
0.090465,0.23116
0.090628,0.23116
0.090791,0.23116
0.090953,0.23116
0.091116,0.23116
0.091279,0.23116
0.091441,0.23116
0.091604,0.23116
0.091767,0.23116
0.09193,0.23116
0.092092,0.23116
0.092255,0.23116
0.092418,0.23116
0.09258,0.23116
0.092743,0.23116
0.092906,0.23116
0.093068,0.23116
0.093231,0.23116
0.093394,0.23116
0.093557,0.23116
0.093719,0.23116
0.093882,0.23116
0.094045,0.23116
0.094207,0.23116
0.09437,0.23116
0.094533,0.23116
0.094696,0.23116
0.094858,0.23116
0.095021,0.23116
0.095184,0.23116
0.095346,0.23116
0.095509,0.23116
0.095672,0.23116
0.095835,0.23116
0.095997,0.23116
0.09616,0.23116
0.096323,0.23116
0.096485,0.23116
0.096648,0.23116
0.096811,0.23116
0.096973,0.23116
0.097136,0.23116
0.097299,0.23116
0.097462,0.23116
0.097624,0.23116
0.097787,0.23116
0.09795,0.23116
0.098112,0.23116
0.098275,0.23116
0.098438,0.23116
0.098601,0.23116
0.098763,0.23116
0.098926,0.23116
0.099089,0.23116
0.099251,0.23116
0.099414,0.23116
0.099577,0.23116
0.099739,0.23116
0.099902,0.23116
0.10006,0.23116
0.10023,0.23116
0.10039,0.23116
0.10055,0.23116
0.10072,0.23116
0.10088,0.23116
0.10104,0.23116
0.1012,0.23116
0.10137,0.23116
0.10153,0.23116
0.10169,0.23116
0.10185,0.23116
0.10202,0.23116
0.10218,0.23116
0.10234,0.23116
0.10251,0.23116
0.10267,0.23116
0.10283,0.23116
0.10299,0.23116
0.10316,0.23116
0.10332,0.23116
0.10348,0.23116
0.10364,0.23116
0.10381,0.23116
0.10397,0.23116
0.10413,0.23116
0.1043,0.23116
0.10446,0.23116
0.10462,0.23116
0.10478,0.23116
0.10495,0.23116
0.10511,0.23116
0.10527,0.23116
0.10543,0.23116
0.1056,0.23116
0.10576,0.23116
0.10592,0.23116
0.10609,0.23116
0.10625,0.23116
0.10641,0.23116
0.10657,0.23116
0.10674,0.23116
0.1069,0.23116
0.10706,0.23116
0.10722,0.23116
0.10739,0.23116
0.10755,0.23116
0.10771,0.23116
0.10787,0.23116
0.10804,0.23116
0.1082,0.23116
0.10836,0.23116
0.10853,0.23116
0.10869,0.23116
0.10885,0.23116
0.10901,0.23116
0.10918,0.23116
0.10934,0.23116
0.1095,0.23116
0.10966,0.23116
0.10983,0.23116
0.10999,0.23116
0.11015,0.23116
0.11032,0.23116
0.11048,0.23116
0.11064,0.23116
0.1108,0.23116
0.11097,0.23116
0.11113,0.23116
0.11129,0.23116
0.11145,0.23116
0.11162,0.23116
0.11178,0.23116
0.11194,0.23116
0.11211,0.23116
0.11227,0.23116
0.11243,0.23116
0.11259,0.23116
0.11276,0.23116
0.11292,0.23116
0.11308,0.23116
0.11324,0.23116
0.11341,0.23116
0.11357,0.23116
0.11373,0.23116
0.1139,0.23116
0.11406,0.23116
0.11422,0.23116
0.11438,0.23116
0.11455,0.23116
0.11471,0.23116
0.11487,0.23116
0.11503,0.23116
0.1152,0.23116
0.11536,0.23116
0.11552,0.23116
0.11568,0.23116
0.11585,0.23116
0.11601,0.23116
0.11617,0.23116
0.11634,0.23116
0.1165,0.23116
0.11666,0.23116
0.11682,0.23116
0.11699,0.23116
0.11715,0.23116
0.11731,0.23116
0.11747,0.23116
0.11764,0.23116
0.1178,0.23116
0.11796,0.23116
0.11813,0.23116
0.11829,0.23116
0.11845,0.23116
0.11861,0.23116
0.11878,0.23116
0.11894,0.23116
0.1191,0.23116
0.11926,0.23116
0.11943,0.23116
0.11959,0.23116
0.11975,0.23116
0.11992,0.23116
0.12008,0.23116
0.12024,0.23116
0.1204,0.23116
0.12057,0.23116
0.12073,0.23116
0.12089,0.23116
0.12105,0.23116
0.12122,0.23116
0.12138,0.23116
0.12154,0.23116
0.1217,0.23116
0.12187,0.23116
0.12203,0.23116
0.12219,0.23116
0.12236,0.23116
0.12252,0.23116
0.12268,0.23116
0.12284,0.23116
0.12301,0.23116
0.12317,0.23116
0.12333,0.23116
0.12349,0.23116
0.12366,0.23116
0.12382,0.23116
0.12398,0.23116
0.12415,0.23116
0.12431,0.23116
0.12447,0.23116
0.12463,0.23116
0.1248,0.23116
0.12496,0.23116
0.12512,0.23116
0.12528,0.23116
0.12545,0.23116
0.12561,0.23116
0.12577,0.23116
0.12594,0.23116
0.1261,0.23116
0.12626,0.23116
0.12642,0.23116
0.12659,0.23116
0.12675,0.23116
0.12691,0.23116
0.12707,0.23116
0.12724,0.23116
0.1274,0.23116
0.12756,0.23116
0.12773,0.23116
0.12789,0.23116
0.12805,0.23116
0.12821,0.23116
0.12838,0.23116
0.12854,0.23116
0.1287,0.23116
0.12886,0.23116
0.12903,0.23116
0.12919,0.23116
0.12935,0.23116
0.12951,0.23116
0.12968,0.23116
0.12984,0.23116
0.13,0.23116
0.13017,0.23116
0.13033,0.23116
0.13049,0.23116
0.13065,0.23116
0.13082,0.23116
0.13098,0.23116
0.13114,0.23116
0.1313,0.23116
0.13147,0.23116
0.13163,0.23116
0.13179,0.23116
0.13196,0.23116
0.13212,0.23116
0.13228,0.23116
0.13244,0.23116
0.13261,0.23116
0.13277,0.23116
0.13293,0.23116
0.13309,0.23116
0.13326,0.23116
0.13342,0.23116
0.13358,0.23116
0.13375,0.23116
0.13391,0.23116
0.13407,0.23116
0.13423,0.23116
0.1344,0.23116
0.13456,0.23116
0.13472,0.23116
0.13488,0.23116
0.13505,0.23116
0.13521,0.23116
0.13537,0.23116
0.13554,0.23116
0.1357,0.23116
0.13586,0.23116
0.13602,0.23116
0.13619,0.23116
0.13635,0.23116
0.13651,0.23116
0.13667,0.23116
0.13684,0.23116
0.137,0.23116
0.13716,0.23116
0.13732,0.23116
0.13749,0.23116
0.13765,0.23116
0.13781,0.23116
0.13798,0.23116
0.13814,0.23116
0.1383,0.23116
0.13846,0.23116
0.13863,0.23116
0.13879,0.23116
0.13895,0.23116
0.13911,0.23116
0.13928,0.23116
0.13944,0.23116
0.1396,0.23116
0.13977,0.23116
0.13993,0.23116
0.14009,0.23116
0.14025,0.23116
0.14042,0.23116
0.14058,0.23116
0.14074,0.23116
0.1409,0.23116
0.14107,0.23116
0.14123,0.23116
0.14139,0.23116
0.14156,0.23116
0.14172,0.23116
0.14188,0.23116
0.14204,0.23116
0.14221,0.23116
0.14237,0.23116
0.14253,0.23116
0.14269,0.23116
0.14286,0.23116
0.14302,0.23116
0.14318,0.23116
0.14335,0.23116
0.14351,0.23116
0.14367,0.23116
0.14383,0.23116
0.144,0.23116
0.14416,0.23116
0.14432,0.23116
0.14448,0.23116
0.14465,0.23116
0.14481,0.23116
0.14497,0.23116
0.14513,0.23116
0.1453,0.23116
0.14546,0.23116
0.14562,0.23116
0.14579,0.23116
0.14595,0.23116
0.14611,0.23116
0.14627,0.23116
0.14644,0.23116
0.1466,0.23116
0.14676,0.23116
0.14692,0.23116
0.14709,0.23116
0.14725,0.23116
0.14741,0.23116
0.14758,0.23116
0.14774,0.23116
0.1479,0.23116
0.14806,0.23116
0.14823,0.23116
0.14839,0.23116
0.14855,0.23116
0.14871,0.23116
0.14888,0.23116
0.14904,0.23116
0.1492,0.23116
0.14937,0.23116
0.14953,0.23116
0.14969,0.23116
0.14985,0.23116
0.15002,0.23116
0.15018,0.23116
0.15034,0.23116
0.1505,0.23116
0.15067,0.23116
0.15083,0.23116
0.15099,0.23116
0.15115,0.23116
0.15132,0.23116
0.15148,0.23116
0.15164,0.23116
0.15181,0.23116
0.15197,0.23116
0.15213,0.23116
0.15229,0.23116
0.15246,0.23116
0.15262,0.23116
0.15278,0.23116
0.15294,0.23116
0.15311,0.23116
0.15327,0.23116
0.15343,0.23116
0.1536,0.23116
0.15376,0.23116
0.15392,0.23116
0.15408,0.23116
0.15425,0.23116
0.15441,0.23116
0.15457,0.23116
0.15473,0.23116
0.1549,0.23116
0.15506,0.23116
0.15522,0.23116
0.15539,0.23116
0.15555,0.23116
0.15571,0.23116
0.15587,0.23116
0.15604,0.23116
0.1562,0.23116
0.15636,0.23116
0.15652,0.23116
0.15669,0.23116
0.15685,0.23116
0.15701,0.23116
0.15718,0.23116
0.15734,0.23116
0.1575,0.23116
0.15766,0.23116
0.15783,0.23116
0.15799,0.23116
0.15815,0.23116
0.15831,0.23116
0.15848,0.23116
0.15864,0.23116
0.1588,0.23116
0.15896,0.23116
0.15913,0.23116
0.15929,0.23116
0.15945,0.23116
0.15962,0.23116
0.15978,0.23116
0.15994,0.23116
0.1601,0.23116
0.16027,0.23116
0.16043,0.23116
0.16059,0.23116
0.16075,0.23116
0.16092,0.23116
0.16108,0.23116
0.16124,0.23116
0.16141,0.23116
0.16157,0.23116
0.16173,0.23116
0.16189,0.23116
0.16206,0.23116
0.16222,0.23116
0.16238,0.23116
0.16254,0.23116
0.16271,0.23116


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-BOA-2.csv <==
0,0.025478
0.00016271,0.025496
0.00032541,0.025514
0.00048812,0.025532
0.00065083,0.02555
0.00081354,0.025569
0.00097624,0.025587
0.001139,0.025605
0.0013017,0.025624
0.0014644,0.025642
0.0016271,0.025661
0.0017898,0.025679
0.0019525,0.025698
0.0021152,0.025717
0.0022779,0.025735
0.0024406,0.025754
0.0026033,0.025773
0.002766,0.025792
0.0029287,0.025811
0.0030914,0.02583
0.0032541,0.025849
0.0034169,0.025868
0.0035796,0.025887
0.0037423,0.025906
0.003905,0.025925
0.0040677,0.025944
0.0042304,0.025964
0.0043931,0.025983
0.0045558,0.026003
0.0047185,0.026022
0.0048812,0.026042
0.0050439,0.026061
0.0052066,0.026081
0.0053693,0.0261
0.005532,0.02612
0.0056948,0.02614
0.0058575,0.02616
0.0060202,0.02618
0.0061829,0.0262
0.0063456,0.02622
0.0065083,0.02624
0.006671,0.02626
0.0068337,0.02628
0.0069964,0.0263
0.0071591,0.026321
0.0073218,0.026341
0.0074845,0.026361
0.0076472,0.026382
0.0078099,0.026402
0.0079727,0.026423
0.0081354,0.026444
0.0082981,0.026464
0.0084608,0.026485
0.0086235,0.026506
0.0087862,0.026527
0.0089489,0.026548
0.0091116,0.026569
0.0092743,0.02659
0.009437,0.026611
0.0095997,0.026632
0.0097624,0.026653
0.0099251,0.026675
0.010088,0.026696
0.010251,0.026717
0.010413,0.026739
0.010576,0.02676
0.010739,0.026782
0.010901,0.026803
0.011064,0.026825
0.011227,0.026847
0.01139,0.026869
0.011552,0.026891
0.011715,0.026913
0.011878,0.026935
0.01204,0.026957
0.012203,0.026979
0.012366,0.027001
0.012528,0.027023
0.012691,0.027046
0.012854,0.027068
0.013017,0.027091
0.013179,0.027113
0.013342,0.027136
0.013505,0.027158
0.013667,0.027181
0.01383,0.027204
0.013993,0.027227
0.014156,0.02725
0.014318,0.027273
0.014481,0.027296
0.014644,0.027319
0.014806,0.027342
0.014969,0.027365
0.015132,0.027389
0.015294,0.027412
0.015457,0.027436
0.01562,0.027459
0.015783,0.027483
0.015945,0.027507
0.016108,0.02753
0.016271,0.027554
0.016433,0.027578
0.016596,0.027602
0.016759,0.027626
0.016922,0.02765
0.017084,0.027674
0.017247,0.027699
0.01741,0.027723
0.017572,0.027747
0.017735,0.027772
0.017898,0.027797
0.01806,0.027821
0.018223,0.027846
0.018386,0.027871
0.018549,0.027896
0.018711,0.02792
0.018874,0.027945
0.019037,0.027971
0.019199,0.027996
0.019362,0.028021
0.019525,0.028046
0.019688,0.028072
0.01985,0.028097
0.020013,0.028123
0.020176,0.028148
0.020338,0.028174
0.020501,0.0282
0.020664,0.028226
0.020827,0.028252
0.020989,0.028278
0.021152,0.028304
0.021315,0.02833
0.021477,0.028356
0.02164,0.028383
0.021803,0.028409
0.021965,0.028436
0.022128,0.028462
0.022291,0.028489
0.022454,0.028516
0.022616,0.028543
0.022779,0.02857
0.022942,0.028597
0.023104,0.028624
0.023267,0.028651
0.02343,0.028679
0.023593,0.028706
0.023755,0.028733
0.023918,0.028761
0.024081,0.028789
0.024243,0.028816
0.024406,0.028844
0.024569,0.028872
0.024731,0.0289
0.024894,0.028928
0.025057,0.028956
0.02522,0.028985
0.025382,0.029013
0.025545,0.029042
0.025708,0.02907
0.02587,0.029099
0.026033,0.029128
0.026196,0.029157
0.026359,0.029185
0.026521,0.029215
0.026684,0.029244
0.026847,0.029273
0.027009,0.029302
0.027172,0.029332
0.027335,0.029361
0.027498,0.029391
0.02766,0.029421
0.027823,0.02945
0.027986,0.02948
0.028148,0.02951
0.028311,0.02954
0.028474,0.029571
0.028636,0.029601
0.028799,0.029632
0.028962,0.029662
0.029125,0.029693
0.029287,0.029723
0.02945,0.029754
0.029613,0.029785
0.029775,0.029816
0.029938,0.029847
0.030101,0.029879
0.030264,0.02991
0.030426,0.029942
0.030589,0.029973
0.030752,0.030005
0.030914,0.030037
0.031077,0.030069
0.03124,0.030101
0.031402,0.030133
0.031565,0.030165
0.031728,0.030198
0.031891,0.03023
0.032053,0.030263
0.032216,0.030295
0.032379,0.030328
0.032541,0.030361
0.032704,0.030394
0.032867,0.030427
0.03303,0.030461
0.033192,0.030494
0.033355,0.030528
0.033518,0.030561
0.03368,0.030595
0.033843,0.030629
0.034006,0.030663
0.034169,0.030697
0.034331,0.030731
0.034494,0.030766
0.034657,0.0308
0.034819,0.030835
0.034982,0.03087
0.035145,0.030905
0.035307,0.03094
0.03547,0.030975
0.035633,0.03101
0.035796,0.031045
0.035958,0.031081
0.036121,0.031117
0.036284,0.031152
0.036446,0.031188
0.036609,0.031224
0.036772,0.03126
0.036935,0.031297
0.037097,0.031333
0.03726,0.03137
0.037423,0.031407
0.037585,0.031443
0.037748,0.03148
0.037911,0.031517
0.038073,0.031555
0.038236,0.031592
0.038399,0.03163
0.038562,0.031667
0.038724,0.031705
0.038887,0.031743
0.03905,0.031781
0.039212,0.03182
0.039375,0.031858
0.039538,0.031897
0.039701,0.031935
0.039863,0.031974
0.040026,0.032013
0.040189,0.032052
0.040351,0.032092
0.040514,0.032131
0.040677,0.032171
0.040839,0.03221
0.041002,0.03225
0.041165,0.03229
0.041328,0.032331
0.04149,0.032371
0.041653,0.032411
0.041816,0.032452
0.041978,0.032493
0.042141,0.032534
0.042304,0.032575
0.042467,0.032617
0.042629,0.032658
0.042792,0.0327
0.042955,0.032742
0.043117,0.032784
0.04328,0.032826
0.043443,0.032868
0.043606,0.032911
0.043768,0.032953
0.043931,0.032996
0.044094,0.033039
0.044256,0.033082
0.044419,0.033126
0.044582,0.033169
0.044744,0.033213
0.044907,0.033257
0.04507,0.033301
0.045233,0.033345
0.045395,0.033389
0.045558,0.033434
0.045721,0.033479
0.045883,0.033524
0.046046,0.033569
0.046209,0.033614
0.046372,0.03366
0.046534,0.033706
0.046697,0.033752
0.04686,0.033798
0.047022,0.033844
0.047185,0.03389
0.047348,0.033937
0.04751,0.033984
0.047673,0.034031
0.047836,0.034078
0.047999,0.034126
0.048161,0.034174
0.048324,0.034221
0.048487,0.034269
0.048649,0.034318
0.048812,0.034366
0.048975,0.034415
0.049138,0.034464
0.0493,0.034513
0.049463,0.034562
0.049626,0.034612
0.049788,0.034662
0.049951,0.034712
0.050114,0.034762
0.050277,0.034812
0.050439,0.034863
0.050602,0.034914
0.050765,0.034965
0.050927,0.035016
0.05109,0.035068
0.051253,0.035119
0.051415,0.035171
0.051578,0.035224
0.051741,0.035276
0.051904,0.035329
0.052066,0.035382
0.052229,0.035435
0.052392,0.035488
0.052554,0.035542
0.052717,0.035596
0.05288,0.03565
0.053043,0.035704
0.053205,0.035759
0.053368,0.035814
0.053531,0.035869
0.053693,0.035924
0.053856,0.03598
0.054019,0.036035
0.054181,0.036092
0.054344,0.036148
0.054507,0.036205
0.05467,0.036261
0.054832,0.036319
0.054995,0.036376
0.055158,0.036434
0.05532,0.036492
0.055483,0.03655
0.055646,0.036608
0.055809,0.036667
0.055971,0.036726
0.056134,0.036786
0.056297,0.036845
0.056459,0.036905
0.056622,0.036965
0.056785,0.037026
0.056948,0.037087
0.05711,0.037148
0.057273,0.037209
0.057436,0.037271
0.057598,0.037332
0.057761,0.037395
0.057924,0.037457
0.058086,0.03752
0.058249,0.037583
0.058412,0.037647
0.058575,0.03771
0.058737,0.037775
0.0589,0.037839
0.059063,0.037904
0.059225,0.037969
0.059388,0.038034
0.059551,0.0381
0.059714,0.038166
0.059876,0.038232
0.060039,0.038299
0.060202,0.038366
0.060364,0.038433
0.060527,0.038501
0.06069,0.038569
0.060852,0.038637
0.061015,0.038706
0.061178,0.038775
0.061341,0.038844
0.061503,0.038914
0.061666,0.038984
0.061829,0.039055
0.061991,0.039126
0.062154,0.039197
0.062317,0.039268
0.06248,0.03934
0.062642,0.039413
0.062805,0.039485
0.062968,0.039559
0.06313,0.039632
0.063293,0.039706
0.063456,0.03978
0.063619,0.039855
0.063781,0.03993
0.063944,0.040005
0.064107,0.040081
0.064269,0.040157
0.064432,0.040234
0.064595,0.040311
0.064757,0.040389
0.06492,0.040467
0.065083,0.040545
0.065246,0.040624
0.065408,0.040703
0.065571,0.040782
0.065734,0.040863
0.065896,0.040943
0.066059,0.041024
0.066222,0.041105
0.066385,0.041187
0.066547,0.04127
0.06671,0.041352
0.066873,0.041436
0.067035,0.041519
0.067198,0.041603
0.067361,0.041688
0.067523,0.041773
0.067686,0.041859
0.067849,0.041945
0.068012,0.042031
0.068174,0.042118
0.068337,0.042206
0.0685,0.042294
0.068662,0.042383
0.068825,0.042472
0.068988,0.042561
0.069151,0.042652
0.069313,0.042742
0.069476,0.042833
0.069639,0.042925
0.069801,0.043017
0.069964,0.04311
0.070127,0.043204
0.070289,0.043297
0.070452,0.043392
0.070615,0.043487
0.070778,0.043583
0.07094,0.043679
0.071103,0.043776
0.071266,0.043873
0.071428,0.043971
0.071591,0.044069
0.071754,0.044169
0.071917,0.044268
0.072079,0.044369
0.072242,0.04447
0.072405,0.044571
0.072567,0.044674
0.07273,0.044776
0.072893,0.04488
0.073056,0.044984
0.073218,0.045089
0.073381,0.045194
0.073544,0.0453
0.073706,0.045407
0.073869,0.045515
0.074032,0.045623
0.074194,0.045732
0.074357,0.045841
0.07452,0.045952
0.074683,0.046063
0.074845,0.046174
0.075008,0.046287
0.075171,0.0464
0.075333,0.046514
0.075496,0.046629
0.075659,0.046744
0.075822,0.04686
0.075984,0.046977
0.076147,0.047095
0.07631,0.047213
0.076472,0.047333
0.076635,0.047453
0.076798,0.047574
0.07696,0.047695
0.077123,0.047818
0.077286,0.047941
0.077449,0.048066
0.077611,0.048191
0.077774,0.048317
0.077937,0.048443
0.078099,0.048571
0.078262,0.0487
0.078425,0.048829
0.078588,0.04896
0.07875,0.049091
0.078913,0.049223
0.079076,0.049356
0.079238,0.04949
0.079401,0.049626
0.079564,0.049762
0.079727,0.049899
0.079889,0.050037
0.080052,0.050176
0.080215,0.050316
0.080377,0.050457
0.08054,0.050599
0.080703,0.050742
0.080865,0.050886
0.081028,0.051031
0.081191,0.051178
0.081354,0.051325
0.081516,0.051473
0.081679,0.051623
0.081842,0.051774
0.082004,0.051926
0.082167,0.052079
0.08233,0.052233
0.082493,0.052388
0.082655,0.052545
0.082818,0.052703
0.082981,0.052862
0.083143,0.053022
0.083306,0.053183
0.083469,0.053346
0.083631,0.05351
0.083794,0.053675
0.083957,0.053842
0.08412,0.05401
0.084282,0.054179
0.084445,0.05435
0.084608,0.054522
0.08477,0.054695
0.084933,0.05487
0.085096,0.055046
0.085259,0.055224
0.085421,0.055403
0.085584,0.055584
0.085747,0.055766
0.085909,0.055949
0.086072,0.056135
0.086235,0.056321
0.086398,0.05651
0.08656,0.0567
0.086723,0.056891
0.086886,0.057084
0.087048,0.057279
0.087211,0.057475
0.087374,0.057673
0.087536,0.057873
0.087699,0.058075
0.087862,0.058278
0.088025,0.058572
0.088187,0.058939
0.08835,0.05931
0.088513,0.059684
0.088675,0.060061
0.088838,0.060441
0.089001,0.060825
0.089164,0.061213
0.089326,0.061604
0.089489,0.061999
0.089652,0.062397
0.089814,0.062799
0.089977,0.063204
0.09014,0.063614
0.090302,0.064027
0.090465,0.064444
0.090628,0.064865
0.090791,0.06529
0.090953,0.065719
0.091116,0.066153
0.091279,0.06659
0.091441,0.067032
0.091604,0.067478
0.091767,0.067928
0.09193,0.068383
0.092092,0.068842
0.092255,0.069306
0.092418,0.069774
0.09258,0.070247
0.092743,0.070725
0.092906,0.071208
0.093068,0.071696
0.093231,0.072188
0.093394,0.072686
0.093557,0.073189
0.093719,0.073697
0.093882,0.07421
0.094045,0.074729
0.094207,0.075253
0.09437,0.075783
0.094533,0.076318
0.094696,0.07686
0.094858,0.077407
0.095021,0.077959
0.095184,0.078518
0.095346,0.079083
0.095509,0.079655
0.095672,0.080232
0.095835,0.080816
0.095997,0.081407
0.09616,0.082004
0.096323,0.082608
0.096485,0.083219
0.096648,0.083837
0.096811,0.084462
0.096973,0.085094
0.097136,0.085734
0.097299,0.086381
0.097462,0.087036
0.097624,0.087699
0.097787,0.088369
0.09795,0.089048
0.098112,0.089734
0.098275,0.090429
0.098438,0.091133
0.098601,0.091845
0.098763,0.092566
0.098926,0.093296
0.099089,0.094035
0.099251,0.094784
0.099414,0.095542
0.099577,0.096309
0.099739,0.097087
0.099902,0.097875
0.10006,0.098672
0.10023,0.099481
0.10039,0.1003
0.10055,0.10113
0.10072,0.10197
0.10088,0.10282
0.10104,0.10369
0.1012,0.10456
0.10137,0.10545
0.10153,0.10635
0.10169,0.10726
0.10185,0.10819
0.10202,0.10913
0.10218,0.11008
0.10234,0.11104
0.10251,0.11202
0.10267,0.11302
0.10283,0.11402
0.10299,0.11505
0.10316,0.11609
0.10332,0.11714
0.10348,0.11821
0.10364,0.11929
0.10381,0.1204
0.10397,0.12152
0.10413,0.12265
0.1043,0.12381
0.10446,0.12498
0.10462,0.12617
0.10478,0.12738
0.10495,0.12861
0.10511,0.12986
0.10527,0.13114
0.10543,0.13243
0.1056,0.13374
0.10576,0.13508
0.10592,0.13644
0.10609,0.13782
0.10625,0.13922
0.10641,0.14065
0.10657,0.14211
0.10674,0.14359
0.1069,0.1451
0.10706,0.14664
0.10722,0.1482
0.10739,0.14979
0.10755,0.15141
0.10771,0.15307
0.10787,0.15475
0.10804,0.15646
0.1082,0.15821
0.10836,0.16
0.10853,0.16181
0.10869,0.16367
0.10885,0.16556
0.10901,0.16749
0.10918,0.16946
0.10934,0.17147
0.1095,0.17352
0.10966,0.17562
0.10983,0.17776
0.10999,0.17995
0.11015,0.18218
0.11032,0.18446
0.11048,0.1868
0.11064,0.18919
0.1108,0.19163
0.11097,0.19413
0.11113,0.19669
0.11129,0.1993
0.11145,0.20198
0.11162,0.20473
0.11178,0.20754
0.11194,0.21042
0.11211,0.21338
0.11227,0.21641
0.11243,0.21952
0.11259,0.22271
0.11276,0.22598
0.11292,0.22934
0.11308,0.2328
0.11324,0.23634
0.11341,0.23999
0.11357,0.24374
0.11373,0.2476
0.1139,0.25157
0.11406,0.25566
0.11422,0.25987
0.11438,0.26421
0.11455,0.26869
0.11471,0.2733
0.11487,0.27807
0.11503,0.28299
0.1152,0.28807
0.11536,0.29332
0.11552,0.29875
0.11568,0.30437
0.11585,0.31019
0.11601,0.31621
0.11617,0.32246
0.11634,0.32894
0.1165,0.33567
0.11666,0.34266
0.11682,0.34993
0.11699,0.35749
0.11715,0.36536
0.11731,0.37356
0.11747,0.38211
0.11764,0.39104
0.1178,0.40038
0.11796,0.41013
0.11813,0.42035
0.11829,0.43106
0.11845,0.4423
0.11861,0.45411
0.11878,0.46653
0.11894,0.47961
0.1191,0.4934
0.11926,0.50798
0.11943,0.52339
0.11959,0.53973
0.11975,0.55707
0.11992,0.5755
0.12008,0.59515
0.12024,0.61612
0.1204,0.63857
0.12057,0.66264
0.12073,0.68853
0.12089,0.71644
0.12105,0.74663
0.12122,0.77938
0.12138,0.81504
0.12154,0.854
0.1217,0.89676
0.12187,0.94389
0.12203,0.96227
0.12219,0.96228
0.12236,0.9623
0.12252,0.96231
0.12268,0.96233
0.12284,0.96234
0.12301,0.96235
0.12317,0.96237
0.12333,0.96238
0.12349,0.9624
0.12366,0.96241
0.12382,0.96242
0.12398,0.96244
0.12415,0.96245
0.12431,0.96247
0.12447,0.96248
0.12463,0.96249
0.1248,0.96251
0.12496,0.96252
0.12512,0.96254
0.12528,0.96255
0.12545,0.96256
0.12561,0.96258
0.12577,0.96259
0.12594,0.96261
0.1261,0.96262
0.12626,0.96263
0.12642,0.96265
0.12659,0.96266
0.12675,0.96268
0.12691,0.96269
0.12707,0.9627
0.12724,0.96272
0.1274,0.96273
0.12756,0.96275
0.12773,0.96276
0.12789,0.96277
0.12805,0.96279
0.12821,0.9628
0.12838,0.96282
0.12854,0.96283
0.1287,0.96284
0.12886,0.96286
0.12903,0.96287
0.12919,0.96289
0.12935,0.9629
0.12951,0.96291
0.12968,0.96293
0.12984,0.96294
0.13,0.96296
0.13017,0.96297
0.13033,0.96298
0.13049,0.963
0.13065,0.96301
0.13082,0.96303
0.13098,0.96304
0.13114,0.96305
0.1313,0.96307
0.13147,0.96308
0.13163,0.9631
0.13179,0.96311
0.13196,0.96312
0.13212,0.96314
0.13228,0.96315
0.13244,0.96317
0.13261,0.96318
0.13277,0.96319
0.13293,0.96321
0.13309,0.96322
0.13326,0.96324
0.13342,0.96325
0.13358,0.96326
0.13375,0.96328
0.13391,0.96329
0.13407,0.96331
0.13423,0.96332
0.1344,0.96333
0.13456,0.96335
0.13472,0.96336
0.13488,0.96338
0.13505,0.96339
0.13521,0.9634
0.13537,0.96342
0.13554,0.96343
0.1357,0.96345
0.13586,0.96346
0.13602,0.96347
0.13619,0.96349
0.13635,0.9635
0.13651,0.96352
0.13667,0.96353
0.13684,0.96354
0.137,0.96356
0.13716,0.96357
0.13732,0.96359
0.13749,0.9636
0.13765,0.96361
0.13781,0.96363
0.13798,0.96364
0.13814,0.96366
0.1383,0.96367
0.13846,0.96368
0.13863,0.9637
0.13879,0.96371
0.13895,0.96373
0.13911,0.96374
0.13928,0.96375
0.13944,0.96377
0.1396,0.96378
0.13977,0.9638
0.13993,0.96381
0.14009,0.96382
0.14025,0.96384
0.14042,0.96385
0.14058,0.96387
0.14074,0.96388
0.1409,0.9639
0.14107,0.96391
0.14123,0.96392
0.14139,0.96394
0.14156,0.96395
0.14172,0.96397
0.14188,0.96398
0.14204,0.96399
0.14221,0.96401
0.14237,0.96402
0.14253,0.96404
0.14269,0.96405
0.14286,0.96406
0.14302,0.96408
0.14318,0.96409
0.14335,0.96411
0.14351,0.96412
0.14367,0.96413
0.14383,0.96415
0.144,0.96416
0.14416,0.96418
0.14432,0.96419
0.14448,0.9642
0.14465,0.96422
0.14481,0.96423
0.14497,0.96425
0.14513,0.96426
0.1453,0.96427
0.14546,0.96429
0.14562,0.9643
0.14579,0.96432
0.14595,0.96433
0.14611,0.96434
0.14627,0.96436
0.14644,0.96437
0.1466,0.96439
0.14676,0.9644
0.14692,0.96441
0.14709,0.96443
0.14725,0.96444
0.14741,0.96446
0.14758,0.96447
0.14774,0.96448
0.1479,0.9645
0.14806,0.96451
0.14823,0.96453
0.14839,0.96454
0.14855,0.96455
0.14871,0.96457
0.14888,0.96458
0.14904,0.9646
0.1492,0.96461
0.14937,0.96463
0.14953,0.96464
0.14969,0.96465
0.14985,0.96467
0.15002,0.96468
0.15018,0.9647
0.15034,0.96471
0.1505,0.96472
0.15067,0.96474
0.15083,0.96475
0.15099,0.96477
0.15115,0.96478
0.15132,0.96479
0.15148,0.96481
0.15164,0.96482
0.15181,0.96484
0.15197,0.96485
0.15213,0.96486
0.15229,0.96488
0.15246,0.96489
0.15262,0.96491
0.15278,0.96492
0.15294,0.96493
0.15311,0.96495
0.15327,0.96496
0.15343,0.96498
0.1536,0.96499
0.15376,0.965
0.15392,0.96502
0.15408,0.96503
0.15425,0.96505
0.15441,0.96506
0.15457,0.96507
0.15473,0.96509
0.1549,0.9651
0.15506,0.96512
0.15522,0.96513
0.15539,0.96515
0.15555,0.96516
0.15571,0.96517
0.15587,0.96519
0.15604,0.9652
0.1562,0.96522
0.15636,0.96523
0.15652,0.96524
0.15669,0.96526
0.15685,0.96527
0.15701,0.96529
0.15718,0.9653
0.15734,0.96531
0.1575,0.96533
0.15766,0.96534
0.15783,0.96536
0.15799,0.96537
0.15815,0.96538
0.15831,0.9654
0.15848,0.96541
0.15864,0.96543
0.1588,0.96544
0.15896,0.96545
0.15913,0.96547
0.15929,0.96548
0.15945,0.9655
0.15962,0.96551
0.15978,0.96553
0.15994,0.96554
0.1601,0.96555
0.16027,0.96557
0.16043,0.96558
0.16059,0.9656
0.16075,0.96561
0.16092,0.96562
0.16108,0.96564
0.16124,0.96565
0.16141,0.96567
0.16157,0.96568
0.16173,0.96569
0.16189,0.96571
0.16206,0.96572
0.16222,0.96574
0.16238,0.96575
0.16254,0.96576
0.16271,0.96576


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-BOA-5.csv <==
0,0.025478
0.00016271,0.027889
0.00032541,0.030549
0.00048812,0.033498
0.00065083,0.036787
0.00081354,0.040479
0.00097624,0.04465
0.001139,0.049402
0.0013017,0.054866
0.0014644,0.061212
0.0016271,0.068676
0.0017898,0.077579
0.0019525,0.088383
0.0021152,0.10177
0.0022779,0.11879
0.0024406,0.14116
0.0026033,0.17185
0.002766,0.21376
0.0029287,0.21433
0.0030914,0.2149
0.0032541,0.21548
0.0034169,0.21606
0.0035796,0.21664
0.0037423,0.21723
0.003905,0.21783
0.0040677,0.21842
0.0042304,0.21902
0.0043931,0.21963
0.0045558,0.22024
0.0047185,0.22085
0.0048812,0.22147
0.0050439,0.22209
0.0052066,0.22272
0.0053693,0.22335
0.005532,0.22399
0.0056948,0.22463
0.0058575,0.22527
0.0060202,0.22592
0.0061829,0.22658
0.0063456,0.22724
0.0065083,0.2279
0.006671,0.22857
0.0068337,0.22924
0.0069964,0.22992
0.0071591,0.2306
0.0073218,0.23129
0.0074845,0.23199
0.0076472,0.23268
0.0078099,0.23339
0.0079727,0.2341
0.0081354,0.23481
0.0082981,0.23553
0.0084608,0.23626
0.0086235,0.23699
0.0087862,0.23772
0.0089489,0.23846
0.0091116,0.23921
0.0092743,0.23997
0.009437,0.24072
0.0095997,0.24149
0.0097624,0.24226
0.0099251,0.24304
0.010088,0.24382
0.010251,0.24461
0.010413,0.24541
0.010576,0.24621
0.010739,0.24702
0.010901,0.24783
0.011064,0.24865
0.011227,0.24948
0.01139,0.25031
0.011552,0.25116
0.011715,0.252
0.011878,0.25286
0.01204,0.25372
0.012203,0.25459
0.012366,0.25547
0.012528,0.25635
0.012691,0.25724
0.012854,0.25814
0.013017,0.25905
0.013179,0.25996
0.013342,0.26089
0.013505,0.26181
0.013667,0.26275
0.01383,0.2637
0.013993,0.26465
0.014156,0.26562
0.014318,0.26659
0.014481,0.26757
0.014644,0.26855
0.014806,0.26955
0.014969,0.27056
0.015132,0.27157
0.015294,0.2726
0.015457,0.27363
0.01562,0.27467
0.015783,0.27572
0.015945,0.27678
0.016108,0.27786
0.016271,0.27894
0.016433,0.28003
0.016596,0.28113
0.016759,0.28224
0.016922,0.28336
0.017084,0.2845
0.017247,0.28564
0.01741,0.28679
0.017572,0.28796
0.017735,0.28914
0.017898,0.29032
0.01806,0.29152
0.018223,0.29274
0.018386,0.29396
0.018549,0.29519
0.018711,0.29644
0.018874,0.2977
0.019037,0.29898
0.019199,0.30026
0.019362,0.30156
0.019525,0.30287
0.019688,0.3042
0.01985,0.30554
0.020013,0.30689
0.020176,0.30825
0.020338,0.30964
0.020501,0.31103
0.020664,0.31244
0.020827,0.31387
0.020989,0.31531
0.021152,0.31676
0.021315,0.31823
0.021477,0.31972
0.02164,0.32122
0.021803,0.32274
0.021965,0.32428
0.022128,0.32583
0.022291,0.32741
0.022454,0.32899
0.022616,0.3306
0.022779,0.33223
0.022942,0.33387
0.023104,0.33553
0.023267,0.33721
0.02343,0.33891
0.023593,0.34063
0.023755,0.34237
0.023918,0.34414
0.024081,0.34592
0.024243,0.34772
0.024406,0.34955
0.024569,0.35139
0.024731,0.35326
0.024894,0.35516
0.025057,0.35707
0.02522,0.35901
0.025382,0.36097
0.025545,0.36296
0.025708,0.36497
0.02587,0.36701
0.026033,0.36908
0.026196,0.37117
0.026359,0.37329
0.026521,0.37543
0.026684,0.37761
0.026847,0.37981
0.027009,0.38204
0.027172,0.3843
0.027335,0.3866
0.027498,0.38892
0.02766,0.39127
0.027823,0.39366
0.027986,0.39608
0.028148,0.39854
0.028311,0.40102
0.028474,0.40355
0.028636,0.40611
0.028799,0.4087
0.028962,0.41134
0.029125,0.41401
0.029287,0.41672
0.02945,0.41947
0.029613,0.42226
0.029775,0.4251
0.029938,0.42797
0.030101,0.43089
0.030264,0.43386
0.030426,0.43687
0.030589,0.43993
0.030752,0.44303
0.030914,0.44619
0.031077,0.44939
0.03124,0.45265
0.031402,0.45596
0.031565,0.45932
0.031728,0.46274
0.031891,0.46621
0.032053,0.46974
0.032216,0.47334
0.032379,0.47699
0.032541,0.4807
0.032704,0.48448
0.032867,0.48833
0.03303,0.49225
0.033192,0.49623
0.033355,0.50028
0.033518,0.50441
0.03368,0.50862
0.033843,0.5129
0.034006,0.51726
0.034169,0.5217
0.034331,0.52623
0.034494,0.53084
0.034657,0.53554
0.034819,0.54033
0.034982,0.54522
0.035145,0.55021
0.035307,0.55529
0.03547,0.56048
0.035633,0.56578
0.035796,0.57118
0.035958,0.5767
0.036121,0.58233
0.036284,0.58808
0.036446,0.59396
0.036609,0.59997
0.036772,0.60611
0.036935,0.61239
0.037097,0.6188
0.03726,0.62537
0.037423,0.63209
0.037585,0.63896
0.037748,0.64599
0.037911,0.6532
0.038073,0.66058
0.038236,0.66814
0.038399,0.67588
0.038562,0.68382
0.038724,0.69197
0.038887,0.70032
0.03905,0.70889
0.039212,0.71769
0.039375,0.72672
0.039538,0.736
0.039701,0.74554
0.039863,0.75534
0.040026,0.76542
0.040189,0.77578
0.040351,0.78645
0.040514,0.79744
0.040677,0.80876
0.040839,0.82042
0.041002,0.83244
0.041165,0.84484
0.041328,0.85763
0.04149,0.87084
0.041653,0.88449
0.041816,0.8986
0.041978,0.91318
0.042141,0.92827
0.042304,0.9439
0.042467,0.96009
0.042629,0.97687
0.042792,0.99427
0.042955,1
0.043117,0.99872
0.04328,0.99744
0.043443,0.99615
0.043606,0.99487
0.043768,0.99359
0.043931,0.99231
0.044094,0.99102
0.044256,0.98974
0.044419,0.98846
0.044582,0.98718
0.044744,0.98589
0.044907,0.98461
0.04507,0.98333
0.045233,0.98205
0.045395,0.98076
0.045558,0.97948
0.045721,0.9782
0.045883,0.97692
0.046046,0.97564
0.046209,0.97435
0.046372,0.97307
0.046534,0.97179
0.046697,0.97051
0.04686,0.96922
0.047022,0.96794
0.047185,0.96666
0.047348,0.96538
0.04751,0.96409
0.047673,0.96281
0.047836,0.96153
0.047999,0.96025
0.048161,0.95896
0.048324,0.95768
0.048487,0.9564
0.048649,0.95512
0.048812,0.95384
0.048975,0.95255
0.049138,0.95127
0.0493,0.94999
0.049463,0.94871
0.049626,0.94742
0.049788,0.94614
0.049951,0.94486
0.050114,0.94358
0.050277,0.94229
0.050439,0.94101
0.050602,0.93973
0.050765,0.93845
0.050927,0.93717
0.05109,0.93588
0.051253,0.9346
0.051415,0.93332
0.051578,0.93204
0.051741,0.93075
0.051904,0.92947
0.052066,0.92819
0.052229,0.92691
0.052392,0.92562
0.052554,0.92434
0.052717,0.92306
0.05288,0.92178
0.053043,0.92049
0.053205,0.91921
0.053368,0.91793
0.053531,0.91665
0.053693,0.91537
0.053856,0.91408
0.054019,0.9128
0.054181,0.91152
0.054344,0.91024
0.054507,0.90895
0.05467,0.90767
0.054832,0.90639
0.054995,0.90511
0.055158,0.90382
0.05532,0.90254
0.055483,0.90126
0.055646,0.89998
0.055809,0.89869
0.055971,0.89741
0.056134,0.89613
0.056297,0.89485
0.056459,0.89357
0.056622,0.89228
0.056785,0.891
0.056948,0.88972
0.05711,0.88844
0.057273,0.88715
0.057436,0.88587
0.057598,0.88459
0.057761,0.88331
0.057924,0.88202
0.058086,0.88074
0.058249,0.87946
0.058412,0.87818
0.058575,0.87689
0.058737,0.87561
0.0589,0.87433
0.059063,0.87305
0.059225,0.87177
0.059388,0.87048
0.059551,0.8692
0.059714,0.86792
0.059876,0.86664
0.060039,0.86535
0.060202,0.86407
0.060364,0.86279
0.060527,0.86151
0.06069,0.86022
0.060852,0.85894
0.061015,0.85766
0.061178,0.85638
0.061341,0.85509
0.061503,0.85381
0.061666,0.85253
0.061829,0.85125
0.061991,0.84997
0.062154,0.84868
0.062317,0.8474
0.06248,0.84612
0.062642,0.84484
0.062805,0.84355
0.062968,0.84227
0.06313,0.84099
0.063293,0.83971
0.063456,0.83842
0.063619,0.83714
0.063781,0.83586
0.063944,0.83458
0.064107,0.83329
0.064269,0.83201
0.064432,0.83073
0.064595,0.82945
0.064757,0.82817
0.06492,0.82688
0.065083,0.8256
0.065246,0.82432
0.065408,0.82304
0.065571,0.82175
0.065734,0.82047
0.065896,0.81919
0.066059,0.81791
0.066222,0.81662
0.066385,0.81534
0.066547,0.81406
0.06671,0.81278
0.066873,0.8115
0.067035,0.81021
0.067198,0.80893
0.067361,0.80765
0.067523,0.80637
0.067686,0.80508
0.067849,0.8038
0.068012,0.80252
0.068174,0.80124
0.068337,0.79995
0.0685,0.79867
0.068662,0.79739
0.068825,0.79611
0.068988,0.79482
0.069151,0.79354
0.069313,0.79226
0.069476,0.79098
0.069639,0.7897
0.069801,0.78841
0.069964,0.78713
0.070127,0.78585
0.070289,0.78457
0.070452,0.78328
0.070615,0.782
0.070778,0.78072
0.07094,0.77944
0.071103,0.77815
0.071266,0.77687
0.071428,0.77559
0.071591,0.77431
0.071754,0.77302
0.071917,0.77174
0.072079,0.77046
0.072242,0.76918
0.072405,0.7679
0.072567,0.76661
0.07273,0.76533
0.072893,0.76405
0.073056,0.76277
0.073218,0.76148
0.073381,0.7602
0.073544,0.75892
0.073706,0.75764
0.073869,0.75635
0.074032,0.75507
0.074194,0.75379
0.074357,0.75251
0.07452,0.75122
0.074683,0.74994
0.074845,0.74866
0.075008,0.74738
0.075171,0.7461
0.075333,0.74481
0.075496,0.74353
0.075659,0.74225
0.075822,0.74097
0.075984,0.73968
0.076147,0.7384
0.07631,0.73712
0.076472,0.73584
0.076635,0.73455
0.076798,0.73327
0.07696,0.73199
0.077123,0.73071
0.077286,0.72942
0.077449,0.72814
0.077611,0.72686
0.077774,0.72558
0.077937,0.7243
0.078099,0.72301
0.078262,0.72173
0.078425,0.72045
0.078588,0.71917
0.07875,0.71788
0.078913,0.7166
0.079076,0.71532
0.079238,0.71404
0.079401,0.71275
0.079564,0.71147
0.079727,0.71019
0.079889,0.70891
0.080052,0.70762
0.080215,0.70634
0.080377,0.70506
0.08054,0.70378
0.080703,0.7025
0.080865,0.70121
0.081028,0.69993
0.081191,0.69865
0.081354,0.69737
0.081516,0.69608
0.081679,0.6948
0.081842,0.69352
0.082004,0.69224
0.082167,0.69095
0.08233,0.68967
0.082493,0.68839
0.082655,0.68711
0.082818,0.68583
0.082981,0.68454
0.083143,0.68326
0.083306,0.68198
0.083469,0.6807
0.083631,0.67941
0.083794,0.67813
0.083957,0.67685
0.08412,0.67557
0.084282,0.67428
0.084445,0.673
0.084608,0.67172
0.08477,0.67044
0.084933,0.66915
0.085096,0.66787
0.085259,0.66659
0.085421,0.66531
0.085584,0.66403
0.085747,0.66274
0.085909,0.66146
0.086072,0.66018
0.086235,0.6589
0.086398,0.65761
0.08656,0.65633
0.086723,0.65505
0.086886,0.65377
0.087048,0.65248
0.087211,0.6512
0.087374,0.64992
0.087536,0.64864
0.087699,0.64735
0.087862,0.64607
0.088025,0.6455
0.088187,0.6455
0.08835,0.6455
0.088513,0.6455
0.088675,0.6455
0.088838,0.6455
0.089001,0.6455
0.089164,0.6455
0.089326,0.6455
0.089489,0.6455
0.089652,0.6455
0.089814,0.6455
0.089977,0.6455
0.09014,0.6455
0.090302,0.6455
0.090465,0.6455
0.090628,0.6455
0.090791,0.6455
0.090953,0.6455
0.091116,0.6455
0.091279,0.6455
0.091441,0.6455
0.091604,0.6455
0.091767,0.6455
0.09193,0.6455
0.092092,0.6455
0.092255,0.6455
0.092418,0.6455
0.09258,0.6455
0.092743,0.6455
0.092906,0.6455
0.093068,0.6455
0.093231,0.6455
0.093394,0.6455
0.093557,0.6455
0.093719,0.6455
0.093882,0.6455
0.094045,0.6455
0.094207,0.6455
0.09437,0.6455
0.094533,0.6455
0.094696,0.6455
0.094858,0.6455
0.095021,0.6455
0.095184,0.6455
0.095346,0.6455
0.095509,0.6455
0.095672,0.6455
0.095835,0.6455
0.095997,0.6455
0.09616,0.6455
0.096323,0.6455
0.096485,0.6455
0.096648,0.6455
0.096811,0.6455
0.096973,0.6455
0.097136,0.6455
0.097299,0.6455
0.097462,0.6455
0.097624,0.6455
0.097787,0.6455
0.09795,0.6455
0.098112,0.6455
0.098275,0.6455
0.098438,0.6455
0.098601,0.6455
0.098763,0.6455
0.098926,0.6455
0.099089,0.6455
0.099251,0.6455
0.099414,0.6455
0.099577,0.6455
0.099739,0.6455
0.099902,0.6455
0.10006,0.6455
0.10023,0.6455
0.10039,0.6455
0.10055,0.6455
0.10072,0.6455
0.10088,0.6455
0.10104,0.6455
0.1012,0.6455
0.10137,0.6455
0.10153,0.6455
0.10169,0.6455
0.10185,0.6455
0.10202,0.6455
0.10218,0.6455
0.10234,0.6455
0.10251,0.6455
0.10267,0.6455
0.10283,0.6455
0.10299,0.6455
0.10316,0.6455
0.10332,0.6455
0.10348,0.6455
0.10364,0.6455
0.10381,0.6455
0.10397,0.6455
0.10413,0.6455
0.1043,0.6455
0.10446,0.6455
0.10462,0.6455
0.10478,0.6455
0.10495,0.6455
0.10511,0.6455
0.10527,0.6455
0.10543,0.6455
0.1056,0.6455
0.10576,0.6455
0.10592,0.6455
0.10609,0.6455
0.10625,0.6455
0.10641,0.6455
0.10657,0.6455
0.10674,0.6455
0.1069,0.6455
0.10706,0.6455
0.10722,0.6455
0.10739,0.6455
0.10755,0.6455
0.10771,0.6455
0.10787,0.6455
0.10804,0.6455
0.1082,0.6455
0.10836,0.6455
0.10853,0.6455
0.10869,0.6455
0.10885,0.6455
0.10901,0.6455
0.10918,0.6455
0.10934,0.6455
0.1095,0.6455
0.10966,0.6455
0.10983,0.6455
0.10999,0.6455
0.11015,0.6455
0.11032,0.6455
0.11048,0.6455
0.11064,0.6455
0.1108,0.6455
0.11097,0.6455
0.11113,0.6455
0.11129,0.6455
0.11145,0.6455
0.11162,0.6455
0.11178,0.6455
0.11194,0.6455
0.11211,0.6455
0.11227,0.6455
0.11243,0.6455
0.11259,0.6455
0.11276,0.6455
0.11292,0.6455
0.11308,0.6455
0.11324,0.6455
0.11341,0.6455
0.11357,0.6455
0.11373,0.6455
0.1139,0.6455
0.11406,0.6455
0.11422,0.6455
0.11438,0.6455
0.11455,0.6455
0.11471,0.6455
0.11487,0.6455
0.11503,0.6455
0.1152,0.6455
0.11536,0.6455
0.11552,0.6455
0.11568,0.6455
0.11585,0.6455
0.11601,0.6455
0.11617,0.6455
0.11634,0.6455
0.1165,0.6455
0.11666,0.6455
0.11682,0.6455
0.11699,0.6455
0.11715,0.6455
0.11731,0.6455
0.11747,0.6455
0.11764,0.6455
0.1178,0.6455
0.11796,0.6455
0.11813,0.6455
0.11829,0.6455
0.11845,0.6455
0.11861,0.6455
0.11878,0.6455
0.11894,0.6455
0.1191,0.6455
0.11926,0.6455
0.11943,0.6455
0.11959,0.6455
0.11975,0.6455
0.11992,0.6455
0.12008,0.6455
0.12024,0.6455
0.1204,0.6455
0.12057,0.6455
0.12073,0.6455
0.12089,0.6455
0.12105,0.6455
0.12122,0.6455
0.12138,0.6455
0.12154,0.6455
0.1217,0.6455
0.12187,0.6455
0.12203,0.6455
0.12219,0.6455
0.12236,0.6455
0.12252,0.6455
0.12268,0.6455
0.12284,0.6455
0.12301,0.6455
0.12317,0.6455
0.12333,0.6455
0.12349,0.6455
0.12366,0.6455
0.12382,0.6455
0.12398,0.6455
0.12415,0.6455
0.12431,0.6455
0.12447,0.6455
0.12463,0.6455
0.1248,0.6455
0.12496,0.6455
0.12512,0.6455
0.12528,0.6455
0.12545,0.6455
0.12561,0.6455
0.12577,0.6455
0.12594,0.6455
0.1261,0.6455
0.12626,0.6455
0.12642,0.6455
0.12659,0.6455
0.12675,0.6455
0.12691,0.6455
0.12707,0.6455
0.12724,0.6455
0.1274,0.6455
0.12756,0.6455
0.12773,0.6455
0.12789,0.6455
0.12805,0.6455
0.12821,0.6455
0.12838,0.6455
0.12854,0.6455
0.1287,0.6455
0.12886,0.6455
0.12903,0.6455
0.12919,0.6455
0.12935,0.6455
0.12951,0.6455
0.12968,0.6455
0.12984,0.6455
0.13,0.6455
0.13017,0.6455
0.13033,0.6455
0.13049,0.6455
0.13065,0.6455
0.13082,0.6455
0.13098,0.6455
0.13114,0.6455
0.1313,0.6455
0.13147,0.6455
0.13163,0.6455
0.13179,0.6455
0.13196,0.6455
0.13212,0.6455
0.13228,0.6455
0.13244,0.6455
0.13261,0.6455
0.13277,0.6455
0.13293,0.6455
0.13309,0.6455
0.13326,0.6455
0.13342,0.6455
0.13358,0.6455
0.13375,0.6455
0.13391,0.6455
0.13407,0.6455
0.13423,0.6455
0.1344,0.6455
0.13456,0.6455
0.13472,0.6455
0.13488,0.6455
0.13505,0.6455
0.13521,0.6455
0.13537,0.6455
0.13554,0.6455
0.1357,0.6455
0.13586,0.6455
0.13602,0.6455
0.13619,0.6455
0.13635,0.6455
0.13651,0.6455
0.13667,0.6455
0.13684,0.6455
0.137,0.6455
0.13716,0.6455
0.13732,0.6455
0.13749,0.6455
0.13765,0.6455
0.13781,0.6455
0.13798,0.6455
0.13814,0.6455
0.1383,0.6455
0.13846,0.6455
0.13863,0.6455
0.13879,0.6455
0.13895,0.6455
0.13911,0.6455
0.13928,0.6455
0.13944,0.6455
0.1396,0.6455
0.13977,0.6455
0.13993,0.6455
0.14009,0.6455
0.14025,0.6455
0.14042,0.6455
0.14058,0.6455
0.14074,0.6455
0.1409,0.6455
0.14107,0.6455
0.14123,0.6455
0.14139,0.6455
0.14156,0.6455
0.14172,0.6455
0.14188,0.6455
0.14204,0.6455
0.14221,0.6455
0.14237,0.6455
0.14253,0.6455
0.14269,0.6455
0.14286,0.6455
0.14302,0.6455
0.14318,0.6455
0.14335,0.6455
0.14351,0.6455
0.14367,0.6455
0.14383,0.6455
0.144,0.6455
0.14416,0.6455
0.14432,0.6455
0.14448,0.6455
0.14465,0.6455
0.14481,0.6455
0.14497,0.6455
0.14513,0.6455
0.1453,0.6455
0.14546,0.6455
0.14562,0.6455
0.14579,0.6455
0.14595,0.6455
0.14611,0.6455
0.14627,0.6455
0.14644,0.6455
0.1466,0.6455
0.14676,0.6455
0.14692,0.6455
0.14709,0.6455
0.14725,0.6455
0.14741,0.6455
0.14758,0.6455
0.14774,0.6455
0.1479,0.6455
0.14806,0.6455
0.14823,0.6455
0.14839,0.6455
0.14855,0.6455
0.14871,0.6455
0.14888,0.6455
0.14904,0.6455
0.1492,0.6455
0.14937,0.6455
0.14953,0.6455
0.14969,0.6455
0.14985,0.6455
0.15002,0.6455
0.15018,0.6455
0.15034,0.6455
0.1505,0.6455
0.15067,0.6455
0.15083,0.6455
0.15099,0.6455
0.15115,0.6455
0.15132,0.6455
0.15148,0.6455
0.15164,0.6455
0.15181,0.6455
0.15197,0.6455
0.15213,0.6455
0.15229,0.6455
0.15246,0.6455
0.15262,0.6455
0.15278,0.6455
0.15294,0.6455
0.15311,0.6455
0.15327,0.6455
0.15343,0.6455
0.1536,0.6455
0.15376,0.6455
0.15392,0.6455
0.15408,0.6455
0.15425,0.6455
0.15441,0.6455
0.15457,0.6455
0.15473,0.6455
0.1549,0.6455
0.15506,0.6455
0.15522,0.6455
0.15539,0.6455
0.15555,0.6455
0.15571,0.6455
0.15587,0.6455
0.15604,0.6455
0.1562,0.6455
0.15636,0.6455
0.15652,0.6455
0.15669,0.6455
0.15685,0.6455
0.15701,0.6455
0.15718,0.6455
0.15734,0.6455
0.1575,0.6455
0.15766,0.6455
0.15783,0.6455
0.15799,0.6455
0.15815,0.6455
0.15831,0.6455
0.15848,0.6455
0.15864,0.6455
0.1588,0.6455
0.15896,0.6455
0.15913,0.6455
0.15929,0.6455
0.15945,0.6455
0.15962,0.6455
0.15978,0.6455
0.15994,0.6455
0.1601,0.6455
0.16027,0.6455
0.16043,0.6455
0.16059,0.6455
0.16075,0.6455
0.16092,0.6455
0.16108,0.6455
0.16124,0.6455
0.16141,0.6455
0.16157,0.6455
0.16173,0.6455
0.16189,0.6455
0.16206,0.6455
0.16222,0.6455
0.16238,0.6455
0.16254,0.6455
0.16271,0.6455


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-BOA-Rand.csv <==
0,0.025478
0.00016271,0.025515
0.00032541,0.025552
0.00048812,0.025589
0.00065083,0.025626
0.00081354,0.025664
0.00097624,0.025701
0.001139,0.025739
0.0013017,0.025777
0.0014644,0.025815
0.0016271,0.025853
0.0017898,0.025891
0.0019525,0.02593
0.0021152,0.025968
0.0022779,0.026007
0.0024406,0.026045
0.0026033,0.026084
0.002766,0.026123
0.0029287,0.026162
0.0030914,0.026202
0.0032541,0.026241
0.0034169,0.026281
0.0035796,0.02632
0.0037423,0.02636
0.003905,0.0264
0.0040677,0.02644
0.0042304,0.026481
0.0043931,0.026521
0.0045558,0.026562
0.0047185,0.026602
0.0048812,0.026643
0.0050439,0.026684
0.0052066,0.026725
0.0053693,0.026767
0.005532,0.026808
0.0056948,0.02685
0.0058575,0.026891
0.0060202,0.026933
0.0061829,0.026975
0.0063456,0.027017
0.0065083,0.02706
0.006671,0.027102
0.0068337,0.027145
0.0069964,0.027188
0.0071591,0.02723
0.0073218,0.027274
0.0074845,0.027317
0.0076472,0.02736
0.0078099,0.027404
0.0079727,0.027447
0.0081354,0.027491
0.0082981,0.027535
0.0084608,0.02758
0.0086235,0.027624
0.0087862,0.027669
0.0089489,0.027713
0.0091116,0.027758
0.0092743,0.027803
0.009437,0.027848
0.0095997,0.027894
0.0097624,0.027939
0.0099251,0.027985
0.010088,0.028031
0.010251,0.028077
0.010413,0.028123
0.010576,0.028169
0.010739,0.028216
0.010901,0.028263
0.011064,0.02831
0.011227,0.028357
0.01139,0.028404
0.011552,0.028451
0.011715,0.028499
0.011878,0.028547
0.01204,0.028595
0.012203,0.028643
0.012366,0.028691
0.012528,0.02874
0.012691,0.028789
0.012854,0.028838
0.013017,0.028887
0.013179,0.028936
0.013342,0.028986
0.013505,0.029035
0.013667,0.029085
0.01383,0.029135
0.013993,0.029186
0.014156,0.029236
0.014318,0.029287
0.014481,0.029338
0.014644,0.029389
0.014806,0.02944
0.014969,0.029491
0.015132,0.029543
0.015294,0.029595
0.015457,0.029647
0.01562,0.029699
0.015783,0.029752
0.015945,0.029805
0.016108,0.029858
0.016271,0.029911
0.016433,0.029964
0.016596,0.030018
0.016759,0.030072
0.016922,0.030126
0.017084,0.03018
0.017247,0.030234
0.01741,0.030289
0.017572,0.030344
0.017735,0.030399
0.017898,0.030454
0.01806,0.03051
0.018223,0.030566
0.018386,0.030622
0.018549,0.030678
0.018711,0.030735
0.018874,0.030791
0.019037,0.030848
0.019199,0.030906
0.019362,0.030963
0.019525,0.031021
0.019688,0.031079
0.01985,0.031137
0.020013,0.031195
0.020176,0.031254
0.020338,0.031313
0.020501,0.031372
0.020664,0.031432
0.020827,0.031491
0.020989,0.031551
0.021152,0.031612
0.021315,0.031672
0.021477,0.031733
0.02164,0.031794
0.021803,0.031855
0.021965,0.031917
0.022128,0.031978
0.022291,0.03204
0.022454,0.032103
0.022616,0.032165
0.022779,0.032228
0.022942,0.032291
0.023104,0.032355
0.023267,0.032418
0.02343,0.032482
0.023593,0.032547
0.023755,0.032611
0.023918,0.032676
0.024081,0.032741
0.024243,0.032807
0.024406,0.032872
0.024569,0.032938
0.024731,0.033005
0.024894,0.033071
0.025057,0.033138
0.02522,0.033205
0.025382,0.033273
0.025545,0.033341
0.025708,0.033409
0.02587,0.033477
0.026033,0.033546
0.026196,0.033615
0.026359,0.033685
0.026521,0.033754
0.026684,0.033824
0.026847,0.033895
0.027009,0.033965
0.027172,0.034036
0.027335,0.034108
0.027498,0.034179
0.02766,0.034252
0.027823,0.034324
0.027986,0.034397
0.028148,0.03447
0.028311,0.034543
0.028474,0.034617
0.028636,0.034691
0.028799,0.034765
0.028962,0.03484
0.029125,0.034915
0.029287,0.034991
0.02945,0.035067
0.029613,0.035143
0.029775,0.03522
0.029938,0.035297
0.030101,0.035374
0.030264,0.035452
0.030426,0.03553
0.030589,0.035608
0.030752,0.035687
0.030914,0.035766
0.031077,0.035846
0.03124,0.035926
0.031402,0.036007
0.031565,0.036087
0.031728,0.036169
0.031891,0.03625
0.032053,0.036332
0.032216,0.036415
0.032379,0.036498
0.032541,0.036581
0.032704,0.036665
0.032867,0.036749
0.03303,0.036834
0.033192,0.036919
0.033355,0.037004
0.033518,0.03709
0.03368,0.037176
0.033843,0.037263
0.034006,0.037351
0.034169,0.037438
0.034331,0.037526
0.034494,0.037615
0.034657,0.037704
0.034819,0.037794
0.034982,0.037884
0.035145,0.037974
0.035307,0.038065
0.03547,0.038156
0.035633,0.038248
0.035796,0.038341
0.035958,0.038434
0.036121,0.038527
0.036284,0.038621
0.036446,0.038715
0.036609,0.03881
0.036772,0.038906
0.036935,0.039002
0.037097,0.039098
0.03726,0.039195
0.037423,0.039293
0.037585,0.039391
0.037748,0.039489
0.037911,0.039588
0.038073,0.039688
0.038236,0.039788
0.038399,0.039889
0.038562,0.03999
0.038724,0.040092
0.038887,0.040195
0.03905,0.040298
0.039212,0.040401
0.039375,0.040506
0.039538,0.04061
0.039701,0.040716
0.039863,0.040822
0.040026,0.040928
0.040189,0.041036
0.040351,0.041143
0.040514,0.041252
0.040677,0.041361
0.040839,0.041471
0.041002,0.041581
0.041165,0.041692
0.041328,0.041804
0.04149,0.041916
0.041653,0.042029
0.041816,0.042143
0.041978,0.042257
0.042141,0.042372
0.042304,0.042488
0.042467,0.042604
0.042629,0.042721
0.042792,0.042839
0.042955,0.042957
0.043117,0.043076
0.04328,0.043196
0.043443,0.043317
0.043606,0.043438
0.043768,0.04356
0.043931,0.043683
0.044094,0.043807
0.044256,0.043931
0.044419,0.044056
0.044582,0.044182
0.044744,0.044309
0.044907,0.044436
0.04507,0.044565
0.045233,0.044694
0.045395,0.044824
0.045558,0.044954
0.045721,0.045086
0.045883,0.045218
0.046046,0.045351
0.046209,0.045485
0.046372,0.04562
0.046534,0.045756
0.046697,0.045893
0.04686,0.046031
0.047022,0.046169
0.047185,0.046308
0.047348,0.046449
0.04751,0.04659
0.047673,0.046732
0.047836,0.046875
0.047999,0.047019
0.048161,0.047164
0.048324,0.04731
0.048487,0.047457
0.048649,0.047605
0.048812,0.047754
0.048975,0.047904
0.049138,0.048055
0.0493,0.048207
0.049463,0.04836
0.049626,0.048514
0.049788,0.048669
0.049951,0.048825
0.050114,0.048983
0.050277,0.049141
0.050439,0.0493
0.050602,0.049461
0.050765,0.049623
0.050927,0.049786
0.05109,0.04995
0.051253,0.050115
0.051415,0.050281
0.051578,0.050449
0.051741,0.050618
0.051904,0.050788
0.052066,0.050959
0.052229,0.051131
0.052392,0.051305
0.052554,0.05148
0.052717,0.051656
0.05288,0.051834
0.053043,0.052013
0.053205,0.052193
0.053368,0.052375
0.053531,0.052558
0.053693,0.052742
0.053856,0.052928
0.054019,0.053115
0.054181,0.053303
0.054344,0.053493
0.054507,0.053685
0.05467,0.053877
0.054832,0.054072
0.054995,0.054268
0.055158,0.054465
0.05532,0.054664
0.055483,0.054865
0.055646,0.055067
0.055809,0.05527
0.055971,0.055476
0.056134,0.055683
0.056297,0.055891
0.056459,0.056101
0.056622,0.056313
0.056785,0.056527
0.056948,0.056742
0.05711,0.056959
0.057273,0.057178
0.057436,0.057399
0.057598,0.057622
0.057761,0.057846
0.057924,0.058072
0.058086,0.0583
0.058249,0.05853
0.058412,0.058762
0.058575,0.058996
0.058737,0.059232
0.0589,0.05947
0.059063,0.05971
0.059225,0.059952
0.059388,0.060197
0.059551,0.060443
0.059714,0.060691
0.059876,0.060942
0.060039,0.061195
0.060202,0.06145
0.060364,0.061707
0.060527,0.061967
0.06069,0.062229
0.060852,0.062493
0.061015,0.06276
0.061178,0.063029
0.061341,0.0633
0.061503,0.063574
0.061666,0.063851
0.061829,0.06413
0.061991,0.064412
0.062154,0.064696
0.062317,0.064983
0.06248,0.065273
0.062642,0.065565
0.062805,0.06586
0.062968,0.066158
0.06313,0.066459
0.063293,0.066763
0.063456,0.06707
0.063619,0.06738
0.063781,0.067692
0.063944,0.068008
0.064107,0.068327
0.064269,0.068649
0.064432,0.068975
0.064595,0.069303
0.064757,0.069635
0.06492,0.069971
0.065083,0.070309
0.065246,0.070652
0.065408,0.070997
0.065571,0.071347
0.065734,0.071699
0.065896,0.072056
0.066059,0.072416
0.066222,0.072781
0.066385,0.073149
0.066547,0.073521
0.06671,0.073897
0.066873,0.074277
0.067035,0.074661
0.067198,0.075049
0.067361,0.075442
0.067523,0.075839
0.067686,0.07624
0.067849,0.076646
0.068012,0.077056
0.068174,0.077471
0.068337,0.077891
0.0685,0.078315
0.068662,0.078745
0.068825,0.079179
0.068988,0.079618
0.069151,0.080059
0.069313,0.080324
0.069476,0.080593
0.069639,0.080863
0.069801,0.081136
0.069964,0.08141
0.070127,0.081688
0.070289,0.081967
0.070452,0.082249
0.070615,0.082533
0.070778,0.08282
0.07094,0.083109
0.071103,0.083401
0.071266,0.083695
0.071428,0.083992
0.071591,0.084291
0.071754,0.084593
0.071917,0.084898
0.072079,0.085205
0.072242,0.085515
0.072405,0.085828
0.072567,0.086144
0.07273,0.086462
0.072893,0.086783
0.073056,0.087108
0.073218,0.087435
0.073381,0.087765
0.073544,0.088098
0.073706,0.088435
0.073869,0.088774
0.074032,0.089117
0.074194,0.089463
0.074357,0.089812
0.07452,0.090164
0.074683,0.09052
0.074845,0.090879
0.075008,0.091242
0.075171,0.091608
0.075333,0.091978
0.075496,0.092351
0.075659,0.092728
0.075822,0.093109
0.075984,0.093493
0.076147,0.093881
0.07631,0.094274
0.076472,0.09467
0.076635,0.09507
0.076798,0.095474
0.07696,0.095882
0.077123,0.096295
0.077286,0.096711
0.077449,0.097132
0.077611,0.097558
0.077774,0.097988
0.077937,0.098422
0.078099,0.098861
0.078262,0.099305
0.078425,0.099753
0.078588,0.10021
0.07875,0.10066
0.078913,0.10113
0.079076,0.1016
0.079238,0.10207
0.079401,0.10255
0.079564,0.10303
0.079727,0.10352
0.079889,0.10402
0.080052,0.10452
0.080215,0.10502
0.080377,0.10553
0.08054,0.10605
0.080703,0.10657
0.080865,0.1071
0.081028,0.10764
0.081191,0.10818
0.081354,0.10873
0.081516,0.10929
0.081679,0.10985
0.081842,0.11042
0.082004,0.11099
0.082167,0.11157
0.08233,0.11216
0.082493,0.11276
0.082655,0.11337
0.082818,0.11398
0.082981,0.1146
0.083143,0.11522
0.083306,0.11586
0.083469,0.1165
0.083631,0.11715
0.083794,0.11782
0.083957,0.11848
0.08412,0.11916
0.084282,0.11985
0.084445,0.12054
0.084608,0.12125
0.08477,0.12196
0.084933,0.12269
0.085096,0.12342
0.085259,0.12417
0.085421,0.12492
0.085584,0.12569
0.085747,0.12646
0.085909,0.12725
0.086072,0.12805
0.086235,0.12886
0.086398,0.12968
0.08656,0.13051
0.086723,0.13136
0.086886,0.13222
0.087048,0.13309
0.087211,0.13397
0.087374,0.13487
0.087536,0.13578
0.087699,0.13671
0.087862,0.13765
0.088025,0.13877
0.088187,0.14006
0.08835,0.14137
0.088513,0.14269
0.088675,0.14404
0.088838,0.14541
0.089001,0.14681
0.089164,0.14822
0.089326,0.14966
0.089489,0.15112
0.089652,0.15261
0.089814,0.15413
0.089977,0.15567
0.09014,0.15723
0.090302,0.15883
0.090465,0.16045
0.090628,0.1621
0.090791,0.16378
0.090953,0.16549
0.091116,0.16724
0.091279,0.16901
0.091441,0.17082
0.091604,0.17266
0.091767,0.17454
0.09193,0.17645
0.092092,0.1784
0.092255,0.18039
0.092418,0.18242
0.09258,0.18449
0.092743,0.1866
0.092906,0.18875
0.093068,0.19095
0.093231,0.19319
0.093394,0.19549
0.093557,0.19783
0.093719,0.20022
0.093882,0.20266
0.094045,0.20515
0.094207,0.2077
0.09437,0.21031
0.094533,0.21298
0.094696,0.21571
0.094858,0.2185
0.095021,0.22136
0.095184,0.22428
0.095346,0.22728
0.095509,0.23035
0.095672,0.23349
0.095835,0.23671
0.095997,0.24002
0.09616,0.24341
0.096323,0.24688
0.096485,0.25045
0.096648,0.25412
0.096811,0.25788
0.096973,0.26174
0.097136,0.26572
0.097299,0.2698
0.097462,0.274
0.097624,0.27833
0.097787,0.28277
0.09795,0.28736
0.098112,0.29208
0.098275,0.29694
0.098438,0.30196
0.098601,0.30714
0.098763,0.31248
0.098926,0.318
0.099089,0.3237
0.099251,0.3296
0.099414,0.3357
0.099577,0.34201
0.099739,0.34855
0.099902,0.35532
0.10006,0.36234
0.10023,0.36963
0.10039,0.3772
0.10055,0.38507
0.10072,0.39325
0.10088,0.40176
0.10104,0.41063
0.1012,0.41987
0.10137,0.42952
0.10153,0.43959
0.10169,0.45012
0.10185,0.46114
0.10202,0.47268
0.10218,0.48478
0.10234,0.49749
0.10251,0.50741
0.10267,0.50741
0.10283,0.50741
0.10299,0.50741
0.10316,0.50741
0.10332,0.50741
0.10348,0.50741
0.10364,0.50741
0.10381,0.50741
0.10397,0.50741
0.10413,0.50741
0.1043,0.50741
0.10446,0.50741
0.10462,0.50741
0.10478,0.50741
0.10495,0.50741
0.10511,0.50741
0.10527,0.50741
0.10543,0.50741
0.1056,0.50741
0.10576,0.50741
0.10592,0.50741
0.10609,0.50741
0.10625,0.50741
0.10641,0.50741
0.10657,0.50741
0.10674,0.50741
0.1069,0.50741
0.10706,0.50741
0.10722,0.50741
0.10739,0.50741
0.10755,0.50741
0.10771,0.50741
0.10787,0.50741
0.10804,0.50741
0.1082,0.50741
0.10836,0.50741
0.10853,0.50741
0.10869,0.50741
0.10885,0.50741
0.10901,0.50741
0.10918,0.50741
0.10934,0.50741
0.1095,0.50741
0.10966,0.50741
0.10983,0.50741
0.10999,0.50741
0.11015,0.50741
0.11032,0.50741
0.11048,0.50741
0.11064,0.50741
0.1108,0.50741
0.11097,0.50741
0.11113,0.50741
0.11129,0.50741
0.11145,0.50741
0.11162,0.50741
0.11178,0.50741
0.11194,0.50741
0.11211,0.50741
0.11227,0.50741
0.11243,0.50741
0.11259,0.50741
0.11276,0.50741
0.11292,0.50741
0.11308,0.50741
0.11324,0.50741
0.11341,0.50741
0.11357,0.50741
0.11373,0.50741
0.1139,0.50741
0.11406,0.50741
0.11422,0.50741
0.11438,0.50741
0.11455,0.50741
0.11471,0.50741
0.11487,0.50741
0.11503,0.50741
0.1152,0.50741
0.11536,0.50741
0.11552,0.50741
0.11568,0.50741
0.11585,0.50741
0.11601,0.50741
0.11617,0.50741
0.11634,0.50741
0.1165,0.50741
0.11666,0.50741
0.11682,0.50741
0.11699,0.50741
0.11715,0.50741
0.11731,0.50741
0.11747,0.50741
0.11764,0.50741
0.1178,0.50741
0.11796,0.50741
0.11813,0.50741
0.11829,0.50741
0.11845,0.50741
0.11861,0.50741
0.11878,0.50741
0.11894,0.50741
0.1191,0.50741
0.11926,0.50741
0.11943,0.50741
0.11959,0.50741
0.11975,0.50741
0.11992,0.50741
0.12008,0.50741
0.12024,0.50741
0.1204,0.50741
0.12057,0.50741
0.12073,0.50741
0.12089,0.50741
0.12105,0.50741
0.12122,0.50741
0.12138,0.50741
0.12154,0.50741
0.1217,0.50741
0.12187,0.50741
0.12203,0.50741
0.12219,0.50741
0.12236,0.50741
0.12252,0.50741
0.12268,0.50741
0.12284,0.50741
0.12301,0.50741
0.12317,0.50741
0.12333,0.50741
0.12349,0.50741
0.12366,0.50741
0.12382,0.50741
0.12398,0.50741
0.12415,0.50741
0.12431,0.50741
0.12447,0.50741
0.12463,0.50741
0.1248,0.50741
0.12496,0.50741
0.12512,0.50741
0.12528,0.50741
0.12545,0.50741
0.12561,0.50741
0.12577,0.50741
0.12594,0.50741
0.1261,0.50741
0.12626,0.50741
0.12642,0.50741
0.12659,0.50741
0.12675,0.50741
0.12691,0.50741
0.12707,0.50741
0.12724,0.50741
0.1274,0.50741
0.12756,0.50741
0.12773,0.50741
0.12789,0.50741
0.12805,0.50741
0.12821,0.50741
0.12838,0.50741
0.12854,0.50741
0.1287,0.50741
0.12886,0.50741
0.12903,0.50741
0.12919,0.50741
0.12935,0.50741
0.12951,0.50741
0.12968,0.50741
0.12984,0.50741
0.13,0.50741
0.13017,0.50741
0.13033,0.50741
0.13049,0.50741
0.13065,0.50741
0.13082,0.50741
0.13098,0.50741
0.13114,0.50741
0.1313,0.50741
0.13147,0.50741
0.13163,0.50741
0.13179,0.50741
0.13196,0.50741
0.13212,0.50741
0.13228,0.50741
0.13244,0.50741
0.13261,0.50741
0.13277,0.50741
0.13293,0.50741
0.13309,0.50741
0.13326,0.50741
0.13342,0.50741
0.13358,0.50741
0.13375,0.50741
0.13391,0.50741
0.13407,0.50741
0.13423,0.50741
0.1344,0.50741
0.13456,0.50741
0.13472,0.50741
0.13488,0.50741
0.13505,0.50741
0.13521,0.50741
0.13537,0.50741
0.13554,0.50741
0.1357,0.50741
0.13586,0.50741
0.13602,0.50741
0.13619,0.50741
0.13635,0.50741
0.13651,0.50741
0.13667,0.50741
0.13684,0.50741
0.137,0.50741
0.13716,0.50741
0.13732,0.50741
0.13749,0.50741
0.13765,0.50741
0.13781,0.50741
0.13798,0.50741
0.13814,0.50741
0.1383,0.50741
0.13846,0.50741
0.13863,0.50741
0.13879,0.50741
0.13895,0.50741
0.13911,0.50741
0.13928,0.50741
0.13944,0.50741
0.1396,0.50741
0.13977,0.50741
0.13993,0.50741
0.14009,0.50741
0.14025,0.50741
0.14042,0.50741
0.14058,0.50741
0.14074,0.50741
0.1409,0.50741
0.14107,0.50741
0.14123,0.50741
0.14139,0.50741
0.14156,0.50741
0.14172,0.50741
0.14188,0.50741
0.14204,0.50741
0.14221,0.50741
0.14237,0.50741
0.14253,0.50741
0.14269,0.50741
0.14286,0.50741
0.14302,0.50741
0.14318,0.50741
0.14335,0.50741
0.14351,0.50741
0.14367,0.50741
0.14383,0.50741
0.144,0.50741
0.14416,0.50741
0.14432,0.50741
0.14448,0.50741
0.14465,0.50741
0.14481,0.50741
0.14497,0.50741
0.14513,0.50741
0.1453,0.50741
0.14546,0.50741
0.14562,0.50741
0.14579,0.50741
0.14595,0.50741
0.14611,0.50741
0.14627,0.50741
0.14644,0.50741
0.1466,0.50741
0.14676,0.50741
0.14692,0.50741
0.14709,0.50741
0.14725,0.50741
0.14741,0.50741
0.14758,0.50741
0.14774,0.50741
0.1479,0.50741
0.14806,0.50741
0.14823,0.50741
0.14839,0.50741
0.14855,0.50741
0.14871,0.50741
0.14888,0.50741
0.14904,0.50741
0.1492,0.50741
0.14937,0.50741
0.14953,0.50741
0.14969,0.50741
0.14985,0.50741
0.15002,0.50741
0.15018,0.50741
0.15034,0.50741
0.1505,0.50741
0.15067,0.50741
0.15083,0.50741
0.15099,0.50741
0.15115,0.50741
0.15132,0.50741
0.15148,0.50741
0.15164,0.50741
0.15181,0.50741
0.15197,0.50741
0.15213,0.50741
0.15229,0.50741
0.15246,0.50741
0.15262,0.50741
0.15278,0.50741
0.15294,0.50741
0.15311,0.50741
0.15327,0.50741
0.15343,0.50741
0.1536,0.50741
0.15376,0.50741
0.15392,0.50741
0.15408,0.50741
0.15425,0.50741
0.15441,0.50741
0.15457,0.50741
0.15473,0.50741
0.1549,0.50741
0.15506,0.50741
0.15522,0.50741
0.15539,0.50741
0.15555,0.50741
0.15571,0.50741
0.15587,0.50741
0.15604,0.50741
0.1562,0.50741
0.15636,0.50741
0.15652,0.50741
0.15669,0.50741
0.15685,0.50741
0.15701,0.50741
0.15718,0.50741
0.15734,0.50741
0.1575,0.50741
0.15766,0.50741
0.15783,0.50741
0.15799,0.50741
0.15815,0.50741
0.15831,0.50741
0.15848,0.50741
0.15864,0.50741
0.1588,0.50741
0.15896,0.50741
0.15913,0.50741
0.15929,0.50741
0.15945,0.50741
0.15962,0.50741
0.15978,0.50741
0.15994,0.50741
0.1601,0.50741
0.16027,0.50741
0.16043,0.50741
0.16059,0.50741
0.16075,0.50741
0.16092,0.50741
0.16108,0.50741
0.16124,0.50741
0.16141,0.50741
0.16157,0.50741
0.16173,0.50741
0.16189,0.50741
0.16206,0.50741
0.16222,0.50741
0.16238,0.50741
0.16254,0.50741
0.16271,0.50741


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-MCKP.csv <==
0,0.025478
0.00016271,0.025431
0.00032541,0.025383
0.00048812,0.025336
0.00065083,0.025289
0.00081354,0.025242
0.00097624,0.025195
0.001139,0.025148
0.0013017,0.025101
0.0014644,0.025053
0.0016271,0.025006
0.0017898,0.024959
0.0019525,0.024912
0.0021152,0.024865
0.0022779,0.024818
0.0024406,0.024771
0.0026033,0.024723
0.002766,0.024676
0.0029287,0.024629
0.0030914,0.024582
0.0032541,0.024535
0.0034169,0.024488
0.0035796,0.024441
0.0037423,0.024393
0.003905,0.024346
0.0040677,0.024299
0.0042304,0.024252
0.0043931,0.024205
0.0045558,0.024158
0.0047185,0.024111
0.0048812,0.024063
0.0050439,0.024016
0.0052066,0.023969
0.0053693,0.023922
0.005532,0.023875
0.0056948,0.023828
0.0058575,0.023781
0.0060202,0.023733
0.0061829,0.023686
0.0063456,0.023639
0.0065083,0.023592
0.006671,0.023545
0.0068337,0.023498
0.0069964,0.023451
0.0071591,0.023403
0.0073218,0.023356
0.0074845,0.023309
0.0076472,0.023262
0.0078099,0.023215
0.0079727,0.023168
0.0081354,0.023121
0.0082981,0.023073
0.0084608,0.023026
0.0086235,0.022979
0.0087862,0.022932
0.0089489,0.022885
0.0091116,0.022838
0.0092743,0.022791
0.009437,0.022743
0.0095997,0.022696
0.0097624,0.022649
0.0099251,0.022602
0.010088,0.022555
0.010251,0.022508
0.010413,0.022461
0.010576,0.022413
0.010739,0.022366
0.010901,0.022319
0.011064,0.022272
0.011227,0.022225
0.01139,0.022178
0.011552,0.022131
0.011715,0.022083
0.011878,0.022036
0.01204,0.021989
0.012203,0.021942
0.012366,0.021895
0.012528,0.021848
0.012691,0.021801
0.012854,0.021753
0.013017,0.021706
0.013179,0.021659
0.013342,0.021612
0.013505,0.021565
0.013667,0.021518
0.01383,0.021471
0.013993,0.021423
0.014156,0.021376
0.014318,0.021329
0.014481,0.021282
0.014644,0.021235
0.014806,0.021188
0.014969,0.021141
0.015132,0.021093
0.015294,0.021046
0.015457,0.020999
0.01562,0.020952
0.015783,0.020905
0.015945,0.020858
0.016108,0.020811
0.016271,0.020763
0.016433,0.020716
0.016596,0.020669
0.016759,0.020622
0.016922,0.020575
0.017084,0.020528
0.017247,0.020481
0.01741,0.020433
0.017572,0.020386
0.017735,0.020339
0.017898,0.020292
0.01806,0.020245
0.018223,0.020198
0.018386,0.020151
0.018549,0.020103
0.018711,0.020056
0.018874,0.020009
0.019037,0.019962
0.019199,0.019915
0.019362,0.019868
0.019525,0.019821
0.019688,0.019773
0.01985,0.019726
0.020013,0.019679
0.020176,0.019632
0.020338,0.019585
0.020501,0.019538
0.020664,0.019491
0.020827,0.019443
0.020989,0.019396
0.021152,0.019349
0.021315,0.019302
0.021477,0.019255
0.02164,0.019208
0.021803,0.019161
0.021965,0.019113
0.022128,0.019066
0.022291,0.019019
0.022454,0.018972
0.022616,0.018925
0.022779,0.018878
0.022942,0.018831
0.023104,0.018783
0.023267,0.018736
0.02343,0.018689
0.023593,0.018642
0.023755,0.018595
0.023918,0.018548
0.024081,0.018501
0.024243,0.018453
0.024406,0.018406
0.024569,0.018359
0.024731,0.018312
0.024894,0.018265
0.025057,0.018218
0.02522,0.018171
0.025382,0.018123
0.025545,0.018076
0.025708,0.018029
0.02587,0.017982
0.026033,0.017935
0.026196,0.017888
0.026359,0.017841
0.026521,0.017793
0.026684,0.017746
0.026847,0.017699
0.027009,0.017652
0.027172,0.017605
0.027335,0.017558
0.027498,0.017511
0.02766,0.017464
0.027823,0.017416
0.027986,0.017369
0.028148,0.017322
0.028311,0.017275
0.028474,0.017228
0.028636,0.017181
0.028799,0.017134
0.028962,0.017086
0.029125,0.017039
0.029287,0.016992
0.02945,0.016945
0.029613,0.016898
0.029775,0.016851
0.029938,0.016804
0.030101,0.016756
0.030264,0.016709
0.030426,0.016662
0.030589,0.016615
0.030752,0.016568
0.030914,0.016521
0.031077,0.016474
0.03124,0.016426
0.031402,0.016379
0.031565,0.016332
0.031728,0.016285
0.031891,0.016238
0.032053,0.016191
0.032216,0.016144
0.032379,0.016096
0.032541,0.016049
0.032704,0.016002
0.032867,0.015955
0.03303,0.015908
0.033192,0.015861
0.033355,0.015814
0.033518,0.015766
0.03368,0.015719
0.033843,0.015672
0.034006,0.015625
0.034169,0.015578
0.034331,0.015531
0.034494,0.015484
0.034657,0.015436
0.034819,0.015389
0.034982,0.015342
0.035145,0.015295
0.035307,0.015248
0.03547,0.015201
0.035633,0.015154
0.035796,0.015106
0.035958,0.015059
0.036121,0.015012
0.036284,0.014965
0.036446,0.014918
0.036609,0.014871
0.036772,0.014824
0.036935,0.014776
0.037097,0.014729
0.03726,0.014682
0.037423,0.014635
0.037585,0.014588
0.037748,0.014541
0.037911,0.014494
0.038073,0.014446
0.038236,0.014399
0.038399,0.014352
0.038562,0.014305
0.038724,0.014258
0.038887,0.014211
0.03905,0.014164
0.039212,0.014116
0.039375,0.014069
0.039538,0.014022
0.039701,0.013975
0.039863,0.013928
0.040026,0.013881
0.040189,0.013834
0.040351,0.013786
0.040514,0.013739
0.040677,0.013692
0.040839,0.013645
0.041002,0.013598
0.041165,0.013551
0.041328,0.013504
0.04149,0.013456
0.041653,0.013409
0.041816,0.013362
0.041978,0.013315
0.042141,0.013268
0.042304,0.013221
0.042467,0.013174
0.042629,0.013126
0.042792,0.013079
0.042955,0.013032
0.043117,0.012985
0.04328,0.012938
0.043443,0.012891
0.043606,0.012844
0.043768,0.012796
0.043931,0.012749
0.044094,0.012702
0.044256,0.012655
0.044419,0.012608
0.044582,0.012561
0.044744,0.012514
0.044907,0.012466
0.04507,0.012419
0.045233,0.012372
0.045395,0.012325
0.045558,0.012278
0.045721,0.012231
0.045883,0.012184
0.046046,0.012136
0.046209,0.012089
0.046372,0.012042
0.046534,0.011995
0.046697,0.011948
0.04686,0.011901
0.047022,0.011854
0.047185,0.011806
0.047348,0.011759
0.04751,0.011712
0.047673,0.011665
0.047836,0.011618
0.047999,0.011571
0.048161,0.011524
0.048324,0.011476
0.048487,0.011429
0.048649,0.011382
0.048812,0.011335
0.048975,0.011288
0.049138,0.011241
0.0493,0.011194
0.049463,0.011146
0.049626,0.011099
0.049788,0.011052
0.049951,0.011005
0.050114,0.010958
0.050277,0.010911
0.050439,0.010864
0.050602,0.010816
0.050765,0.010769
0.050927,0.010722
0.05109,0.010675
0.051253,0.010628
0.051415,0.010581
0.051578,0.010534
0.051741,0.010486
0.051904,0.010439
0.052066,0.010392
0.052229,0.010345
0.052392,0.010298
0.052554,0.010251
0.052717,0.010204
0.05288,0.010156
0.053043,0.010109
0.053205,0.010062
0.053368,0.010015
0.053531,0.0099679
0.053693,0.0099208
0.053856,0.0098736
0.054019,0.0098265
0.054181,0.0097793
0.054344,0.0097322
0.054507,0.0096851
0.05467,0.0096379
0.054832,0.0095908
0.054995,0.0095436
0.055158,0.0094965
0.05532,0.0094494
0.055483,0.0094022
0.055646,0.0093551
0.055809,0.0093079
0.055971,0.0092608
0.056134,0.0092136
0.056297,0.0091665
0.056459,0.0091194
0.056622,0.0090722
0.056785,0.0090251
0.056948,0.0089779
0.05711,0.0089308
0.057273,0.0088836
0.057436,0.0088365
0.057598,0.0087894
0.057761,0.0087422
0.057924,0.0086951
0.058086,0.0086479
0.058249,0.0086008
0.058412,0.0085537
0.058575,0.0085065
0.058737,0.0084594
0.0589,0.0084122
0.059063,0.0083651
0.059225,0.0083179
0.059388,0.0082708
0.059551,0.0082237
0.059714,0.0081765
0.059876,0.0081294
0.060039,0.0080822
0.060202,0.0080351
0.060364,0.0079879
0.060527,0.0079408
0.06069,0.0078937
0.060852,0.0078465
0.061015,0.0077994
0.061178,0.0077522
0.061341,0.0077051
0.061503,0.007658
0.061666,0.0076108
0.061829,0.0075637
0.061991,0.0075165
0.062154,0.0074694
0.062317,0.0074222
0.06248,0.0073751
0.062642,0.007328
0.062805,0.0072808
0.062968,0.0072337
0.06313,0.0071865
0.063293,0.0071394
0.063456,0.0070922
0.063619,0.0070451
0.063781,0.006998
0.063944,0.0069508
0.064107,0.0069037
0.064269,0.0068565
0.064432,0.0068094
0.064595,0.0067623
0.064757,0.0067151
0.06492,0.006668
0.065083,0.0066208
0.065246,0.0065737
0.065408,0.0065265
0.065571,0.0064794
0.065734,0.0064323
0.065896,0.0063851
0.066059,0.006338
0.066222,0.0062908
0.066385,0.0062437
0.066547,0.0061965
0.06671,0.0061494
0.066873,0.0061023
0.067035,0.0060551
0.067198,0.006008
0.067361,0.0059608
0.067523,0.0059137
0.067686,0.0058666
0.067849,0.0058194
0.068012,0.0057723
0.068174,0.0057251
0.068337,0.005678
0.0685,0.0056308
0.068662,0.0055837
0.068825,0.0055366
0.068988,0.0054894
0.069151,0.0054423
0.069313,0.0053951
0.069476,0.005348
0.069639,0.0053008
0.069801,0.0052537
0.069964,0.0052066
0.070127,0.0051594
0.070289,0.0051123
0.070452,0.0050651
0.070615,0.005018
0.070778,0.0049709
0.07094,0.0049237
0.071103,0.0048766
0.071266,0.0048294
0.071428,0.0047823
0.071591,0.0047351
0.071754,0.004688
0.071917,0.0046409
0.072079,0.0045937
0.072242,0.0045466
0.072405,0.0044994
0.072567,0.0044523
0.07273,0.0044051
0.072893,0.004358
0.073056,0.0043109
0.073218,0.0042637
0.073381,0.0042166
0.073544,0.0041694
0.073706,0.0041223
0.073869,0.0040752
0.074032,0.004028
0.074194,0.0039809
0.074357,0.0039337
0.07452,0.0038866
0.074683,0.0038394
0.074845,0.0037923
0.075008,0.0037452
0.075171,0.003698
0.075333,0.0036509
0.075496,0.0036037
0.075659,0.0035566
0.075822,0.0035094
0.075984,0.0034623
0.076147,0.0034152
0.07631,0.003368
0.076472,0.0033209
0.076635,0.0032737
0.076798,0.0032266
0.07696,0.0031795
0.077123,0.0031323
0.077286,0.0030852
0.077449,0.003038
0.077611,0.0029909
0.077774,0.0029437
0.077937,0.0028966
0.078099,0.0028495
0.078262,0.0028023
0.078425,0.0027552
0.078588,0.002708
0.07875,0.0026609
0.078913,0.0026137
0.079076,0.0025666
0.079238,0.0025195
0.079401,0.0024723
0.079564,0.0024252
0.079727,0.002378
0.079889,0.0023309
0.080052,0.0022838
0.080215,0.0022366
0.080377,0.0021895
0.08054,0.0021423
0.080703,0.0020952
0.080865,0.002048
0.081028,0.0020009
0.081191,0.0019538
0.081354,0.0019066
0.081516,0.0018595
0.081679,0.0018123
0.081842,0.0017652
0.082004,0.0017181
0.082167,0.0016709
0.08233,0.0016238
0.082493,0.0015766
0.082655,0.0015295
0.082818,0.0014823
0.082981,0.0014352
0.083143,0.0013881
0.083306,0.0013409
0.083469,0.0012938
0.083631,0.0012466
0.083794,0.0011995
0.083957,0.0011523
0.08412,0.0011052
0.084282,0.0010581
0.084445,0.0010109
0.084608,0.00096378
0.08477,0.00091663
0.084933,0.00086949
0.085096,0.00082235
0.085259,0.00077521
0.085421,0.00072807
0.085584,0.00068092
0.085747,0.00063378
0.085909,0.00058664
0.086072,0.0005395
0.086235,0.00049236
0.086398,0.00044521
0.08656,0.00039807
0.086723,0.00035093
0.086886,0.00030379
0.087048,0.00025665
0.087211,0.0002095
0.087374,0.00016236
0.087536,0.00011522
0.087699,6.8077e-05
0.087862,2.0935e-05
0.088025,0
0.088187,0
0.08835,0
0.088513,0
0.088675,0
0.088838,0
0.089001,0
0.089164,0
0.089326,0
0.089489,0
0.089652,0
0.089814,0
0.089977,0
0.09014,0
0.090302,0
0.090465,0
0.090628,0
0.090791,0
0.090953,0
0.091116,0
0.091279,0
0.091441,0
0.091604,0
0.091767,0
0.09193,0
0.092092,0
0.092255,0
0.092418,0
0.09258,0
0.092743,0
0.092906,0
0.093068,0
0.093231,0
0.093394,0
0.093557,0
0.093719,0
0.093882,0
0.094045,0
0.094207,0
0.09437,0
0.094533,0
0.094696,0
0.094858,0
0.095021,0
0.095184,0
0.095346,0
0.095509,0
0.095672,0
0.095835,0
0.095997,0
0.09616,0
0.096323,0
0.096485,0
0.096648,0
0.096811,0
0.096973,0
0.097136,0
0.097299,0
0.097462,0
0.097624,0
0.097787,0
0.09795,0
0.098112,0
0.098275,0
0.098438,0
0.098601,0
0.098763,0
0.098926,0
0.099089,0
0.099251,0
0.099414,0
0.099577,0
0.099739,0
0.099902,0
0.10006,0
0.10023,0
0.10039,0
0.10055,0
0.10072,0
0.10088,0
0.10104,0
0.1012,0
0.10137,0
0.10153,0
0.10169,0
0.10185,0
0.10202,0
0.10218,0
0.10234,0
0.10251,0
0.10267,0
0.10283,0
0.10299,0
0.10316,0
0.10332,0
0.10348,0
0.10364,0
0.10381,0
0.10397,0
0.10413,0
0.1043,0
0.10446,0
0.10462,0
0.10478,0
0.10495,0
0.10511,0
0.10527,0
0.10543,0
0.1056,0
0.10576,0
0.10592,0
0.10609,0
0.10625,0
0.10641,0
0.10657,0
0.10674,0
0.1069,0
0.10706,0
0.10722,0
0.10739,0
0.10755,0
0.10771,0
0.10787,0
0.10804,0
0.1082,0
0.10836,0
0.10853,0
0.10869,0
0.10885,0
0.10901,0
0.10918,0
0.10934,0
0.1095,0
0.10966,0
0.10983,0
0.10999,0
0.11015,0
0.11032,0
0.11048,0
0.11064,0
0.1108,0
0.11097,0
0.11113,0
0.11129,0
0.11145,0
0.11162,0
0.11178,0
0.11194,0
0.11211,0
0.11227,0
0.11243,0
0.11259,0
0.11276,0
0.11292,0
0.11308,0
0.11324,0
0.11341,0
0.11357,0
0.11373,0
0.1139,0
0.11406,0
0.11422,0
0.11438,0
0.11455,0
0.11471,0
0.11487,0
0.11503,0
0.1152,0
0.11536,0
0.11552,0
0.11568,0
0.11585,0
0.11601,0
0.11617,0
0.11634,0
0.1165,0
0.11666,0
0.11682,0
0.11699,0
0.11715,0
0.11731,0
0.11747,0
0.11764,0
0.1178,0
0.11796,0
0.11813,0
0.11829,0
0.11845,0
0.11861,0
0.11878,0
0.11894,0
0.1191,0
0.11926,0
0.11943,0
0.11959,0
0.11975,0
0.11992,0
0.12008,0
0.12024,0
0.1204,0
0.12057,0
0.12073,0
0.12089,0
0.12105,0
0.12122,0
0.12138,0
0.12154,0
0.1217,0
0.12187,0
0.12203,0
0.12219,0
0.12236,0
0.12252,0
0.12268,0
0.12284,0
0.12301,0
0.12317,0
0.12333,0
0.12349,0
0.12366,0
0.12382,0
0.12398,0
0.12415,0
0.12431,0
0.12447,0
0.12463,0
0.1248,0
0.12496,0
0.12512,0
0.12528,0
0.12545,0
0.12561,0
0.12577,0
0.12594,0
0.1261,0
0.12626,0
0.12642,0
0.12659,0
0.12675,0
0.12691,0
0.12707,0
0.12724,0
0.1274,0
0.12756,0
0.12773,0
0.12789,0
0.12805,0
0.12821,0
0.12838,0
0.12854,0
0.1287,0
0.12886,0
0.12903,0
0.12919,0
0.12935,0
0.12951,0
0.12968,0
0.12984,0
0.13,0
0.13017,0
0.13033,0
0.13049,0
0.13065,0
0.13082,0
0.13098,0
0.13114,0
0.1313,0
0.13147,0
0.13163,0
0.13179,0
0.13196,0
0.13212,0
0.13228,0
0.13244,0
0.13261,0
0.13277,0
0.13293,0
0.13309,0
0.13326,0
0.13342,0
0.13358,0
0.13375,0
0.13391,0
0.13407,0
0.13423,0
0.1344,0
0.13456,0
0.13472,0
0.13488,0
0.13505,0
0.13521,0
0.13537,0
0.13554,0
0.1357,0
0.13586,0
0.13602,0
0.13619,0
0.13635,0
0.13651,0
0.13667,0
0.13684,0
0.137,0
0.13716,0
0.13732,0
0.13749,0
0.13765,0
0.13781,0
0.13798,0
0.13814,0
0.1383,0
0.13846,0
0.13863,0
0.13879,0
0.13895,0
0.13911,0
0.13928,0
0.13944,0
0.1396,0
0.13977,0
0.13993,0
0.14009,0
0.14025,0
0.14042,0
0.14058,0
0.14074,0
0.1409,0
0.14107,0
0.14123,0
0.14139,0
0.14156,0
0.14172,0
0.14188,0
0.14204,0
0.14221,0
0.14237,0
0.14253,0
0.14269,0
0.14286,0
0.14302,0
0.14318,0
0.14335,0
0.14351,0
0.14367,0
0.14383,0
0.144,0
0.14416,0
0.14432,0
0.14448,0
0.14465,0
0.14481,0
0.14497,0
0.14513,0
0.1453,0
0.14546,0
0.14562,0
0.14579,0
0.14595,0
0.14611,0
0.14627,0
0.14644,0
0.1466,0
0.14676,0
0.14692,0
0.14709,0
0.14725,0
0.14741,0
0.14758,0
0.14774,0
0.1479,0
0.14806,0
0.14823,0
0.14839,0
0.14855,0
0.14871,0
0.14888,0
0.14904,0
0.1492,0
0.14937,0
0.14953,0
0.14969,0
0.14985,0
0.15002,0
0.15018,0
0.15034,0
0.1505,0
0.15067,0
0.15083,0
0.15099,0
0.15115,0
0.15132,0
0.15148,0
0.15164,0
0.15181,0
0.15197,0
0.15213,0
0.15229,0
0.15246,0
0.15262,0
0.15278,0
0.15294,0
0.15311,0
0.15327,0
0.15343,0
0.1536,0
0.15376,0
0.15392,0
0.15408,0
0.15425,0
0.15441,0
0.15457,0
0.15473,0
0.1549,0
0.15506,0
0.15522,0
0.15539,0
0.15555,0
0.15571,0
0.15587,0
0.15604,0
0.1562,0
0.15636,0
0.15652,0
0.15669,0
0.15685,0
0.15701,0
0.15718,0
0.15734,0
0.1575,0
0.15766,0
0.15783,0
0.15799,0
0.15815,0
0.15831,0
0.15848,0
0.15864,0
0.1588,0
0.15896,0
0.15913,0
0.15929,0
0.15945,0
0.15962,0
0.15978,0
0.15994,0
0.1601,0
0.16027,0
0.16043,0
0.16059,0
0.16075,0
0.16092,0
0.16108,0
0.16124,0
0.16141,0
0.16157,0
0.16173,0
0.16189,0
0.16206,0
0.16222,0
0.16238,0
0.16254,0
0.16271,0


==> img/Data/viperLines/test/perfImprovLine-Streamcluster-NSGA.csv <==
0,0.025478
0.00016271,0.025478
0.00032541,0.025478
0.00048812,0.025478
0.00065083,0.025478
0.00081354,0.025478
0.00097624,0.025478
0.001139,0.025478
0.0013017,0.025478
0.0014644,0.025478
0.0016271,0.025478
0.0017898,0.025478
0.0019525,0.025478
0.0021152,0.025478
0.0022779,0.025478
0.0024406,0.025478
0.0026033,0.025478
0.002766,0.025478
0.0029287,0.025478
0.0030914,0.025478
0.0032541,0.025478
0.0034169,0.025478
0.0035796,0.025478
0.0037423,0.025478
0.003905,0.025478
0.0040677,0.025478
0.0042304,0.025478
0.0043931,0.025478
0.0045558,0.025478
0.0047185,0.025478
0.0048812,0.025478
0.0050439,0.025478
0.0052066,0.025478
0.0053693,0.025478
0.005532,0.025478
0.0056948,0.025478
0.0058575,0.025478
0.0060202,0.025478
0.0061829,0.025478
0.0063456,0.025478
0.0065083,0.025478
0.006671,0.025478
0.0068337,0.025478
0.0069964,0.025478
0.0071591,0.025478
0.0073218,0.025478
0.0074845,0.025478
0.0076472,0.025478
0.0078099,0.025478
0.0079727,0.025478
0.0081354,0.025478
0.0082981,0.025478
0.0084608,0.025478
0.0086235,0.025478
0.0087862,0.025478
0.0089489,0.025478
0.0091116,0.025478
0.0092743,0.025478
0.009437,0.025478
0.0095997,0.025478
0.0097624,0.025478
0.0099251,0.025478
0.010088,0.025478
0.010251,0.025478
0.010413,0.025478
0.010576,0.025478
0.010739,0.025478
0.010901,0.025478
0.011064,0.025478
0.011227,0.025478
0.01139,0.025478
0.011552,0.025478
0.011715,0.025478
0.011878,0.025478
0.01204,0.025478
0.012203,0.025478
0.012366,0.025478
0.012528,0.025478
0.012691,0.025478
0.012854,0.025478
0.013017,0.025478
0.013179,0.025478
0.013342,0.025478
0.013505,0.025478
0.013667,0.025478
0.01383,0.025478
0.013993,0.025478
0.014156,0.025478
0.014318,0.025478
0.014481,0.025478
0.014644,0.025478
0.014806,0.025478
0.014969,0.025478
0.015132,0.025478
0.015294,0.025478
0.015457,0.025478
0.01562,0.025478
0.015783,0.025478
0.015945,0.025478
0.016108,0.025478
0.016271,0.025478
0.016433,0.025478
0.016596,0.025478
0.016759,0.025478
0.016922,0.025478
0.017084,0.025478
0.017247,0.025478
0.01741,0.025478
0.017572,0.025478
0.017735,0.025478
0.017898,0.025478
0.01806,0.025478
0.018223,0.025478
0.018386,0.025478
0.018549,0.025478
0.018711,0.025478
0.018874,0.025478
0.019037,0.025478
0.019199,0.025478
0.019362,0.025478
0.019525,0.025478
0.019688,0.025478
0.01985,0.025478
0.020013,0.025478
0.020176,0.025478
0.020338,0.025478
0.020501,0.025478
0.020664,0.025478
0.020827,0.025478
0.020989,0.025478
0.021152,0.025478
0.021315,0.025478
0.021477,0.025478
0.02164,0.025478
0.021803,0.025478
0.021965,0.025478
0.022128,0.025478
0.022291,0.025478
0.022454,0.025478
0.022616,0.025478
0.022779,0.025478
0.022942,0.025478
0.023104,0.025478
0.023267,0.025478
0.02343,0.025478
0.023593,0.025478
0.023755,0.025478
0.023918,0.025478
0.024081,0.025478
0.024243,0.025478
0.024406,0.025478
0.024569,0.025478
0.024731,0.025478
0.024894,0.025478
0.025057,0.025478
0.02522,0.025478
0.025382,0.025478
0.025545,0.025478
0.025708,0.025478
0.02587,0.025478
0.026033,0.025478
0.026196,0.025478
0.026359,0.025478
0.026521,0.025478
0.026684,0.025478
0.026847,0.025478
0.027009,0.025478
0.027172,0.025478
0.027335,0.025478
0.027498,0.025478
0.02766,0.025478
0.027823,0.025478
0.027986,0.025478
0.028148,0.025478
0.028311,0.025478
0.028474,0.025478
0.028636,0.025478
0.028799,0.025478
0.028962,0.025478
0.029125,0.025478
0.029287,0.025478
0.02945,0.025478
0.029613,0.025478
0.029775,0.025478
0.029938,0.025478
0.030101,0.025478
0.030264,0.025478
0.030426,0.025478
0.030589,0.025478
0.030752,0.025478
0.030914,0.025478
0.031077,0.025478
0.03124,0.025478
0.031402,0.025478
0.031565,0.025478
0.031728,0.025478
0.031891,0.025478
0.032053,0.025478
0.032216,0.025478
0.032379,0.025478
0.032541,0.025478
0.032704,0.025478
0.032867,0.025478
0.03303,0.025478
0.033192,0.025478
0.033355,0.025478
0.033518,0.025478
0.03368,0.025478
0.033843,0.025478
0.034006,0.025478
0.034169,0.025478
0.034331,0.025478
0.034494,0.025478
0.034657,0.025478
0.034819,0.025478
0.034982,0.025478
0.035145,0.025478
0.035307,0.025478
0.03547,0.025478
0.035633,0.025478
0.035796,0.025478
0.035958,0.025478
0.036121,0.025478
0.036284,0.025478
0.036446,0.025478
0.036609,0.025478
0.036772,0.025478
0.036935,0.025478
0.037097,0.025478
0.03726,0.025478
0.037423,0.025478
0.037585,0.025478
0.037748,0.025478
0.037911,0.025478
0.038073,0.025478
0.038236,0.025478
0.038399,0.025478
0.038562,0.025478
0.038724,0.025478
0.038887,0.025478
0.03905,0.025478
0.039212,0.025478
0.039375,0.025478
0.039538,0.025478
0.039701,0.025478
0.039863,0.025478
0.040026,0.025478
0.040189,0.025478
0.040351,0.025478
0.040514,0.025478
0.040677,0.025478
0.040839,0.025478
0.041002,0.025478
0.041165,0.025478
0.041328,0.025478
0.04149,0.025478
0.041653,0.025478
0.041816,0.025478
0.041978,0.025478
0.042141,0.025478
0.042304,0.025478
0.042467,0.025478
0.042629,0.025478
0.042792,0.025478
0.042955,0.025478
0.043117,0.025478
0.04328,0.025478
0.043443,0.025478
0.043606,0.025478
0.043768,0.025478
0.043931,0.025478
0.044094,0.025478
0.044256,0.025478
0.044419,0.025478
0.044582,0.025478
0.044744,0.025478
0.044907,0.025478
0.04507,0.025478
0.045233,0.025478
0.045395,0.025478
0.045558,0.025478
0.045721,0.025478
0.045883,0.025478
0.046046,0.025478
0.046209,0.025478
0.046372,0.025478
0.046534,0.025478
0.046697,0.025478
0.04686,0.025478
0.047022,0.025478
0.047185,0.025478
0.047348,0.025478
0.04751,0.025478
0.047673,0.025478
0.047836,0.025478
0.047999,0.025478
0.048161,0.025478
0.048324,0.025478
0.048487,0.025478
0.048649,0.025478
0.048812,0.025478
0.048975,0.025478
0.049138,0.025478
0.0493,0.025478
0.049463,0.025478
0.049626,0.025478
0.049788,0.025478
0.049951,0.025478
0.050114,0.025478
0.050277,0.025478
0.050439,0.025478
0.050602,0.025478
0.050765,0.025478
0.050927,0.025478
0.05109,0.025478
0.051253,0.025478
0.051415,0.025478
0.051578,0.025478
0.051741,0.025478
0.051904,0.025478
0.052066,0.025478
0.052229,0.025478
0.052392,0.025478
0.052554,0.025478
0.052717,0.025478
0.05288,0.025478
0.053043,0.025478
0.053205,0.025478
0.053368,0.025478
0.053531,0.025478
0.053693,0.025478
0.053856,0.025478
0.054019,0.025478
0.054181,0.025478
0.054344,0.025478
0.054507,0.025478
0.05467,0.025478
0.054832,0.025478
0.054995,0.025478
0.055158,0.025478
0.05532,0.025478
0.055483,0.025478
0.055646,0.025478
0.055809,0.025478
0.055971,0.025478
0.056134,0.025478
0.056297,0.025478
0.056459,0.025478
0.056622,0.025478
0.056785,0.025478
0.056948,0.025478
0.05711,0.025478
0.057273,0.025478
0.057436,0.025478
0.057598,0.025478
0.057761,0.025478
0.057924,0.025478
0.058086,0.025478
0.058249,0.025478
0.058412,0.025478
0.058575,0.025478
0.058737,0.025478
0.0589,0.025478
0.059063,0.025478
0.059225,0.025478
0.059388,0.025478
0.059551,0.025478
0.059714,0.025478
0.059876,0.025478
0.060039,0.025478
0.060202,0.025478
0.060364,0.025478
0.060527,0.025478
0.06069,0.025478
0.060852,0.025478
0.061015,0.025478
0.061178,0.025478
0.061341,0.025478
0.061503,0.025478
0.061666,0.025478
0.061829,0.025478
0.061991,0.025478
0.062154,0.025478
0.062317,0.025478
0.06248,0.025478
0.062642,0.025478
0.062805,0.025478
0.062968,0.025478
0.06313,0.025478
0.063293,0.025478
0.063456,0.025478
0.063619,0.025478
0.063781,0.025478
0.063944,0.025478
0.064107,0.025478
0.064269,0.025478
0.064432,0.025478
0.064595,0.025478
0.064757,0.025478
0.06492,0.025478
0.065083,0.025478
0.065246,0.025478
0.065408,0.025478
0.065571,0.025478
0.065734,0.025478
0.065896,0.025478
0.066059,0.025478
0.066222,0.025478
0.066385,0.025478
0.066547,0.025478
0.06671,0.025478
0.066873,0.025478
0.067035,0.025478
0.067198,0.025478
0.067361,0.025478
0.067523,0.025478
0.067686,0.025478
0.067849,0.025478
0.068012,0.025478
0.068174,0.025478
0.068337,0.025478
0.0685,0.025478
0.068662,0.025478
0.068825,0.025478
0.068988,0.025478
0.069151,0.025478
0.069313,0.025478
0.069476,0.025478
0.069639,0.025478
0.069801,0.025478
0.069964,0.025478
0.070127,0.025478
0.070289,0.025478
0.070452,0.025478
0.070615,0.025478
0.070778,0.025478
0.07094,0.025478
0.071103,0.025478
0.071266,0.025478
0.071428,0.025478
0.071591,0.025478
0.071754,0.025478
0.071917,0.025478
0.072079,0.025478
0.072242,0.025478
0.072405,0.025478
0.072567,0.025478
0.07273,0.025478
0.072893,0.025478
0.073056,0.025478
0.073218,0.025478
0.073381,0.025478
0.073544,0.025478
0.073706,0.025478
0.073869,0.025478
0.074032,0.025478
0.074194,0.025478
0.074357,0.025478
0.07452,0.025478
0.074683,0.025478
0.074845,0.025478
0.075008,0.025478
0.075171,0.025478
0.075333,0.025478
0.075496,0.025478
0.075659,0.025478
0.075822,0.025478
0.075984,0.025478
0.076147,0.025478
0.07631,0.025478
0.076472,0.025478
0.076635,0.025478
0.076798,0.025478
0.07696,0.025478
0.077123,0.025478
0.077286,0.025478
0.077449,0.025478
0.077611,0.025478
0.077774,0.025478
0.077937,0.025478
0.078099,0.025478
0.078262,0.025478
0.078425,0.025478
0.078588,0.025478
0.07875,0.025478
0.078913,0.025478
0.079076,0.025478
0.079238,0.025478
0.079401,0.025478
0.079564,0.025478
0.079727,0.025478
0.079889,0.025478
0.080052,0.025478
0.080215,0.025478
0.080377,0.025478
0.08054,0.025478
0.080703,0.025478
0.080865,0.025478
0.081028,0.025478
0.081191,0.025478
0.081354,0.025478
0.081516,0.025478
0.081679,0.025478
0.081842,0.025478
0.082004,0.025478
0.082167,0.025478
0.08233,0.025478
0.082493,0.025478
0.082655,0.025478
0.082818,0.025478
0.082981,0.025478
0.083143,0.025478
0.083306,0.025478
0.083469,0.025478
0.083631,0.025478
0.083794,0.025478
0.083957,0.025478
0.08412,0.025478
0.084282,0.025478
0.084445,0.025478
0.084608,0.025478
0.08477,0.025478
0.084933,0.025478
0.085096,0.025478
0.085259,0.025478
0.085421,0.025478
0.085584,0.025478
0.085747,0.025478
0.085909,0.025478
0.086072,0.025478
0.086235,0.025478
0.086398,0.025478
0.08656,0.025478
0.086723,0.025478
0.086886,0.025478
0.087048,0.025478
0.087211,0.025478
0.087374,0.025478
0.087536,0.025478
0.087699,0.025478
0.087862,0.025478
0.088025,0.025478
0.088187,0.025478
0.08835,0.025478
0.088513,0.025478
0.088675,0.025478
0.088838,0.025478
0.089001,0.025478
0.089164,0.025478
0.089326,0.025478
0.089489,0.025478
0.089652,0.025478
0.089814,0.025478
0.089977,0.025478
0.09014,0.025478
0.090302,0.025478
0.090465,0.025478
0.090628,0.025478
0.090791,0.025478
0.090953,0.025478
0.091116,0.025478
0.091279,0.025478
0.091441,0.025478
0.091604,0.025478
0.091767,0.025478
0.09193,0.025478
0.092092,0.025478
0.092255,0.025478
0.092418,0.025478
0.09258,0.025478
0.092743,0.025478
0.092906,0.025478
0.093068,0.025478
0.093231,0.025478
0.093394,0.025478
0.093557,0.025478
0.093719,0.025478
0.093882,0.025478
0.094045,0.025478
0.094207,0.025478
0.09437,0.025478
0.094533,0.025478
0.094696,0.025478
0.094858,0.025478
0.095021,0.025478
0.095184,0.025478
0.095346,0.025478
0.095509,0.025478
0.095672,0.025478
0.095835,0.025478
0.095997,0.025478
0.09616,0.025478
0.096323,0.025478
0.096485,0.025478
0.096648,0.025478
0.096811,0.025478
0.096973,0.025478
0.097136,0.025478
0.097299,0.025478
0.097462,0.025478
0.097624,0.025478
0.097787,0.025478
0.09795,0.025478
0.098112,0.025478
0.098275,0.025478
0.098438,0.025478
0.098601,0.025478
0.098763,0.025478
0.098926,0.025478
0.099089,0.025478
0.099251,0.025478
0.099414,0.025478
0.099577,0.025478
0.099739,0.025478
0.099902,0.025478
0.10006,0.025478
0.10023,0.025478
0.10039,0.025478
0.10055,0.025478
0.10072,0.025478
0.10088,0.025478
0.10104,0.025478
0.1012,0.025478
0.10137,0.025478
0.10153,0.025478
0.10169,0.025478
0.10185,0.025478
0.10202,0.025478
0.10218,0.025478
0.10234,0.025478
0.10251,0.025478
0.10267,0.025478
0.10283,0.025478
0.10299,0.025478
0.10316,0.025478
0.10332,0.025478
0.10348,0.025478
0.10364,0.025478
0.10381,0.025478
0.10397,0.025478
0.10413,0.025478
0.1043,0.025478
0.10446,0.025478
0.10462,0.025478
0.10478,0.025478
0.10495,0.025478
0.10511,0.025478
0.10527,0.025478
0.10543,0.025478
0.1056,0.025478
0.10576,0.025478
0.10592,0.025478
0.10609,0.025478
0.10625,0.025478
0.10641,0.025478
0.10657,0.025478
0.10674,0.025478
0.1069,0.025478
0.10706,0.025478
0.10722,0.025478
0.10739,0.025478
0.10755,0.025478
0.10771,0.025478
0.10787,0.025478
0.10804,0.025478
0.1082,0.025478
0.10836,0.025478
0.10853,0.025478
0.10869,0.025478
0.10885,0.025478
0.10901,0.025478
0.10918,0.025478
0.10934,0.025478
0.1095,0.025478
0.10966,0.025478
0.10983,0.025478
0.10999,0.025478
0.11015,0.025478
0.11032,0.025478
0.11048,0.025478
0.11064,0.025478
0.1108,0.025478
0.11097,0.025478
0.11113,0.025478
0.11129,0.025478
0.11145,0.025478
0.11162,0.025478
0.11178,0.025478
0.11194,0.025478
0.11211,0.025478
0.11227,0.025478
0.11243,0.025478
0.11259,0.025478
0.11276,0.025478
0.11292,0.025478
0.11308,0.025478
0.11324,0.025478
0.11341,0.025478
0.11357,0.025478
0.11373,0.025478
0.1139,0.025478
0.11406,0.025478
0.11422,0.025478
0.11438,0.025478
0.11455,0.025478
0.11471,0.025478
0.11487,0.025478
0.11503,0.025478
0.1152,0.025478
0.11536,0.025478
0.11552,0.025478
0.11568,0.025478
0.11585,0.025478
0.11601,0.025478
0.11617,0.025478
0.11634,0.025478
0.1165,0.025478
0.11666,0.025478
0.11682,0.025478
0.11699,0.025478
0.11715,0.025478
0.11731,0.025478
0.11747,0.025478
0.11764,0.025478
0.1178,0.025478
0.11796,0.025478
0.11813,0.025478
0.11829,0.025478
0.11845,0.025478
0.11861,0.025478
0.11878,0.025478
0.11894,0.025478
0.1191,0.025478
0.11926,0.025478
0.11943,0.025478
0.11959,0.025478
0.11975,0.025478
0.11992,0.025478
0.12008,0.025478
0.12024,0.025478
0.1204,0.025478
0.12057,0.025478
0.12073,0.025478
0.12089,0.025478
0.12105,0.025478
0.12122,0.025478
0.12138,0.025478
0.12154,0.025478
0.1217,0.025478
0.12187,0.025478
0.12203,0.025478
0.12219,0.025478
0.12236,0.025478
0.12252,0.025478
0.12268,0.025478
0.12284,0.025478
0.12301,0.025478
0.12317,0.025478
0.12333,0.025478
0.12349,0.025478
0.12366,0.025478
0.12382,0.025478
0.12398,0.025478
0.12415,0.025478
0.12431,0.025478
0.12447,0.025478
0.12463,0.025478
0.1248,0.025478
0.12496,0.025478
0.12512,0.025478
0.12528,0.025478
0.12545,0.025478
0.12561,0.025478
0.12577,0.025478
0.12594,0.025478
0.1261,0.025478
0.12626,0.025478
0.12642,0.025478
0.12659,0.025478
0.12675,0.025478
0.12691,0.025478
0.12707,0.025478
0.12724,0.025478
0.1274,0.025478
0.12756,0.025478
0.12773,0.025478
0.12789,0.025478
0.12805,0.025478
0.12821,0.025478
0.12838,0.025478
0.12854,0.025478
0.1287,0.025478
0.12886,0.025478
0.12903,0.025478
0.12919,0.025478
0.12935,0.025478
0.12951,0.025478
0.12968,0.025478
0.12984,0.025478
0.13,0.025478
0.13017,0.025478
0.13033,0.025478
0.13049,0.025478
0.13065,0.025478
0.13082,0.025478
0.13098,0.025478
0.13114,0.025478
0.1313,0.025478
0.13147,0.025478
0.13163,0.025478
0.13179,0.025478
0.13196,0.025478
0.13212,0.025478
0.13228,0.025478
0.13244,0.025478
0.13261,0.025478
0.13277,0.025478
0.13293,0.025478
0.13309,0.025478
0.13326,0.025478
0.13342,0.025478
0.13358,0.025478
0.13375,0.025478
0.13391,0.025478
0.13407,0.025478
0.13423,0.025478
0.1344,0.025478
0.13456,0.025478
0.13472,0.025478
0.13488,0.025478
0.13505,0.025478
0.13521,0.025478
0.13537,0.025478
0.13554,0.025478
0.1357,0.025478
0.13586,0.025478
0.13602,0.025478
0.13619,0.025478
0.13635,0.025478
0.13651,0.025478
0.13667,0.025478
0.13684,0.025478
0.137,0.025478
0.13716,0.025478
0.13732,0.025478
0.13749,0.025478
0.13765,0.025478
0.13781,0.025478
0.13798,0.025478
0.13814,0.025478
0.1383,0.025478
0.13846,0.025478
0.13863,0.025478
0.13879,0.025478
0.13895,0.025478
0.13911,0.025478
0.13928,0.025478
0.13944,0.025478
0.1396,0.025478
0.13977,0.025478
0.13993,0.025478
0.14009,0.025478
0.14025,0.025478
0.14042,0.025478
0.14058,0.025478
0.14074,0.025478
0.1409,0.025478
0.14107,0.025478
0.14123,0.025478
0.14139,0.025478
0.14156,0.025478
0.14172,0.025478
0.14188,0.025478
0.14204,0.025478
0.14221,0.025478
0.14237,0.025478
0.14253,0.025478
0.14269,0.025478
0.14286,0.025478
0.14302,0.025478
0.14318,0.025478
0.14335,0.025478
0.14351,0.025478
0.14367,0.025478
0.14383,0.025478
0.144,0.025478
0.14416,0.025478
0.14432,0.025478
0.14448,0.025478
0.14465,0.025478
0.14481,0.025478
0.14497,0.025478
0.14513,0.025478
0.1453,0.025478
0.14546,0.025478
0.14562,0.025478
0.14579,0.025478
0.14595,0.025478
0.14611,0.025478
0.14627,0.025478
0.14644,0.025478
0.1466,0.025478
0.14676,0.025478
0.14692,0.025478
0.14709,0.025478
0.14725,0.025478
0.14741,0.025478
0.14758,0.025478
0.14774,0.025478
0.1479,0.025478
0.14806,0.025478
0.14823,0.025478
0.14839,0.025478
0.14855,0.025478
0.14871,0.025478
0.14888,0.025478
0.14904,0.025478
0.1492,0.025478
0.14937,0.025478
0.14953,0.025478
0.14969,0.025478
0.14985,0.025478
0.15002,0.025478
0.15018,0.025478
0.15034,0.025478
0.1505,0.025478
0.15067,0.025478
0.15083,0.025478
0.15099,0.025478
0.15115,0.025478
0.15132,0.025478
0.15148,0.025478
0.15164,0.025478
0.15181,0.025478
0.15197,0.025478
0.15213,0.025478
0.15229,0.025478
0.15246,0.025478
0.15262,0.025478
0.15278,0.025478
0.15294,0.025478
0.15311,0.025478
0.15327,0.025478
0.15343,0.025478
0.1536,0.025478
0.15376,0.025478
0.15392,0.025478
0.15408,0.025478
0.15425,0.025478
0.15441,0.025478
0.15457,0.025478
0.15473,0.025478
0.1549,0.025478
0.15506,0.025478
0.15522,0.025478
0.15539,0.025478
0.15555,0.025478
0.15571,0.025478
0.15587,0.025478
0.15604,0.025478
0.1562,0.025478
0.15636,0.025478
0.15652,0.025478
0.15669,0.025478
0.15685,0.025478
0.15701,0.025478
0.15718,0.025478
0.15734,0.025478
0.1575,0.025478
0.15766,0.025478
0.15783,0.025478
0.15799,0.025478
0.15815,0.025478
0.15831,0.025478
0.15848,0.025478
0.15864,0.025478
0.1588,0.025478
0.15896,0.025478
0.15913,0.025478
0.15929,0.025478
0.15945,0.025478
0.15962,0.025478
0.15978,0.025478
0.15994,0.025478
0.1601,0.025478
0.16027,0.025478
0.16043,0.025478
0.16059,0.025478
0.16075,0.025478
0.16092,0.025478
0.16108,0.025478
0.16124,0.025478
0.16141,0.025478
0.16157,0.025478
0.16173,0.025478
0.16189,0.025478
0.16206,0.025478
0.16222,0.025478
0.16238,0.025478
0.16254,0.025478
0.16271,0.025478


==> img/Data/viperLines/test/perfImprovLine-Swaptions-BOA-0.csv <==
0,0.016624
0.056666,0.18142
0.11333,0.18063
0.17,0.17976
0.22667,0.17881
0.28333,0.17776
0.34,0.17659
0.39666,0.17527
0.45333,0.1738
0.51,0.17212
0.56666,0.17563
0.62333,0.18034
0.68,0.19119
0.73666,0.20114
0.79333,0.20023
0.85,0.19931
0.90666,0.19837
0.96333,0.19742
1.02,0.19645
1.0767,0.19546
1.1333,0.19445
1.19,0.19343
1.2467,0.19239
1.3033,0.19133
1.36,0.19024
1.4167,0.18997
1.4733,0.18973
1.53,0.18948
1.5867,0.18923
1.6433,0.18897
1.7,0.18871
1.7567,0.18844
1.8133,0.18816
1.87,0.18788
1.9267,0.1876
1.9833,0.18731
2.04,0.18701
2.0967,0.18671
2.1533,0.1864
2.21,0.18608
2.2667,0.18575
2.3233,0.18542
2.38,0.18508
2.4367,0.18474
2.4933,0.18438
2.55,0.18402
2.6067,0.18365
2.6633,0.18327
2.72,0.18288
2.7767,0.18249
2.8333,0.18208
2.89,0.18166
2.9467,0.18123
3.0033,0.18079
3.06,0.18034
3.1166,0.17988
3.1733,0.17941
3.23,0.17892
3.2866,0.1803
3.3433,0.18179
3.4,0.18333
3.4566,0.1849
3.5133,0.18652
3.57,0.18819
3.6266,0.18991
3.6833,0.19168
3.74,0.1935
3.7966,0.19538
3.8533,0.19732
3.91,0.19931
3.9666,0.19849
4.0233,0.19767
4.08,0.19684
4.1366,0.19601
4.1933,0.19518
4.25,0.19434
4.3066,0.1935
4.3633,0.19266
4.42,0.19182
4.4766,0.19097
4.5333,0.19012
4.59,0.18926
4.6466,0.1884
4.7033,0.18754
4.76,0.18668
4.8166,0.18581
4.8733,0.18494
4.93,0.18406
4.9866,0.18318
5.0433,0.1823
5.1,0.18142
5.1566,0.18053
5.2133,0.17964
5.27,0.17874
5.3266,0.17784
5.3833,0.17743
5.44,0.1773
5.4966,0.17717
5.5533,0.17704
5.61,0.17692
5.6666,0.17678
5.7233,0.17665
5.78,0.17652
5.8366,0.17639
5.8933,0.17626
5.95,0.17613
6.0066,0.17599
6.0633,0.17586
6.12,0.17572
6.1766,0.17559
6.2333,0.17545
6.29,0.17532
6.3466,0.17518
6.4033,0.17504
6.46,0.17527
6.5166,0.17563
6.5733,0.176
6.63,0.17637
6.6866,0.17674
6.7433,0.17711
6.8,0.17749
6.8566,0.17786
6.9133,0.17824
6.97,0.17862
7.0266,0.179
7.0833,0.17938
7.14,0.17976
7.1966,0.18014
7.2533,0.18053
7.31,0.18092
7.3666,0.18131
7.4233,0.1817
7.48,0.18209
7.5366,0.18249
7.5933,0.18288
7.65,0.18328
7.7066,0.18368
7.7633,0.18408
7.82,0.18448
7.8766,0.18489
7.9333,0.1853
7.99,0.1857
8.0466,0.18611
8.1033,0.18653
8.16,0.18694
8.2166,0.18736
8.2733,0.18777
8.33,0.18819
8.3866,0.18861
8.4433,0.18904
8.5,0.18946
8.5566,0.18989
8.6133,0.19032
8.67,0.19075
8.7266,0.19118
8.7833,0.19161
8.84,0.19205
8.8966,0.19249
8.9533,0.19293
9.01,0.19337
9.0666,0.19381
9.1233,0.19426
9.18,0.19435
9.2366,0.19435
9.2933,0.19435
9.3499,0.19435
9.4066,0.19435
9.4633,0.19435
9.5199,0.19435
9.5766,0.19435
9.6333,0.19435
9.6899,0.19435
9.7466,0.19435
9.8033,0.19435
9.8599,0.19435
9.9166,0.19435
9.9733,0.19435
10.03,0.19435
10.087,0.19435
10.143,0.19435
10.2,0.19435
10.257,0.19435
10.313,0.19435
10.37,0.19435
10.427,0.19435
10.483,0.19435
10.54,0.19435
10.597,0.19435
10.653,0.19435
10.71,0.19435
10.767,0.19435
10.823,0.19435
10.88,0.19435
10.937,0.19435
10.993,0.19435
11.05,0.19435
11.107,0.19435
11.163,0.19435
11.22,0.19435
11.277,0.19435
11.333,0.19435
11.39,0.19435
11.447,0.19435
11.503,0.19435
11.56,0.19435
11.617,0.19435
11.673,0.19435
11.73,0.19435
11.787,0.19435
11.843,0.19435
11.9,0.19435
11.957,0.19435
12.013,0.19435
12.07,0.19435
12.127,0.19435
12.183,0.19435
12.24,0.19435
12.297,0.19435
12.353,0.19435
12.41,0.19435
12.467,0.19435
12.523,0.19435
12.58,0.19435
12.637,0.19435
12.693,0.19435
12.75,0.19435
12.807,0.19435
12.863,0.19435
12.92,0.19435
12.977,0.19435
13.033,0.19435
13.09,0.19435
13.147,0.19435
13.203,0.19435
13.26,0.19435
13.317,0.19435
13.373,0.19435
13.43,0.19435
13.487,0.19435
13.543,0.19435
13.6,0.19435
13.657,0.19435
13.713,0.19435
13.77,0.19435
13.827,0.19435
13.883,0.19435
13.94,0.19435
13.997,0.19435
14.053,0.19435
14.11,0.19435
14.167,0.19435
14.223,0.19435
14.28,0.19435
14.337,0.19435
14.393,0.19435
14.45,0.19435
14.507,0.19435
14.563,0.19435
14.62,0.19435
14.677,0.19435
14.733,0.19435
14.79,0.19435
14.847,0.19435
14.903,0.19435
14.96,0.19435
15.017,0.19435
15.073,0.19435
15.13,0.19435
15.187,0.19435
15.243,0.19435
15.3,0.19435
15.357,0.19435
15.413,0.19435
15.47,0.19435
15.527,0.19435
15.583,0.19435
15.64,0.19435
15.697,0.19435
15.753,0.19435
15.81,0.19435
15.867,0.19435
15.923,0.19435
15.98,0.19435
16.037,0.19435
16.093,0.19435
16.15,0.19435
16.207,0.19435
16.263,0.19435
16.32,0.19435
16.377,0.19435
16.433,0.19435
16.49,0.19435
16.547,0.19435
16.603,0.19435
16.66,0.19435
16.717,0.19435
16.773,0.19435
16.83,0.19435
16.887,0.19435
16.943,0.19435
17,0.19435
17.057,0.19435
17.113,0.19435
17.17,0.19435
17.227,0.19435
17.283,0.19435
17.34,0.19435
17.397,0.19435
17.453,0.19435
17.51,0.19435
17.567,0.19435
17.623,0.19435
17.68,0.19435
17.737,0.19435
17.793,0.19435
17.85,0.19435
17.907,0.19435
17.963,0.19435
18.02,0.19435
18.077,0.19435
18.133,0.19435
18.19,0.19435
18.247,0.19435
18.303,0.19435
18.36,0.19435
18.417,0.19435
18.473,0.19435
18.53,0.19435
18.587,0.19435
18.643,0.19435
18.7,0.19435
18.757,0.19435
18.813,0.19435
18.87,0.19435
18.927,0.19435
18.983,0.19435
19.04,0.19435
19.097,0.19435
19.153,0.19435
19.21,0.19435
19.267,0.19435
19.323,0.19435
19.38,0.19435
19.437,0.19435
19.493,0.19435
19.55,0.19435
19.607,0.19435
19.663,0.19435
19.72,0.19435
19.777,0.19435
19.833,0.19435
19.89,0.19435
19.947,0.19435
20.003,0.19435
20.06,0.19435
20.117,0.19435
20.173,0.19435
20.23,0.19435
20.287,0.19435
20.343,0.19435
20.4,0.19435
20.457,0.19435
20.513,0.19435
20.57,0.19435
20.627,0.19435
20.683,0.19435
20.74,0.19435
20.797,0.19435
20.853,0.19435
20.91,0.19435
20.967,0.19435
21.023,0.19435
21.08,0.19435
21.137,0.19435
21.193,0.19435
21.25,0.19435
21.307,0.19435
21.363,0.19435
21.42,0.19435
21.477,0.19435
21.533,0.19435
21.59,0.19435
21.647,0.19435
21.703,0.19435
21.76,0.19435
21.817,0.19435
21.873,0.19435
21.93,0.19435
21.987,0.19435
22.043,0.19435
22.1,0.19435
22.157,0.19435
22.213,0.19435
22.27,0.19435
22.327,0.19435
22.383,0.19435
22.44,0.19435
22.497,0.19435
22.553,0.19435
22.61,0.19435
22.667,0.19435
22.723,0.19435
22.78,0.19435
22.837,0.19435
22.893,0.19435
22.95,0.19435
23.007,0.19435
23.063,0.19435
23.12,0.19435
23.177,0.19435
23.233,0.19435
23.29,0.19435
23.347,0.19435
23.403,0.19435
23.46,0.19435
23.517,0.19435
23.573,0.19435
23.63,0.19435
23.687,0.19435
23.743,0.19435
23.8,0.19435
23.857,0.19435
23.913,0.19435
23.97,0.19435
24.027,0.19435
24.083,0.19435
24.14,0.19435
24.197,0.19435
24.253,0.19435
24.31,0.19435
24.367,0.19435
24.423,0.19435
24.48,0.19435
24.537,0.19435
24.593,0.19435
24.65,0.19435
24.707,0.19435
24.763,0.19435
24.82,0.19435
24.877,0.19435
24.933,0.19435
24.99,0.19435
25.047,0.19435
25.103,0.19435
25.16,0.19435
25.217,0.19435
25.273,0.19435
25.33,0.19435
25.387,0.19435
25.443,0.19435
25.5,0.19435
25.557,0.19435
25.613,0.19435
25.67,0.19435
25.727,0.19435
25.783,0.19435
25.84,0.19435
25.897,0.19435
25.953,0.19435
26.01,0.19435
26.067,0.19435
26.123,0.19435
26.18,0.19435
26.237,0.19435
26.293,0.19435
26.35,0.19435
26.407,0.19435
26.463,0.19435
26.52,0.19435
26.577,0.19435
26.633,0.19435
26.69,0.19435
26.747,0.19435
26.803,0.19435
26.86,0.19435
26.917,0.19435
26.973,0.19435
27.03,0.19435
27.087,0.19435
27.143,0.19435
27.2,0.19435
27.257,0.19435
27.313,0.19435
27.37,0.19435
27.427,0.19435
27.483,0.19435
27.54,0.19435
27.597,0.19435
27.653,0.19435
27.71,0.19435
27.767,0.19435
27.823,0.19435
27.88,0.19435
27.937,0.19435
27.993,0.19435
28.05,0.19435
28.107,0.19435
28.163,0.19435
28.22,0.19435
28.277,0.19435
28.333,0.19435
28.39,0.19435
28.447,0.19435
28.503,0.19435
28.56,0.19435
28.617,0.19435
28.673,0.19435
28.73,0.19435
28.787,0.19435
28.843,0.19435
28.9,0.19435
28.957,0.19435
29.013,0.19435
29.07,0.19435
29.127,0.19435
29.183,0.19435
29.24,0.19435
29.297,0.19435
29.353,0.19435
29.41,0.19435
29.467,0.19435
29.523,0.19435
29.58,0.19435
29.637,0.19435
29.693,0.19435
29.75,0.19435
29.807,0.19435
29.863,0.19435
29.92,0.19435
29.977,0.19435
30.033,0.19435
30.09,0.19435
30.147,0.19435
30.203,0.19435
30.26,0.19435
30.317,0.19435
30.373,0.19435
30.43,0.19435
30.487,0.19435
30.543,0.19435
30.6,0.19435
30.657,0.19435
30.713,0.19435
30.77,0.19435
30.826,0.19435
30.883,0.19435
30.94,0.19435
30.996,0.19435
31.053,0.19435
31.11,0.19435
31.166,0.19435
31.223,0.19435
31.28,0.19435
31.336,0.19435
31.393,0.19435
31.45,0.19435
31.506,0.19435
31.563,0.19435
31.62,0.19435
31.676,0.19435
31.733,0.19435
31.79,0.19435
31.846,0.19435
31.903,0.19435
31.96,0.19435
32.016,0.19435
32.073,0.19435
32.13,0.19435
32.186,0.19435
32.243,0.19435
32.3,0.19435
32.356,0.19435
32.413,0.19435
32.47,0.19435
32.526,0.19435
32.583,0.19435
32.64,0.19435
32.696,0.19435
32.753,0.19435
32.81,0.19435
32.866,0.19435
32.923,0.19435
32.98,0.19435
33.036,0.19435
33.093,0.19435
33.15,0.19435
33.206,0.19435
33.263,0.19435
33.32,0.19435
33.376,0.19435
33.433,0.19435
33.49,0.19435
33.546,0.19435
33.603,0.19435
33.66,0.19435
33.716,0.19435
33.773,0.19435
33.83,0.19435
33.886,0.19435
33.943,0.19435
34,0.19435
34.056,0.19435
34.113,0.19435
34.17,0.19435
34.226,0.19435
34.283,0.19435
34.34,0.19435
34.396,0.19435
34.453,0.19435
34.51,0.19435
34.566,0.19435
34.623,0.19435
34.68,0.19435
34.736,0.19435
34.793,0.19435
34.85,0.19435
34.906,0.19435
34.963,0.19435
35.02,0.19435
35.076,0.19435
35.133,0.19435
35.19,0.19435
35.246,0.19435
35.303,0.19435
35.36,0.19435
35.416,0.19435
35.473,0.19435
35.53,0.19435
35.586,0.19435
35.643,0.19435
35.7,0.19435
35.756,0.19435
35.813,0.19435
35.87,0.19435
35.926,0.19435
35.983,0.19435
36.04,0.19435
36.096,0.19435
36.153,0.19435
36.21,0.19435
36.266,0.19435
36.323,0.19435
36.38,0.19435
36.436,0.19435
36.493,0.19435
36.55,0.19435
36.606,0.19435
36.663,0.19435
36.72,0.19435
36.776,0.19435
36.833,0.19435
36.89,0.19435
36.946,0.19435
37.003,0.19435
37.06,0.19435
37.116,0.19435
37.173,0.19435
37.23,0.19435
37.286,0.19435
37.343,0.19435
37.4,0.19435
37.456,0.19435
37.513,0.19435
37.57,0.19435
37.626,0.19435
37.683,0.19435
37.74,0.19435
37.796,0.19435
37.853,0.19435
37.91,0.19435
37.966,0.19435
38.023,0.19435
38.08,0.19435
38.136,0.19435
38.193,0.19435
38.25,0.19435
38.306,0.19435
38.363,0.19435
38.42,0.19435
38.476,0.19435
38.533,0.19435
38.59,0.19435
38.646,0.19435
38.703,0.19435
38.76,0.19435
38.816,0.19435
38.873,0.19435
38.93,0.19435
38.986,0.19435
39.043,0.19435
39.1,0.19435
39.156,0.19435
39.213,0.19435
39.27,0.19435
39.326,0.19435
39.383,0.19435
39.44,0.19435
39.496,0.19435
39.553,0.19435
39.61,0.19435
39.666,0.19435
39.723,0.19435
39.78,0.19435
39.836,0.19435
39.893,0.19435
39.95,0.19435
40.006,0.19435
40.063,0.19435
40.12,0.19435
40.176,0.19435
40.233,0.19435
40.29,0.19435
40.346,0.19435
40.403,0.19435
40.46,0.19435
40.516,0.19435
40.573,0.19435
40.63,0.19435
40.686,0.19435
40.743,0.19435
40.8,0.19435
40.856,0.19435
40.913,0.19435
40.97,0.19435
41.026,0.19435
41.083,0.19435
41.14,0.19435
41.196,0.19435
41.253,0.19435
41.31,0.19435
41.366,0.19435
41.423,0.19435
41.48,0.19435
41.536,0.19435
41.593,0.19435
41.65,0.19435
41.706,0.19435
41.763,0.19435
41.82,0.19435
41.876,0.19435
41.933,0.19435
41.99,0.19435
42.046,0.19435
42.103,0.19435
42.16,0.19435
42.216,0.19435
42.273,0.19435
42.33,0.19435
42.386,0.19435
42.443,0.19435
42.5,0.19435
42.556,0.19435
42.613,0.19435
42.67,0.19435
42.726,0.19435
42.783,0.19435
42.84,0.19435
42.896,0.19435
42.953,0.19435
43.01,0.19435
43.066,0.19435
43.123,0.19435
43.18,0.19435
43.236,0.19435
43.293,0.19435
43.35,0.19435
43.406,0.19435
43.463,0.19435
43.52,0.19435
43.576,0.19435
43.633,0.19435
43.69,0.19435
43.746,0.19435
43.803,0.19435
43.86,0.19435
43.916,0.19435
43.973,0.19435
44.03,0.19435
44.086,0.19435
44.143,0.19435
44.2,0.19435
44.256,0.19435
44.313,0.19435
44.37,0.19435
44.426,0.19435
44.483,0.19435
44.54,0.19435
44.596,0.19435
44.653,0.19435
44.71,0.19435
44.766,0.19435
44.823,0.19435
44.88,0.19435
44.936,0.19435
44.993,0.19435
45.05,0.19435
45.106,0.19435
45.163,0.19435
45.22,0.19435
45.276,0.19435
45.333,0.19435
45.39,0.19435
45.446,0.19435
45.503,0.19435
45.56,0.19435
45.616,0.19435
45.673,0.19435
45.73,0.19435
45.786,0.19435
45.843,0.19435
45.9,0.19435
45.956,0.19435
46.013,0.19435
46.07,0.19435
46.126,0.19435
46.183,0.19435
46.24,0.19435
46.296,0.19435
46.353,0.19435
46.41,0.19435
46.466,0.19435
46.523,0.19435
46.58,0.19435
46.636,0.19435
46.693,0.19435
46.75,0.19435
46.806,0.19435
46.863,0.19435
46.92,0.19435
46.976,0.19435
47.033,0.19435
47.09,0.19435
47.146,0.19435
47.203,0.19435
47.26,0.19435
47.316,0.19435
47.373,0.19435
47.43,0.19435
47.486,0.19435
47.543,0.19435
47.6,0.19435
47.656,0.19435
47.713,0.19435
47.77,0.19435
47.826,0.19435
47.883,0.19435
47.94,0.19435
47.996,0.19435
48.053,0.19435
48.11,0.19435
48.166,0.19435
48.223,0.19435
48.28,0.19435
48.336,0.19435
48.393,0.19435
48.45,0.19435
48.506,0.19435
48.563,0.19435
48.62,0.19435
48.676,0.19435
48.733,0.19435
48.79,0.19435
48.846,0.19435
48.903,0.19435
48.96,0.19435
49.016,0.19435
49.073,0.19435
49.13,0.19435
49.186,0.19435
49.243,0.19435
49.3,0.19435
49.356,0.19435
49.413,0.19435
49.47,0.19435
49.526,0.19435
49.583,0.19435
49.64,0.19435
49.696,0.19435
49.753,0.19435
49.81,0.19435
49.866,0.19435
49.923,0.19435
49.98,0.19435
50.036,0.19435
50.093,0.19435
50.15,0.19435
50.206,0.19435
50.263,0.19435
50.32,0.19435
50.376,0.19435
50.433,0.19435
50.49,0.19435
50.546,0.19435
50.603,0.19435
50.66,0.19435
50.716,0.19435
50.773,0.19435
50.83,0.19435
50.886,0.19435
50.943,0.19435
51,0.19435
51.056,0.19435
51.113,0.19435
51.17,0.19435
51.226,0.19435
51.283,0.19435
51.34,0.19435
51.396,0.19435
51.453,0.19435
51.51,0.19435
51.566,0.19435
51.623,0.19435
51.68,0.19435
51.736,0.19435
51.793,0.19435
51.85,0.19435
51.906,0.19435
51.963,0.19435
52.02,0.19435
52.076,0.19435
52.133,0.19435
52.19,0.19435
52.246,0.19435
52.303,0.19435
52.36,0.19435
52.416,0.19435
52.473,0.19435
52.53,0.19435
52.586,0.19435
52.643,0.19435
52.7,0.19435
52.756,0.19435
52.813,0.19435
52.87,0.19435
52.926,0.19435
52.983,0.19435
53.04,0.19435
53.096,0.19435
53.153,0.19435
53.21,0.19435
53.266,0.19435
53.323,0.19435
53.38,0.19435
53.436,0.19435
53.493,0.19435
53.55,0.19435
53.606,0.19435
53.663,0.19435
53.72,0.19435
53.776,0.19435
53.833,0.19435
53.89,0.19435
53.946,0.19435
54.003,0.19435
54.06,0.19435
54.116,0.19435
54.173,0.19435
54.23,0.19435
54.286,0.19435
54.343,0.19435
54.4,0.19435
54.456,0.19435
54.513,0.19435
54.57,0.19435
54.626,0.19435
54.683,0.19435
54.74,0.19435
54.796,0.19435
54.853,0.19435
54.91,0.19435
54.966,0.19435
55.023,0.19435
55.08,0.19435
55.136,0.19435
55.193,0.19435
55.25,0.19435
55.306,0.19435
55.363,0.19435
55.42,0.19435
55.476,0.19435
55.533,0.19435
55.59,0.19435
55.646,0.19435
55.703,0.19435
55.76,0.19435
55.816,0.19435
55.873,0.19435
55.93,0.19435
55.986,0.19435
56.043,0.19435
56.1,0.19435
56.156,0.19435
56.213,0.19435
56.27,0.19435
56.326,0.19435
56.383,0.19435
56.44,0.19435
56.496,0.19435
56.553,0.19435
56.61,0.19435
56.666,0.19435


==> img/Data/viperLines/test/perfImprovLine-Swaptions-BOA-2.csv <==
0,0.016624
0.056666,0.68886
0.11333,0.68108
0.17,0.67268
0.22667,0.66358
0.28333,0.65368
0.34,0.64288
0.39666,0.63105
0.45333,0.61803
0.51,0.60364
0.56666,0.60617
0.62333,0.61119
0.68,0.62065
0.73666,0.62301
0.79333,0.62544
0.85,0.62795
0.90666,0.63056
0.96333,0.63325
1.02,0.63605
1.0767,0.63894
1.1333,0.64195
1.19,0.64507
1.2467,0.64832
1.3033,0.65169
1.36,0.65521
1.4167,0.66118
1.4733,0.6652
1.53,0.66936
1.5867,0.67367
1.6433,0.67813
1.7,0.68275
1.7567,0.68754
1.8133,0.69251
1.87,0.69767
1.9267,0.70303
1.9833,0.7086
2.04,0.71441
2.0967,0.72045
2.1533,0.72674
2.21,0.73331
2.2667,0.74017
2.3233,0.74735
2.38,0.75485
2.4367,0.7627
2.4933,0.77094
2.55,0.77959
2.6067,0.78868
2.6633,0.79824
2.72,0.80831
2.7767,0.81895
2.8333,0.83018
2.89,0.84207
2.9467,0.85468
3.0033,0.86807
3.06,0.85983
3.1166,0.84779
3.1733,0.83572
3.23,0.82362
3.2866,0.81995
3.3433,0.81657
3.4,0.81318
3.4566,0.80978
3.5133,0.80637
3.57,0.80295
3.6266,0.79952
3.6833,0.79608
3.74,0.79263
3.7966,0.78917
3.8533,0.7857
3.91,0.78222
3.9666,0.77873
4.0233,0.77523
4.08,0.77171
4.1366,0.76819
4.1933,0.76466
4.25,0.76111
4.3066,0.75756
4.3633,0.75399
4.42,0.75042
4.4766,0.74683
4.5333,0.74324
4.59,0.73901
4.6466,0.73433
4.7033,0.72966
4.76,0.72499
4.8166,0.72031
4.8733,0.71564
4.93,0.71096
4.9866,0.70628
5.0433,0.7016
5.1,0.69692
5.1566,0.69225
5.2133,0.68757
5.27,0.68288
5.3266,0.6782
5.3833,0.67537
5.44,0.67361
5.4966,0.67185
5.5533,0.67008
5.61,0.66832
5.6666,0.66655
5.7233,0.66479
5.78,0.66302
5.8366,0.66125
5.8933,0.65949
5.95,0.65772
6.0066,0.65595
6.0633,0.65419
6.12,0.65242
6.1766,0.65065
6.2333,0.64888
6.29,0.64712
6.3466,0.64535
6.4033,0.64358
6.46,0.64312
6.5166,0.64317
6.5733,0.64322
6.63,0.64328
6.6866,0.64333
6.7433,0.64338
6.8,0.64344
6.8566,0.64349
6.9133,0.64354
6.97,0.6436
7.0266,0.64365
7.0833,0.6437
7.14,0.64376
7.1966,0.64381
7.2533,0.64386
7.31,0.64392
7.3666,0.64397
7.4233,0.64402
7.48,0.64408
7.5366,0.64413
7.5933,0.64419
7.65,0.64424
7.7066,0.64429
7.7633,0.64435
7.82,0.6444
7.8766,0.64445
7.9333,0.64451
7.99,0.64456
8.0466,0.64461
8.1033,0.64467
8.16,0.64472
8.2166,0.64477
8.2733,0.64483
8.33,0.64488
8.3866,0.64493
8.4433,0.64499
8.5,0.64504
8.5566,0.6451
8.6133,0.64515
8.67,0.6452
8.7266,0.64526
8.7833,0.64531
8.84,0.64536
8.8966,0.64542
8.9533,0.64547
9.01,0.64552
9.0666,0.64558
9.1233,0.64563
9.18,0.64569
9.2366,0.64574
9.2933,0.64579
9.3499,0.64585
9.4066,0.6459
9.4633,0.64595
9.5199,0.64601
9.5766,0.64606
9.6333,0.64612
9.6899,0.64617
9.7466,0.64622
9.8033,0.64628
9.8599,0.64633
9.9166,0.64639
9.9733,0.64644
10.03,0.64649
10.087,0.64655
10.143,0.6466
10.2,0.64665
10.257,0.64671
10.313,0.64676
10.37,0.64682
10.427,0.64687
10.483,0.64692
10.54,0.64698
10.597,0.64703
10.653,0.64709
10.71,0.64714
10.767,0.64719
10.823,0.64725
10.88,0.6473
10.937,0.64736
10.993,0.64741
11.05,0.64746
11.107,0.64752
11.163,0.64757
11.22,0.64763
11.277,0.64768
11.333,0.64773
11.39,0.64779
11.447,0.64784
11.503,0.6479
11.56,0.64795
11.617,0.648
11.673,0.64806
11.73,0.64811
11.787,0.64817
11.843,0.64822
11.9,0.64828
11.957,0.64833
12.013,0.64838
12.07,0.64844
12.127,0.64849
12.183,0.64855
12.24,0.6486
12.297,0.64865
12.353,0.64871
12.41,0.64876
12.467,0.64882
12.523,0.64887
12.58,0.64893
12.637,0.64898
12.693,0.64903
12.75,0.64909
12.807,0.64914
12.863,0.6492
12.92,0.64925
12.977,0.64931
13.033,0.64936
13.09,0.64941
13.147,0.64947
13.203,0.64952
13.26,0.64958
13.317,0.64963
13.373,0.64969
13.43,0.64974
13.487,0.6498
13.543,0.64985
13.6,0.6499
13.657,0.64996
13.713,0.65001
13.77,0.65007
13.827,0.65012
13.883,0.65018
13.94,0.65023
13.997,0.65029
14.053,0.65034
14.11,0.65039
14.167,0.65045
14.223,0.6505
14.28,0.65056
14.337,0.65061
14.393,0.65067
14.45,0.65072
14.507,0.65078
14.563,0.65083
14.62,0.65089
14.677,0.65094
14.733,0.65099
14.79,0.65105
14.847,0.6511
14.903,0.65116
14.96,0.65121
15.017,0.65127
15.073,0.65132
15.13,0.65138
15.187,0.65143
15.243,0.65149
15.3,0.65154
15.357,0.6516
15.413,0.65165
15.47,0.6517
15.527,0.65176
15.583,0.65181
15.64,0.65187
15.697,0.65192
15.753,0.65198
15.81,0.65203
15.867,0.65209
15.923,0.65214
15.98,0.6522
16.037,0.65225
16.093,0.65231
16.15,0.65236
16.207,0.65242
16.263,0.65247
16.32,0.65253
16.377,0.65258
16.433,0.65264
16.49,0.65269
16.547,0.65275
16.603,0.6528
16.66,0.65286
16.717,0.65291
16.773,0.65297
16.83,0.65302
16.887,0.65308
16.943,0.65313
17,0.65319
17.057,0.65324
17.113,0.6533
17.17,0.65335
17.227,0.65341
17.283,0.65346
17.34,0.65352
17.397,0.65357
17.453,0.65363
17.51,0.65368
17.567,0.65374
17.623,0.65379
17.68,0.65385
17.737,0.6539
17.793,0.65396
17.85,0.65401
17.907,0.65407
17.963,0.65412
18.02,0.65418
18.077,0.65423
18.133,0.65429
18.19,0.65434
18.247,0.6544
18.303,0.65445
18.36,0.65451
18.417,0.65456
18.473,0.65462
18.53,0.65467
18.587,0.65473
18.643,0.65478
18.7,0.65484
18.757,0.65489
18.813,0.65495
18.87,0.65501
18.927,0.65506
18.983,0.65512
19.04,0.65517
19.097,0.65523
19.153,0.65528
19.21,0.65534
19.267,0.65539
19.323,0.65545
19.38,0.6555
19.437,0.65556
19.493,0.65561
19.55,0.65567
19.607,0.65572
19.663,0.65578
19.72,0.65584
19.777,0.65589
19.833,0.65595
19.89,0.656
19.947,0.65606
20.003,0.65611
20.06,0.65617
20.117,0.65622
20.173,0.65628
20.23,0.65633
20.287,0.65639
20.343,0.65645
20.4,0.6565
20.457,0.65656
20.513,0.65661
20.57,0.65667
20.627,0.65672
20.683,0.65678
20.74,0.65683
20.797,0.65689
20.853,0.65695
20.91,0.657
20.967,0.65706
21.023,0.65711
21.08,0.65717
21.137,0.65722
21.193,0.65728
21.25,0.65734
21.307,0.65739
21.363,0.65745
21.42,0.6575
21.477,0.65756
21.533,0.65761
21.59,0.65767
21.647,0.65773
21.703,0.65778
21.76,0.65784
21.817,0.65789
21.873,0.65795
21.93,0.658
21.987,0.65806
22.043,0.65812
22.1,0.65817
22.157,0.65823
22.213,0.65828
22.27,0.65834
22.327,0.65839
22.383,0.65845
22.44,0.65851
22.497,0.65856
22.553,0.65862
22.61,0.65867
22.667,0.65873
22.723,0.65879
22.78,0.65884
22.837,0.6589
22.893,0.65895
22.95,0.65901
23.007,0.65907
23.063,0.65912
23.12,0.65918
23.177,0.65923
23.233,0.65929
23.29,0.65935
23.347,0.6594
23.403,0.65946
23.46,0.65951
23.517,0.65957
23.573,0.65963
23.63,0.65968
23.687,0.65974
23.743,0.65979
23.8,0.65985
23.857,0.65991
23.913,0.65996
23.97,0.66002
24.027,0.66007
24.083,0.66013
24.14,0.66019
24.197,0.66024
24.253,0.6603
24.31,0.66036
24.367,0.66041
24.423,0.66047
24.48,0.66052
24.537,0.66058
24.593,0.66064
24.65,0.66069
24.707,0.66075
24.763,0.66081
24.82,0.66086
24.877,0.66092
24.933,0.66097
24.99,0.66103
25.047,0.66109
25.103,0.66114
25.16,0.6612
25.217,0.66126
25.273,0.66131
25.33,0.66137
25.387,0.66142
25.443,0.66148
25.5,0.66154
25.557,0.66159
25.613,0.66165
25.67,0.66171
25.727,0.66176
25.783,0.66182
25.84,0.66188
25.897,0.66193
25.953,0.66199
26.01,0.66205
26.067,0.6621
26.123,0.66216
26.18,0.66221
26.237,0.66227
26.293,0.66233
26.35,0.66238
26.407,0.66244
26.463,0.6625
26.52,0.66255
26.577,0.66261
26.633,0.66267
26.69,0.66272
26.747,0.66278
26.803,0.66284
26.86,0.66289
26.917,0.66295
26.973,0.66301
27.03,0.66306
27.087,0.66312
27.143,0.66318
27.2,0.66323
27.257,0.66329
27.313,0.66335
27.37,0.6634
27.427,0.66346
27.483,0.66352
27.54,0.66357
27.597,0.66363
27.653,0.66369
27.71,0.66374
27.767,0.6638
27.823,0.66386
27.88,0.66391
27.937,0.66397
27.993,0.66403
28.05,0.66408
28.107,0.66414
28.163,0.6642
28.22,0.66426
28.277,0.66431
28.333,0.66437
28.39,0.66443
28.447,0.66448
28.503,0.66454
28.56,0.6646
28.617,0.66465
28.673,0.66471
28.73,0.66477
28.787,0.66482
28.843,0.66488
28.9,0.66494
28.957,0.665
29.013,0.66505
29.07,0.66511
29.127,0.66517
29.183,0.66522
29.24,0.66528
29.297,0.66534
29.353,0.66539
29.41,0.66545
29.467,0.66551
29.523,0.66557
29.58,0.66562
29.637,0.66568
29.693,0.66574
29.75,0.66579
29.807,0.66585
29.863,0.66591
29.92,0.66597
29.977,0.66602
30.033,0.66608
30.09,0.66614
30.147,0.66619
30.203,0.66625
30.26,0.66631
30.317,0.66637
30.373,0.66642
30.43,0.66648
30.487,0.66654
30.543,0.66659
30.6,0.66665
30.657,0.66671
30.713,0.66677
30.77,0.66682
30.826,0.66688
30.883,0.66694
30.94,0.667
30.996,0.66705
31.053,0.66711
31.11,0.66717
31.166,0.66722
31.223,0.66728
31.28,0.66734
31.336,0.6674
31.393,0.66745
31.45,0.66751
31.506,0.66757
31.563,0.66763
31.62,0.66768
31.676,0.66774
31.733,0.6678
31.79,0.66786
31.846,0.66791
31.903,0.66797
31.96,0.66803
32.016,0.66809
32.073,0.66814
32.13,0.6682
32.186,0.66826
32.243,0.66832
32.3,0.66837
32.356,0.66843
32.413,0.66849
32.47,0.66855
32.526,0.6686
32.583,0.66866
32.64,0.66872
32.696,0.66878
32.753,0.66883
32.81,0.66889
32.866,0.66895
32.923,0.66901
32.98,0.66906
33.036,0.66912
33.093,0.66918
33.15,0.66924
33.206,0.6693
33.263,0.66935
33.32,0.66941
33.376,0.66947
33.433,0.66953
33.49,0.66958
33.546,0.66964
33.603,0.6697
33.66,0.66976
33.716,0.66982
33.773,0.66987
33.83,0.66993
33.886,0.66999
33.943,0.67005
34,0.6701
34.056,0.67016
34.113,0.67022
34.17,0.67028
34.226,0.67034
34.283,0.67039
34.34,0.67045
34.396,0.67051
34.453,0.67057
34.51,0.67063
34.566,0.67068
34.623,0.67074
34.68,0.6708
34.736,0.67086
34.793,0.67092
34.85,0.67097
34.906,0.67103
34.963,0.67109
35.02,0.67115
35.076,0.67121
35.133,0.67126
35.19,0.67132
35.246,0.67138
35.303,0.67144
35.36,0.6715
35.416,0.67155
35.473,0.67161
35.53,0.67167
35.586,0.67173
35.643,0.67179
35.7,0.67184
35.756,0.6719
35.813,0.67196
35.87,0.67202
35.926,0.67208
35.983,0.67214
36.04,0.67219
36.096,0.67225
36.153,0.67231
36.21,0.67237
36.266,0.67243
36.323,0.67248
36.38,0.67254
36.436,0.6726
36.493,0.67266
36.55,0.67272
36.606,0.67278
36.663,0.67283
36.72,0.67289
36.776,0.67295
36.833,0.67301
36.89,0.67307
36.946,0.67313
37.003,0.67318
37.06,0.67324
37.116,0.6733
37.173,0.67336
37.23,0.67342
37.286,0.67348
37.343,0.67354
37.4,0.67359
37.456,0.67365
37.513,0.67371
37.57,0.67377
37.626,0.67383
37.683,0.67389
37.74,0.67394
37.796,0.674
37.853,0.67406
37.91,0.67412
37.966,0.67418
38.023,0.67424
38.08,0.6743
38.136,0.67435
38.193,0.67441
38.25,0.67447
38.306,0.67453
38.363,0.67459
38.42,0.67465
38.476,0.67471
38.533,0.67476
38.59,0.67482
38.646,0.67488
38.703,0.67494
38.76,0.675
38.816,0.67506
38.873,0.67512
38.93,0.67518
38.986,0.67523
39.043,0.67529
39.1,0.67535
39.156,0.67541
39.213,0.67547
39.27,0.67553
39.326,0.67559
39.383,0.67565
39.44,0.6757
39.496,0.67576
39.553,0.67582
39.61,0.67588
39.666,0.67594
39.723,0.676
39.78,0.67606
39.836,0.67612
39.893,0.67618
39.95,0.67623
40.006,0.67629
40.063,0.67635
40.12,0.67641
40.176,0.67647
40.233,0.67653
40.29,0.67659
40.346,0.67665
40.403,0.67671
40.46,0.67676
40.516,0.67682
40.573,0.67688
40.63,0.67694
40.686,0.677
40.743,0.67706
40.8,0.67712
40.856,0.67718
40.913,0.67724
40.97,0.6773
41.026,0.67736
41.083,0.67741
41.14,0.67747
41.196,0.67753
41.253,0.67759
41.31,0.67765
41.366,0.67771
41.423,0.67777
41.48,0.67783
41.536,0.67789
41.593,0.67795
41.65,0.67801
41.706,0.67807
41.763,0.67812
41.82,0.67818
41.876,0.67824
41.933,0.6783
41.99,0.67836
42.046,0.67842
42.103,0.67848
42.16,0.67854
42.216,0.6786
42.273,0.67866
42.33,0.67872
42.386,0.67878
42.443,0.67884
42.5,0.6789
42.556,0.67895
42.613,0.67901
42.67,0.67907
42.726,0.67913
42.783,0.67919
42.84,0.67925
42.896,0.67931
42.953,0.67937
43.01,0.67943
43.066,0.67949
43.123,0.67955
43.18,0.67961
43.236,0.67967
43.293,0.67973
43.35,0.67979
43.406,0.67985
43.463,0.67991
43.52,0.67997
43.576,0.68003
43.633,0.68008
43.69,0.68014
43.746,0.6802
43.803,0.68026
43.86,0.68032
43.916,0.68038
43.973,0.68044
44.03,0.6805
44.086,0.68056
44.143,0.68062
44.2,0.68068
44.256,0.68074
44.313,0.6808
44.37,0.68086
44.426,0.68092
44.483,0.68098
44.54,0.68104
44.596,0.6811
44.653,0.68116
44.71,0.68122
44.766,0.68128
44.823,0.68134
44.88,0.6814
44.936,0.68146
44.993,0.68152
45.05,0.68158
45.106,0.68164
45.163,0.6817
45.22,0.68176
45.276,0.68182
45.333,0.68188
45.39,0.68194
45.446,0.682
45.503,0.68206
45.56,0.68212
45.616,0.68218
45.673,0.68224
45.73,0.6823
45.786,0.68236
45.843,0.68242
45.9,0.68248
45.956,0.68254
46.013,0.6826
46.07,0.68266
46.126,0.68272
46.183,0.68278
46.24,0.68284
46.296,0.6829
46.353,0.68296
46.41,0.68302
46.466,0.68308
46.523,0.68314
46.58,0.6832
46.636,0.68326
46.693,0.68332
46.75,0.68338
46.806,0.68344
46.863,0.6835
46.92,0.68356
46.976,0.68362
47.033,0.68368
47.09,0.68374
47.146,0.6838
47.203,0.68386
47.26,0.68392
47.316,0.68398
47.373,0.68404
47.43,0.6841
47.486,0.68416
47.543,0.68422
47.6,0.68428
47.656,0.68434
47.713,0.6844
47.77,0.68446
47.826,0.68452
47.883,0.68458
47.94,0.68464
47.996,0.6847
48.053,0.68476
48.11,0.68482
48.166,0.68488
48.223,0.68495
48.28,0.68501
48.336,0.68507
48.393,0.68513
48.45,0.68519
48.506,0.68525
48.563,0.68531
48.62,0.68537
48.676,0.68543
48.733,0.68549
48.79,0.68555
48.846,0.68561
48.903,0.68567
48.96,0.68573
49.016,0.68579
49.073,0.68585
49.13,0.68591
49.186,0.68597
49.243,0.68603
49.3,0.6861
49.356,0.68616
49.413,0.68622
49.47,0.68628
49.526,0.68634
49.583,0.6864
49.64,0.68646
49.696,0.68652
49.753,0.68658
49.81,0.68664
49.866,0.6867
49.923,0.68676
49.98,0.68682
50.036,0.68688
50.093,0.68695
50.15,0.68701
50.206,0.68707
50.263,0.68713
50.32,0.68719
50.376,0.68725
50.433,0.68731
50.49,0.68737
50.546,0.68743
50.603,0.68749
50.66,0.68755
50.716,0.68761
50.773,0.68768
50.83,0.68774
50.886,0.6878
50.943,0.68786
51,0.68792
51.056,0.68798
51.113,0.68804
51.17,0.6881
51.226,0.68816
51.283,0.68822
51.34,0.68828
51.396,0.68835
51.453,0.68841
51.51,0.68847
51.566,0.68853
51.623,0.68859
51.68,0.68865
51.736,0.68871
51.793,0.68877
51.85,0.68883
51.906,0.6889
51.963,0.68896
52.02,0.68902
52.076,0.68908
52.133,0.68914
52.19,0.6892
52.246,0.68926
52.303,0.68932
52.36,0.68938
52.416,0.68945
52.473,0.68951
52.53,0.68957
52.586,0.68963
52.643,0.68969
52.7,0.68975
52.756,0.68981
52.813,0.68988
52.87,0.68994
52.926,0.69
52.983,0.69006
53.04,0.69012
53.096,0.69018
53.153,0.69024
53.21,0.6903
53.266,0.69037
53.323,0.69043
53.38,0.69049
53.436,0.69055
53.493,0.69061
53.55,0.69067
53.606,0.69073
53.663,0.6908
53.72,0.69086
53.776,0.69092
53.833,0.69098
53.89,0.69104
53.946,0.6911
54.003,0.69116
54.06,0.69123
54.116,0.69129
54.173,0.69135
54.23,0.69141
54.286,0.69147
54.343,0.69153
54.4,0.6916
54.456,0.69166
54.513,0.69172
54.57,0.69178
54.626,0.69184
54.683,0.6919
54.74,0.69197
54.796,0.69203
54.853,0.69209
54.91,0.69215
54.966,0.69221
55.023,0.69227
55.08,0.69234
55.136,0.6924
55.193,0.69246
55.25,0.69252
55.306,0.69258
55.363,0.69264
55.42,0.69271
55.476,0.69277
55.533,0.69283
55.59,0.69289
55.646,0.69295
55.703,0.69302
55.76,0.69308
55.816,0.69314
55.873,0.6932
55.93,0.69326
55.986,0.69332
56.043,0.69339
56.1,0.69345
56.156,0.69351
56.213,0.69357
56.27,0.69363
56.326,0.6937
56.383,0.69376
56.44,0.69382
56.496,0.69388
56.553,0.69394
56.61,0.69401
56.666,0.69401


==> img/Data/viperLines/test/perfImprovLine-Swaptions-BOA-5.csv <==
0,0.016624
0.056666,0.68805
0.11333,0.6887
0.17,0.68942
0.22667,0.69023
0.28333,0.69113
0.34,0.69215
0.39666,0.69331
0.45333,0.69465
0.51,0.69619
0.56666,0.72001
0.62333,0.75106
0.68,0.78151
0.73666,0.78273
0.79333,0.78399
0.85,0.78528
0.90666,0.78662
0.96333,0.788
1.02,0.78941
1.0767,0.79088
1.1333,0.79239
1.19,0.79395
1.2467,0.79556
1.3033,0.79723
1.36,0.79895
1.4167,0.80421
1.4733,0.8098
1.53,0.81558
1.5867,0.82158
1.6433,0.8278
1.7,0.83426
1.7567,0.84097
1.8133,0.84795
1.87,0.85521
1.9267,0.86277
1.9833,0.87065
2.04,0.87887
2.0967,0.88746
2.1533,0.89643
2.21,0.90581
2.2667,0.91564
2.3233,0.92594
2.38,0.93676
2.4367,0.94812
2.4933,0.96007
2.55,0.97267
2.6067,0.98596
2.6633,1
2.72,0.99983
2.7767,0.99251
2.8333,0.98509
2.89,0.97756
2.9467,0.96993
3.0033,0.9622
3.06,0.95435
3.1166,0.94639
3.1733,0.93831
3.23,0.93011
3.2866,0.93142
3.3433,0.93309
3.4,0.93479
3.4566,0.9365
3.5133,0.93825
3.57,0.94002
3.6266,0.94182
3.6833,0.94365
3.74,0.94203
3.7966,0.93722
3.8533,0.93239
3.91,0.92756
3.9666,0.92272
4.0233,0.91788
4.08,0.91302
4.1366,0.90816
4.1933,0.90329
4.25,0.89842
4.3066,0.89354
4.3633,0.88865
4.42,0.88375
4.4766,0.87885
4.5333,0.87394
4.59,0.86902
4.6466,0.8641
4.7033,0.85917
4.76,0.85423
4.8166,0.84928
4.8733,0.84433
4.93,0.83937
4.9866,0.8344
5.0433,0.82942
5.1,0.82444
5.1566,0.81945
5.2133,0.81445
5.27,0.80944
5.3266,0.80443
5.3833,0.80161
5.44,0.80005
5.4966,0.79848
5.5533,0.79692
5.61,0.79535
5.6666,0.79378
5.7233,0.79221
5.78,0.79063
5.8366,0.78905
5.8933,0.78747
5.95,0.78589
6.0066,0.78431
6.0633,0.78272
6.12,0.78113
6.1766,0.77954
6.2333,0.77794
6.29,0.77635
6.3466,0.77475
6.4033,0.77315
6.46,0.77311
6.5166,0.7737
6.5733,0.77429
6.63,0.77487
6.6866,0.77546
6.7433,0.77605
6.8,0.77664
6.8566,0.77723
6.9133,0.77783
6.97,0.77842
7.0266,0.77901
7.0833,0.77961
7.14,0.7802
7.1966,0.7808
7.2533,0.7814
7.31,0.782
7.3666,0.7826
7.4233,0.7832
7.48,0.7838
7.5366,0.7844
7.5933,0.785
7.65,0.78561
7.7066,0.78621
7.7633,0.78682
7.82,0.78742
7.8766,0.78803
7.9333,0.78864
7.99,0.78925
8.0466,0.78986
8.1033,0.79047
8.16,0.79108
8.2166,0.7917
8.2733,0.79231
8.33,0.79293
8.3866,0.79354
8.4433,0.79416
8.5,0.79478
8.5566,0.7954
8.6133,0.79602
8.67,0.79664
8.7266,0.79726
8.7833,0.79788
8.84,0.79851
8.8966,0.79913
8.9533,0.79976
9.01,0.80038
9.0666,0.80101
9.1233,0.80164
9.18,0.80227
9.2366,0.8029
9.2933,0.80353
9.3499,0.80416
9.4066,0.8048
9.4633,0.80543
9.5199,0.80607
9.5766,0.80671
9.6333,0.80734
9.6899,0.80798
9.7466,0.80862
9.8033,0.80926
9.8599,0.8099
9.9166,0.81055
9.9733,0.81119
10.03,0.81183
10.087,0.81248
10.143,0.81313
10.2,0.81378
10.257,0.81442
10.313,0.81507
10.37,0.81572
10.427,0.81638
10.483,0.81703
10.54,0.81768
10.597,0.81834
10.653,0.819
10.71,0.81965
10.767,0.82031
10.823,0.82097
10.88,0.82163
10.937,0.82229
10.993,0.82295
11.05,0.82362
11.107,0.82428
11.163,0.82495
11.22,0.82561
11.277,0.82628
11.333,0.82695
11.39,0.82762
11.447,0.82829
11.503,0.82896
11.56,0.82964
11.617,0.83031
11.673,0.83099
11.73,0.83166
11.787,0.83234
11.843,0.83302
11.9,0.8337
11.957,0.83438
12.013,0.83506
12.07,0.83575
12.127,0.83643
12.183,0.83712
12.24,0.8378
12.297,0.83849
12.353,0.83918
12.41,0.83987
12.467,0.84056
12.523,0.84125
12.58,0.84195
12.637,0.84264
12.693,0.84334
12.75,0.84403
12.807,0.84473
12.863,0.84543
12.92,0.84613
12.977,0.84683
13.033,0.84753
13.09,0.84824
13.147,0.84894
13.203,0.84965
13.26,0.85035
13.317,0.85106
13.373,0.85177
13.43,0.85248
13.487,0.8532
13.543,0.85391
13.6,0.85462
13.657,0.85534
13.713,0.85605
13.77,0.85677
13.827,0.85749
13.883,0.85821
13.94,0.85893
13.997,0.85966
14.053,0.86038
14.11,0.8611
14.167,0.86183
14.223,0.86256
14.28,0.86329
14.337,0.86402
14.393,0.86475
14.45,0.86548
14.507,0.86621
14.563,0.86695
14.62,0.86769
14.677,0.86842
14.733,0.86916
14.79,0.8699
14.847,0.87064
14.903,0.87139
14.96,0.87213
15.017,0.87287
15.073,0.87362
15.13,0.87437
15.187,0.87512
15.243,0.87587
15.3,0.87662
15.357,0.87737
15.413,0.87812
15.47,0.87888
15.527,0.87964
15.583,0.88039
15.64,0.88115
15.697,0.88191
15.753,0.88268
15.81,0.88344
15.867,0.8842
15.923,0.88497
15.98,0.88574
16.037,0.8865
16.093,0.88727
16.15,0.88804
16.207,0.88882
16.263,0.88959
16.32,0.89037
16.377,0.89114
16.433,0.89192
16.49,0.8927
16.547,0.89348
16.603,0.89426
16.66,0.89504
16.717,0.89583
16.773,0.89661
16.83,0.8974
16.887,0.89819
16.943,0.89898
17,0.89977
17.057,0.90056
17.113,0.90136
17.17,0.90215
17.227,0.90295
17.283,0.90375
17.34,0.90455
17.397,0.90535
17.453,0.90615
17.51,0.90696
17.567,0.90776
17.623,0.90857
17.68,0.90938
17.737,0.91019
17.793,0.911
17.85,0.91181
17.907,0.91263
17.963,0.91344
18.02,0.91426
18.077,0.91508
18.133,0.9159
18.19,0.91672
18.247,0.91754
18.303,0.91837
18.36,0.91919
18.417,0.92002
18.473,0.92085
18.53,0.92168
18.587,0.92251
18.643,0.92334
18.7,0.92418
18.757,0.92501
18.813,0.92585
18.87,0.92669
18.927,0.92753
18.983,0.92837
19.04,0.92922
19.097,0.93006
19.153,0.93091
19.21,0.93176
19.267,0.93261
19.323,0.93346
19.38,0.93431
19.437,0.93517
19.493,0.93592
19.55,0.93592
19.607,0.93592
19.663,0.93592
19.72,0.93592
19.777,0.93592
19.833,0.93592
19.89,0.93592
19.947,0.93592
20.003,0.93592
20.06,0.93592
20.117,0.93592
20.173,0.93592
20.23,0.93592
20.287,0.93592
20.343,0.93592
20.4,0.93592
20.457,0.93592
20.513,0.93592
20.57,0.93592
20.627,0.93592
20.683,0.93592
20.74,0.93592
20.797,0.93592
20.853,0.93592
20.91,0.93592
20.967,0.93592
21.023,0.93592
21.08,0.93592
21.137,0.93592
21.193,0.93592
21.25,0.93592
21.307,0.93592
21.363,0.93592
21.42,0.93592
21.477,0.93592
21.533,0.93592
21.59,0.93592
21.647,0.93592
21.703,0.93592
21.76,0.93592
21.817,0.93592
21.873,0.93592
21.93,0.93592
21.987,0.93592
22.043,0.93592
22.1,0.93592
22.157,0.93592
22.213,0.93592
22.27,0.93592
22.327,0.93592
22.383,0.93592
22.44,0.93592
22.497,0.93592
22.553,0.93592
22.61,0.93592
22.667,0.93592
22.723,0.93592
22.78,0.93592
22.837,0.93592
22.893,0.93592
22.95,0.93592
23.007,0.93592
23.063,0.93592
23.12,0.93592
23.177,0.93592
23.233,0.93592
23.29,0.93592
23.347,0.93592
23.403,0.93592
23.46,0.93592
23.517,0.93592
23.573,0.93592
23.63,0.93592
23.687,0.93592
23.743,0.93592
23.8,0.93592
23.857,0.93592
23.913,0.93592
23.97,0.93592
24.027,0.93592
24.083,0.93592
24.14,0.93592
24.197,0.93592
24.253,0.93592
24.31,0.93592
24.367,0.93592
24.423,0.93592
24.48,0.93592
24.537,0.93592
24.593,0.93592
24.65,0.93592
24.707,0.93592
24.763,0.93592
24.82,0.93592
24.877,0.93592
24.933,0.93592
24.99,0.93592
25.047,0.93592
25.103,0.93592
25.16,0.93592
25.217,0.93592
25.273,0.93592
25.33,0.93592
25.387,0.93592
25.443,0.93592
25.5,0.93592
25.557,0.93592
25.613,0.93592
25.67,0.93592
25.727,0.93592
25.783,0.93592
25.84,0.93592
25.897,0.93592
25.953,0.93592
26.01,0.93592
26.067,0.93592
26.123,0.93592
26.18,0.93592
26.237,0.93592
26.293,0.93592
26.35,0.93592
26.407,0.93592
26.463,0.93592
26.52,0.93592
26.577,0.93592
26.633,0.93592
26.69,0.93592
26.747,0.93592
26.803,0.93592
26.86,0.93592
26.917,0.93592
26.973,0.93592
27.03,0.93592
27.087,0.93592
27.143,0.93592
27.2,0.93592
27.257,0.93592
27.313,0.93592
27.37,0.93592
27.427,0.93592
27.483,0.93592
27.54,0.93592
27.597,0.93592
27.653,0.93592
27.71,0.93592
27.767,0.93592
27.823,0.93592
27.88,0.93592
27.937,0.93592
27.993,0.93592
28.05,0.93592
28.107,0.93592
28.163,0.93592
28.22,0.93592
28.277,0.93592
28.333,0.93592
28.39,0.93592
28.447,0.93592
28.503,0.93592
28.56,0.93592
28.617,0.93592
28.673,0.93592
28.73,0.93592
28.787,0.93592
28.843,0.93592
28.9,0.93592
28.957,0.93592
29.013,0.93592
29.07,0.93592
29.127,0.93592
29.183,0.93592
29.24,0.93592
29.297,0.93592
29.353,0.93592
29.41,0.93592
29.467,0.93592
29.523,0.93592
29.58,0.93592
29.637,0.93592
29.693,0.93592
29.75,0.93592
29.807,0.93592
29.863,0.93592
29.92,0.93592
29.977,0.93592
30.033,0.93592
30.09,0.93592
30.147,0.93592
30.203,0.93592
30.26,0.93592
30.317,0.93592
30.373,0.93592
30.43,0.93592
30.487,0.93592
30.543,0.93592
30.6,0.93592
30.657,0.93592
30.713,0.93592
30.77,0.93592
30.826,0.93592
30.883,0.93592
30.94,0.93592
30.996,0.93592
31.053,0.93592
31.11,0.93592
31.166,0.93592
31.223,0.93592
31.28,0.93592
31.336,0.93592
31.393,0.93592
31.45,0.93592
31.506,0.93592
31.563,0.93592
31.62,0.93592
31.676,0.93592
31.733,0.93592
31.79,0.93592
31.846,0.93592
31.903,0.93592
31.96,0.93592
32.016,0.93592
32.073,0.93592
32.13,0.93592
32.186,0.93592
32.243,0.93592
32.3,0.93592
32.356,0.93592
32.413,0.93592
32.47,0.93592
32.526,0.93592
32.583,0.93592
32.64,0.93592
32.696,0.93592
32.753,0.93592
32.81,0.93592
32.866,0.93592
32.923,0.93592
32.98,0.93592
33.036,0.93592
33.093,0.93592
33.15,0.93592
33.206,0.93592
33.263,0.93592
33.32,0.93592
33.376,0.93592
33.433,0.93592
33.49,0.93592
33.546,0.93592
33.603,0.93592
33.66,0.93592
33.716,0.93592
33.773,0.93592
33.83,0.93592
33.886,0.93592
33.943,0.93592
34,0.93592
34.056,0.93592
34.113,0.93592
34.17,0.93592
34.226,0.93592
34.283,0.93592
34.34,0.93592
34.396,0.93592
34.453,0.93592
34.51,0.93592
34.566,0.93592
34.623,0.93592
34.68,0.93592
34.736,0.93592
34.793,0.93592
34.85,0.93592
34.906,0.93592
34.963,0.93592
35.02,0.93592
35.076,0.93592
35.133,0.93592
35.19,0.93592
35.246,0.93592
35.303,0.93592
35.36,0.93592
35.416,0.93592
35.473,0.93592
35.53,0.93592
35.586,0.93592
35.643,0.93592
35.7,0.93592
35.756,0.93592
35.813,0.93592
35.87,0.93592
35.926,0.93592
35.983,0.93592
36.04,0.93592
36.096,0.93592
36.153,0.93592
36.21,0.93592
36.266,0.93592
36.323,0.93592
36.38,0.93592
36.436,0.93592
36.493,0.93592
36.55,0.93592
36.606,0.93592
36.663,0.93592
36.72,0.93592
36.776,0.93592
36.833,0.93592
36.89,0.93592
36.946,0.93592
37.003,0.93592
37.06,0.93592
37.116,0.93592
37.173,0.93592
37.23,0.93592
37.286,0.93592
37.343,0.93592
37.4,0.93592
37.456,0.93592
37.513,0.93592
37.57,0.93592
37.626,0.93592
37.683,0.93592
37.74,0.93592
37.796,0.93592
37.853,0.93592
37.91,0.93592
37.966,0.93592
38.023,0.93592
38.08,0.93592
38.136,0.93592
38.193,0.93592
38.25,0.93592
38.306,0.93592
38.363,0.93592
38.42,0.93592
38.476,0.93592
38.533,0.93592
38.59,0.93592
38.646,0.93592
38.703,0.93592
38.76,0.93592
38.816,0.93592
38.873,0.93592
38.93,0.93592
38.986,0.93592
39.043,0.93592
39.1,0.93592
39.156,0.93592
39.213,0.93592
39.27,0.93592
39.326,0.93592
39.383,0.93592
39.44,0.93592
39.496,0.93592
39.553,0.93592
39.61,0.93592
39.666,0.93592
39.723,0.93592
39.78,0.93592
39.836,0.93592
39.893,0.93592
39.95,0.93592
40.006,0.93592
40.063,0.93592
40.12,0.93592
40.176,0.93592
40.233,0.93592
40.29,0.93592
40.346,0.93592
40.403,0.93592
40.46,0.93592
40.516,0.93592
40.573,0.93592
40.63,0.93592
40.686,0.93592
40.743,0.93592
40.8,0.93592
40.856,0.93592
40.913,0.93592
40.97,0.93592
41.026,0.93592
41.083,0.93592
41.14,0.93592
41.196,0.93592
41.253,0.93592
41.31,0.93592
41.366,0.93592
41.423,0.93592
41.48,0.93592
41.536,0.93592
41.593,0.93592
41.65,0.93592
41.706,0.93592
41.763,0.93592
41.82,0.93592
41.876,0.93592
41.933,0.93592
41.99,0.93592
42.046,0.93592
42.103,0.93592
42.16,0.93592
42.216,0.93592
42.273,0.93592
42.33,0.93592
42.386,0.93592
42.443,0.93592
42.5,0.93592
42.556,0.93592
42.613,0.93592
42.67,0.93592
42.726,0.93592
42.783,0.93592
42.84,0.93592
42.896,0.93592
42.953,0.93592
43.01,0.93592
43.066,0.93592
43.123,0.93592
43.18,0.93592
43.236,0.93592
43.293,0.93592
43.35,0.93592
43.406,0.93592
43.463,0.93592
43.52,0.93592
43.576,0.93592
43.633,0.93592
43.69,0.93592
43.746,0.93592
43.803,0.93592
43.86,0.93592
43.916,0.93592
43.973,0.93592
44.03,0.93592
44.086,0.93592
44.143,0.93592
44.2,0.93592
44.256,0.93592
44.313,0.93592
44.37,0.93592
44.426,0.93592
44.483,0.93592
44.54,0.93592
44.596,0.93592
44.653,0.93592
44.71,0.93592
44.766,0.93592
44.823,0.93592
44.88,0.93592
44.936,0.93592
44.993,0.93592
45.05,0.93592
45.106,0.93592
45.163,0.93592
45.22,0.93592
45.276,0.93592
45.333,0.93592
45.39,0.93592
45.446,0.93592
45.503,0.93592
45.56,0.93592
45.616,0.93592
45.673,0.93592
45.73,0.93592
45.786,0.93592
45.843,0.93592
45.9,0.93592
45.956,0.93592
46.013,0.93592
46.07,0.93592
46.126,0.93592
46.183,0.93592
46.24,0.93592
46.296,0.93592
46.353,0.93592
46.41,0.93592
46.466,0.93592
46.523,0.93592
46.58,0.93592
46.636,0.93592
46.693,0.93592
46.75,0.93592
46.806,0.93592
46.863,0.93592
46.92,0.93592
46.976,0.93592
47.033,0.93592
47.09,0.93592
47.146,0.93592
47.203,0.93592
47.26,0.93592
47.316,0.93592
47.373,0.93592
47.43,0.93592
47.486,0.93592
47.543,0.93592
47.6,0.93592
47.656,0.93592
47.713,0.93592
47.77,0.93592
47.826,0.93592
47.883,0.93592
47.94,0.93592
47.996,0.93592
48.053,0.93592
48.11,0.93592
48.166,0.93592
48.223,0.93592
48.28,0.93592
48.336,0.93592
48.393,0.93592
48.45,0.93592
48.506,0.93592
48.563,0.93592
48.62,0.93592
48.676,0.93592
48.733,0.93592
48.79,0.93592
48.846,0.93592
48.903,0.93592
48.96,0.93592
49.016,0.93592
49.073,0.93592
49.13,0.93592
49.186,0.93592
49.243,0.93592
49.3,0.93592
49.356,0.93592
49.413,0.93592
49.47,0.93592
49.526,0.93592
49.583,0.93592
49.64,0.93592
49.696,0.93592
49.753,0.93592
49.81,0.93592
49.866,0.93592
49.923,0.93592
49.98,0.93592
50.036,0.93592
50.093,0.93592
50.15,0.93592
50.206,0.93592
50.263,0.93592
50.32,0.93592
50.376,0.93592
50.433,0.93592
50.49,0.93592
50.546,0.93592
50.603,0.93592
50.66,0.93592
50.716,0.93592
50.773,0.93592
50.83,0.93592
50.886,0.93592
50.943,0.93592
51,0.93592
51.056,0.93592
51.113,0.93592
51.17,0.93592
51.226,0.93592
51.283,0.93592
51.34,0.93592
51.396,0.93592
51.453,0.93592
51.51,0.93592
51.566,0.93592
51.623,0.93592
51.68,0.93592
51.736,0.93592
51.793,0.93592
51.85,0.93592
51.906,0.93592
51.963,0.93592
52.02,0.93592
52.076,0.93592
52.133,0.93592
52.19,0.93592
52.246,0.93592
52.303,0.93592
52.36,0.93592
52.416,0.93592
52.473,0.93592
52.53,0.93592
52.586,0.93592
52.643,0.93592
52.7,0.93592
52.756,0.93592
52.813,0.93592
52.87,0.93592
52.926,0.93592
52.983,0.93592
53.04,0.93592
53.096,0.93592
53.153,0.93592
53.21,0.93592
53.266,0.93592
53.323,0.93592
53.38,0.93592
53.436,0.93592
53.493,0.93592
53.55,0.93592
53.606,0.93592
53.663,0.93592
53.72,0.93592
53.776,0.93592
53.833,0.93592
53.89,0.93592
53.946,0.93592
54.003,0.93592
54.06,0.93592
54.116,0.93592
54.173,0.93592
54.23,0.93592
54.286,0.93592
54.343,0.93592
54.4,0.93592
54.456,0.93592
54.513,0.93592
54.57,0.93592
54.626,0.93592
54.683,0.93592
54.74,0.93592
54.796,0.93592
54.853,0.93592
54.91,0.93592
54.966,0.93592
55.023,0.93592
55.08,0.93592
55.136,0.93592
55.193,0.93592
55.25,0.93592
55.306,0.93592
55.363,0.93592
55.42,0.93592
55.476,0.93592
55.533,0.93592
55.59,0.93592
55.646,0.93592
55.703,0.93592
55.76,0.93592
55.816,0.93592
55.873,0.93592
55.93,0.93592
55.986,0.93592
56.043,0.93592
56.1,0.93592
56.156,0.93592
56.213,0.93592
56.27,0.93592
56.326,0.93592
56.383,0.93592
56.44,0.93592
56.496,0.93592
56.553,0.93592
56.61,0.93592
56.666,0.93592


==> img/Data/viperLines/test/perfImprovLine-Swaptions-BOA-Rand.csv <==
0,0.016624
0.056666,0.61667
0.11333,0.62844
0.17,0.642
0.22667,0.64481
0.28333,0.64393
0.34,0.64294
0.39666,0.64181
0.45333,0.64053
0.51,0.63906
0.56666,0.65744
0.62333,0.67016
0.68,0.66787
0.73666,0.67328
0.79333,0.67892
0.85,0.68481
0.90666,0.69096
0.96333,0.6974
1.02,0.70414
1.0767,0.7112
1.1333,0.71861
1.19,0.72639
1.2467,0.73458
1.3033,0.7432
1.36,0.7523
1.4167,0.75726
1.4733,0.75891
1.53,0.76061
1.5867,0.76235
1.6433,0.76414
1.7,0.76597
1.7567,0.76786
1.8133,0.7698
1.87,0.7718
1.9267,0.77385
1.9833,0.77597
2.04,0.77814
2.0967,0.78039
2.1533,0.7827
2.21,0.78058
2.2667,0.77802
2.3233,0.77542
2.38,0.77277
2.4367,0.77006
2.4933,0.76731
2.55,0.7645
2.6067,0.76163
2.6633,0.75871
2.72,0.75573
2.7767,0.75268
2.8333,0.74958
2.89,0.74641
2.9467,0.74317
3.0033,0.73829
3.06,0.73206
3.1166,0.72574
3.1733,0.71933
3.23,0.71284
3.2866,0.71363
3.3433,0.7147
3.4,0.71578
3.4566,0.71687
3.5133,0.71798
3.57,0.71911
3.6266,0.72026
3.6833,0.72142
3.74,0.7226
3.7966,0.72379
3.8533,0.72501
3.91,0.72624
3.9666,0.72749
4.0233,0.72876
4.08,0.73006
4.1366,0.73137
4.1933,0.7327
4.25,0.73405
4.3066,0.73543
4.3633,0.73683
4.42,0.73825
4.4766,0.73969
4.5333,0.73803
4.59,0.73395
4.6466,0.72986
4.7033,0.72576
4.76,0.72165
4.8166,0.71754
4.8733,0.71342
4.93,0.70929
4.9866,0.70516
5.0433,0.70102
5.1,0.69687
5.1566,0.69272
5.2133,0.68856
5.27,0.68439
5.3266,0.68022
5.3833,0.6779
5.44,0.67664
5.4966,0.67538
5.5533,0.67413
5.61,0.67286
5.6666,0.6716
5.7233,0.67033
5.78,0.66907
5.8366,0.6678
5.8933,0.66653
5.95,0.66525
6.0066,0.66398
6.0633,0.6627
6.12,0.66142
6.1766,0.66013
6.2333,0.65885
6.29,0.65756
6.3466,0.65627
6.4033,0.65498
6.46,0.65502
6.5166,0.65558
6.5733,0.65614
6.63,0.65671
6.6866,0.65728
6.7433,0.65784
6.8,0.65841
6.8566,0.65898
6.9133,0.65955
6.97,0.66012
7.0266,0.66069
7.0833,0.66126
7.14,0.66184
7.1966,0.66241
7.2533,0.66299
7.31,0.66356
7.3666,0.66414
7.4233,0.66472
7.48,0.6653
7.5366,0.66588
7.5933,0.66646
7.65,0.66704
7.7066,0.66763
7.7633,0.66821
7.82,0.6688
7.8766,0.66938
7.9333,0.66997
7.99,0.67056
8.0466,0.67115
8.1033,0.67174
8.16,0.67233
8.2166,0.67292
8.2733,0.67352
8.33,0.67411
8.3866,0.67471
8.4433,0.67531
8.5,0.6759
8.5566,0.6765
8.6133,0.6771
8.67,0.67771
8.7266,0.67831
8.7833,0.67891
8.84,0.67952
8.8966,0.68012
8.9533,0.68073
9.01,0.68134
9.0666,0.68194
9.1233,0.68255
9.18,0.68316
9.2366,0.68378
9.2933,0.68439
9.3499,0.685
9.4066,0.68562
9.4633,0.68624
9.5199,0.68685
9.5766,0.68747
9.6333,0.68809
9.6899,0.68871
9.7466,0.68933
9.8033,0.68996
9.8599,0.69058
9.9166,0.69121
9.9733,0.69183
10.03,0.69246
10.087,0.69309
10.143,0.69372
10.2,0.69435
10.257,0.69498
10.313,0.69562
10.37,0.69625
10.427,0.69689
10.483,0.69752
10.54,0.69816
10.597,0.6988
10.653,0.69944
10.71,0.70008
10.767,0.70072
10.823,0.70137
10.88,0.70201
10.937,0.70266
10.993,0.70317
11.05,0.70317
11.107,0.70317
11.163,0.70317
11.22,0.70317
11.277,0.70317
11.333,0.70317
11.39,0.70317
11.447,0.70317
11.503,0.70317
11.56,0.70317
11.617,0.70317
11.673,0.70317
11.73,0.70317
11.787,0.70317
11.843,0.70317
11.9,0.70317
11.957,0.70317
12.013,0.70317
12.07,0.70317
12.127,0.70317
12.183,0.70317
12.24,0.70317
12.297,0.70317
12.353,0.70317
12.41,0.70317
12.467,0.70317
12.523,0.70317
12.58,0.70317
12.637,0.70317
12.693,0.70317
12.75,0.70317
12.807,0.70317
12.863,0.70317
12.92,0.70317
12.977,0.70317
13.033,0.70317
13.09,0.70317
13.147,0.70317
13.203,0.70317
13.26,0.70317
13.317,0.70317
13.373,0.70317
13.43,0.70317
13.487,0.70317
13.543,0.70317
13.6,0.70317
13.657,0.70317
13.713,0.70317
13.77,0.70317
13.827,0.70317
13.883,0.70317
13.94,0.70317
13.997,0.70317
14.053,0.70317
14.11,0.70317
14.167,0.70317
14.223,0.70317
14.28,0.70317
14.337,0.70317
14.393,0.70317
14.45,0.70317
14.507,0.70317
14.563,0.70317
14.62,0.70317
14.677,0.70317
14.733,0.70317
14.79,0.70317
14.847,0.70317
14.903,0.70317
14.96,0.70317
15.017,0.70317
15.073,0.70317
15.13,0.70317
15.187,0.70317
15.243,0.70317
15.3,0.70317
15.357,0.70317
15.413,0.70317
15.47,0.70317
15.527,0.70317
15.583,0.70317
15.64,0.70317
15.697,0.70317
15.753,0.70317
15.81,0.70317
15.867,0.70317
15.923,0.70317
15.98,0.70317
16.037,0.70317
16.093,0.70317
16.15,0.70317
16.207,0.70317
16.263,0.70317
16.32,0.70317
16.377,0.70317
16.433,0.70317
16.49,0.70317
16.547,0.70317
16.603,0.70317
16.66,0.70317
16.717,0.70317
16.773,0.70317
16.83,0.70317
16.887,0.70317
16.943,0.70317
17,0.70317
17.057,0.70317
17.113,0.70317
17.17,0.70317
17.227,0.70317
17.283,0.70317
17.34,0.70317
17.397,0.70317
17.453,0.70317
17.51,0.70317
17.567,0.70317
17.623,0.70317
17.68,0.70317
17.737,0.70317
17.793,0.70317
17.85,0.70317
17.907,0.70317
17.963,0.70317
18.02,0.70317
18.077,0.70317
18.133,0.70317
18.19,0.70317
18.247,0.70317
18.303,0.70317
18.36,0.70317
18.417,0.70317
18.473,0.70317
18.53,0.70317
18.587,0.70317
18.643,0.70317
18.7,0.70317
18.757,0.70317
18.813,0.70317
18.87,0.70317
18.927,0.70317
18.983,0.70317
19.04,0.70317
19.097,0.70317
19.153,0.70317
19.21,0.70317
19.267,0.70317
19.323,0.70317
19.38,0.70317
19.437,0.70317
19.493,0.70317
19.55,0.70317
19.607,0.70317
19.663,0.70317
19.72,0.70317
19.777,0.70317
19.833,0.70317
19.89,0.70317
19.947,0.70317
20.003,0.70317
20.06,0.70317
20.117,0.70317
20.173,0.70317
20.23,0.70317
20.287,0.70317
20.343,0.70317
20.4,0.70317
20.457,0.70317
20.513,0.70317
20.57,0.70317
20.627,0.70317
20.683,0.70317
20.74,0.70317
20.797,0.70317
20.853,0.70317
20.91,0.70317
20.967,0.70317
21.023,0.70317
21.08,0.70317
21.137,0.70317
21.193,0.70317
21.25,0.70317
21.307,0.70317
21.363,0.70317
21.42,0.70317
21.477,0.70317
21.533,0.70317
21.59,0.70317
21.647,0.70317
21.703,0.70317
21.76,0.70317
21.817,0.70317
21.873,0.70317
21.93,0.70317
21.987,0.70317
22.043,0.70317
22.1,0.70317
22.157,0.70317
22.213,0.70317
22.27,0.70317
22.327,0.70317
22.383,0.70317
22.44,0.70317
22.497,0.70317
22.553,0.70317
22.61,0.70317
22.667,0.70317
22.723,0.70317
22.78,0.70317
22.837,0.70317
22.893,0.70317
22.95,0.70317
23.007,0.70317
23.063,0.70317
23.12,0.70317
23.177,0.70317
23.233,0.70317
23.29,0.70317
23.347,0.70317
23.403,0.70317
23.46,0.70317
23.517,0.70317
23.573,0.70317
23.63,0.70317
23.687,0.70317
23.743,0.70317
23.8,0.70317
23.857,0.70317
23.913,0.70317
23.97,0.70317
24.027,0.70317
24.083,0.70317
24.14,0.70317
24.197,0.70317
24.253,0.70317
24.31,0.70317
24.367,0.70317
24.423,0.70317
24.48,0.70317
24.537,0.70317
24.593,0.70317
24.65,0.70317
24.707,0.70317
24.763,0.70317
24.82,0.70317
24.877,0.70317
24.933,0.70317
24.99,0.70317
25.047,0.70317
25.103,0.70317
25.16,0.70317
25.217,0.70317
25.273,0.70317
25.33,0.70317
25.387,0.70317
25.443,0.70317
25.5,0.70317
25.557,0.70317
25.613,0.70317
25.67,0.70317
25.727,0.70317
25.783,0.70317
25.84,0.70317
25.897,0.70317
25.953,0.70317
26.01,0.70317
26.067,0.70317
26.123,0.70317
26.18,0.70317
26.237,0.70317
26.293,0.70317
26.35,0.70317
26.407,0.70317
26.463,0.70317
26.52,0.70317
26.577,0.70317
26.633,0.70317
26.69,0.70317
26.747,0.70317
26.803,0.70317
26.86,0.70317
26.917,0.70317
26.973,0.70317
27.03,0.70317
27.087,0.70317
27.143,0.70317
27.2,0.70317
27.257,0.70317
27.313,0.70317
27.37,0.70317
27.427,0.70317
27.483,0.70317
27.54,0.70317
27.597,0.70317
27.653,0.70317
27.71,0.70317
27.767,0.70317
27.823,0.70317
27.88,0.70317
27.937,0.70317
27.993,0.70317
28.05,0.70317
28.107,0.70317
28.163,0.70317
28.22,0.70317
28.277,0.70317
28.333,0.70317
28.39,0.70317
28.447,0.70317
28.503,0.70317
28.56,0.70317
28.617,0.70317
28.673,0.70317
28.73,0.70317
28.787,0.70317
28.843,0.70317
28.9,0.70317
28.957,0.70317
29.013,0.70317
29.07,0.70317
29.127,0.70317
29.183,0.70317
29.24,0.70317
29.297,0.70317
29.353,0.70317
29.41,0.70317
29.467,0.70317
29.523,0.70317
29.58,0.70317
29.637,0.70317
29.693,0.70317
29.75,0.70317
29.807,0.70317
29.863,0.70317
29.92,0.70317
29.977,0.70317
30.033,0.70317
30.09,0.70317
30.147,0.70317
30.203,0.70317
30.26,0.70317
30.317,0.70317
30.373,0.70317
30.43,0.70317
30.487,0.70317
30.543,0.70317
30.6,0.70317
30.657,0.70317
30.713,0.70317
30.77,0.70317
30.826,0.70317
30.883,0.70317
30.94,0.70317
30.996,0.70317
31.053,0.70317
31.11,0.70317
31.166,0.70317
31.223,0.70317
31.28,0.70317
31.336,0.70317
31.393,0.70317
31.45,0.70317
31.506,0.70317
31.563,0.70317
31.62,0.70317
31.676,0.70317
31.733,0.70317
31.79,0.70317
31.846,0.70317
31.903,0.70317
31.96,0.70317
32.016,0.70317
32.073,0.70317
32.13,0.70317
32.186,0.70317
32.243,0.70317
32.3,0.70317
32.356,0.70317
32.413,0.70317
32.47,0.70317
32.526,0.70317
32.583,0.70317
32.64,0.70317
32.696,0.70317
32.753,0.70317
32.81,0.70317
32.866,0.70317
32.923,0.70317
32.98,0.70317
33.036,0.70317
33.093,0.70317
33.15,0.70317
33.206,0.70317
33.263,0.70317
33.32,0.70317
33.376,0.70317
33.433,0.70317
33.49,0.70317
33.546,0.70317
33.603,0.70317
33.66,0.70317
33.716,0.70317
33.773,0.70317
33.83,0.70317
33.886,0.70317
33.943,0.70317
34,0.70317
34.056,0.70317
34.113,0.70317
34.17,0.70317
34.226,0.70317
34.283,0.70317
34.34,0.70317
34.396,0.70317
34.453,0.70317
34.51,0.70317
34.566,0.70317
34.623,0.70317
34.68,0.70317
34.736,0.70317
34.793,0.70317
34.85,0.70317
34.906,0.70317
34.963,0.70317
35.02,0.70317
35.076,0.70317
35.133,0.70317
35.19,0.70317
35.246,0.70317
35.303,0.70317
35.36,0.70317
35.416,0.70317
35.473,0.70317
35.53,0.70317
35.586,0.70317
35.643,0.70317
35.7,0.70317
35.756,0.70317
35.813,0.70317
35.87,0.70317
35.926,0.70317
35.983,0.70317
36.04,0.70317
36.096,0.70317
36.153,0.70317
36.21,0.70317
36.266,0.70317
36.323,0.70317
36.38,0.70317
36.436,0.70317
36.493,0.70317
36.55,0.70317
36.606,0.70317
36.663,0.70317
36.72,0.70317
36.776,0.70317
36.833,0.70317
36.89,0.70317
36.946,0.70317
37.003,0.70317
37.06,0.70317
37.116,0.70317
37.173,0.70317
37.23,0.70317
37.286,0.70317
37.343,0.70317
37.4,0.70317
37.456,0.70317
37.513,0.70317
37.57,0.70317
37.626,0.70317
37.683,0.70317
37.74,0.70317
37.796,0.70317
37.853,0.70317
37.91,0.70317
37.966,0.70317
38.023,0.70317
38.08,0.70317
38.136,0.70317
38.193,0.70317
38.25,0.70317
38.306,0.70317
38.363,0.70317
38.42,0.70317
38.476,0.70317
38.533,0.70317
38.59,0.70317
38.646,0.70317
38.703,0.70317
38.76,0.70317
38.816,0.70317
38.873,0.70317
38.93,0.70317
38.986,0.70317
39.043,0.70317
39.1,0.70317
39.156,0.70317
39.213,0.70317
39.27,0.70317
39.326,0.70317
39.383,0.70317
39.44,0.70317
39.496,0.70317
39.553,0.70317
39.61,0.70317
39.666,0.70317
39.723,0.70317
39.78,0.70317
39.836,0.70317
39.893,0.70317
39.95,0.70317
40.006,0.70317
40.063,0.70317
40.12,0.70317
40.176,0.70317
40.233,0.70317
40.29,0.70317
40.346,0.70317
40.403,0.70317
40.46,0.70317
40.516,0.70317
40.573,0.70317
40.63,0.70317
40.686,0.70317
40.743,0.70317
40.8,0.70317
40.856,0.70317
40.913,0.70317
40.97,0.70317
41.026,0.70317
41.083,0.70317
41.14,0.70317
41.196,0.70317
41.253,0.70317
41.31,0.70317
41.366,0.70317
41.423,0.70317
41.48,0.70317
41.536,0.70317
41.593,0.70317
41.65,0.70317
41.706,0.70317
41.763,0.70317
41.82,0.70317
41.876,0.70317
41.933,0.70317
41.99,0.70317
42.046,0.70317
42.103,0.70317
42.16,0.70317
42.216,0.70317
42.273,0.70317
42.33,0.70317
42.386,0.70317
42.443,0.70317
42.5,0.70317
42.556,0.70317
42.613,0.70317
42.67,0.70317
42.726,0.70317
42.783,0.70317
42.84,0.70317
42.896,0.70317
42.953,0.70317
43.01,0.70317
43.066,0.70317
43.123,0.70317
43.18,0.70317
43.236,0.70317
43.293,0.70317
43.35,0.70317
43.406,0.70317
43.463,0.70317
43.52,0.70317
43.576,0.70317
43.633,0.70317
43.69,0.70317
43.746,0.70317
43.803,0.70317
43.86,0.70317
43.916,0.70317
43.973,0.70317
44.03,0.70317
44.086,0.70317
44.143,0.70317
44.2,0.70317
44.256,0.70317
44.313,0.70317
44.37,0.70317
44.426,0.70317
44.483,0.70317
44.54,0.70317
44.596,0.70317
44.653,0.70317
44.71,0.70317
44.766,0.70317
44.823,0.70317
44.88,0.70317
44.936,0.70317
44.993,0.70317
45.05,0.70317
45.106,0.70317
45.163,0.70317
45.22,0.70317
45.276,0.70317
45.333,0.70317
45.39,0.70317
45.446,0.70317
45.503,0.70317
45.56,0.70317
45.616,0.70317
45.673,0.70317
45.73,0.70317
45.786,0.70317
45.843,0.70317
45.9,0.70317
45.956,0.70317
46.013,0.70317
46.07,0.70317
46.126,0.70317
46.183,0.70317
46.24,0.70317
46.296,0.70317
46.353,0.70317
46.41,0.70317
46.466,0.70317
46.523,0.70317
46.58,0.70317
46.636,0.70317
46.693,0.70317
46.75,0.70317
46.806,0.70317
46.863,0.70317
46.92,0.70317
46.976,0.70317
47.033,0.70317
47.09,0.70317
47.146,0.70317
47.203,0.70317
47.26,0.70317
47.316,0.70317
47.373,0.70317
47.43,0.70317
47.486,0.70317
47.543,0.70317
47.6,0.70317
47.656,0.70317
47.713,0.70317
47.77,0.70317
47.826,0.70317
47.883,0.70317
47.94,0.70317
47.996,0.70317
48.053,0.70317
48.11,0.70317
48.166,0.70317
48.223,0.70317
48.28,0.70317
48.336,0.70317
48.393,0.70317
48.45,0.70317
48.506,0.70317
48.563,0.70317
48.62,0.70317
48.676,0.70317
48.733,0.70317
48.79,0.70317
48.846,0.70317
48.903,0.70317
48.96,0.70317
49.016,0.70317
49.073,0.70317
49.13,0.70317
49.186,0.70317
49.243,0.70317
49.3,0.70317
49.356,0.70317
49.413,0.70317
49.47,0.70317
49.526,0.70317
49.583,0.70317
49.64,0.70317
49.696,0.70317
49.753,0.70317
49.81,0.70317
49.866,0.70317
49.923,0.70317
49.98,0.70317
50.036,0.70317
50.093,0.70317
50.15,0.70317
50.206,0.70317
50.263,0.70317
50.32,0.70317
50.376,0.70317
50.433,0.70317
50.49,0.70317
50.546,0.70317
50.603,0.70317
50.66,0.70317
50.716,0.70317
50.773,0.70317
50.83,0.70317
50.886,0.70317
50.943,0.70317
51,0.70317
51.056,0.70317
51.113,0.70317
51.17,0.70317
51.226,0.70317
51.283,0.70317
51.34,0.70317
51.396,0.70317
51.453,0.70317
51.51,0.70317
51.566,0.70317
51.623,0.70317
51.68,0.70317
51.736,0.70317
51.793,0.70317
51.85,0.70317
51.906,0.70317
51.963,0.70317
52.02,0.70317
52.076,0.70317
52.133,0.70317
52.19,0.70317
52.246,0.70317
52.303,0.70317
52.36,0.70317
52.416,0.70317
52.473,0.70317
52.53,0.70317
52.586,0.70317
52.643,0.70317
52.7,0.70317
52.756,0.70317
52.813,0.70317
52.87,0.70317
52.926,0.70317
52.983,0.70317
53.04,0.70317
53.096,0.70317
53.153,0.70317
53.21,0.70317
53.266,0.70317
53.323,0.70317
53.38,0.70317
53.436,0.70317
53.493,0.70317
53.55,0.70317
53.606,0.70317
53.663,0.70317
53.72,0.70317
53.776,0.70317
53.833,0.70317
53.89,0.70317
53.946,0.70317
54.003,0.70317
54.06,0.70317
54.116,0.70317
54.173,0.70317
54.23,0.70317
54.286,0.70317
54.343,0.70317
54.4,0.70317
54.456,0.70317
54.513,0.70317
54.57,0.70317
54.626,0.70317
54.683,0.70317
54.74,0.70317
54.796,0.70317
54.853,0.70317
54.91,0.70317
54.966,0.70317
55.023,0.70317
55.08,0.70317
55.136,0.70317
55.193,0.70317
55.25,0.70317
55.306,0.70317
55.363,0.70317
55.42,0.70317
55.476,0.70317
55.533,0.70317
55.59,0.70317
55.646,0.70317
55.703,0.70317
55.76,0.70317
55.816,0.70317
55.873,0.70317
55.93,0.70317
55.986,0.70317
56.043,0.70317
56.1,0.70317
56.156,0.70317
56.213,0.70317
56.27,0.70317
56.326,0.70317
56.383,0.70317
56.44,0.70317
56.496,0.70317
56.553,0.70317
56.61,0.70317
56.666,0.70317


==> img/Data/viperLines/test/perfImprovLine-Swaptions-MCKP.csv <==
0,0.016624
0.056666,0.0042718
0.11333,0.0039616
0.17,0.0036487
0.22667,0.0033331
0.28333,0.0030148
0.34,0.0026938
0.39666,0.0023699
0.45333,0.0020432
0.51,0.0017136
0.56666,0.0015122
0.62333,0.0013237
0.68,0.0012448
0.73666,0.0012115
0.79333,0.0011778
0.85,0.0011438
0.90666,0.0011096
0.96333,0.001075
1.02,0.0010401
1.0767,0.0010049
1.1333,0.00096936
1.19,0.00093348
1.2467,0.00089728
1.3033,0.00086073
1.36,0.00082384
1.4167,0.00080212
1.4733,0.00078078
1.53,0.00075922
1.5867,0.00073747
1.6433,0.0007155
1.7,0.00069332
1.7567,0.00067092
1.8133,0.0006483
1.87,0.00062546
1.9267,0.0006024
1.9833,0.0005791
2.04,0.00055558
2.0967,0.00053181
2.1533,0.00050781
2.21,0.00048357
2.2667,0.00045907
2.3233,0.00043433
2.38,0.00040933
2.4367,0.00038407
2.4933,0.00035855
2.55,0.00033277
2.6067,0.00030671
2.6633,0.00028037
2.72,0.00025376
2.7767,0.00022686
2.8333,0.00019968
2.89,0.0001722
2.9467,0.00014442
3.0033,0.00011634
3.06,8.7951e-05
3.1166,5.9248e-05
3.1733,3.0228e-05
3.23,8.8313e-07
3.2866,0
3.3433,1.2695e-07
3.4,2.5535e-07
3.4566,3.8521e-07
3.5133,5.1655e-07
3.57,6.4942e-07
3.6266,7.8383e-07
3.6833,9.198e-07
3.74,1.0574e-06
3.7966,1.1966e-06
3.8533,1.3374e-06
3.91,1.48e-06
3.9666,1.6242e-06
4.0233,1.7702e-06
4.08,1.918e-06
4.1366,2.0676e-06
4.1933,2.219e-06
4.25,2.3723e-06
4.3066,2.5275e-06
4.3633,2.6847e-06
4.42,2.8439e-06
4.4766,3.005e-06
4.5333,3.1683e-06
4.59,3.3336e-06
4.6466,3.5011e-06
4.7033,3.6708e-06
4.76,3.8427e-06
4.8166,4.0169e-06
4.8733,4.1934e-06
4.93,4.3722e-06
4.9866,4.5535e-06
5.0433,4.7372e-06
5.1,4.9235e-06
5.1566,5.1123e-06
5.2133,5.3037e-06
5.27,5.4978e-06
5.3266,5.6946e-06
5.3833,1.3575e-05
5.44,2.6009e-05
5.4966,3.8621e-05
5.5533,5.1416e-05
5.61,6.4397e-05
5.6666,7.7568e-05
5.7233,9.0935e-05
5.78,0.0001045
5.8366,0.00011827
5.8933,0.00013225
5.95,0.00014644
6.0066,0.00016085
6.0633,0.00017548
6.12,0.00019034
6.1766,0.00020543
6.2333,0.00022076
6.29,0.00023634
6.3466,0.00025216
6.4033,0.00026825
6.46,0.00029084
6.5166,0.00031629
6.5733,0.00034216
6.63,0.00036847
6.6866,0.00039522
6.7433,0.00042242
6.8,0.00045009
6.8566,0.00047825
6.9133,0.00050689
6.97,0.00053605
7.0266,0.00056572
7.0833,0.00059592
7.14,0.00062668
7.1966,0.00065799
7.2533,0.00068989
7.31,0.00072237
7.3666,0.00075547
7.4233,0.0007892
7.48,0.00082358
7.5366,0.00085862
7.5933,0.00089435
7.65,0.00093078
7.7066,0.00096794
7.7633,0.0010058
7.82,0.0010445
7.8766,0.001084
7.9333,0.0011243
7.99,0.0011654
8.0466,0.0012075
8.1033,0.0012504
8.16,0.0012942
8.2166,0.001339
8.2733,0.0013848
8.33,0.0014316
8.3866,0.0014795
8.4433,0.0015285
8.5,0.0015786
8.5566,0.0016299
8.6133,0.0016824
8.67,0.0017362
8.7266,0.0017913
8.7833,0.0018477
8.84,0.0019055
8.8966,0.0019648
8.9533,0.0020257
9.01,0.0020881
9.0666,0.0021521
9.1233,0.0022178
9.18,0.0022853
9.2366,0.0023546
9.2933,0.0024259
9.3499,0.0024991
9.4066,0.0025745
9.4633,0.002652
9.5199,0.0027318
9.5766,0.002814
9.6333,0.0028986
9.6899,0.0029858
9.7466,0.0030758
9.8033,0.0031686
9.8599,0.0032643
9.9166,0.0033632
9.9733,0.0034654
10.03,0.003571
10.087,0.0036803
10.143,0.0037933
10.2,0.0039104
10.257,0.0040318
10.313,0.0041575
10.37,0.0042881
10.427,0.0044236
10.483,0.0045644
10.54,0.0047108
10.597,0.0048631
10.653,0.0050217
10.71,0.0051871
10.767,0.0053596
10.823,0.0055397
10.88,0.005728
10.937,0.005925
10.993,0.0061313
11.05,0.0063475
11.107,0.0065746
11.163,0.0068132
11.22,0.0070642
11.277,0.0073287
11.333,0.0076078
11.39,0.0079028
11.447,0.0082149
11.503,0.0085458
11.56,0.0088973
11.617,0.0092712
11.673,0.0096698
11.73,0.010096
11.787,0.010552
11.843,0.011041
11.9,0.011568
11.957,0.012136
12.013,0.012751
12.07,0.013419
12.127,0.014147
12.183,0.014944
12.24,0.015819
12.297,0.016784
12.353,0.017856
12.41,0.019052
12.467,0.020394
12.523,0.021913
12.58,0.023644
12.637,0.025636
12.693,0.027952
12.75,0.03068
12.807,0.033939
12.863,0.037901
12.92,0.04282
12.977,0.049093
13.033,0.057366
13.09,0.068776
13.147,0.085529
13.203,0.10928
13.26,0.10954
13.317,0.10981
13.373,0.11007
13.43,0.11033
13.487,0.1106
13.543,0.11087
13.6,0.11113
13.657,0.1114
13.713,0.11167
13.77,0.11195
13.827,0.11222
13.883,0.11249
13.94,0.11277
13.997,0.11305
14.053,0.11333
14.11,0.11361
14.167,0.11389
14.223,0.11417
14.28,0.11445
14.337,0.11474
14.393,0.11503
14.45,0.11531
14.507,0.1156
14.563,0.11589
14.62,0.11619
14.677,0.11648
14.733,0.11678
14.79,0.11707
14.847,0.11737
14.903,0.11767
14.96,0.11797
15.017,0.11828
15.073,0.11858
15.13,0.11889
15.187,0.11919
15.243,0.1195
15.3,0.11981
15.357,0.12012
15.413,0.12044
15.47,0.12075
15.527,0.12107
15.583,0.12139
15.64,0.12171
15.697,0.12182
15.753,0.12182
15.81,0.12182
15.867,0.12182
15.923,0.12182
15.98,0.12182
16.037,0.12182
16.093,0.12182
16.15,0.12182
16.207,0.12182
16.263,0.12182
16.32,0.12182
16.377,0.12182
16.433,0.12182
16.49,0.12182
16.547,0.12182
16.603,0.12182
16.66,0.12182
16.717,0.12182
16.773,0.12182
16.83,0.12182
16.887,0.12182
16.943,0.12182
17,0.12182
17.057,0.12182
17.113,0.12182
17.17,0.12182
17.227,0.12182
17.283,0.12182
17.34,0.12182
17.397,0.12182
17.453,0.12182
17.51,0.12182
17.567,0.12182
17.623,0.12182
17.68,0.12182
17.737,0.12182
17.793,0.12182
17.85,0.12182
17.907,0.12182
17.963,0.12182
18.02,0.12182
18.077,0.12182
18.133,0.12182
18.19,0.12182
18.247,0.12182
18.303,0.12182
18.36,0.12182
18.417,0.12182
18.473,0.12182
18.53,0.12182
18.587,0.12182
18.643,0.12182
18.7,0.12182
18.757,0.12182
18.813,0.12182
18.87,0.12182
18.927,0.12182
18.983,0.12182
19.04,0.12182
19.097,0.12182
19.153,0.12182
19.21,0.12182
19.267,0.12182
19.323,0.12182
19.38,0.12182
19.437,0.12182
19.493,0.12182
19.55,0.12182
19.607,0.12182
19.663,0.12182
19.72,0.12182
19.777,0.12182
19.833,0.12182
19.89,0.12182
19.947,0.12182
20.003,0.12182
20.06,0.12182
20.117,0.12182
20.173,0.12182
20.23,0.12182
20.287,0.12182
20.343,0.12182
20.4,0.12182
20.457,0.12182
20.513,0.12182
20.57,0.12182
20.627,0.12182
20.683,0.12182
20.74,0.12182
20.797,0.12182
20.853,0.12182
20.91,0.12182
20.967,0.12182
21.023,0.12182
21.08,0.12182
21.137,0.12182
21.193,0.12182
21.25,0.12182
21.307,0.12182
21.363,0.12182
21.42,0.12182
21.477,0.12182
21.533,0.12182
21.59,0.12182
21.647,0.12182
21.703,0.12182
21.76,0.12182
21.817,0.12182
21.873,0.12182
21.93,0.12182
21.987,0.12182
22.043,0.12182
22.1,0.12182
22.157,0.12182
22.213,0.12182
22.27,0.12182
22.327,0.12182
22.383,0.12182
22.44,0.12182
22.497,0.12182
22.553,0.12182
22.61,0.12182
22.667,0.12182
22.723,0.12182
22.78,0.12182
22.837,0.12182
22.893,0.12182
22.95,0.12182
23.007,0.12182
23.063,0.12182
23.12,0.12182
23.177,0.12182
23.233,0.12182
23.29,0.12182
23.347,0.12182
23.403,0.12182
23.46,0.12182
23.517,0.12182
23.573,0.12182
23.63,0.12182
23.687,0.12182
23.743,0.12182
23.8,0.12182
23.857,0.12182
23.913,0.12182
23.97,0.12182
24.027,0.12182
24.083,0.12182
24.14,0.12182
24.197,0.12182
24.253,0.12182
24.31,0.12182
24.367,0.12182
24.423,0.12182
24.48,0.12182
24.537,0.12182
24.593,0.12182
24.65,0.12182
24.707,0.12182
24.763,0.12182
24.82,0.12182
24.877,0.12182
24.933,0.12182
24.99,0.12182
25.047,0.12182
25.103,0.12182
25.16,0.12182
25.217,0.12182
25.273,0.12182
25.33,0.12182
25.387,0.12182
25.443,0.12182
25.5,0.12182
25.557,0.12182
25.613,0.12182
25.67,0.12182
25.727,0.12182
25.783,0.12182
25.84,0.12182
25.897,0.12182
25.953,0.12182
26.01,0.12182
26.067,0.12182
26.123,0.12182
26.18,0.12182
26.237,0.12182
26.293,0.12182
26.35,0.12182
26.407,0.12182
26.463,0.12182
26.52,0.12182
26.577,0.12182
26.633,0.12182
26.69,0.12182
26.747,0.12182
26.803,0.12182
26.86,0.12182
26.917,0.12182
26.973,0.12182
27.03,0.12182
27.087,0.12182
27.143,0.12182
27.2,0.12182
27.257,0.12182
27.313,0.12182
27.37,0.12182
27.427,0.12182
27.483,0.12182
27.54,0.12182
27.597,0.12182
27.653,0.12182
27.71,0.12182
27.767,0.12182
27.823,0.12182
27.88,0.12182
27.937,0.12182
27.993,0.12182
28.05,0.12182
28.107,0.12182
28.163,0.12182
28.22,0.12182
28.277,0.12182
28.333,0.12182
28.39,0.12182
28.447,0.12182
28.503,0.12182
28.56,0.12182
28.617,0.12182
28.673,0.12182
28.73,0.12182
28.787,0.12182
28.843,0.12182
28.9,0.12182
28.957,0.12182
29.013,0.12182
29.07,0.12182
29.127,0.12182
29.183,0.12182
29.24,0.12182
29.297,0.12182
29.353,0.12182
29.41,0.12182
29.467,0.12182
29.523,0.12182
29.58,0.12182
29.637,0.12182
29.693,0.12182
29.75,0.12182
29.807,0.12182
29.863,0.12182
29.92,0.12182
29.977,0.12182
30.033,0.12182
30.09,0.12182
30.147,0.12182
30.203,0.12182
30.26,0.12182
30.317,0.12182
30.373,0.12182
30.43,0.12182
30.487,0.12182
30.543,0.12182
30.6,0.12182
30.657,0.12182
30.713,0.12182
30.77,0.12182
30.826,0.12182
30.883,0.12182
30.94,0.12182
30.996,0.12182
31.053,0.12182
31.11,0.12182
31.166,0.12182
31.223,0.12182
31.28,0.12182
31.336,0.12182
31.393,0.12182
31.45,0.12182
31.506,0.12182
31.563,0.12182
31.62,0.12182
31.676,0.12182
31.733,0.12182
31.79,0.12182
31.846,0.12182
31.903,0.12182
31.96,0.12182
32.016,0.12182
32.073,0.12182
32.13,0.12182
32.186,0.12182
32.243,0.12182
32.3,0.12182
32.356,0.12182
32.413,0.12182
32.47,0.12182
32.526,0.12182
32.583,0.12182
32.64,0.12182
32.696,0.12182
32.753,0.12182
32.81,0.12182
32.866,0.12182
32.923,0.12182
32.98,0.12182
33.036,0.12182
33.093,0.12182
33.15,0.12182
33.206,0.12182
33.263,0.12182
33.32,0.12182
33.376,0.12182
33.433,0.12182
33.49,0.12182
33.546,0.12182
33.603,0.12182
33.66,0.12182
33.716,0.12182
33.773,0.12182
33.83,0.12182
33.886,0.12182
33.943,0.12182
34,0.12182
34.056,0.12182
34.113,0.12182
34.17,0.12182
34.226,0.12182
34.283,0.12182
34.34,0.12182
34.396,0.12182
34.453,0.12182
34.51,0.12182
34.566,0.12182
34.623,0.12182
34.68,0.12182
34.736,0.12182
34.793,0.12182
34.85,0.12182
34.906,0.12182
34.963,0.12182
35.02,0.12182
35.076,0.12182
35.133,0.12182
35.19,0.12182
35.246,0.12182
35.303,0.12182
35.36,0.12182
35.416,0.12182
35.473,0.12182
35.53,0.12182
35.586,0.12182
35.643,0.12182
35.7,0.12182
35.756,0.12182
35.813,0.12182
35.87,0.12182
35.926,0.12182
35.983,0.12182
36.04,0.12182
36.096,0.12182
36.153,0.12182
36.21,0.12182
36.266,0.12182
36.323,0.12182
36.38,0.12182
36.436,0.12182
36.493,0.12182
36.55,0.12182
36.606,0.12182
36.663,0.12182
36.72,0.12182
36.776,0.12182
36.833,0.12182
36.89,0.12182
36.946,0.12182
37.003,0.12182
37.06,0.12182
37.116,0.12182
37.173,0.12182
37.23,0.12182
37.286,0.12182
37.343,0.12182
37.4,0.12182
37.456,0.12182
37.513,0.12182
37.57,0.12182
37.626,0.12182
37.683,0.12182
37.74,0.12182
37.796,0.12182
37.853,0.12182
37.91,0.12182
37.966,0.12182
38.023,0.12182
38.08,0.12182
38.136,0.12182
38.193,0.12182
38.25,0.12182
38.306,0.12182
38.363,0.12182
38.42,0.12182
38.476,0.12182
38.533,0.12182
38.59,0.12182
38.646,0.12182
38.703,0.12182
38.76,0.12182
38.816,0.12182
38.873,0.12182
38.93,0.12182
38.986,0.12182
39.043,0.12182
39.1,0.12182
39.156,0.12182
39.213,0.12182
39.27,0.12182
39.326,0.12182
39.383,0.12182
39.44,0.12182
39.496,0.12182
39.553,0.12182
39.61,0.12182
39.666,0.12182
39.723,0.12182
39.78,0.12182
39.836,0.12182
39.893,0.12182
39.95,0.12182
40.006,0.12182
40.063,0.12182
40.12,0.12182
40.176,0.12182
40.233,0.12182
40.29,0.12182
40.346,0.12182
40.403,0.12182
40.46,0.12182
40.516,0.12182
40.573,0.12182
40.63,0.12182
40.686,0.12182
40.743,0.12182
40.8,0.12182
40.856,0.12182
40.913,0.12182
40.97,0.12182
41.026,0.12182
41.083,0.12182
41.14,0.12182
41.196,0.12182
41.253,0.12182
41.31,0.12182
41.366,0.12182
41.423,0.12182
41.48,0.12182
41.536,0.12182
41.593,0.12182
41.65,0.12182
41.706,0.12182
41.763,0.12182
41.82,0.12182
41.876,0.12182
41.933,0.12182
41.99,0.12182
42.046,0.12182
42.103,0.12182
42.16,0.12182
42.216,0.12182
42.273,0.12182
42.33,0.12182
42.386,0.12182
42.443,0.12182
42.5,0.12182
42.556,0.12182
42.613,0.12182
42.67,0.12182
42.726,0.12182
42.783,0.12182
42.84,0.12182
42.896,0.12182
42.953,0.12182
43.01,0.12182
43.066,0.12182
43.123,0.12182
43.18,0.12182
43.236,0.12182
43.293,0.12182
43.35,0.12182
43.406,0.12182
43.463,0.12182
43.52,0.12182
43.576,0.12182
43.633,0.12182
43.69,0.12182
43.746,0.12182
43.803,0.12182
43.86,0.12182
43.916,0.12182
43.973,0.12182
44.03,0.12182
44.086,0.12182
44.143,0.12182
44.2,0.12182
44.256,0.12182
44.313,0.12182
44.37,0.12182
44.426,0.12182
44.483,0.12182
44.54,0.12182
44.596,0.12182
44.653,0.12182
44.71,0.12182
44.766,0.12182
44.823,0.12182
44.88,0.12182
44.936,0.12182
44.993,0.12182
45.05,0.12182
45.106,0.12182
45.163,0.12182
45.22,0.12182
45.276,0.12182
45.333,0.12182
45.39,0.12182
45.446,0.12182
45.503,0.12182
45.56,0.12182
45.616,0.12182
45.673,0.12182
45.73,0.12182
45.786,0.12182
45.843,0.12182
45.9,0.12182
45.956,0.12182
46.013,0.12182
46.07,0.12182
46.126,0.12182
46.183,0.12182
46.24,0.12182
46.296,0.12182
46.353,0.12182
46.41,0.12182
46.466,0.12182
46.523,0.12182
46.58,0.12182
46.636,0.12182
46.693,0.12182
46.75,0.12182
46.806,0.12182
46.863,0.12182
46.92,0.12182
46.976,0.12182
47.033,0.12182
47.09,0.12182
47.146,0.12182
47.203,0.12182
47.26,0.12182
47.316,0.12182
47.373,0.12182
47.43,0.12182
47.486,0.12182
47.543,0.12182
47.6,0.12182
47.656,0.12182
47.713,0.12182
47.77,0.12182
47.826,0.12182
47.883,0.12182
47.94,0.12182
47.996,0.12182
48.053,0.12182
48.11,0.12182
48.166,0.12182
48.223,0.12182
48.28,0.12182
48.336,0.12182
48.393,0.12182
48.45,0.12182
48.506,0.12182
48.563,0.12182
48.62,0.12182
48.676,0.12182
48.733,0.12182
48.79,0.12182
48.846,0.12182
48.903,0.12182
48.96,0.12182
49.016,0.12182
49.073,0.12182
49.13,0.12182
49.186,0.12182
49.243,0.12182
49.3,0.12182
49.356,0.12182
49.413,0.12182
49.47,0.12182
49.526,0.12182
49.583,0.12182
49.64,0.12182
49.696,0.12182
49.753,0.12182
49.81,0.12182
49.866,0.12182
49.923,0.12182
49.98,0.12182
50.036,0.12182
50.093,0.12182
50.15,0.12182
50.206,0.12182
50.263,0.12182
50.32,0.12182
50.376,0.12182
50.433,0.12182
50.49,0.12182
50.546,0.12182
50.603,0.12182
50.66,0.12182
50.716,0.12182
50.773,0.12182
50.83,0.12182
50.886,0.12182
50.943,0.12182
51,0.12182
51.056,0.12182
51.113,0.12182
51.17,0.12182
51.226,0.12182
51.283,0.12182
51.34,0.12182
51.396,0.12182
51.453,0.12182
51.51,0.12182
51.566,0.12182
51.623,0.12182
51.68,0.12182
51.736,0.12182
51.793,0.12182
51.85,0.12182
51.906,0.12182
51.963,0.12182
52.02,0.12182
52.076,0.12182
52.133,0.12182
52.19,0.12182
52.246,0.12182
52.303,0.12182
52.36,0.12182
52.416,0.12182
52.473,0.12182
52.53,0.12182
52.586,0.12182
52.643,0.12182
52.7,0.12182
52.756,0.12182
52.813,0.12182
52.87,0.12182
52.926,0.12182
52.983,0.12182
53.04,0.12182
53.096,0.12182
53.153,0.12182
53.21,0.12182
53.266,0.12182
53.323,0.12182
53.38,0.12182
53.436,0.12182
53.493,0.12182
53.55,0.12182
53.606,0.12182
53.663,0.12182
53.72,0.12182
53.776,0.12182
53.833,0.12182
53.89,0.12182
53.946,0.12182
54.003,0.12182
54.06,0.12182
54.116,0.12182
54.173,0.12182
54.23,0.12182
54.286,0.12182
54.343,0.12182
54.4,0.12182
54.456,0.12182
54.513,0.12182
54.57,0.12182
54.626,0.12182
54.683,0.12182
54.74,0.12182
54.796,0.12182
54.853,0.12182
54.91,0.12182
54.966,0.12182
55.023,0.12182
55.08,0.12182
55.136,0.12182
55.193,0.12182
55.25,0.12182
55.306,0.12182
55.363,0.12182
55.42,0.12182
55.476,0.12182
55.533,0.12182
55.59,0.12182
55.646,0.12182
55.703,0.12182
55.76,0.12182
55.816,0.12182
55.873,0.12182
55.93,0.12182
55.986,0.12182
56.043,0.12182
56.1,0.12182
56.156,0.12182
56.213,0.12182
56.27,0.12182
56.326,0.12182
56.383,0.12182
56.44,0.12182
56.496,0.12182
56.553,0.12182
56.61,0.12182
56.666,0.12182


==> img/Data/viperLines/test/perfImprovLine-Swaptions-NSGA.csv <==
0,0.016624
0.056666,0.016624
0.11333,0.016624
0.17,0.016624
0.22667,0.016624
0.28333,0.016624
0.34,0.016624
0.39666,0.016624
0.45333,0.016624
0.51,0.016624
0.56666,0.016624
0.62333,0.016624
0.68,0.016624
0.73666,0.016624
0.79333,0.016624
0.85,0.016624
0.90666,0.016624
0.96333,0.016624
1.02,0.016624
1.0767,0.016624
1.1333,0.016624
1.19,0.016624
1.2467,0.016624
1.3033,0.016624
1.36,0.016624
1.4167,0.016624
1.4733,0.016624
1.53,0.016624
1.5867,0.016624
1.6433,0.016624
1.7,0.016624
1.7567,0.016624
1.8133,0.016624
1.87,0.016624
1.9267,0.016624
1.9833,0.016624
2.04,0.016624
2.0967,0.016624
2.1533,0.016624
2.21,0.016624
2.2667,0.016624
2.3233,0.016624
2.38,0.016624
2.4367,0.016624
2.4933,0.016624
2.55,0.016624
2.6067,0.016624
2.6633,0.016624
2.72,0.016624
2.7767,0.016624
2.8333,0.016624
2.89,0.016624
2.9467,0.016624
3.0033,0.016624
3.06,0.016624
3.1166,0.016624
3.1733,0.016624
3.23,0.016624
3.2866,0.016624
3.3433,0.016624
3.4,0.016624
3.4566,0.016624
3.5133,0.016624
3.57,0.016624
3.6266,0.016624
3.6833,0.016624
3.74,0.016624
3.7966,0.016624
3.8533,0.016624
3.91,0.016624
3.9666,0.016624
4.0233,0.016624
4.08,0.016624
4.1366,0.016624
4.1933,0.016624
4.25,0.016624
4.3066,0.016624
4.3633,0.016624
4.42,0.016624
4.4766,0.016624
4.5333,0.016624
4.59,0.016624
4.6466,0.016624
4.7033,0.016624
4.76,0.016624
4.8166,0.016624
4.8733,0.016624
4.93,0.016624
4.9866,0.016624
5.0433,0.016624
5.1,0.016624
5.1566,0.016624
5.2133,0.016624
5.27,0.016624
5.3266,0.016624
5.3833,0.016624
5.44,0.016624
5.4966,0.016624
5.5533,0.016624
5.61,0.016624
5.6666,0.016624
5.7233,0.016624
5.78,0.016624
5.8366,0.016624
5.8933,0.016624
5.95,0.016624
6.0066,0.016624
6.0633,0.016624
6.12,0.016624
6.1766,0.016624
6.2333,0.016624
6.29,0.016624
6.3466,0.016624
6.4033,0.016624
6.46,0.016624
6.5166,0.016624
6.5733,0.016624
6.63,0.016624
6.6866,0.016624
6.7433,0.016624
6.8,0.016624
6.8566,0.016624
6.9133,0.016624
6.97,0.016624
7.0266,0.016624
7.0833,0.016624
7.14,0.016624
7.1966,0.016624
7.2533,0.016624
7.31,0.016624
7.3666,0.016624
7.4233,0.016624
7.48,0.016624
7.5366,0.016624
7.5933,0.016624
7.65,0.016624
7.7066,0.016624
7.7633,0.016624
7.82,0.016624
7.8766,0.016624
7.9333,0.016624
7.99,0.016624
8.0466,0.016624
8.1033,0.016624
8.16,0.016624
8.2166,0.016624
8.2733,0.016624
8.33,0.016624
8.3866,0.016624
8.4433,0.016624
8.5,0.016624
8.5566,0.016624
8.6133,0.016624
8.67,0.016624
8.7266,0.016624
8.7833,0.016624
8.84,0.016624
8.8966,0.016624
8.9533,0.016624
9.01,0.016624
9.0666,0.016624
9.1233,0.016624
9.18,0.016624
9.2366,0.016624
9.2933,0.016624
9.3499,0.016624
9.4066,0.016624
9.4633,0.016624
9.5199,0.016624
9.5766,0.016624
9.6333,0.016624
9.6899,0.016624
9.7466,0.016624
9.8033,0.016624
9.8599,0.016624
9.9166,0.016624
9.9733,0.016624
10.03,0.016624
10.087,0.016624
10.143,0.016624
10.2,0.016624
10.257,0.016624
10.313,0.016624
10.37,0.016624
10.427,0.016624
10.483,0.016624
10.54,0.016624
10.597,0.016624
10.653,0.016624
10.71,0.016624
10.767,0.016624
10.823,0.016624
10.88,0.016624
10.937,0.016624
10.993,0.016624
11.05,0.016624
11.107,0.016624
11.163,0.016624
11.22,0.016624
11.277,0.016624
11.333,0.016624
11.39,0.016624
11.447,0.016624
11.503,0.016624
11.56,0.016624
11.617,0.016624
11.673,0.016624
11.73,0.016624
11.787,0.016624
11.843,0.016624
11.9,0.016624
11.957,0.016624
12.013,0.016624
12.07,0.016624
12.127,0.016624
12.183,0.016624
12.24,0.016624
12.297,0.016624
12.353,0.016624
12.41,0.016624
12.467,0.016624
12.523,0.016624
12.58,0.016624
12.637,0.016624
12.693,0.016624
12.75,0.016624
12.807,0.016624
12.863,0.016624
12.92,0.016624
12.977,0.016624
13.033,0.016624
13.09,0.016624
13.147,0.016624
13.203,0.016624
13.26,0.016624
13.317,0.016624
13.373,0.016624
13.43,0.016624
13.487,0.016624
13.543,0.016624
13.6,0.016624
13.657,0.016624
13.713,0.016624
13.77,0.016624
13.827,0.016624
13.883,0.016624
13.94,0.016624
13.997,0.016624
14.053,0.016624
14.11,0.016624
14.167,0.016624
14.223,0.016624
14.28,0.016624
14.337,0.016624
14.393,0.016624
14.45,0.016624
14.507,0.016624
14.563,0.016624
14.62,0.016624
14.677,0.016624
14.733,0.016624
14.79,0.016624
14.847,0.016624
14.903,0.016624
14.96,0.016624
15.017,0.016624
15.073,0.016624
15.13,0.016624
15.187,0.016624
15.243,0.016624
15.3,0.016624
15.357,0.016624
15.413,0.016624
15.47,0.016624
15.527,0.016624
15.583,0.016624
15.64,0.016624
15.697,0.016624
15.753,0.016624
15.81,0.016624
15.867,0.016624
15.923,0.016624
15.98,0.016624
16.037,0.016624
16.093,0.016624
16.15,0.016624
16.207,0.016624
16.263,0.016624
16.32,0.016624
16.377,0.016624
16.433,0.016624
16.49,0.016624
16.547,0.016624
16.603,0.016624
16.66,0.016624
16.717,0.016624
16.773,0.016624
16.83,0.016624
16.887,0.016624
16.943,0.016624
17,0.016624
17.057,0.016624
17.113,0.016624
17.17,0.016624
17.227,0.016624
17.283,0.016624
17.34,0.016624
17.397,0.016624
17.453,0.016624
17.51,0.016624
17.567,0.016624
17.623,0.016624
17.68,0.016624
17.737,0.016624
17.793,0.016624
17.85,0.016624
17.907,0.016624
17.963,0.016624
18.02,0.016624
18.077,0.016624
18.133,0.016624
18.19,0.016624
18.247,0.016624
18.303,0.016624
18.36,0.016624
18.417,0.016624
18.473,0.016624
18.53,0.016624
18.587,0.016624
18.643,0.016624
18.7,0.016624
18.757,0.016624
18.813,0.016624
18.87,0.016624
18.927,0.016624
18.983,0.016624
19.04,0.016624
19.097,0.016624
19.153,0.016624
19.21,0.016624
19.267,0.016624
19.323,0.016624
19.38,0.016624
19.437,0.016624
19.493,0.016624
19.55,0.016624
19.607,0.016624
19.663,0.016624
19.72,0.016624
19.777,0.016624
19.833,0.016624
19.89,0.016624
19.947,0.016624
20.003,0.016624
20.06,0.016624
20.117,0.016624
20.173,0.016624
20.23,0.016624
20.287,0.016624
20.343,0.016624
20.4,0.016624
20.457,0.016624
20.513,0.016624
20.57,0.016624
20.627,0.016624
20.683,0.016624
20.74,0.016624
20.797,0.016624
20.853,0.016624
20.91,0.016624
20.967,0.016624
21.023,0.016624
21.08,0.016624
21.137,0.016624
21.193,0.016624
21.25,0.016624
21.307,0.016624
21.363,0.016624
21.42,0.016624
21.477,0.016624
21.533,0.016624
21.59,0.016624
21.647,0.016624
21.703,0.016624
21.76,0.016624
21.817,0.016624
21.873,0.016624
21.93,0.016624
21.987,0.016624
22.043,0.016624
22.1,0.016624
22.157,0.016624
22.213,0.016624
22.27,0.016624
22.327,0.016624
22.383,0.016624
22.44,0.016624
22.497,0.016624
22.553,0.016624
22.61,0.016624
22.667,0.016624
22.723,0.016624
22.78,0.016624
22.837,0.016624
22.893,0.016624
22.95,0.016624
23.007,0.016624
23.063,0.016624
23.12,0.016624
23.177,0.016624
23.233,0.016624
23.29,0.016624
23.347,0.016624
23.403,0.016624
23.46,0.016624
23.517,0.016624
23.573,0.016624
23.63,0.016624
23.687,0.016624
23.743,0.016624
23.8,0.016624
23.857,0.016624
23.913,0.016624
23.97,0.016624
24.027,0.016624
24.083,0.016624
24.14,0.016624
24.197,0.016624
24.253,0.016624
24.31,0.016624
24.367,0.016624
24.423,0.016624
24.48,0.016624
24.537,0.016624
24.593,0.016624
24.65,0.016624
24.707,0.016624
24.763,0.016624
24.82,0.016624
24.877,0.016624
24.933,0.016624
24.99,0.016624
25.047,0.016624
25.103,0.016624
25.16,0.016624
25.217,0.016624
25.273,0.016624
25.33,0.016624
25.387,0.016624
25.443,0.016624
25.5,0.016624
25.557,0.016624
25.613,0.016624
25.67,0.016624
25.727,0.016624
25.783,0.016624
25.84,0.016624
25.897,0.016624
25.953,0.016624
26.01,0.016624
26.067,0.016624
26.123,0.016624
26.18,0.016624
26.237,0.016624
26.293,0.016624
26.35,0.016624
26.407,0.016624
26.463,0.016624
26.52,0.016624
26.577,0.016624
26.633,0.016624
26.69,0.016624
26.747,0.016624
26.803,0.016624
26.86,0.016624
26.917,0.016624
26.973,0.016624
27.03,0.016624
27.087,0.016624
27.143,0.016624
27.2,0.016624
27.257,0.016624
27.313,0.016624
27.37,0.016624
27.427,0.016624
27.483,0.016624
27.54,0.016624
27.597,0.016624
27.653,0.016624
27.71,0.016624
27.767,0.016624
27.823,0.016624
27.88,0.016624
27.937,0.016624
27.993,0.016624
28.05,0.016624
28.107,0.016624
28.163,0.016624
28.22,0.016624
28.277,0.016624
28.333,0.016624
28.39,0.016624
28.447,0.016624
28.503,0.016624
28.56,0.016624
28.617,0.016624
28.673,0.016624
28.73,0.016624
28.787,0.016624
28.843,0.016624
28.9,0.016624
28.957,0.016624
29.013,0.016624
29.07,0.016624
29.127,0.016624
29.183,0.016624
29.24,0.016624
29.297,0.016624
29.353,0.016624
29.41,0.016624
29.467,0.016624
29.523,0.016624
29.58,0.016624
29.637,0.016624
29.693,0.016624
29.75,0.016624
29.807,0.016624
29.863,0.016624
29.92,0.016624
29.977,0.016624
30.033,0.016624
30.09,0.016624
30.147,0.016624
30.203,0.016624
30.26,0.016624
30.317,0.016624
30.373,0.016624
30.43,0.016624
30.487,0.016624
30.543,0.016624
30.6,0.016624
30.657,0.016624
30.713,0.016624
30.77,0.016624
30.826,0.016624
30.883,0.016624
30.94,0.016624
30.996,0.016624
31.053,0.016624
31.11,0.016624
31.166,0.016624
31.223,0.016624
31.28,0.016624
31.336,0.016624
31.393,0.016624
31.45,0.016624
31.506,0.016624
31.563,0.016624
31.62,0.016624
31.676,0.016624
31.733,0.016624
31.79,0.016624
31.846,0.016624
31.903,0.016624
31.96,0.016624
32.016,0.016624
32.073,0.016624
32.13,0.016624
32.186,0.016624
32.243,0.016624
32.3,0.016624
32.356,0.016624
32.413,0.016624
32.47,0.016624
32.526,0.016624
32.583,0.016624
32.64,0.016624
32.696,0.016624
32.753,0.016624
32.81,0.016624
32.866,0.016624
32.923,0.016624
32.98,0.016624
33.036,0.016624
33.093,0.016624
33.15,0.016624
33.206,0.016624
33.263,0.016624
33.32,0.016624
33.376,0.016624
33.433,0.016624
33.49,0.016624
33.546,0.016624
33.603,0.016624
33.66,0.016624
33.716,0.016624
33.773,0.016624
33.83,0.016624
33.886,0.016624
33.943,0.016624
34,0.016624
34.056,0.016624
34.113,0.016624
34.17,0.016624
34.226,0.016624
34.283,0.016624
34.34,0.016624
34.396,0.016624
34.453,0.016624
34.51,0.016624
34.566,0.016624
34.623,0.016624
34.68,0.016624
34.736,0.016624
34.793,0.016624
34.85,0.016624
34.906,0.016624
34.963,0.016624
35.02,0.016624
35.076,0.016624
35.133,0.016624
35.19,0.016624
35.246,0.016624
35.303,0.016624
35.36,0.016624
35.416,0.016624
35.473,0.016624
35.53,0.016624
35.586,0.016624
35.643,0.016624
35.7,0.016624
35.756,0.016624
35.813,0.016624
35.87,0.016624
35.926,0.016624
35.983,0.016624
36.04,0.016624
36.096,0.016624
36.153,0.016624
36.21,0.016624
36.266,0.016624
36.323,0.016624
36.38,0.016624
36.436,0.016624
36.493,0.016624
36.55,0.016624
36.606,0.016624
36.663,0.016624
36.72,0.016624
36.776,0.016624
36.833,0.016624
36.89,0.016624
36.946,0.016624
37.003,0.016624
37.06,0.016624
37.116,0.016624
37.173,0.016624
37.23,0.016624
37.286,0.016624
37.343,0.016624
37.4,0.016624
37.456,0.016624
37.513,0.016624
37.57,0.016624
37.626,0.016624
37.683,0.016624
37.74,0.016624
37.796,0.016624
37.853,0.016624
37.91,0.016624
37.966,0.016624
38.023,0.016624
38.08,0.016624
38.136,0.016624
38.193,0.016624
38.25,0.016624
38.306,0.016624
38.363,0.016624
38.42,0.016624
38.476,0.016624
38.533,0.016624
38.59,0.016624
38.646,0.016624
38.703,0.016624
38.76,0.016624
38.816,0.016624
38.873,0.016624
38.93,0.016624
38.986,0.016624
39.043,0.016624
39.1,0.016624
39.156,0.016624
39.213,0.016624
39.27,0.016624
39.326,0.016624
39.383,0.016624
39.44,0.016624
39.496,0.016624
39.553,0.016624
39.61,0.016624
39.666,0.016624
39.723,0.016624
39.78,0.016624
39.836,0.016624
39.893,0.016624
39.95,0.016624
40.006,0.016624
40.063,0.016624
40.12,0.016624
40.176,0.016624
40.233,0.016624
40.29,0.016624
40.346,0.016624
40.403,0.016624
40.46,0.016624
40.516,0.016624
40.573,0.016624
40.63,0.016624
40.686,0.016624
40.743,0.016624
40.8,0.016624
40.856,0.016624
40.913,0.016624
40.97,0.016624
41.026,0.016624
41.083,0.016624
41.14,0.016624
41.196,0.016624
41.253,0.016624
41.31,0.016624
41.366,0.016624
41.423,0.016624
41.48,0.016624
41.536,0.016624
41.593,0.016624
41.65,0.016624
41.706,0.016624
41.763,0.016624
41.82,0.016624
41.876,0.016624
41.933,0.016624
41.99,0.016624
42.046,0.016624
42.103,0.016624
42.16,0.016624
42.216,0.016624
42.273,0.016624
42.33,0.016624
42.386,0.016624
42.443,0.016624
42.5,0.016624
42.556,0.016624
42.613,0.016624
42.67,0.016624
42.726,0.016624
42.783,0.016624
42.84,0.016624
42.896,0.016624
42.953,0.016624
43.01,0.016624
43.066,0.016624
43.123,0.016624
43.18,0.016624
43.236,0.016624
43.293,0.016624
43.35,0.016624
43.406,0.016624
43.463,0.016624
43.52,0.016624
43.576,0.016624
43.633,0.016624
43.69,0.016624
43.746,0.016624
43.803,0.016624
43.86,0.016624
43.916,0.016624
43.973,0.016624
44.03,0.016624
44.086,0.016624
44.143,0.016624
44.2,0.016624
44.256,0.016624
44.313,0.016624
44.37,0.016624
44.426,0.016624
44.483,0.016624
44.54,0.016624
44.596,0.016624
44.653,0.016624
44.71,0.016624
44.766,0.016624
44.823,0.016624
44.88,0.016624
44.936,0.016624
44.993,0.016624
45.05,0.016624
45.106,0.016624
45.163,0.016624
45.22,0.016624
45.276,0.016624
45.333,0.016624
45.39,0.016624
45.446,0.016624
45.503,0.016624
45.56,0.016624
45.616,0.016624
45.673,0.016624
45.73,0.016624
45.786,0.016624
45.843,0.016624
45.9,0.016624
45.956,0.016624
46.013,0.016624
46.07,0.016624
46.126,0.016624
46.183,0.016624
46.24,0.016624
46.296,0.016624
46.353,0.016624
46.41,0.016624
46.466,0.016624
46.523,0.016624
46.58,0.016624
46.636,0.016624
46.693,0.016624
46.75,0.016624
46.806,0.016624
46.863,0.016624
46.92,0.016624
46.976,0.016624
47.033,0.016624
47.09,0.016624
47.146,0.016624
47.203,0.016624
47.26,0.016624
47.316,0.016624
47.373,0.016624
47.43,0.016624
47.486,0.016624
47.543,0.016624
47.6,0.016624
47.656,0.016624
47.713,0.016624
47.77,0.016624
47.826,0.016624
47.883,0.016624
47.94,0.016624
47.996,0.016624
48.053,0.016624
48.11,0.016624
48.166,0.016624
48.223,0.016624
48.28,0.016624
48.336,0.016624
48.393,0.016624
48.45,0.016624
48.506,0.016624
48.563,0.016624
48.62,0.016624
48.676,0.016624
48.733,0.016624
48.79,0.016624
48.846,0.016624
48.903,0.016624
48.96,0.016624
49.016,0.016624
49.073,0.016624
49.13,0.016624
49.186,0.016624
49.243,0.016624
49.3,0.016624
49.356,0.016624
49.413,0.016624
49.47,0.016624
49.526,0.016624
49.583,0.016624
49.64,0.016624
49.696,0.016624
49.753,0.016624
49.81,0.016624
49.866,0.016624
49.923,0.016624
49.98,0.016624
50.036,0.016624
50.093,0.016624
50.15,0.016624
50.206,0.016624
50.263,0.016624
50.32,0.016624
50.376,0.016624
50.433,0.016624
50.49,0.016624
50.546,0.016624
50.603,0.016624
50.66,0.016624
50.716,0.016624
50.773,0.016624
50.83,0.016624
50.886,0.016624
50.943,0.016624
51,0.016624
51.056,0.016624
51.113,0.016624
51.17,0.016624
51.226,0.016624
51.283,0.016624
51.34,0.016624
51.396,0.016624
51.453,0.016624
51.51,0.016624
51.566,0.016624
51.623,0.016624
51.68,0.016624
51.736,0.016624
51.793,0.016624
51.85,0.016624
51.906,0.016624
51.963,0.016624
52.02,0.016624
52.076,0.016624
52.133,0.016624
52.19,0.016624
52.246,0.016624
52.303,0.016624
52.36,0.016624
52.416,0.016624
52.473,0.016624
52.53,0.016624
52.586,0.016624
52.643,0.016624
52.7,0.016624
52.756,0.016624
52.813,0.016624
52.87,0.016624
52.926,0.016624
52.983,0.016624
53.04,0.016624
53.096,0.016624
53.153,0.016624
53.21,0.016624
53.266,0.016624
53.323,0.016624
53.38,0.016624
53.436,0.016624
53.493,0.016624
53.55,0.016624
53.606,0.016624
53.663,0.016624
53.72,0.016624
53.776,0.016624
53.833,0.016624
53.89,0.016624
53.946,0.016624
54.003,0.016624
54.06,0.016624
54.116,0.016624
54.173,0.016624
54.23,0.016624
54.286,0.016624
54.343,0.016624
54.4,0.016624
54.456,0.016624
54.513,0.016624
54.57,0.016624
54.626,0.016624
54.683,0.016624
54.74,0.016624
54.796,0.016624
54.853,0.016624
54.91,0.016624
54.966,0.016624
55.023,0.016624
55.08,0.016624
55.136,0.016624
55.193,0.016624
55.25,0.016624
55.306,0.016624
55.363,0.016624
55.42,0.016624
55.476,0.016624
55.533,0.016624
55.59,0.016624
55.646,0.016624
55.703,0.016624
55.76,0.016624
55.816,0.016624
55.873,0.016624
55.93,0.016624
55.986,0.016624
56.043,0.016624
56.1,0.016624
56.156,0.016624
56.213,0.016624
56.27,0.016624
56.326,0.016624
56.383,0.016624
56.44,0.016624
56.496,0.016624
56.553,0.016624
56.61,0.016624
56.666,0.016624


==> img/Data/viperLines/test/perfImprovLine-X264-BOA-0.csv <==
0,0.10373
0.00012423,0.11278
0.00024847,0.12274
0.0003727,0.13375
0.00049693,0.14599
0.00062117,0.15967
0.0007454,0.17507
0.00086963,0.19253
0.00099387,0.2125
0.0011181,0.21526
0.0012423,0.21452
0.0013666,0.21377
0.0014908,0.21302
0.001615,0.21225
0.0017393,0.21147
0.0018635,0.21068
0.0019877,0.20987
0.002112,0.20906
0.0022362,0.20823
0.0023604,0.20739
0.0024847,0.20654
0.0026089,0.20568
0.0027331,0.2048
0.0028574,0.20391
0.0029816,0.20301
0.0031058,0.20209
0.0032301,0.20115
0.0033543,0.20021
0.0034785,0.19924
0.0036028,0.19826
0.003727,0.19727
0.0038512,0.19626
0.0039755,0.19523
0.0040997,0.19418
0.0042239,0.19312
0.0043482,0.19204
0.0044724,0.19094
0.0045966,0.18982
0.0047209,0.18869
0.0048451,0.18753
0.0049693,0.18635
0.0050936,0.18515
0.0052178,0.18393
0.005342,0.18269
0.0054663,0.18142
0.0055905,0.18014
0.0057147,0.17882
0.005839,0.17748
0.0059632,0.17612
0.0060874,0.17473
0.0062117,0.17332
0.0063359,0.17187
0.0064601,0.1704
0.0065844,0.1689
0.0067086,0.16736
0.0068328,0.1658
0.0069571,0.16421
0.0070813,0.16258
0.0072055,0.16091
0.0073298,0.16224
0.007454,0.16523
0.0075782,0.16828
0.0077025,0.1714
0.0078267,0.17459
0.0079509,0.17784
0.0080752,0.18118
0.0081994,0.18459
0.0083236,0.18807
0.0084479,0.19165
0.0085721,0.1953
0.0086963,0.19904
0.0088206,0.20288
0.0089448,0.20681
0.009069,0.21084
0.0091933,0.21497
0.0093175,0.2192
0.0094417,0.22355
0.009566,0.22801
0.0096902,0.23258
0.0098144,0.23729
0.0099387,0.24212
0.010063,0.24708
0.010187,0.25219
0.010311,0.25744
0.010436,0.25976
0.01056,0.26036
0.010684,0.26097
0.010808,0.26157
0.010933,0.26219
0.011057,0.2628
0.011181,0.26342
0.011305,0.26404
0.011429,0.26466
0.011554,0.26528
0.011678,0.26591
0.011802,0.26654
0.011926,0.26717
0.012051,0.2678
0.012175,0.26844
0.012299,0.26908
0.012423,0.26972
0.012548,0.27037
0.012672,0.27102
0.012796,0.27167
0.01292,0.27232
0.013045,0.27298
0.013169,0.27364
0.013293,0.2743
0.013417,0.27496
0.013541,0.27563
0.013666,0.2763
0.01379,0.27697
0.013914,0.27765
0.014038,0.27833
0.014163,0.27901
0.014287,0.2797
0.014411,0.28039
0.014535,0.28108
0.01466,0.28177
0.014784,0.28247
0.014908,0.28317
0.015032,0.28387
0.015156,0.28458
0.015281,0.28529
0.015405,0.286
0.015529,0.28672
0.015653,0.28743
0.015778,0.28816
0.015902,0.28888
0.016026,0.28961
0.01615,0.29034
0.016275,0.29108
0.016399,0.29182
0.016523,0.29256
0.016647,0.2933
0.016772,0.29405
0.016896,0.2948
0.01702,0.29556
0.017144,0.29632
0.017268,0.29708
0.017393,0.29785
0.017517,0.29862
0.017641,0.29939
0.017765,0.30017
0.01789,0.30095
0.018014,0.30173
0.018138,0.30252
0.018262,0.30331
0.018387,0.3041
0.018511,0.3049
0.018635,0.3057
0.018759,0.30651
0.018883,0.30732
0.019008,0.30813
0.019132,0.30895
0.019256,0.30977
0.01938,0.3106
0.019505,0.31143
0.019629,0.31226
0.019753,0.3131
0.019877,0.31394
0.020002,0.31478
0.020126,0.31563
0.02025,0.31649
0.020374,0.31734
0.020499,0.3182
0.020623,0.31907
0.020747,0.31994
0.020871,0.32082
0.020995,0.32169
0.02112,0.32258
0.021244,0.32346
0.021368,0.32436
0.021492,0.32525
0.021617,0.32615
0.021741,0.32706
0.021865,0.32797
0.021989,0.32888
0.022114,0.3298
0.022238,0.33073
0.022362,0.33165
0.022486,0.33259
0.02261,0.33352
0.022735,0.33447
0.022859,0.33541
0.022983,0.33637
0.023107,0.33732
0.023232,0.33829
0.023356,0.33925
0.02348,0.34022
0.023604,0.3412
0.023729,0.34218
0.023853,0.34317
0.023977,0.34416
0.024101,0.34516
0.024226,0.34616
0.02435,0.34717
0.024474,0.34818
0.024598,0.3492
0.024722,0.35023
0.024847,0.35126
0.024971,0.35229
0.025095,0.35333
0.025219,0.35438
0.025344,0.35543
0.025468,0.35649
0.025592,0.35755
0.025716,0.35862
0.025841,0.35969
0.025965,0.36077
0.026089,0.36186
0.026213,0.36295
0.026337,0.36405
0.026462,0.36516
0.026586,0.36627
0.02671,0.36738
0.026834,0.36851
0.026959,0.36964
0.027083,0.37077
0.027207,0.37191
0.027331,0.37306
0.027456,0.37422
0.02758,0.37538
0.027704,0.37655
0.027828,0.37772
0.027953,0.3789
0.028077,0.38009
0.028201,0.38129
0.028325,0.38249
0.028449,0.3837
0.028574,0.38491
0.028698,0.38613
0.028822,0.38736
0.028946,0.3886
0.029071,0.38984
0.029195,0.3911
0.029319,0.39236
0.029443,0.39362
0.029568,0.3949
0.029692,0.39618
0.029816,0.39747
0.02994,0.39876
0.030064,0.40007
0.030189,0.40138
0.030313,0.4027
0.030437,0.40403
0.030561,0.40536
0.030686,0.40671
0.03081,0.40806
0.030934,0.40942
0.031058,0.41079
0.031183,0.41217
0.031307,0.41356
0.031431,0.41495
0.031555,0.41635
0.03168,0.41777
0.031804,0.41919
0.031928,0.42062
0.032052,0.42206
0.032176,0.4235
0.032301,0.42496
0.032425,0.42643
0.032549,0.4279
0.032673,0.42939
0.032798,0.43088
0.032922,0.43239
0.033046,0.43395
0.03317,0.43577
0.033295,0.43761
0.033419,0.43945
0.033543,0.44131
0.033667,0.44318
0.033791,0.44506
0.033916,0.44695
0.03404,0.44886
0.034164,0.45078
0.034288,0.45271
0.034413,0.45466
0.034537,0.45662
0.034661,0.45859
0.034785,0.46057
0.03491,0.46257
0.035034,0.46459
0.035158,0.46661
0.035282,0.46865
0.035407,0.4707
0.035531,0.47277
0.035655,0.47485
0.035779,0.47695
0.035903,0.47906
0.036028,0.48119
0.036152,0.48333
0.036276,0.48549
0.0364,0.48766
0.036525,0.48984
0.036649,0.49205
0.036773,0.49427
0.036897,0.4965
0.037022,0.49875
0.037146,0.50102
0.03727,0.5033
0.037394,0.5056
0.037518,0.50791
0.037643,0.51025
0.037767,0.5126
0.037891,0.51497
0.038015,0.51735
0.03814,0.51975
0.038264,0.52218
0.038388,0.52461
0.038512,0.52707
0.038637,0.52955
0.038761,0.53204
0.038885,0.53456
0.039009,0.53709
0.039134,0.53964
0.039258,0.54221
0.039382,0.54481
0.039506,0.54742
0.03963,0.55005
0.039755,0.55236
0.039879,0.55359
0.040003,0.55481
0.040127,0.55605
0.040252,0.55729
0.040376,0.55853
0.0405,0.55978
0.040624,0.56103
0.040749,0.56228
0.040873,0.56355
0.040997,0.56481
0.041121,0.56608
0.041245,0.56736
0.04137,0.56864
0.041494,0.56992
0.041618,0.57121
0.041742,0.5725
0.041867,0.5738
0.041991,0.5751
0.042115,0.57641
0.042239,0.57772
0.042364,0.57904
0.042488,0.58037
0.042612,0.58169
0.042736,0.58303
0.042861,0.58436
0.042985,0.58571
0.043109,0.58705
0.043233,0.58841
0.043357,0.58977
0.043482,0.59113
0.043606,0.5925
0.04373,0.59387
0.043854,0.59525
0.043979,0.59663
0.044103,0.59802
0.044227,0.59942
0.044351,0.60082
0.044476,0.60222
0.0446,0.60364
0.044724,0.60505
0.044848,0.60647
0.044972,0.6079
0.045097,0.60933
0.045221,0.61077
0.045345,0.61222
0.045469,0.61367
0.045594,0.61512
0.045718,0.61658
0.045842,0.61805
0.045966,0.61952
0.046091,0.621
0.046215,0.62249
0.046339,0.62398
0.046463,0.62547
0.046588,0.62698
0.046712,0.62848
0.046836,0.63
0.04696,0.63152
0.047084,0.63305
0.047209,0.63458
0.047333,0.63612
0.047457,0.63766
0.047581,0.63921
0.047706,0.64077
0.04783,0.64234
0.047954,0.64391
0.048078,0.64548
0.048203,0.64707
0.048327,0.64866
0.048451,0.65025
0.048575,0.65185
0.048699,0.65346
0.048824,0.65419
0.048948,0.6548
0.049072,0.65541
0.049196,0.65603
0.049321,0.65664
0.049445,0.65726
0.049569,0.65788
0.049693,0.65849
0.049818,0.65911
0.049942,0.65973
0.050066,0.66035
0.05019,0.66098
0.050315,0.6616
0.050439,0.66222
0.050563,0.66285
0.050687,0.66348
0.050811,0.6641
0.050936,0.66473
0.05106,0.66536
0.051184,0.66599
0.051308,0.66662
0.051433,0.66725
0.051557,0.66789
0.051681,0.66852
0.051805,0.66916
0.05193,0.66979
0.052054,0.67043
0.052178,0.67107
0.052302,0.67171
0.052427,0.67235
0.052551,0.67299
0.052675,0.67363
0.052799,0.67427
0.052923,0.67492
0.053048,0.67556
0.053172,0.67621
0.053296,0.67686
0.05342,0.67751
0.053545,0.67815
0.053669,0.67881
0.053793,0.67946
0.053917,0.68011
0.054042,0.68076
0.054166,0.68142
0.05429,0.68207
0.054414,0.68273
0.054538,0.68339
0.054663,0.68405
0.054787,0.68471
0.054911,0.68537
0.055035,0.68603
0.05516,0.6867
0.055284,0.68736
0.055408,0.68803
0.055532,0.68869
0.055657,0.68936
0.055781,0.69003
0.055905,0.6907
0.056029,0.69137
0.056154,0.69204
0.056278,0.69271
0.056402,0.69339
0.056526,0.69406
0.05665,0.69474
0.056775,0.69542
0.056899,0.6961
0.057023,0.69678
0.057147,0.69746
0.057272,0.69814
0.057396,0.69882
0.05752,0.69951
0.057644,0.70019
0.057769,0.70088
0.057893,0.70157
0.058017,0.70226
0.058141,0.70295
0.058265,0.70364
0.05839,0.70433
0.058514,0.70502
0.058638,0.70572
0.058762,0.70641
0.058887,0.70711
0.059011,0.70781
0.059135,0.70851
0.059259,0.70921
0.059384,0.70991
0.059508,0.71061
0.059632,0.71132
0.059756,0.71202
0.059881,0.71273
0.060005,0.71344
0.060129,0.71415
0.060253,0.71486
0.060377,0.71557
0.060502,0.71628
0.060626,0.71699
0.06075,0.71771
0.060874,0.71842
0.060999,0.71914
0.061123,0.71986
0.061247,0.72058
0.061371,0.7213
0.061496,0.72202
0.06162,0.72274
0.061744,0.72347
0.061868,0.72419
0.061992,0.72492
0.062117,0.72565
0.062241,0.72638
0.062365,0.72711
0.062489,0.72784
0.062614,0.72858
0.062738,0.72931
0.062862,0.73005
0.062986,0.73078
0.063111,0.73152
0.063235,0.73226
0.063359,0.733
0.063483,0.73374
0.063608,0.73449
0.063732,0.73523
0.063856,0.73598
0.06398,0.73672
0.064104,0.73747
0.064229,0.73822
0.064353,0.73897
0.064477,0.73973
0.064601,0.74048
0.064726,0.74124
0.06485,0.74199
0.064974,0.74275
0.065098,0.74351
0.065223,0.74427
0.065347,0.74503
0.065471,0.74579
0.065595,0.74656
0.065719,0.74732
0.065844,0.74809
0.065968,0.74886
0.066092,0.74963
0.066216,0.7504
0.066341,0.75117
0.066465,0.75195
0.066589,0.75272
0.066713,0.7535
0.066838,0.75427
0.066962,0.75505
0.067086,0.75583
0.06721,0.75662
0.067335,0.7574
0.067459,0.75818
0.067583,0.75897
0.067707,0.75976
0.067831,0.76055
0.067956,0.76134
0.06808,0.76213
0.068204,0.76292
0.068328,0.76372
0.068453,0.76451
0.068577,0.76531
0.068701,0.76611
0.068825,0.76691
0.06895,0.76771
0.069074,0.76851
0.069198,0.76932
0.069322,0.77012
0.069446,0.77093
0.069571,0.77174
0.069695,0.77255
0.069819,0.77336
0.069943,0.77418
0.070068,0.77499
0.070192,0.77581
0.070316,0.77662
0.07044,0.77744
0.070565,0.77826
0.070689,0.77909
0.070813,0.77991
0.070937,0.78074
0.071062,0.78156
0.071186,0.78239
0.07131,0.78322
0.071434,0.78405
0.071558,0.78488
0.071683,0.78572
0.071807,0.78655
0.071931,0.78739
0.072055,0.78823
0.07218,0.78907
0.072304,0.78991
0.072428,0.79076
0.072552,0.7916
0.072677,0.79245
0.072801,0.7933
0.072925,0.79414
0.073049,0.795
0.073173,0.79585
0.073298,0.7967
0.073422,0.79756
0.073546,0.79842
0.07367,0.79928
0.073795,0.80014
0.073919,0.801
0.074043,0.80186
0.074167,0.80273
0.074292,0.8036
0.074416,0.80446
0.07454,0.80533
0.074664,0.80621
0.074789,0.80708
0.074913,0.80796
0.075037,0.80883
0.075161,0.80971
0.075285,0.81059
0.07541,0.81147
0.075534,0.81236
0.075658,0.81324
0.075782,0.81413
0.075907,0.81502
0.076031,0.81591
0.076155,0.8168
0.076279,0.81769
0.076404,0.81859
0.076528,0.81948
0.076652,0.82038
0.076776,0.82128
0.0769,0.82219
0.077025,0.82309
0.077149,0.82399
0.077273,0.8249
0.077397,0.82581
0.077522,0.82672
0.077646,0.82763
0.07777,0.82855
0.077894,0.82946
0.078019,0.83038
0.078143,0.8313
0.078267,0.83222
0.078391,0.83315
0.078516,0.83407
0.07864,0.835
0.078764,0.83592
0.078888,0.83675
0.079012,0.83675
0.079137,0.83675
0.079261,0.83675
0.079385,0.83675
0.079509,0.83675
0.079634,0.83675
0.079758,0.83675
0.079882,0.83675
0.080006,0.83675
0.080131,0.83675
0.080255,0.83675
0.080379,0.83675
0.080503,0.83675
0.080627,0.83675
0.080752,0.83675
0.080876,0.83675
0.081,0.83675
0.081124,0.83675
0.081249,0.83675
0.081373,0.83675
0.081497,0.83675
0.081621,0.83675
0.081746,0.83675
0.08187,0.83675
0.081994,0.83675
0.082118,0.83675
0.082243,0.83675
0.082367,0.83675
0.082491,0.83675
0.082615,0.83675
0.082739,0.83675
0.082864,0.83675
0.082988,0.83675
0.083112,0.83675
0.083236,0.83675
0.083361,0.83675
0.083485,0.83675
0.083609,0.83675
0.083733,0.83675
0.083858,0.83675
0.083982,0.83675
0.084106,0.83675
0.08423,0.83675
0.084354,0.83675
0.084479,0.83675
0.084603,0.83675
0.084727,0.83675
0.084851,0.83675
0.084976,0.83675
0.0851,0.83675
0.085224,0.83675
0.085348,0.83675
0.085473,0.83675
0.085597,0.83675
0.085721,0.83675
0.085845,0.83675
0.08597,0.83675
0.086094,0.83675
0.086218,0.83675
0.086342,0.83675
0.086466,0.83675
0.086591,0.83675
0.086715,0.83675
0.086839,0.83675
0.086963,0.83675
0.087088,0.83675
0.087212,0.83675
0.087336,0.83675
0.08746,0.83675
0.087585,0.83675
0.087709,0.83675
0.087833,0.83675
0.087957,0.83675
0.088081,0.83675
0.088206,0.83675
0.08833,0.83675
0.088454,0.83675
0.088578,0.83675
0.088703,0.83675
0.088827,0.83675
0.088951,0.83675
0.089075,0.83675
0.0892,0.83675
0.089324,0.83675
0.089448,0.83675
0.089572,0.83675
0.089697,0.83675
0.089821,0.83675
0.089945,0.83675
0.090069,0.83675
0.090193,0.83675
0.090318,0.83675
0.090442,0.83675
0.090566,0.83675
0.09069,0.83675
0.090815,0.83675
0.090939,0.83675
0.091063,0.83675
0.091187,0.83675
0.091312,0.83675
0.091436,0.83675
0.09156,0.83675
0.091684,0.83675
0.091808,0.83675
0.091933,0.83675
0.092057,0.83675
0.092181,0.83675
0.092305,0.83675
0.09243,0.83675
0.092554,0.83675
0.092678,0.83675
0.092802,0.83675
0.092927,0.83675
0.093051,0.83675
0.093175,0.83675
0.093299,0.83675
0.093424,0.83675
0.093548,0.83675
0.093672,0.83675
0.093796,0.83675
0.09392,0.83675
0.094045,0.83675
0.094169,0.83675
0.094293,0.83675
0.094417,0.83675
0.094542,0.83675
0.094666,0.83675
0.09479,0.83675
0.094914,0.83675
0.095039,0.83675
0.095163,0.83675
0.095287,0.83675
0.095411,0.83675
0.095535,0.83675
0.09566,0.83675
0.095784,0.83675
0.095908,0.83675
0.096032,0.83675
0.096157,0.83675
0.096281,0.83675
0.096405,0.83675
0.096529,0.83675
0.096654,0.83675
0.096778,0.83675
0.096902,0.83675
0.097026,0.83675
0.097151,0.83675
0.097275,0.83675
0.097399,0.83675
0.097523,0.83675
0.097647,0.83675
0.097772,0.83675
0.097896,0.83675
0.09802,0.83675
0.098144,0.83675
0.098269,0.83675
0.098393,0.83675
0.098517,0.83675
0.098641,0.83675
0.098766,0.83675
0.09889,0.83675
0.099014,0.83675
0.099138,0.83675
0.099262,0.83675
0.099387,0.83675
0.099511,0.83675
0.099635,0.83675
0.099759,0.83675
0.099884,0.83675
0.10001,0.83675
0.10013,0.83675
0.10026,0.83675
0.10038,0.83675
0.1005,0.83675
0.10063,0.83675
0.10075,0.83675
0.10088,0.83675
0.101,0.83675
0.10113,0.83675
0.10125,0.83675
0.10137,0.83675
0.1015,0.83675
0.10162,0.83675
0.10175,0.83675
0.10187,0.83675
0.102,0.83675
0.10212,0.83675
0.10224,0.83675
0.10237,0.83675
0.10249,0.83675
0.10262,0.83675
0.10274,0.83675
0.10287,0.83675
0.10299,0.83675
0.10311,0.83675
0.10324,0.83675
0.10336,0.83675
0.10349,0.83675
0.10361,0.83675
0.10373,0.83675
0.10386,0.83675
0.10398,0.83675
0.10411,0.83675
0.10423,0.83675
0.10436,0.83675
0.10448,0.83675
0.1046,0.83675
0.10473,0.83675
0.10485,0.83675
0.10498,0.83675
0.1051,0.83675
0.10523,0.83675
0.10535,0.83675
0.10547,0.83675
0.1056,0.83675
0.10572,0.83675
0.10585,0.83675
0.10597,0.83675
0.1061,0.83675
0.10622,0.83675
0.10634,0.83675
0.10647,0.83675
0.10659,0.83675
0.10672,0.83675
0.10684,0.83675
0.10696,0.83675
0.10709,0.83675
0.10721,0.83675
0.10734,0.83675
0.10746,0.83675
0.10759,0.83675
0.10771,0.83675
0.10783,0.83675
0.10796,0.83675
0.10808,0.83675
0.10821,0.83675
0.10833,0.83675
0.10846,0.83675
0.10858,0.83675
0.1087,0.83675
0.10883,0.83675
0.10895,0.83675
0.10908,0.83675
0.1092,0.83675
0.10933,0.83675
0.10945,0.83675
0.10957,0.83675
0.1097,0.83675
0.10982,0.83675
0.10995,0.83675
0.11007,0.83675
0.1102,0.83675
0.11032,0.83675
0.11044,0.83675
0.11057,0.83675
0.11069,0.83675
0.11082,0.83675
0.11094,0.83675
0.11106,0.83675
0.11119,0.83675
0.11131,0.83675
0.11144,0.83675
0.11156,0.83675
0.11169,0.83675
0.11181,0.83675
0.11193,0.83675
0.11206,0.83675
0.11218,0.83675
0.11231,0.83675
0.11243,0.83675
0.11256,0.83675
0.11268,0.83675
0.1128,0.83675
0.11293,0.83675
0.11305,0.83675
0.11318,0.83675
0.1133,0.83675
0.11343,0.83675
0.11355,0.83675
0.11367,0.83675
0.1138,0.83675
0.11392,0.83675
0.11405,0.83675
0.11417,0.83675
0.11429,0.83675
0.11442,0.83675
0.11454,0.83675
0.11467,0.83675
0.11479,0.83675
0.11492,0.83675
0.11504,0.83675
0.11516,0.83675
0.11529,0.83675
0.11541,0.83675
0.11554,0.83675
0.11566,0.83675
0.11579,0.83675
0.11591,0.83675
0.11603,0.83675
0.11616,0.83675
0.11628,0.83675
0.11641,0.83675
0.11653,0.83675
0.11666,0.83675
0.11678,0.83675
0.1169,0.83675
0.11703,0.83675
0.11715,0.83675
0.11728,0.83675
0.1174,0.83675
0.11752,0.83675
0.11765,0.83675
0.11777,0.83675
0.1179,0.83675
0.11802,0.83675
0.11815,0.83675
0.11827,0.83675
0.11839,0.83675
0.11852,0.83675
0.11864,0.83675
0.11877,0.83675
0.11889,0.83675
0.11902,0.83675
0.11914,0.83675
0.11926,0.83675
0.11939,0.83675
0.11951,0.83675
0.11964,0.83675
0.11976,0.83675
0.11989,0.83675
0.12001,0.83675
0.12013,0.83675
0.12026,0.83675
0.12038,0.83675
0.12051,0.83675
0.12063,0.83675
0.12075,0.83675
0.12088,0.83675
0.121,0.83675
0.12113,0.83675
0.12125,0.83675
0.12138,0.83675
0.1215,0.83675
0.12162,0.83675
0.12175,0.83675
0.12187,0.83675
0.122,0.83675
0.12212,0.83675
0.12225,0.83675
0.12237,0.83675
0.12249,0.83675
0.12262,0.83675
0.12274,0.83675
0.12287,0.83675
0.12299,0.83675
0.12312,0.83675
0.12324,0.83675
0.12336,0.83675
0.12349,0.83675
0.12361,0.83675
0.12374,0.83675
0.12386,0.83675
0.12398,0.83675
0.12411,0.83675
0.12423,0.83675


==> img/Data/viperLines/test/perfImprovLine-X264-BOA-2.csv <==
0,0.10373
0.00012423,0.1353
0.00024847,0.17763
0.0003727,0.23732
0.00049693,0.32785
0.00062117,0.43064
0.0007454,0.42664
0.00086963,0.42262
0.00099387,0.41858
0.0011181,0.41453
0.0012423,0.41047
0.0013666,0.4064
0.0014908,0.40232
0.001615,0.39822
0.0017393,0.3941
0.0018635,0.38998
0.0019877,0.38584
0.002112,0.38169
0.0022362,0.37752
0.0023604,0.37334
0.0024847,0.36914
0.0026089,0.36494
0.0027331,0.36072
0.0028574,0.35648
0.0029816,0.35223
0.0031058,0.34797
0.0032301,0.34369
0.0033543,0.3394
0.0034785,0.33509
0.0036028,0.33077
0.003727,0.32644
0.0038512,0.32209
0.0039755,0.31773
0.0040997,0.31335
0.0042239,0.30896
0.0043482,0.30455
0.0044724,0.30013
0.0045966,0.29569
0.0047209,0.29124
0.0048451,0.28677
0.0049693,0.28229
0.0050936,0.27779
0.0052178,0.27328
0.005342,0.26875
0.0054663,0.26421
0.0055905,0.25965
0.0057147,0.25508
0.005839,0.25049
0.0059632,0.24588
0.0060874,0.24126
0.0062117,0.23662
0.0063359,0.23197
0.0064601,0.2273
0.0065844,0.22261
0.0067086,0.21791
0.0068328,0.21319
0.0069571,0.20846
0.0070813,0.20371
0.0072055,0.19894
0.0073298,0.19755
0.007454,0.19797
0.0075782,0.19838
0.0077025,0.1988
0.0078267,0.19922
0.0079509,0.19964
0.0080752,0.20007
0.0081994,0.20049
0.0083236,0.20092
0.0084479,0.20135
0.0085721,0.20177
0.0086963,0.20221
0.0088206,0.20264
0.0089448,0.20307
0.009069,0.20351
0.0091933,0.20394
0.0093175,0.20438
0.0094417,0.20482
0.009566,0.20526
0.0096902,0.20571
0.0098144,0.20615
0.0099387,0.2066
0.010063,0.20705
0.010187,0.2075
0.010311,0.20795
0.010436,0.2084
0.01056,0.20886
0.010684,0.20931
0.010808,0.20977
0.010933,0.21023
0.011057,0.21069
0.011181,0.21115
0.011305,0.21162
0.011429,0.21209
0.011554,0.21255
0.011678,0.21302
0.011802,0.2135
0.011926,0.21397
0.012051,0.21444
0.012175,0.21492
0.012299,0.2154
0.012423,0.21588
0.012548,0.21636
0.012672,0.21685
0.012796,0.21733
0.01292,0.21782
0.013045,0.21831
0.013169,0.2188
0.013293,0.2193
0.013417,0.21979
0.013541,0.22029
0.013666,0.22079
0.01379,0.22129
0.013914,0.22179
0.014038,0.2223
0.014163,0.22281
0.014287,0.22332
0.014411,0.22383
0.014535,0.22434
0.01466,0.22485
0.014784,0.22537
0.014908,0.22589
0.015032,0.22641
0.015156,0.22693
0.015281,0.22746
0.015405,0.22799
0.015529,0.22852
0.015653,0.22905
0.015778,0.22958
0.015902,0.23012
0.016026,0.23066
0.01615,0.2312
0.016275,0.23174
0.016399,0.23228
0.016523,0.23283
0.016647,0.23338
0.016772,0.23393
0.016896,0.23448
0.01702,0.23504
0.017144,0.23559
0.017268,0.23615
0.017393,0.23672
0.017517,0.23728
0.017641,0.23785
0.017765,0.23842
0.01789,0.23899
0.018014,0.23956
0.018138,0.24014
0.018262,0.24072
0.018387,0.2413
0.018511,0.24188
0.018635,0.24247
0.018759,0.24305
0.018883,0.24364
0.019008,0.24424
0.019132,0.24483
0.019256,0.24543
0.01938,0.24603
0.019505,0.24663
0.019629,0.24724
0.019753,0.24785
0.019877,0.24846
0.020002,0.24907
0.020126,0.24969
0.02025,0.25031
0.020374,0.25093
0.020499,0.25155
0.020623,0.25218
0.020747,0.25281
0.020871,0.25344
0.020995,0.25408
0.02112,0.25471
0.021244,0.25535
0.021368,0.256
0.021492,0.25664
0.021617,0.25729
0.021741,0.25794
0.021865,0.2586
0.021989,0.25926
0.022114,0.25992
0.022238,0.26058
0.022362,0.26125
0.022486,0.26191
0.02261,0.26259
0.022735,0.26326
0.022859,0.26394
0.022983,0.26462
0.023107,0.26531
0.023232,0.26599
0.023356,0.26668
0.02348,0.26738
0.023604,0.26807
0.023729,0.26877
0.023853,0.26948
0.023977,0.27018
0.024101,0.27089
0.024226,0.2716
0.02435,0.27232
0.024474,0.27304
0.024598,0.27376
0.024722,0.27449
0.024847,0.27522
0.024971,0.27595
0.025095,0.27669
0.025219,0.27743
0.025344,0.27817
0.025468,0.27892
0.025592,0.27967
0.025716,0.28042
0.025841,0.28118
0.025965,0.28194
0.026089,0.2827
0.026213,0.28347
0.026337,0.28424
0.026462,0.28502
0.026586,0.2858
0.02671,0.28658
0.026834,0.28736
0.026959,0.28815
0.027083,0.28895
0.027207,0.28975
0.027331,0.29055
0.027456,0.29136
0.02758,0.29216
0.027704,0.29298
0.027828,0.2938
0.027953,0.29462
0.028077,0.29544
0.028201,0.29627
0.028325,0.29711
0.028449,0.29795
0.028574,0.29879
0.028698,0.29964
0.028822,0.30049
0.028946,0.30134
0.029071,0.3022
0.029195,0.30306
0.029319,0.30393
0.029443,0.3048
0.029568,0.30568
0.029692,0.30656
0.029816,0.30745
0.02994,0.30834
0.030064,0.30923
0.030189,0.31013
0.030313,0.31104
0.030437,0.31195
0.030561,0.31286
0.030686,0.31378
0.03081,0.3147
0.030934,0.31563
0.031058,0.31656
0.031183,0.3175
0.031307,0.31845
0.031431,0.31939
0.031555,0.32035
0.03168,0.3213
0.031804,0.32227
0.031928,0.32324
0.032052,0.32421
0.032176,0.32519
0.032301,0.32617
0.032425,0.32716
0.032549,0.32816
0.032673,0.32916
0.032798,0.33016
0.032922,0.33117
0.033046,0.33223
0.03317,0.33349
0.033295,0.33477
0.033419,0.33605
0.033543,0.33733
0.033667,0.33863
0.033791,0.33993
0.033916,0.34124
0.03404,0.34255
0.034164,0.34388
0.034288,0.34521
0.034413,0.34655
0.034537,0.34789
0.034661,0.34925
0.034785,0.35061
0.03491,0.35198
0.035034,0.35335
0.035158,0.35474
0.035282,0.35613
0.035407,0.35753
0.035531,0.35894
0.035655,0.36036
0.035779,0.36178
0.035903,0.36322
0.036028,0.36466
0.036152,0.36611
0.036276,0.36757
0.0364,0.36904
0.036525,0.37051
0.036649,0.372
0.036773,0.37349
0.036897,0.375
0.037022,0.37651
0.037146,0.37803
0.03727,0.37956
0.037394,0.3811
0.037518,0.38265
0.037643,0.38421
0.037767,0.38577
0.037891,0.38735
0.038015,0.38894
0.03814,0.39054
0.038264,0.39214
0.038388,0.39376
0.038512,0.39539
0.038637,0.39703
0.038761,0.39867
0.038885,0.40033
0.039009,0.402
0.039134,0.40368
0.039258,0.40537
0.039382,0.40707
0.039506,0.40878
0.03963,0.4105
0.039755,0.41223
0.039879,0.41398
0.040003,0.41573
0.040127,0.4175
0.040252,0.41928
0.040376,0.42107
0.0405,0.42287
0.040624,0.42469
0.040749,0.42651
0.040873,0.42835
0.040997,0.4302
0.041121,0.43206
0.041245,0.43394
0.04137,0.43583
0.041494,0.43773
0.041618,0.43964
0.041742,0.44156
0.041867,0.4435
0.041991,0.44546
0.042115,0.44742
0.042239,0.4494
0.042364,0.45139
0.042488,0.4534
0.042612,0.45542
0.042736,0.45746
0.042861,0.4595
0.042985,0.46157
0.043109,0.46365
0.043233,0.46574
0.043357,0.46785
0.043482,0.46997
0.043606,0.47211
0.04373,0.47426
0.043854,0.47643
0.043979,0.47861
0.044103,0.48081
0.044227,0.48303
0.044351,0.48526
0.044476,0.48751
0.0446,0.48977
0.044724,0.49205
0.044848,0.49435
0.044972,0.49667
0.045097,0.499
0.045221,0.50135
0.045345,0.50372
0.045469,0.5061
0.045594,0.50851
0.045718,0.51093
0.045842,0.51337
0.045966,0.51583
0.046091,0.51831
0.046215,0.52081
0.046339,0.52332
0.046463,0.52586
0.046588,0.52841
0.046712,0.53099
0.046836,0.53359
0.04696,0.5362
0.047084,0.53884
0.047209,0.5415
0.047333,0.54418
0.047457,0.54636
0.047581,0.5482
0.047706,0.55004
0.04783,0.55189
0.047954,0.55375
0.048078,0.55563
0.048203,0.55751
0.048327,0.5594
0.048451,0.56131
0.048575,0.56322
0.048699,0.56515
0.048824,0.56708
0.048948,0.56903
0.049072,0.57099
0.049196,0.57296
0.049321,0.57494
0.049445,0.57693
0.049569,0.57893
0.049693,0.58094
0.049818,0.58297
0.049942,0.585
0.050066,0.58705
0.05019,0.58911
0.050315,0.59118
0.050439,0.59327
0.050563,0.59537
0.050687,0.59747
0.050811,0.59959
0.050936,0.60173
0.05106,0.60387
0.051184,0.60603
0.051308,0.6082
0.051433,0.61039
0.051557,0.61258
0.051681,0.61479
0.051805,0.61702
0.05193,0.61925
0.052054,0.6215
0.052178,0.62377
0.052302,0.62604
0.052427,0.62834
0.052551,0.63064
0.052675,0.63296
0.052799,0.63529
0.052923,0.63764
0.053048,0.64
0.053172,0.64238
0.053296,0.64477
0.05342,0.64718
0.053545,0.6496
0.053669,0.65204
0.053793,0.65449
0.053917,0.65696
0.054042,0.65944
0.054166,0.66194
0.05429,0.66445
0.054414,0.66698
0.054538,0.66953
0.054663,0.67209
0.054787,0.67467
0.054911,0.67727
0.055035,0.67988
0.05516,0.68251
0.055284,0.68516
0.055408,0.68783
0.055532,0.69051
0.055657,0.69321
0.055781,0.69593
0.055905,0.69866
0.056029,0.70142
0.056154,0.70419
0.056278,0.70698
0.056402,0.70979
0.056526,0.71262
0.05665,0.71547
0.056775,0.71834
0.056899,0.72122
0.057023,0.72413
0.057147,0.72706
0.057272,0.73
0.057396,0.73297
0.05752,0.73596
0.057644,0.73897
0.057769,0.742
0.057893,0.74505
0.058017,0.74812
0.058141,0.75121
0.058265,0.75433
0.05839,0.75747
0.058514,0.76063
0.058638,0.76381
0.058762,0.76702
0.058887,0.77025
0.059011,0.7735
0.059135,0.77677
0.059259,0.78007
0.059384,0.7834
0.059508,0.78675
0.059632,0.79012
0.059756,0.79352
0.059881,0.79694
0.060005,0.80039
0.060129,0.80386
0.060253,0.80737
0.060377,0.81089
0.060502,0.81445
0.060626,0.81803
0.06075,0.82164
0.060874,0.82527
0.060999,0.82893
0.061123,0.83263
0.061247,0.83635
0.061371,0.8401
0.061496,0.84387
0.06162,0.84619
0.061744,0.84619
0.061868,0.84619
0.061992,0.84619
0.062117,0.84619
0.062241,0.84619
0.062365,0.84619
0.062489,0.84619
0.062614,0.84619
0.062738,0.84619
0.062862,0.84619
0.062986,0.84619
0.063111,0.84619
0.063235,0.84619
0.063359,0.84619
0.063483,0.84619
0.063608,0.84619
0.063732,0.84619
0.063856,0.84619
0.06398,0.84619
0.064104,0.84619
0.064229,0.84619
0.064353,0.84619
0.064477,0.84619
0.064601,0.84619
0.064726,0.84619
0.06485,0.84619
0.064974,0.84619
0.065098,0.84619
0.065223,0.84619
0.065347,0.84619
0.065471,0.84619
0.065595,0.84619
0.065719,0.84619
0.065844,0.84619
0.065968,0.84619
0.066092,0.84619
0.066216,0.84619
0.066341,0.84619
0.066465,0.84619
0.066589,0.84619
0.066713,0.84619
0.066838,0.84619
0.066962,0.84619
0.067086,0.84619
0.06721,0.84619
0.067335,0.84619
0.067459,0.84619
0.067583,0.84619
0.067707,0.84619
0.067831,0.84619
0.067956,0.84619
0.06808,0.84619
0.068204,0.84619
0.068328,0.84619
0.068453,0.84619
0.068577,0.84619
0.068701,0.84619
0.068825,0.84619
0.06895,0.84619
0.069074,0.84619
0.069198,0.84619
0.069322,0.84619
0.069446,0.84619
0.069571,0.84619
0.069695,0.84619
0.069819,0.84619
0.069943,0.84619
0.070068,0.84619
0.070192,0.84619
0.070316,0.84619
0.07044,0.84619
0.070565,0.84619
0.070689,0.84619
0.070813,0.84619
0.070937,0.84619
0.071062,0.84619
0.071186,0.84619
0.07131,0.84619
0.071434,0.84619
0.071558,0.84619
0.071683,0.84619
0.071807,0.84619
0.071931,0.84619
0.072055,0.84619
0.07218,0.84619
0.072304,0.84619
0.072428,0.84619
0.072552,0.84619
0.072677,0.84619
0.072801,0.84619
0.072925,0.84619
0.073049,0.84619
0.073173,0.84619
0.073298,0.84619
0.073422,0.84619
0.073546,0.84619
0.07367,0.84619
0.073795,0.84619
0.073919,0.84619
0.074043,0.84619
0.074167,0.84619
0.074292,0.84619
0.074416,0.84619
0.07454,0.84619
0.074664,0.84619
0.074789,0.84619
0.074913,0.84619
0.075037,0.84619
0.075161,0.84619
0.075285,0.84619
0.07541,0.84619
0.075534,0.84619
0.075658,0.84619
0.075782,0.84619
0.075907,0.84619
0.076031,0.84619
0.076155,0.84619
0.076279,0.84619
0.076404,0.84619
0.076528,0.84619
0.076652,0.84619
0.076776,0.84619
0.0769,0.84619
0.077025,0.84619
0.077149,0.84619
0.077273,0.84619
0.077397,0.84619
0.077522,0.84619
0.077646,0.84619
0.07777,0.84619
0.077894,0.84619
0.078019,0.84619
0.078143,0.84619
0.078267,0.84619
0.078391,0.84619
0.078516,0.84619
0.07864,0.84619
0.078764,0.84619
0.078888,0.84619
0.079012,0.84619
0.079137,0.84619
0.079261,0.84619
0.079385,0.84619
0.079509,0.84619
0.079634,0.84619
0.079758,0.84619
0.079882,0.84619
0.080006,0.84619
0.080131,0.84619
0.080255,0.84619
0.080379,0.84619
0.080503,0.84619
0.080627,0.84619
0.080752,0.84619
0.080876,0.84619
0.081,0.84619
0.081124,0.84619
0.081249,0.84619
0.081373,0.84619
0.081497,0.84619
0.081621,0.84619
0.081746,0.84619
0.08187,0.84619
0.081994,0.84619
0.082118,0.84619
0.082243,0.84619
0.082367,0.84619
0.082491,0.84619
0.082615,0.84619
0.082739,0.84619
0.082864,0.84619
0.082988,0.84619
0.083112,0.84619
0.083236,0.84619
0.083361,0.84619
0.083485,0.84619
0.083609,0.84619
0.083733,0.84619
0.083858,0.84619
0.083982,0.84619
0.084106,0.84619
0.08423,0.84619
0.084354,0.84619
0.084479,0.84619
0.084603,0.84619
0.084727,0.84619
0.084851,0.84619
0.084976,0.84619
0.0851,0.84619
0.085224,0.84619
0.085348,0.84619
0.085473,0.84619
0.085597,0.84619
0.085721,0.84619
0.085845,0.84619
0.08597,0.84619
0.086094,0.84619
0.086218,0.84619
0.086342,0.84619
0.086466,0.84619
0.086591,0.84619
0.086715,0.84619
0.086839,0.84619
0.086963,0.84619
0.087088,0.84619
0.087212,0.84619
0.087336,0.84619
0.08746,0.84619
0.087585,0.84619
0.087709,0.84619
0.087833,0.84619
0.087957,0.84619
0.088081,0.84619
0.088206,0.84619
0.08833,0.84619
0.088454,0.84619
0.088578,0.84619
0.088703,0.84619
0.088827,0.84619
0.088951,0.84619
0.089075,0.84619
0.0892,0.84619
0.089324,0.84619
0.089448,0.84619
0.089572,0.84619
0.089697,0.84619
0.089821,0.84619
0.089945,0.84619
0.090069,0.84619
0.090193,0.84619
0.090318,0.84619
0.090442,0.84619
0.090566,0.84619
0.09069,0.84619
0.090815,0.84619
0.090939,0.84619
0.091063,0.84619
0.091187,0.84619
0.091312,0.84619
0.091436,0.84619
0.09156,0.84619
0.091684,0.84619
0.091808,0.84619
0.091933,0.84619
0.092057,0.84619
0.092181,0.84619
0.092305,0.84619
0.09243,0.84619
0.092554,0.84619
0.092678,0.84619
0.092802,0.84619
0.092927,0.84619
0.093051,0.84619
0.093175,0.84619
0.093299,0.84619
0.093424,0.84619
0.093548,0.84619
0.093672,0.84619
0.093796,0.84619
0.09392,0.84619
0.094045,0.84619
0.094169,0.84619
0.094293,0.84619
0.094417,0.84619
0.094542,0.84619
0.094666,0.84619
0.09479,0.84619
0.094914,0.84619
0.095039,0.84619
0.095163,0.84619
0.095287,0.84619
0.095411,0.84619
0.095535,0.84619
0.09566,0.84619
0.095784,0.84619
0.095908,0.84619
0.096032,0.84619
0.096157,0.84619
0.096281,0.84619
0.096405,0.84619
0.096529,0.84619
0.096654,0.84619
0.096778,0.84619
0.096902,0.84619
0.097026,0.84619
0.097151,0.84619
0.097275,0.84619
0.097399,0.84619
0.097523,0.84619
0.097647,0.84619
0.097772,0.84619
0.097896,0.84619
0.09802,0.84619
0.098144,0.84619
0.098269,0.84619
0.098393,0.84619
0.098517,0.84619
0.098641,0.84619
0.098766,0.84619
0.09889,0.84619
0.099014,0.84619
0.099138,0.84619
0.099262,0.84619
0.099387,0.84619
0.099511,0.84619
0.099635,0.84619
0.099759,0.84619
0.099884,0.84619
0.10001,0.84619
0.10013,0.84619
0.10026,0.84619
0.10038,0.84619
0.1005,0.84619
0.10063,0.84619
0.10075,0.84619
0.10088,0.84619
0.101,0.84619
0.10113,0.84619
0.10125,0.84619
0.10137,0.84619
0.1015,0.84619
0.10162,0.84619
0.10175,0.84619
0.10187,0.84619
0.102,0.84619
0.10212,0.84619
0.10224,0.84619
0.10237,0.84619
0.10249,0.84619
0.10262,0.84619
0.10274,0.84619
0.10287,0.84619
0.10299,0.84619
0.10311,0.84619
0.10324,0.84619
0.10336,0.84619
0.10349,0.84619
0.10361,0.84619
0.10373,0.84619
0.10386,0.84619
0.10398,0.84619
0.10411,0.84619
0.10423,0.84619
0.10436,0.84619
0.10448,0.84619
0.1046,0.84619
0.10473,0.84619
0.10485,0.84619
0.10498,0.84619
0.1051,0.84619
0.10523,0.84619
0.10535,0.84619
0.10547,0.84619
0.1056,0.84619
0.10572,0.84619
0.10585,0.84619
0.10597,0.84619
0.1061,0.84619
0.10622,0.84619
0.10634,0.84619
0.10647,0.84619
0.10659,0.84619
0.10672,0.84619
0.10684,0.84619
0.10696,0.84619
0.10709,0.84619
0.10721,0.84619
0.10734,0.84619
0.10746,0.84619
0.10759,0.84619
0.10771,0.84619
0.10783,0.84619
0.10796,0.84619
0.10808,0.84619
0.10821,0.84619
0.10833,0.84619
0.10846,0.84619
0.10858,0.84619
0.1087,0.84619
0.10883,0.84619
0.10895,0.84619
0.10908,0.84619
0.1092,0.84619
0.10933,0.84619
0.10945,0.84619
0.10957,0.84619
0.1097,0.84619
0.10982,0.84619
0.10995,0.84619
0.11007,0.84619
0.1102,0.84619
0.11032,0.84619
0.11044,0.84619
0.11057,0.84619
0.11069,0.84619
0.11082,0.84619
0.11094,0.84619
0.11106,0.84619
0.11119,0.84619
0.11131,0.84619
0.11144,0.84619
0.11156,0.84619
0.11169,0.84619
0.11181,0.84619
0.11193,0.84619
0.11206,0.84619
0.11218,0.84619
0.11231,0.84619
0.11243,0.84619
0.11256,0.84619
0.11268,0.84619
0.1128,0.84619
0.11293,0.84619
0.11305,0.84619
0.11318,0.84619
0.1133,0.84619
0.11343,0.84619
0.11355,0.84619
0.11367,0.84619
0.1138,0.84619
0.11392,0.84619
0.11405,0.84619
0.11417,0.84619
0.11429,0.84619
0.11442,0.84619
0.11454,0.84619
0.11467,0.84619
0.11479,0.84619
0.11492,0.84619
0.11504,0.84619
0.11516,0.84619
0.11529,0.84619
0.11541,0.84619
0.11554,0.84619
0.11566,0.84619
0.11579,0.84619
0.11591,0.84619
0.11603,0.84619
0.11616,0.84619
0.11628,0.84619
0.11641,0.84619
0.11653,0.84619
0.11666,0.84619
0.11678,0.84619
0.1169,0.84619
0.11703,0.84619
0.11715,0.84619
0.11728,0.84619
0.1174,0.84619
0.11752,0.84619
0.11765,0.84619
0.11777,0.84619
0.1179,0.84619
0.11802,0.84619
0.11815,0.84619
0.11827,0.84619
0.11839,0.84619
0.11852,0.84619
0.11864,0.84619
0.11877,0.84619
0.11889,0.84619
0.11902,0.84619
0.11914,0.84619
0.11926,0.84619
0.11939,0.84619
0.11951,0.84619
0.11964,0.84619
0.11976,0.84619
0.11989,0.84619
0.12001,0.84619
0.12013,0.84619
0.12026,0.84619
0.12038,0.84619
0.12051,0.84619
0.12063,0.84619
0.12075,0.84619
0.12088,0.84619
0.121,0.84619
0.12113,0.84619
0.12125,0.84619
0.12138,0.84619
0.1215,0.84619
0.12162,0.84619
0.12175,0.84619
0.12187,0.84619
0.122,0.84619
0.12212,0.84619
0.12225,0.84619
0.12237,0.84619
0.12249,0.84619
0.12262,0.84619
0.12274,0.84619
0.12287,0.84619
0.12299,0.84619
0.12312,0.84619
0.12324,0.84619
0.12336,0.84619
0.12349,0.84619
0.12361,0.84619
0.12374,0.84619
0.12386,0.84619
0.12398,0.84619
0.12411,0.84619
0.12423,0.84619


==> img/Data/viperLines/test/perfImprovLine-X264-BOA-5.csv <==
0,0.10373
0.00012423,0.20957
0.00024847,0.35461
0.0003727,0.40964
0.00049693,0.40754
0.00062117,0.40543
0.0007454,0.40329
0.00086963,0.40114
0.00099387,0.39896
0.0011181,0.39676
0.0012423,0.39454
0.0013666,0.3923
0.0014908,0.39003
0.001615,0.38774
0.0017393,0.38543
0.0018635,0.3831
0.0019877,0.38075
0.002112,0.37837
0.0022362,0.37596
0.0023604,0.37353
0.0024847,0.37108
0.0026089,0.3686
0.0027331,0.36609
0.0028574,0.36356
0.0029816,0.36101
0.0031058,0.35842
0.0032301,0.35581
0.0033543,0.35317
0.0034785,0.3505
0.0036028,0.3478
0.003727,0.34508
0.0038512,0.34232
0.0039755,0.33953
0.0040997,0.33672
0.0042239,0.33387
0.0043482,0.33099
0.0044724,0.32808
0.0045966,0.32513
0.0047209,0.32215
0.0048451,0.31914
0.0049693,0.3161
0.0050936,0.31301
0.0052178,0.3099
0.005342,0.30674
0.0054663,0.30355
0.0055905,0.30032
0.0057147,0.29706
0.005839,0.29375
0.0059632,0.29041
0.0060874,0.28702
0.0062117,0.28359
0.0063359,0.28012
0.0064601,0.27661
0.0065844,0.27306
0.0067086,0.26946
0.0068328,0.26581
0.0069571,0.26212
0.0070813,0.25839
0.0072055,0.2546
0.0073298,0.25476
0.007454,0.25706
0.0075782,0.25938
0.0077025,0.26174
0.0078267,0.26413
0.0079509,0.26655
0.0080752,0.269
0.0081994,0.27149
0.0083236,0.27401
0.0084479,0.27656
0.0085721,0.27915
0.0086963,0.28177
0.0088206,0.28443
0.0089448,0.28713
0.009069,0.28987
0.0091933,0.29264
0.0093175,0.29546
0.0094417,0.29831
0.009566,0.30121
0.0096902,0.30415
0.0098144,0.30713
0.0099387,0.31016
0.010063,0.31323
0.010187,0.31635
0.010311,0.31952
0.010436,0.32273
0.01056,0.326
0.010684,0.32931
0.010808,0.33268
0.010933,0.3361
0.011057,0.337
0.011181,0.33783
0.011305,0.33866
0.011429,0.33949
0.011554,0.34033
0.011678,0.34116
0.011802,0.34201
0.011926,0.34286
0.012051,0.34371
0.012175,0.34456
0.012299,0.34542
0.012423,0.34628
0.012548,0.34715
0.012672,0.34802
0.012796,0.3489
0.01292,0.34978
0.013045,0.35066
0.013169,0.35155
0.013293,0.35244
0.013417,0.35333
0.013541,0.35423
0.013666,0.35514
0.01379,0.35605
0.013914,0.35696
0.014038,0.35787
0.014163,0.3588
0.014287,0.35972
0.014411,0.36065
0.014535,0.36159
0.01466,0.36253
0.014784,0.36347
0.014908,0.36442
0.015032,0.36537
0.015156,0.36633
0.015281,0.36729
0.015405,0.36826
0.015529,0.36923
0.015653,0.37021
0.015778,0.37119
0.015902,0.37217
0.016026,0.37316
0.01615,0.37416
0.016275,0.37516
0.016399,0.37617
0.016523,0.37718
0.016647,0.37819
0.016772,0.37921
0.016896,0.38024
0.01702,0.38127
0.017144,0.38231
0.017268,0.38335
0.017393,0.3844
0.017517,0.38545
0.017641,0.38651
0.017765,0.38757
0.01789,0.38864
0.018014,0.38971
0.018138,0.39079
0.018262,0.39188
0.018387,0.39297
0.018511,0.39406
0.018635,0.39517
0.018759,0.39627
0.018883,0.39739
0.019008,0.39851
0.019132,0.39963
0.019256,0.40077
0.01938,0.4019
0.019505,0.40305
0.019629,0.4042
0.019753,0.40535
0.019877,0.40651
0.020002,0.40768
0.020126,0.40886
0.02025,0.41004
0.020374,0.41122
0.020499,0.41242
0.020623,0.41362
0.020747,0.41482
0.020871,0.41604
0.020995,0.41726
0.02112,0.41848
0.021244,0.41972
0.021368,0.42096
0.021492,0.42221
0.021617,0.42346
0.021741,0.42472
0.021865,0.42599
0.021989,0.42726
0.022114,0.42855
0.022238,0.42984
0.022362,0.43113
0.022486,0.43244
0.02261,0.43375
0.022735,0.43507
0.022859,0.43639
0.022983,0.43773
0.023107,0.43907
0.023232,0.44042
0.023356,0.44178
0.02348,0.44314
0.023604,0.44452
0.023729,0.4459
0.023853,0.44729
0.023977,0.44869
0.024101,0.45009
0.024226,0.45151
0.02435,0.45293
0.024474,0.45436
0.024598,0.4558
0.024722,0.45725
0.024847,0.4587
0.024971,0.46017
0.025095,0.46164
0.025219,0.46313
0.025344,0.46462
0.025468,0.46612
0.025592,0.46763
0.025716,0.46915
0.025841,0.47068
0.025965,0.47222
0.026089,0.47377
0.026213,0.47533
0.026337,0.47689
0.026462,0.47847
0.026586,0.48006
0.02671,0.48165
0.026834,0.48326
0.026959,0.48488
0.027083,0.48651
0.027207,0.48814
0.027331,0.48979
0.027456,0.49145
0.02758,0.49312
0.027704,0.4948
0.027828,0.49649
0.027953,0.49819
0.028077,0.49991
0.028201,0.50163
0.028325,0.50337
0.028449,0.50511
0.028574,0.50687
0.028698,0.50864
0.028822,0.51042
0.028946,0.51222
0.029071,0.51402
0.029195,0.51584
0.029319,0.51767
0.029443,0.51951
0.029568,0.52137
0.029692,0.52324
0.029816,0.52512
0.02994,0.52701
0.030064,0.52891
0.030189,0.53083
0.030313,0.53277
0.030437,0.53471
0.030561,0.53667
0.030686,0.53864
0.03081,0.54063
0.030934,0.54263
0.031058,0.54465
0.031183,0.54668
0.031307,0.54872
0.031431,0.55078
0.031555,0.55285
0.03168,0.55494
0.031804,0.55704
0.031928,0.55916
0.032052,0.56129
0.032176,0.56344
0.032301,0.5656
0.032425,0.56778
0.032549,0.56998
0.032673,0.57219
0.032798,0.57442
0.032922,0.57667
0.033046,0.57899
0.03317,0.58165
0.033295,0.58432
0.033419,0.58702
0.033543,0.58973
0.033667,0.59247
0.033791,0.59522
0.033916,0.598
0.03404,0.6008
0.034164,0.60362
0.034288,0.60646
0.034413,0.60933
0.034537,0.61221
0.034661,0.61512
0.034785,0.61806
0.03491,0.62041
0.035034,0.62076
0.035158,0.62112
0.035282,0.62147
0.035407,0.62182
0.035531,0.62217
0.035655,0.62252
0.035779,0.62288
0.035903,0.62323
0.036028,0.62358
0.036152,0.62394
0.036276,0.62429
0.0364,0.62465
0.036525,0.625
0.036649,0.62536
0.036773,0.62571
0.036897,0.62607
0.037022,0.62643
0.037146,0.62678
0.03727,0.62714
0.037394,0.6275
0.037518,0.62785
0.037643,0.62821
0.037767,0.62857
0.037891,0.62893
0.038015,0.62929
0.03814,0.62965
0.038264,0.63001
0.038388,0.63037
0.038512,0.63073
0.038637,0.63109
0.038761,0.63145
0.038885,0.63181
0.039009,0.63217
0.039134,0.63254
0.039258,0.6329
0.039382,0.63326
0.039506,0.63362
0.03963,0.63399
0.039755,0.63435
0.039879,0.63472
0.040003,0.63508
0.040127,0.63545
0.040252,0.63581
0.040376,0.63618
0.0405,0.63654
0.040624,0.63691
0.040749,0.63728
0.040873,0.63764
0.040997,0.63801
0.041121,0.63838
0.041245,0.63875
0.04137,0.63911
0.041494,0.63948
0.041618,0.63985
0.041742,0.64022
0.041867,0.64059
0.041991,0.64096
0.042115,0.64133
0.042239,0.6417
0.042364,0.64207
0.042488,0.64245
0.042612,0.64282
0.042736,0.64319
0.042861,0.64356
0.042985,0.64394
0.043109,0.64431
0.043233,0.64468
0.043357,0.64506
0.043482,0.64543
0.043606,0.64581
0.04373,0.64618
0.043854,0.64656
0.043979,0.64693
0.044103,0.64731
0.044227,0.64769
0.044351,0.64806
0.044476,0.64844
0.0446,0.64882
0.044724,0.6492
0.044848,0.64958
0.044972,0.64995
0.045097,0.65033
0.045221,0.65071
0.045345,0.65109
0.045469,0.65147
0.045594,0.65185
0.045718,0.65224
0.045842,0.65262
0.045966,0.653
0.046091,0.65338
0.046215,0.65376
0.046339,0.65415
0.046463,0.65453
0.046588,0.65491
0.046712,0.6553
0.046836,0.65568
0.04696,0.65607
0.047084,0.65645
0.047209,0.65684
0.047333,0.65722
0.047457,0.65761
0.047581,0.658
0.047706,0.65838
0.04783,0.65877
0.047954,0.65916
0.048078,0.65955
0.048203,0.65994
0.048327,0.66033
0.048451,0.66071
0.048575,0.6611
0.048699,0.66149
0.048824,0.66189
0.048948,0.66228
0.049072,0.66267
0.049196,0.66306
0.049321,0.66345
0.049445,0.66384
0.049569,0.66424
0.049693,0.66463
0.049818,0.66502
0.049942,0.66542
0.050066,0.66581
0.05019,0.66621
0.050315,0.6666
0.050439,0.667
0.050563,0.66739
0.050687,0.66779
0.050811,0.66819
0.050936,0.66859
0.05106,0.66898
0.051184,0.66938
0.051308,0.66978
0.051433,0.67018
0.051557,0.67058
0.051681,0.67098
0.051805,0.67138
0.05193,0.67178
0.052054,0.67218
0.052178,0.67258
0.052302,0.67298
0.052427,0.67338
0.052551,0.67379
0.052675,0.67419
0.052799,0.67459
0.052923,0.675
0.053048,0.6754
0.053172,0.6758
0.053296,0.67621
0.05342,0.67661
0.053545,0.67702
0.053669,0.67743
0.053793,0.67783
0.053917,0.67824
0.054042,0.67865
0.054166,0.67905
0.05429,0.67946
0.054414,0.67987
0.054538,0.68028
0.054663,0.68069
0.054787,0.6811
0.054911,0.68151
0.055035,0.68192
0.05516,0.68233
0.055284,0.68274
0.055408,0.68315
0.055532,0.68357
0.055657,0.68398
0.055781,0.68439
0.055905,0.68481
0.056029,0.68522
0.056154,0.68563
0.056278,0.68605
0.056402,0.68647
0.056526,0.68688
0.05665,0.6873
0.056775,0.68771
0.056899,0.68813
0.057023,0.68855
0.057147,0.68897
0.057272,0.68938
0.057396,0.6898
0.05752,0.69022
0.057644,0.69064
0.057769,0.69106
0.057893,0.69148
0.058017,0.6919
0.058141,0.69232
0.058265,0.69275
0.05839,0.69317
0.058514,0.69359
0.058638,0.69401
0.058762,0.69444
0.058887,0.69486
0.059011,0.69528
0.059135,0.69571
0.059259,0.69613
0.059384,0.69656
0.059508,0.69699
0.059632,0.69741
0.059756,0.69784
0.059881,0.69827
0.060005,0.69869
0.060129,0.69912
0.060253,0.69955
0.060377,0.69998
0.060502,0.70041
0.060626,0.70084
0.06075,0.70127
0.060874,0.7017
0.060999,0.70213
0.061123,0.70256
0.061247,0.703
0.061371,0.70343
0.061496,0.70386
0.06162,0.7043
0.061744,0.70473
0.061868,0.70517
0.061992,0.7056
0.062117,0.70604
0.062241,0.70647
0.062365,0.70691
0.062489,0.70734
0.062614,0.70778
0.062738,0.70822
0.062862,0.70866
0.062986,0.7091
0.063111,0.70954
0.063235,0.70998
0.063359,0.71042
0.063483,0.71086
0.063608,0.7113
0.063732,0.71174
0.063856,0.71218
0.06398,0.71262
0.064104,0.71306
0.064229,0.71351
0.064353,0.71395
0.064477,0.7144
0.064601,0.71484
0.064726,0.71529
0.06485,0.71573
0.064974,0.71618
0.065098,0.71662
0.065223,0.71707
0.065347,0.71752
0.065471,0.71797
0.065595,0.71842
0.065719,0.71886
0.065844,0.71931
0.065968,0.71976
0.066092,0.72021
0.066216,0.72066
0.066341,0.72112
0.066465,0.72157
0.066589,0.72202
0.066713,0.72247
0.066838,0.72293
0.066962,0.72338
0.067086,0.72383
0.06721,0.72429
0.067335,0.72474
0.067459,0.7252
0.067583,0.72566
0.067707,0.72611
0.067831,0.72657
0.067956,0.72703
0.06808,0.72748
0.068204,0.72794
0.068328,0.7284
0.068453,0.72886
0.068577,0.72932
0.068701,0.72978
0.068825,0.73024
0.06895,0.73071
0.069074,0.73117
0.069198,0.73163
0.069322,0.73209
0.069446,0.73256
0.069571,0.73302
0.069695,0.73349
0.069819,0.73395
0.069943,0.73442
0.070068,0.73488
0.070192,0.73535
0.070316,0.73582
0.07044,0.73628
0.070565,0.73675
0.070689,0.73722
0.070813,0.73769
0.070937,0.73816
0.071062,0.73863
0.071186,0.7391
0.07131,0.73957
0.071434,0.74004
0.071558,0.74051
0.071683,0.74099
0.071807,0.74146
0.071931,0.74193
0.072055,0.74241
0.07218,0.74288
0.072304,0.74336
0.072428,0.74383
0.072552,0.74431
0.072677,0.74479
0.072801,0.74526
0.072925,0.74574
0.073049,0.74622
0.073173,0.7467
0.073298,0.74718
0.073422,0.74766
0.073546,0.74814
0.07367,0.74862
0.073795,0.7491
0.073919,0.74958
0.074043,0.75007
0.074167,0.75055
0.074292,0.75103
0.074416,0.75152
0.07454,0.752
0.074664,0.75249
0.074789,0.75297
0.074913,0.75346
0.075037,0.75395
0.075161,0.75443
0.075285,0.75492
0.07541,0.75541
0.075534,0.7559
0.075658,0.75639
0.075782,0.75688
0.075907,0.75737
0.076031,0.75786
0.076155,0.75835
0.076279,0.75884
0.076404,0.75934
0.076528,0.75983
0.076652,0.76032
0.076776,0.76082
0.0769,0.76131
0.077025,0.76181
0.077149,0.7623
0.077273,0.7628
0.077397,0.7633
0.077522,0.7638
0.077646,0.76429
0.07777,0.76479
0.077894,0.76529
0.078019,0.76579
0.078143,0.76629
0.078267,0.76679
0.078391,0.7673
0.078516,0.7678
0.07864,0.7683
0.078764,0.7688
0.078888,0.76931
0.079012,0.76981
0.079137,0.77032
0.079261,0.77082
0.079385,0.77133
0.079509,0.77184
0.079634,0.77234
0.079758,0.77285
0.079882,0.77336
0.080006,0.77387
0.080131,0.77438
0.080255,0.77489
0.080379,0.7754
0.080503,0.77591
0.080627,0.77642
0.080752,0.77694
0.080876,0.77745
0.081,0.77796
0.081124,0.77848
0.081249,0.77899
0.081373,0.77951
0.081497,0.78002
0.081621,0.78054
0.081746,0.78106
0.08187,0.78158
0.081994,0.78209
0.082118,0.78261
0.082243,0.78313
0.082367,0.78365
0.082491,0.78417
0.082615,0.78469
0.082739,0.78522
0.082864,0.78574
0.082988,0.78626
0.083112,0.78679
0.083236,0.78731
0.083361,0.78784
0.083485,0.78836
0.083609,0.78889
0.083733,0.78941
0.083858,0.78994
0.083982,0.79047
0.084106,0.791
0.08423,0.79153
0.084354,0.79206
0.084479,0.79259
0.084603,0.79312
0.084727,0.79365
0.084851,0.79418
0.084976,0.79471
0.0851,0.79525
0.085224,0.79578
0.085348,0.79632
0.085473,0.79685
0.085597,0.79739
0.085721,0.79792
0.085845,0.79846
0.08597,0.799
0.086094,0.79954
0.086218,0.80008
0.086342,0.80062
0.086466,0.80116
0.086591,0.8017
0.086715,0.80224
0.086839,0.80278
0.086963,0.80332
0.087088,0.80387
0.087212,0.80441
0.087336,0.80496
0.08746,0.8055
0.087585,0.80605
0.087709,0.8066
0.087833,0.80714
0.087957,0.80769
0.088081,0.80824
0.088206,0.80879
0.08833,0.80934
0.088454,0.80989
0.088578,0.81044
0.088703,0.81099
0.088827,0.81154
0.088951,0.8121
0.089075,0.81265
0.0892,0.81321
0.089324,0.81376
0.089448,0.81432
0.089572,0.81487
0.089697,0.81543
0.089821,0.81599
0.089945,0.81655
0.090069,0.8171
0.090193,0.81766
0.090318,0.81822
0.090442,0.81879
0.090566,0.81935
0.09069,0.81991
0.090815,0.82047
0.090939,0.82104
0.091063,0.8216
0.091187,0.82217
0.091312,0.82273
0.091436,0.8233
0.09156,0.82386
0.091684,0.82443
0.091808,0.825
0.091933,0.82557
0.092057,0.82614
0.092181,0.82671
0.092305,0.82728
0.09243,0.82785
0.092554,0.82842
0.092678,0.829
0.092802,0.82957
0.092927,0.83015
0.093051,0.83072
0.093175,0.8313
0.093299,0.83187
0.093424,0.83245
0.093548,0.83303
0.093672,0.83361
0.093796,0.83419
0.09392,0.83477
0.094045,0.83535
0.094169,0.83593
0.094293,0.83651
0.094417,0.83709
0.094542,0.83768
0.094666,0.83826
0.09479,0.83885
0.094914,0.83943
0.095039,0.84002
0.095163,0.84061
0.095287,0.84119
0.095411,0.84178
0.095535,0.84237
0.09566,0.84296
0.095784,0.84355
0.095908,0.84414
0.096032,0.84474
0.096157,0.84533
0.096281,0.84592
0.096405,0.84652
0.096529,0.84711
0.096654,0.84771
0.096778,0.8483
0.096902,0.8489
0.097026,0.8495
0.097151,0.8501
0.097275,0.8507
0.097399,0.8513
0.097523,0.8519
0.097647,0.8525
0.097772,0.8531
0.097896,0.85371
0.09802,0.85431
0.098144,0.85491
0.098269,0.85552
0.098393,0.85613
0.098517,0.85673
0.098641,0.85734
0.098766,0.85795
0.09889,0.85856
0.099014,0.85917
0.099138,0.85978
0.099262,0.86039
0.099387,0.861
0.099511,0.86161
0.099635,0.86223
0.099759,0.86284
0.099884,0.86346
0.10001,0.86407
0.10013,0.86469
0.10026,0.86531
0.10038,0.86593
0.1005,0.86654
0.10063,0.86716
0.10075,0.86778
0.10088,0.86841
0.101,0.86903
0.10113,0.86965
0.10125,0.87027
0.10137,0.8709
0.1015,0.87152
0.10162,0.87215
0.10175,0.87278
0.10187,0.8734
0.102,0.87403
0.10212,0.87466
0.10224,0.87529
0.10237,0.87592
0.10249,0.87655
0.10262,0.87719
0.10274,0.87782
0.10287,0.87845
0.10299,0.87909
0.10311,0.87972
0.10324,0.88036
0.10336,0.881
0.10349,0.88163
0.10361,0.88227
0.10373,0.88291
0.10386,0.88355
0.10398,0.88419
0.10411,0.88484
0.10423,0.88548
0.10436,0.88612
0.10448,0.88677
0.1046,0.88741
0.10473,0.88806
0.10485,0.8887
0.10498,0.88935
0.1051,0.89
0.10523,0.89065
0.10535,0.8913
0.10547,0.89195
0.1056,0.8926
0.10572,0.89325
0.10585,0.89391
0.10597,0.89456
0.1061,0.89522
0.10622,0.89587
0.10634,0.89653
0.10647,0.89719
0.10659,0.89785
0.10672,0.89851
0.10684,0.89917
0.10696,0.89983
0.10709,0.90049
0.10721,0.90115
0.10734,0.90182
0.10746,0.90248
0.10759,0.90314
0.10771,0.90381
0.10783,0.90448
0.10796,0.90515
0.10808,0.90581
0.10821,0.90648
0.10833,0.90715
0.10846,0.90783
0.10858,0.9085
0.1087,0.90917
0.10883,0.90985
0.10895,0.91052
0.10908,0.9112
0.1092,0.91187
0.10933,0.91255
0.10945,0.91323
0.10957,0.91391
0.1097,0.91459
0.10982,0.91527
0.10995,0.91595
0.11007,0.91663
0.1102,0.91732
0.11032,0.918
0.11044,0.91869
0.11057,0.91937
0.11069,0.92006
0.11082,0.92075
0.11094,0.92144
0.11106,0.92213
0.11119,0.92282
0.11131,0.92351
0.11144,0.9242
0.11156,0.9249
0.11169,0.92559
0.11181,0.92629
0.11193,0.92698
0.11206,0.92768
0.11218,0.92838
0.11231,0.92908
0.11243,0.92978
0.11256,0.93048
0.11268,0.93118
0.1128,0.93188
0.11293,0.93259
0.11305,0.93329
0.11318,0.934
0.1133,0.93471
0.11343,0.93541
0.11355,0.93612
0.11367,0.93683
0.1138,0.93754
0.11392,0.93825
0.11405,0.93897
0.11417,0.93968
0.11429,0.94039
0.11442,0.94111
0.11454,0.94182
0.11467,0.94254
0.11479,0.94326
0.11492,0.94398
0.11504,0.9447
0.11516,0.94542
0.11529,0.94614
0.11541,0.94686
0.11554,0.94759
0.11566,0.94831
0.11579,0.94904
0.11591,0.94976
0.11603,0.95049
0.11616,0.95122
0.11628,0.95195
0.11641,0.95268
0.11653,0.95341
0.11666,0.95415
0.11678,0.95488
0.1169,0.95561
0.11703,0.95635
0.11715,0.95709
0.11728,0.95782
0.1174,0.95856
0.11752,0.9593
0.11765,0.96004
0.11777,0.96079
0.1179,0.96153
0.11802,0.96227
0.11815,0.96302
0.11827,0.96376
0.11839,0.96451
0.11852,0.96526
0.11864,0.96601
0.11877,0.96676
0.11889,0.96751
0.11902,0.96826
0.11914,0.96901
0.11926,0.96977
0.11939,0.97052
0.11951,0.97128
0.11964,0.97203
0.11976,0.97279
0.11989,0.97355
0.12001,0.97431
0.12013,0.97507
0.12026,0.97583
0.12038,0.9766
0.12051,0.97736
0.12063,0.97813
0.12075,0.97889
0.12088,0.97966
0.121,0.98043
0.12113,0.9812
0.12125,0.98197
0.12138,0.98274
0.1215,0.98352
0.12162,0.98429
0.12175,0.98506
0.12187,0.98584
0.122,0.98662
0.12212,0.9874
0.12225,0.98818
0.12237,0.98896
0.12249,0.98974
0.12262,0.99052
0.12274,0.9913
0.12287,0.99209
0.12299,0.99288
0.12312,0.99366
0.12324,0.99445
0.12336,0.99524
0.12349,0.99603
0.12361,0.99682
0.12374,0.99762
0.12386,0.99841
0.12398,0.9992
0.12411,1
0.12423,1


==> img/Data/viperLines/test/perfImprovLine-X264-BOA-Rand.csv <==
0,0.10373
0.00012423,0.1215
0.00024847,0.1426
0.0003727,0.16805
0.00049693,0.19936
0.00062117,0.22867
0.0007454,0.25168
0.00086963,0.27835
0.00099387,0.30964
0.0011181,0.34686
0.0012423,0.39187
0.0013666,0.41575
0.0014908,0.41691
0.001615,0.41809
0.0017393,0.4193
0.0018635,0.42054
0.0019877,0.4218
0.002112,0.4231
0.0022362,0.42444
0.0023604,0.4258
0.0024847,0.4272
0.0026089,0.42863
0.0027331,0.43011
0.0028574,0.43162
0.0029816,0.43317
0.0031058,0.43227
0.0032301,0.42995
0.0033543,0.42761
0.0034785,0.42524
0.0036028,0.42283
0.003727,0.42039
0.0038512,0.41792
0.0039755,0.41541
0.0040997,0.41287
0.0042239,0.4103
0.0043482,0.40768
0.0044724,0.40504
0.0045966,0.40235
0.0047209,0.39963
0.0048451,0.39686
0.0049693,0.39406
0.0050936,0.39122
0.0052178,0.38833
0.005342,0.3854
0.0054663,0.38243
0.0055905,0.37942
0.0057147,0.37636
0.005839,0.37325
0.0059632,0.37009
0.0060874,0.36689
0.0062117,0.36364
0.0063359,0.36033
0.0064601,0.35697
0.0065844,0.35356
0.0067086,0.3501
0.0068328,0.34658
0.0069571,0.343
0.0070813,0.33936
0.0072055,0.33566
0.0073298,0.33675
0.007454,0.34045
0.0075782,0.34422
0.0077025,0.34805
0.0078267,0.35194
0.0079509,0.35368
0.0080752,0.35446
0.0081994,0.35524
0.0083236,0.35603
0.0084479,0.35681
0.0085721,0.35761
0.0086963,0.3584
0.0088206,0.3592
0.0089448,0.36
0.009069,0.36081
0.0091933,0.36162
0.0093175,0.36243
0.0094417,0.36325
0.009566,0.36407
0.0096902,0.36489
0.0098144,0.36572
0.0099387,0.36655
0.010063,0.36738
0.010187,0.36822
0.010311,0.36906
0.010436,0.3699
0.01056,0.37075
0.010684,0.3716
0.010808,0.37246
0.010933,0.37332
0.011057,0.37418
0.011181,0.37505
0.011305,0.37592
0.011429,0.3768
0.011554,0.37767
0.011678,0.37856
0.011802,0.37944
0.011926,0.38034
0.012051,0.38123
0.012175,0.38213
0.012299,0.38303
0.012423,0.38394
0.012548,0.38485
0.012672,0.38576
0.012796,0.38668
0.01292,0.38761
0.013045,0.38853
0.013169,0.38947
0.013293,0.3904
0.013417,0.39134
0.013541,0.39229
0.013666,0.39324
0.01379,0.39419
0.013914,0.39515
0.014038,0.39611
0.014163,0.39708
0.014287,0.39805
0.014411,0.39903
0.014535,0.40001
0.01466,0.40099
0.014784,0.40198
0.014908,0.40298
0.015032,0.40397
0.015156,0.40498
0.015281,0.40599
0.015405,0.407
0.015529,0.40802
0.015653,0.40904
0.015778,0.41007
0.015902,0.4111
0.016026,0.41214
0.01615,0.41319
0.016275,0.41423
0.016399,0.41529
0.016523,0.41635
0.016647,0.41741
0.016772,0.41848
0.016896,0.41955
0.01702,0.42063
0.017144,0.42172
0.017268,0.42281
0.017393,0.4239
0.017517,0.425
0.017641,0.42611
0.017765,0.42722
0.01789,0.42834
0.018014,0.42946
0.018138,0.43059
0.018262,0.43173
0.018387,0.43287
0.018511,0.43401
0.018635,0.43517
0.018759,0.43632
0.018883,0.43749
0.019008,0.43866
0.019132,0.43983
0.019256,0.44102
0.01938,0.4422
0.019505,0.4434
0.019629,0.4446
0.019753,0.4458
0.019877,0.44702
0.020002,0.44824
0.020126,0.44946
0.02025,0.45069
0.020374,0.45193
0.020499,0.45318
0.020623,0.45443
0.020747,0.45569
0.020871,0.45695
0.020995,0.45823
0.02112,0.4595
0.021244,0.46079
0.021368,0.46208
0.021492,0.46338
0.021617,0.46469
0.021741,0.466
0.021865,0.46732
0.021989,0.46865
0.022114,0.46999
0.022238,0.47133
0.022362,0.47268
0.022486,0.47404
0.02261,0.4754
0.022735,0.47678
0.022859,0.47816
0.022983,0.47954
0.023107,0.48094
0.023232,0.48234
0.023356,0.48376
0.02348,0.48517
0.023604,0.4866
0.023729,0.48804
0.023853,0.48948
0.023977,0.49093
0.024101,0.49239
0.024226,0.49386
0.02435,0.49534
0.024474,0.49683
0.024598,0.49832
0.024722,0.49982
0.024847,0.50134
0.024971,0.50286
0.025095,0.50439
0.025219,0.50593
0.025344,0.50747
0.025468,0.50903
0.025592,0.5106
0.025716,0.51217
0.025841,0.51376
0.025965,0.51535
0.026089,0.51696
0.026213,0.51857
0.026337,0.52019
0.026462,0.52183
0.026586,0.52347
0.02671,0.52512
0.026834,0.52679
0.026959,0.52846
0.027083,0.53015
0.027207,0.53184
0.027331,0.53354
0.027456,0.53526
0.02758,0.53699
0.027704,0.53872
0.027828,0.54047
0.027953,0.54223
0.028077,0.5437
0.028201,0.5441
0.028325,0.54451
0.028449,0.54491
0.028574,0.54531
0.028698,0.54572
0.028822,0.54613
0.028946,0.54653
0.029071,0.54694
0.029195,0.54735
0.029319,0.54776
0.029443,0.54817
0.029568,0.54858
0.029692,0.54899
0.029816,0.54941
0.02994,0.54982
0.030064,0.55024
0.030189,0.55065
0.030313,0.55107
0.030437,0.55149
0.030561,0.55191
0.030686,0.55233
0.03081,0.55275
0.030934,0.55317
0.031058,0.55359
0.031183,0.55402
0.031307,0.55444
0.031431,0.55487
0.031555,0.5553
0.03168,0.55572
0.031804,0.55615
0.031928,0.55658
0.032052,0.55701
0.032176,0.55745
0.032301,0.55788
0.032425,0.55831
0.032549,0.55875
0.032673,0.55918
0.032798,0.55962
0.032922,0.56006
0.033046,0.56056
0.03317,0.56136
0.033295,0.56217
0.033419,0.56297
0.033543,0.56378
0.033667,0.56459
0.033791,0.56541
0.033916,0.56622
0.03404,0.56704
0.034164,0.56786
0.034288,0.56868
0.034413,0.5695
0.034537,0.57033
0.034661,0.57115
0.034785,0.57198
0.03491,0.57281
0.035034,0.57365
0.035158,0.57448
0.035282,0.57532
0.035407,0.57616
0.035531,0.577
0.035655,0.57784
0.035779,0.57868
0.035903,0.57953
0.036028,0.58038
0.036152,0.58123
0.036276,0.58208
0.0364,0.58294
0.036525,0.5838
0.036649,0.58466
0.036773,0.58552
0.036897,0.58638
0.037022,0.58724
0.037146,0.58811
0.03727,0.58898
0.037394,0.58985
0.037518,0.59073
0.037643,0.5916
0.037767,0.59248
0.037891,0.59336
0.038015,0.59424
0.03814,0.59513
0.038264,0.59601
0.038388,0.59684
0.038512,0.5975
0.038637,0.59816
0.038761,0.59882
0.038885,0.59948
0.039009,0.60014
0.039134,0.6008
0.039258,0.60146
0.039382,0.60213
0.039506,0.6028
0.03963,0.60346
0.039755,0.60413
0.039879,0.6048
0.040003,0.60547
0.040127,0.60615
0.040252,0.60682
0.040376,0.60749
0.0405,0.60817
0.040624,0.60885
0.040749,0.60953
0.040873,0.61021
0.040997,0.61089
0.041121,0.61157
0.041245,0.61225
0.04137,0.61294
0.041494,0.61362
0.041618,0.61431
0.041742,0.615
0.041867,0.61569
0.041991,0.61638
0.042115,0.61707
0.042239,0.61777
0.042364,0.61846
0.042488,0.61916
0.042612,0.61986
0.042736,0.62056
0.042861,0.62126
0.042985,0.62196
0.043109,0.62266
0.043233,0.62337
0.043357,0.62407
0.043482,0.62478
0.043606,0.62549
0.04373,0.6262
0.043854,0.62691
0.043979,0.62762
0.044103,0.62833
0.044227,0.62905
0.044351,0.62976
0.044476,0.63048
0.0446,0.6312
0.044724,0.63192
0.044848,0.63264
0.044972,0.63337
0.045097,0.63409
0.045221,0.63482
0.045345,0.63554
0.045469,0.63627
0.045594,0.637
0.045718,0.63773
0.045842,0.63847
0.045966,0.6392
0.046091,0.63994
0.046215,0.64067
0.046339,0.64141
0.046463,0.64215
0.046588,0.64289
0.046712,0.64364
0.046836,0.64438
0.04696,0.64513
0.047084,0.64587
0.047209,0.64662
0.047333,0.64737
0.047457,0.64812
0.047581,0.64888
0.047706,0.64963
0.04783,0.65039
0.047954,0.65114
0.048078,0.6519
0.048203,0.65266
0.048327,0.65342
0.048451,0.65419
0.048575,0.65495
0.048699,0.65572
0.048824,0.65648
0.048948,0.65725
0.049072,0.65802
0.049196,0.6588
0.049321,0.65957
0.049445,0.66035
0.049569,0.66112
0.049693,0.6619
0.049818,0.66268
0.049942,0.66346
0.050066,0.66425
0.05019,0.66503
0.050315,0.66582
0.050439,0.6666
0.050563,0.66739
0.050687,0.66818
0.050811,0.66898
0.050936,0.66977
0.05106,0.67056
0.051184,0.67136
0.051308,0.67216
0.051433,0.67296
0.051557,0.67376
0.051681,0.67457
0.051805,0.67537
0.05193,0.67618
0.052054,0.67699
0.052178,0.6778
0.052302,0.67861
0.052427,0.67942
0.052551,0.68023
0.052675,0.68105
0.052799,0.68187
0.052923,0.68269
0.053048,0.68351
0.053172,0.68433
0.053296,0.68516
0.05342,0.68598
0.053545,0.68681
0.053669,0.68764
0.053793,0.68847
0.053917,0.68931
0.054042,0.69014
0.054166,0.69098
0.05429,0.69182
0.054414,0.69266
0.054538,0.6935
0.054663,0.69434
0.054787,0.69519
0.054911,0.69603
0.055035,0.69688
0.05516,0.69773
0.055284,0.69859
0.055408,0.69944
0.055532,0.70029
0.055657,0.70115
0.055781,0.70201
0.055905,0.70287
0.056029,0.70374
0.056154,0.7046
0.056278,0.70547
0.056402,0.70633
0.056526,0.7072
0.05665,0.70808
0.056775,0.70895
0.056899,0.70983
0.057023,0.7107
0.057147,0.71158
0.057272,0.71246
0.057396,0.71335
0.05752,0.71423
0.057644,0.71512
0.057769,0.71601
0.057893,0.7169
0.058017,0.71779
0.058141,0.71868
0.058265,0.71958
0.05839,0.72048
0.058514,0.72138
0.058638,0.72228
0.058762,0.72318
0.058887,0.72409
0.059011,0.72499
0.059135,0.7259
0.059259,0.72681
0.059384,0.72773
0.059508,0.72864
0.059632,0.72956
0.059756,0.73048
0.059881,0.7314
0.060005,0.73232
0.060129,0.73325
0.060253,0.73417
0.060377,0.7351
0.060502,0.73603
0.060626,0.73697
0.06075,0.7379
0.060874,0.73884
0.060999,0.73978
0.061123,0.74072
0.061247,0.74166
0.061371,0.74261
0.061496,0.74356
0.06162,0.74451
0.061744,0.74546
0.061868,0.74641
0.061992,0.74737
0.062117,0.74832
0.062241,0.74928
0.062365,0.75024
0.062489,0.75121
0.062614,0.75217
0.062738,0.75314
0.062862,0.75411
0.062986,0.75509
0.063111,0.75606
0.063235,0.75704
0.063359,0.75802
0.063483,0.759
0.063608,0.75998
0.063732,0.76097
0.063856,0.76195
0.06398,0.76294
0.064104,0.76394
0.064229,0.76493
0.064353,0.76593
0.064477,0.76692
0.064601,0.76793
0.064726,0.76893
0.06485,0.76993
0.064974,0.77094
0.065098,0.77195
0.065223,0.77296
0.065347,0.77398
0.065471,0.775
0.065595,0.77601
0.065719,0.77704
0.065844,0.77806
0.065968,0.77909
0.066092,0.78011
0.066216,0.78114
0.066341,0.78218
0.066465,0.78321
0.066589,0.78425
0.066713,0.78529
0.066838,0.78633
0.066962,0.78738
0.067086,0.78843
0.06721,0.78947
0.067335,0.79053
0.067459,0.79158
0.067583,0.79264
0.067707,0.7937
0.067831,0.79476
0.067956,0.79582
0.06808,0.79689
0.068204,0.79796
0.068328,0.79903
0.068453,0.8001
0.068577,0.80118
0.068701,0.80226
0.068825,0.80334
0.06895,0.80443
0.069074,0.80551
0.069198,0.8066
0.069322,0.80769
0.069446,0.80879
0.069571,0.80988
0.069695,0.81098
0.069819,0.81208
0.069943,0.81319
0.070068,0.8143
0.070192,0.81541
0.070316,0.81652
0.07044,0.81763
0.070565,0.81875
0.070689,0.81987
0.070813,0.82099
0.070937,0.82212
0.071062,0.82325
0.071186,0.82438
0.07131,0.82551
0.071434,0.82665
0.071558,0.82779
0.071683,0.82893
0.071807,0.83007
0.071931,0.83122
0.072055,0.83237
0.07218,0.83352
0.072304,0.83468
0.072428,0.83584
0.072552,0.837
0.072677,0.83816
0.072801,0.83933
0.072925,0.8405
0.073049,0.84167
0.073173,0.84284
0.073298,0.84402
0.073422,0.8452
0.073546,0.84639
0.07367,0.84757
0.073795,0.84876
0.073919,0.84996
0.074043,0.85115
0.074167,0.85235
0.074292,0.85355
0.074416,0.85475
0.07454,0.85596
0.074664,0.85717
0.074789,0.85838
0.074913,0.8596
0.075037,0.86082
0.075161,0.86204
0.075285,0.86327
0.07541,0.86449
0.075534,0.86573
0.075658,0.86696
0.075782,0.8682
0.075907,0.86944
0.076031,0.87068
0.076155,0.87193
0.076279,0.87318
0.076404,0.87443
0.076528,0.87568
0.076652,0.87694
0.076776,0.87821
0.0769,0.87947
0.077025,0.88074
0.077149,0.88201
0.077273,0.88329
0.077397,0.88456
0.077522,0.88585
0.077646,0.88713
0.07777,0.88842
0.077894,0.88971
0.078019,0.891
0.078143,0.8923
0.078267,0.8936
0.078391,0.89491
0.078516,0.89621
0.07864,0.89753
0.078764,0.89884
0.078888,0.90016
0.079012,0.90148
0.079137,0.9028
0.079261,0.90413
0.079385,0.90546
0.079509,0.9068
0.079634,0.90814
0.079758,0.90948
0.079882,0.91082
0.080006,0.91217
0.080131,0.91352
0.080255,0.91488
0.080379,0.91624
0.080503,0.9176
0.080627,0.91897
0.080752,0.92034
0.080876,0.92171
0.081,0.92309
0.081124,0.92447
0.081249,0.92585
0.081373,0.92724
0.081497,0.92863
0.081621,0.93003
0.081746,0.93143
0.08187,0.93283
0.081994,0.93424
0.082118,0.93565
0.082243,0.93706
0.082367,0.93848
0.082491,0.9399
0.082615,0.94132
0.082739,0.94275
0.082864,0.94419
0.082988,0.94562
0.083112,0.94706
0.083236,0.94851
0.083361,0.94996
0.083485,0.95141
0.083609,0.95287
0.083733,0.95433
0.083858,0.95579
0.083982,0.95726
0.084106,0.95873
0.08423,0.96021
0.084354,0.96169
0.084479,0.96317
0.084603,0.96466
0.084727,0.96556
0.084851,0.96556
0.084976,0.96556
0.0851,0.96556
0.085224,0.96556
0.085348,0.96556
0.085473,0.96556
0.085597,0.96556
0.085721,0.96556
0.085845,0.96556
0.08597,0.96556
0.086094,0.96556
0.086218,0.96556
0.086342,0.96556
0.086466,0.96556
0.086591,0.96556
0.086715,0.96556
0.086839,0.96556
0.086963,0.96556
0.087088,0.96556
0.087212,0.96556
0.087336,0.96556
0.08746,0.96556
0.087585,0.96556
0.087709,0.96556
0.087833,0.96556
0.087957,0.96556
0.088081,0.96556
0.088206,0.96556
0.08833,0.96556
0.088454,0.96556
0.088578,0.96556
0.088703,0.96556
0.088827,0.96556
0.088951,0.96556
0.089075,0.96556
0.0892,0.96556
0.089324,0.96556
0.089448,0.96556
0.089572,0.96556
0.089697,0.96556
0.089821,0.96556
0.089945,0.96556
0.090069,0.96556
0.090193,0.96556
0.090318,0.96556
0.090442,0.96556
0.090566,0.96556
0.09069,0.96556
0.090815,0.96556
0.090939,0.96556
0.091063,0.96556
0.091187,0.96556
0.091312,0.96556
0.091436,0.96556
0.09156,0.96556
0.091684,0.96556
0.091808,0.96556
0.091933,0.96556
0.092057,0.96556
0.092181,0.96556
0.092305,0.96556
0.09243,0.96556
0.092554,0.96556
0.092678,0.96556
0.092802,0.96556
0.092927,0.96556
0.093051,0.96556
0.093175,0.96556
0.093299,0.96556
0.093424,0.96556
0.093548,0.96556
0.093672,0.96556
0.093796,0.96556
0.09392,0.96556
0.094045,0.96556
0.094169,0.96556
0.094293,0.96556
0.094417,0.96556
0.094542,0.96556
0.094666,0.96556
0.09479,0.96556
0.094914,0.96556
0.095039,0.96556
0.095163,0.96556
0.095287,0.96556
0.095411,0.96556
0.095535,0.96556
0.09566,0.96556
0.095784,0.96556
0.095908,0.96556
0.096032,0.96556
0.096157,0.96556
0.096281,0.96556
0.096405,0.96556
0.096529,0.96556
0.096654,0.96556
0.096778,0.96556
0.096902,0.96556
0.097026,0.96556
0.097151,0.96556
0.097275,0.96556
0.097399,0.96556
0.097523,0.96556
0.097647,0.96556
0.097772,0.96556
0.097896,0.96556
0.09802,0.96556
0.098144,0.96556
0.098269,0.96556
0.098393,0.96556
0.098517,0.96556
0.098641,0.96556
0.098766,0.96556
0.09889,0.96556
0.099014,0.96556
0.099138,0.96556
0.099262,0.96556
0.099387,0.96556
0.099511,0.96556
0.099635,0.96556
0.099759,0.96556
0.099884,0.96556
0.10001,0.96556
0.10013,0.96556
0.10026,0.96556
0.10038,0.96556
0.1005,0.96556
0.10063,0.96556
0.10075,0.96556
0.10088,0.96556
0.101,0.96556
0.10113,0.96556
0.10125,0.96556
0.10137,0.96556
0.1015,0.96556
0.10162,0.96556
0.10175,0.96556
0.10187,0.96556
0.102,0.96556
0.10212,0.96556
0.10224,0.96556
0.10237,0.96556
0.10249,0.96556
0.10262,0.96556
0.10274,0.96556
0.10287,0.96556
0.10299,0.96556
0.10311,0.96556
0.10324,0.96556
0.10336,0.96556
0.10349,0.96556
0.10361,0.96556
0.10373,0.96556
0.10386,0.96556
0.10398,0.96556
0.10411,0.96556
0.10423,0.96556
0.10436,0.96556
0.10448,0.96556
0.1046,0.96556
0.10473,0.96556
0.10485,0.96556
0.10498,0.96556
0.1051,0.96556
0.10523,0.96556
0.10535,0.96556
0.10547,0.96556
0.1056,0.96556
0.10572,0.96556
0.10585,0.96556
0.10597,0.96556
0.1061,0.96556
0.10622,0.96556
0.10634,0.96556
0.10647,0.96556
0.10659,0.96556
0.10672,0.96556
0.10684,0.96556
0.10696,0.96556
0.10709,0.96556
0.10721,0.96556
0.10734,0.96556
0.10746,0.96556
0.10759,0.96556
0.10771,0.96556
0.10783,0.96556
0.10796,0.96556
0.10808,0.96556
0.10821,0.96556
0.10833,0.96556
0.10846,0.96556
0.10858,0.96556
0.1087,0.96556
0.10883,0.96556
0.10895,0.96556
0.10908,0.96556
0.1092,0.96556
0.10933,0.96556
0.10945,0.96556
0.10957,0.96556
0.1097,0.96556
0.10982,0.96556
0.10995,0.96556
0.11007,0.96556
0.1102,0.96556
0.11032,0.96556
0.11044,0.96556
0.11057,0.96556
0.11069,0.96556
0.11082,0.96556
0.11094,0.96556
0.11106,0.96556
0.11119,0.96556
0.11131,0.96556
0.11144,0.96556
0.11156,0.96556
0.11169,0.96556
0.11181,0.96556
0.11193,0.96556
0.11206,0.96556
0.11218,0.96556
0.11231,0.96556
0.11243,0.96556
0.11256,0.96556
0.11268,0.96556
0.1128,0.96556
0.11293,0.96556
0.11305,0.96556
0.11318,0.96556
0.1133,0.96556
0.11343,0.96556
0.11355,0.96556
0.11367,0.96556
0.1138,0.96556
0.11392,0.96556
0.11405,0.96556
0.11417,0.96556
0.11429,0.96556
0.11442,0.96556
0.11454,0.96556
0.11467,0.96556
0.11479,0.96556
0.11492,0.96556
0.11504,0.96556
0.11516,0.96556
0.11529,0.96556
0.11541,0.96556
0.11554,0.96556
0.11566,0.96556
0.11579,0.96556
0.11591,0.96556
0.11603,0.96556
0.11616,0.96556
0.11628,0.96556
0.11641,0.96556
0.11653,0.96556
0.11666,0.96556
0.11678,0.96556
0.1169,0.96556
0.11703,0.96556
0.11715,0.96556
0.11728,0.96556
0.1174,0.96556
0.11752,0.96556
0.11765,0.96556
0.11777,0.96556
0.1179,0.96556
0.11802,0.96556
0.11815,0.96556
0.11827,0.96556
0.11839,0.96556
0.11852,0.96556
0.11864,0.96556
0.11877,0.96556
0.11889,0.96556
0.11902,0.96556
0.11914,0.96556
0.11926,0.96556
0.11939,0.96556
0.11951,0.96556
0.11964,0.96556
0.11976,0.96556
0.11989,0.96556
0.12001,0.96556
0.12013,0.96556
0.12026,0.96556
0.12038,0.96556
0.12051,0.96556
0.12063,0.96556
0.12075,0.96556
0.12088,0.96556
0.121,0.96556
0.12113,0.96556
0.12125,0.96556
0.12138,0.96556
0.1215,0.96556
0.12162,0.96556
0.12175,0.96556
0.12187,0.96556
0.122,0.96556
0.12212,0.96556
0.12225,0.96556
0.12237,0.96556
0.12249,0.96556
0.12262,0.96556
0.12274,0.96556
0.12287,0.96556
0.12299,0.96556
0.12312,0.96556
0.12324,0.96556
0.12336,0.96556
0.12349,0.96556
0.12361,0.96556
0.12374,0.96556
0.12386,0.96556
0.12398,0.96556
0.12411,0.96556
0.12423,0.96556


==> img/Data/viperLines/test/perfImprovLine-X264-MCKP.csv <==
0,0.10373
0.00012423,0.10209
0.00024847,0.10044
0.0003727,0.098784
0.00049693,0.097126
0.00062117,0.095464
0.0007454,0.093797
0.00086963,0.092126
0.00099387,0.09045
0.0011181,0.08877
0.0012423,0.087086
0.0013666,0.085397
0.0014908,0.083703
0.001615,0.082005
0.0017393,0.080303
0.0018635,0.078596
0.0019877,0.076884
0.002112,0.075168
0.0022362,0.073447
0.0023604,0.071721
0.0024847,0.069991
0.0026089,0.068256
0.0027331,0.066516
0.0028574,0.064772
0.0029816,0.063023
0.0031058,0.061269
0.0032301,0.05951
0.0033543,0.057747
0.0034785,0.055979
0.0036028,0.054205
0.003727,0.052427
0.0038512,0.050645
0.0039755,0.048857
0.0040997,0.047064
0.0042239,0.045267
0.0043482,0.043464
0.0044724,0.041657
0.0045966,0.039844
0.0047209,0.038027
0.0048451,0.036204
0.0049693,0.034376
0.0050936,0.032544
0.0052178,0.030706
0.005342,0.028863
0.0054663,0.027015
0.0055905,0.025161
0.0057147,0.023303
0.005839,0.021439
0.0059632,0.01957
0.0060874,0.017696
0.0062117,0.015817
0.0063359,0.013932
0.0064601,0.012042
0.0065844,0.010146
0.0067086,0.0082457
0.0068328,0.0063395
0.0069571,0.0044279
0.0070813,0.0025109
0.0072055,0.00058842
0.0073298,0
0.007454,0.00012243
0.0075782,0.00024521
0.0077025,0.00036835
0.0078267,0.00049183
0.0079509,0.00061568
0.0080752,0.00073987
0.0081994,0.00086443
0.0083236,0.00098934
0.0084479,0.0011146
0.0085721,0.0012403
0.0086963,0.0013663
0.0088206,0.0014926
0.0089448,0.0016194
0.009069,0.0017465
0.0091933,0.0018739
0.0093175,0.0020018
0.0094417,0.00213
0.009566,0.0022586
0.0096902,0.0023876
0.0098144,0.0025169
0.0099387,0.0026467
0.010063,0.0027768
0.010187,0.0029073
0.010311,0.0030382
0.010436,0.0031694
0.01056,0.0033011
0.010684,0.0034331
0.010808,0.0035656
0.010933,0.0036984
0.011057,0.0038317
0.011181,0.0039653
0.011305,0.0040993
0.011429,0.0042337
0.011554,0.0043686
0.011678,0.0045038
0.011802,0.0046395
0.011926,0.0047755
0.012051,0.004912
0.012175,0.0050489
0.012299,0.0051862
0.012423,0.0053239
0.012548,0.005462
0.012672,0.0056005
0.012796,0.0057395
0.01292,0.0058789
0.013045,0.0060187
0.013169,0.0061589
0.013293,0.0062996
0.013417,0.0064407
0.013541,0.0065822
0.013666,0.0067242
0.01379,0.0068666
0.013914,0.0070095
0.014038,0.0071528
0.014163,0.0072965
0.014287,0.0074407
0.014411,0.0075853
0.014535,0.0077304
0.01466,0.0078759
0.014784,0.0080219
0.014908,0.0081683
0.015032,0.0083152
0.015156,0.0084626
0.015281,0.0086104
0.015405,0.0087587
0.015529,0.0089074
0.015653,0.0090567
0.015778,0.0092064
0.015902,0.0093565
0.016026,0.0095072
0.01615,0.0096583
0.016275,0.0098099
0.016399,0.009962
0.016523,0.010115
0.016647,0.010268
0.016772,0.010421
0.016896,0.010575
0.01702,0.01073
0.017144,0.010885
0.017268,0.01104
0.017393,0.011196
0.017517,0.011353
0.017641,0.01151
0.017765,0.011667
0.01789,0.011825
0.018014,0.011984
0.018138,0.012143
0.018262,0.012303
0.018387,0.012463
0.018511,0.012624
0.018635,0.012785
0.018759,0.012946
0.018883,0.013109
0.019008,0.013271
0.019132,0.013435
0.019256,0.013599
0.01938,0.013763
0.019505,0.013928
0.019629,0.014093
0.019753,0.014259
0.019877,0.014426
0.020002,0.014593
0.020126,0.014761
0.02025,0.014929
0.020374,0.015098
0.020499,0.015267
0.020623,0.015437
0.020747,0.015608
0.020871,0.015779
0.020995,0.015951
0.02112,0.016123
0.021244,0.016296
0.021368,0.016469
0.021492,0.016643
0.021617,0.016818
0.021741,0.016993
0.021865,0.017169
0.021989,0.017346
0.022114,0.017523
0.022238,0.0177
0.022362,0.017879
0.022486,0.018057
0.02261,0.018237
0.022735,0.018417
0.022859,0.018598
0.022983,0.018779
0.023107,0.018961
0.023232,0.019144
0.023356,0.019327
0.02348,0.019511
0.023604,0.019696
0.023729,0.019881
0.023853,0.020067
0.023977,0.020253
0.024101,0.02044
0.024226,0.020628
0.02435,0.020817
0.024474,0.021006
0.024598,0.021196
0.024722,0.021386
0.024847,0.021578
0.024971,0.021769
0.025095,0.021962
0.025219,0.022155
0.025344,0.022349
0.025468,0.022544
0.025592,0.022739
0.025716,0.022935
0.025841,0.023132
0.025965,0.02333
0.026089,0.023528
0.026213,0.023727
0.026337,0.023927
0.026462,0.024127
0.026586,0.024328
0.02671,0.02453
0.026834,0.024733
0.026959,0.024936
0.027083,0.02514
0.027207,0.025345
0.027331,0.025551
0.027456,0.025757
0.02758,0.025964
0.027704,0.026172
0.027828,0.026381
0.027953,0.02659
0.028077,0.0268
0.028201,0.027011
0.028325,0.027223
0.028449,0.027436
0.028574,0.027649
0.028698,0.027864
0.028822,0.028079
0.028946,0.028295
0.029071,0.028511
0.029195,0.028729
0.029319,0.028947
0.029443,0.029166
0.029568,0.029386
0.029692,0.029607
0.029816,0.029829
0.02994,0.030052
0.030064,0.030275
0.030189,0.030499
0.030313,0.030724
0.030437,0.030951
0.030561,0.031177
0.030686,0.031405
0.03081,0.031634
0.030934,0.031864
0.031058,0.032094
0.031183,0.032325
0.031307,0.032558
0.031431,0.032791
0.031555,0.033025
0.03168,0.03326
0.031804,0.033496
0.031928,0.033733
0.032052,0.033971
0.032176,0.03421
0.032301,0.03445
0.032425,0.03469
0.032549,0.034932
0.032673,0.035175
0.032798,0.035419
0.032922,0.035663
0.033046,0.035923
0.03317,0.036257
0.033295,0.036592
0.033419,0.036928
0.033543,0.037266
0.033667,0.037605
0.033791,0.037945
0.033916,0.038287
0.03404,0.03863
0.034164,0.038975
0.034288,0.039321
0.034413,0.039669
0.034537,0.040018
0.034661,0.040368
0.034785,0.04072
0.03491,0.041074
0.035034,0.041428
0.035158,0.041785
0.035282,0.042143
0.035407,0.042502
0.035531,0.042863
0.035655,0.043225
0.035779,0.043589
0.035903,0.043955
0.036028,0.044322
0.036152,0.04469
0.036276,0.04506
0.0364,0.045432
0.036525,0.045805
0.036649,0.04618
0.036773,0.046557
0.036897,0.046935
0.037022,0.047315
0.037146,0.047696
0.03727,0.04808
0.037394,0.048464
0.037518,0.048851
0.037643,0.049239
0.037767,0.049629
0.037891,0.05002
0.038015,0.050414
0.03814,0.050809
0.038264,0.051206
0.038388,0.051604
0.038512,0.052004
0.038637,0.052407
0.038761,0.05281
0.038885,0.053216
0.039009,0.053624
0.039134,0.054033
0.039258,0.054444
0.039382,0.054857
0.039506,0.055272
0.03963,0.055689
0.039755,0.056108
0.039879,0.056528
0.040003,0.056951
0.040127,0.057375
0.040252,0.057802
0.040376,0.05823
0.0405,0.05866
0.040624,0.059093
0.040749,0.059527
0.040873,0.059963
0.040997,0.060402
0.041121,0.060842
0.041245,0.061285
0.04137,0.061729
0.041494,0.062176
0.041618,0.062625
0.041742,0.063075
0.041867,0.063528
0.041991,0.063984
0.042115,0.064441
0.042239,0.0649
0.042364,0.065362
0.042488,0.065826
0.042612,0.066292
0.042736,0.06676
0.042861,0.067231
0.042985,0.067704
0.043109,0.068179
0.043233,0.068656
0.043357,0.069136
0.043482,0.069618
0.043606,0.070103
0.04373,0.070589
0.043854,0.071079
0.043979,0.07157
0.044103,0.072064
0.044227,0.072561
0.044351,0.07306
0.044476,0.073561
0.0446,0.074065
0.044724,0.074572
0.044848,0.075081
0.044972,0.075592
0.045097,0.076107
0.045221,0.076623
0.045345,0.077143
0.045469,0.077665
0.045594,0.078189
0.045718,0.078717
0.045842,0.079247
0.045966,0.079779
0.046091,0.080315
0.046215,0.080853
0.046339,0.081394
0.046463,0.081938
0.046588,0.082485
0.046712,0.083034
0.046836,0.083587
0.04696,0.084142
0.047084,0.0847
0.047209,0.085261
0.047333,0.085825
0.047457,0.086392
0.047581,0.086962
0.047706,0.087535
0.04783,0.088111
0.047954,0.088691
0.048078,0.089273
0.048203,0.089858
0.048327,0.090447
0.048451,0.091039
0.048575,0.091634
0.048699,0.092232
0.048824,0.092834
0.048948,0.093438
0.049072,0.094046
0.049196,0.094658
0.049321,0.095273
0.049445,0.095891
0.049569,0.096512
0.049693,0.097138
0.049818,0.097766
0.049942,0.098398
0.050066,0.099034
0.05019,0.099673
0.050315,0.10032
0.050439,0.10096
0.050563,0.10161
0.050687,0.10227
0.050811,0.10292
0.050936,0.10358
0.05106,0.10425
0.051184,0.10492
0.051308,0.10559
0.051433,0.10627
0.051557,0.10695
0.051681,0.10763
0.051805,0.10832
0.05193,0.10901
0.052054,0.10971
0.052178,0.11041
0.052302,0.11112
0.052427,0.11182
0.052551,0.11254
0.052675,0.11325
0.052799,0.11398
0.052923,0.1147
0.053048,0.11543
0.053172,0.11617
0.053296,0.11691
0.05342,0.11765
0.053545,0.1184
0.053669,0.11915
0.053793,0.11991
0.053917,0.12067
0.054042,0.12144
0.054166,0.12221
0.05429,0.12298
0.054414,0.12377
0.054538,0.12455
0.054663,0.12534
0.054787,0.12614
0.054911,0.12694
0.055035,0.12774
0.05516,0.12856
0.055284,0.12937
0.055408,0.13019
0.055532,0.13102
0.055657,0.13185
0.055781,0.13269
0.055905,0.13353
0.056029,0.13438
0.056154,0.13523
0.056278,0.13609
0.056402,0.13696
0.056526,0.13783
0.05665,0.1387
0.056775,0.13958
0.056899,0.14047
0.057023,0.14136
0.057147,0.14159
0.057272,0.14179
0.057396,0.142
0.05752,0.1422
0.057644,0.1424
0.057769,0.14261
0.057893,0.14281
0.058017,0.14301
0.058141,0.14322
0.058265,0.14342
0.05839,0.14363
0.058514,0.14383
0.058638,0.14404
0.058762,0.14425
0.058887,0.14445
0.059011,0.14466
0.059135,0.14487
0.059259,0.14507
0.059384,0.14528
0.059508,0.14549
0.059632,0.1457
0.059756,0.14591
0.059881,0.14612
0.060005,0.14633
0.060129,0.14654
0.060253,0.14675
0.060377,0.14696
0.060502,0.14717
0.060626,0.14738
0.06075,0.14759
0.060874,0.1478
0.060999,0.14801
0.061123,0.14822
0.061247,0.14844
0.061371,0.14865
0.061496,0.14886
0.06162,0.14908
0.061744,0.14929
0.061868,0.1495
0.061992,0.14972
0.062117,0.14993
0.062241,0.15015
0.062365,0.15036
0.062489,0.15058
0.062614,0.1508
0.062738,0.15101
0.062862,0.15123
0.062986,0.15145
0.063111,0.15166
0.063235,0.15188
0.063359,0.1521
0.063483,0.15232
0.063608,0.15254
0.063732,0.15276
0.063856,0.15298
0.06398,0.1532
0.064104,0.15342
0.064229,0.15364
0.064353,0.15386
0.064477,0.15408
0.064601,0.1543
0.064726,0.15452
0.06485,0.15474
0.064974,0.15497
0.065098,0.15519
0.065223,0.15541
0.065347,0.15564
0.065471,0.15586
0.065595,0.15609
0.065719,0.15631
0.065844,0.15654
0.065968,0.15676
0.066092,0.15699
0.066216,0.15721
0.066341,0.15744
0.066465,0.15767
0.066589,0.15789
0.066713,0.15812
0.066838,0.15835
0.066962,0.15858
0.067086,0.15881
0.06721,0.15904
0.067335,0.15927
0.067459,0.1595
0.067583,0.15973
0.067707,0.15996
0.067831,0.16019
0.067956,0.16042
0.06808,0.16065
0.068204,0.16088
0.068328,0.16111
0.068453,0.16135
0.068577,0.16158
0.068701,0.16181
0.068825,0.16205
0.06895,0.16228
0.069074,0.16252
0.069198,0.16275
0.069322,0.16299
0.069446,0.16322
0.069571,0.16346
0.069695,0.1637
0.069819,0.16393
0.069943,0.16417
0.070068,0.16441
0.070192,0.16465
0.070316,0.16488
0.07044,0.16512
0.070565,0.16536
0.070689,0.1656
0.070813,0.16584
0.070937,0.16608
0.071062,0.16632
0.071186,0.16657
0.07131,0.16681
0.071434,0.16705
0.071558,0.16729
0.071683,0.16753
0.071807,0.16778
0.071931,0.16802
0.072055,0.16826
0.07218,0.16851
0.072304,0.16875
0.072428,0.169
0.072552,0.16925
0.072677,0.16949
0.072801,0.16974
0.072925,0.16998
0.073049,0.17023
0.073173,0.17048
0.073298,0.17073
0.073422,0.17098
0.073546,0.17122
0.07367,0.17147
0.073795,0.17172
0.073919,0.17197
0.074043,0.17222
0.074167,0.17248
0.074292,0.17273
0.074416,0.17298
0.07454,0.17323
0.074664,0.17348
0.074789,0.17374
0.074913,0.17399
0.075037,0.17424
0.075161,0.1745
0.075285,0.17475
0.07541,0.17501
0.075534,0.17526
0.075658,0.17552
0.075782,0.17578
0.075907,0.17603
0.076031,0.17629
0.076155,0.17655
0.076279,0.17681
0.076404,0.17707
0.076528,0.17733
0.076652,0.17759
0.076776,0.17785
0.0769,0.17811
0.077025,0.17837
0.077149,0.17863
0.077273,0.17889
0.077397,0.17915
0.077522,0.17941
0.077646,0.17968
0.07777,0.17994
0.077894,0.18021
0.078019,0.18047
0.078143,0.18073
0.078267,0.181
0.078391,0.18127
0.078516,0.18153
0.07864,0.1818
0.078764,0.18207
0.078888,0.18233
0.079012,0.1826
0.079137,0.18287
0.079261,0.18314
0.079385,0.18341
0.079509,0.18368
0.079634,0.18395
0.079758,0.18422
0.079882,0.18449
0.080006,0.18476
0.080131,0.18504
0.080255,0.18531
0.080379,0.18558
0.080503,0.18586
0.080627,0.18613
0.080752,0.18641
0.080876,0.18668
0.081,0.18696
0.081124,0.18723
0.081249,0.18751
0.081373,0.18779
0.081497,0.18806
0.081621,0.18834
0.081746,0.18862
0.08187,0.1889
0.081994,0.18918
0.082118,0.18946
0.082243,0.18974
0.082367,0.19002
0.082491,0.1903
0.082615,0.19059
0.082739,0.19087
0.082864,0.19115
0.082988,0.19143
0.083112,0.19172
0.083236,0.192
0.083361,0.19229
0.083485,0.19257
0.083609,0.19286
0.083733,0.19315
0.083858,0.19343
0.083982,0.19372
0.084106,0.19401
0.08423,0.1943
0.084354,0.19459
0.084479,0.19488
0.084603,0.19517
0.084727,0.19546
0.084851,0.19575
0.084976,0.19604
0.0851,0.19633
0.085224,0.19663
0.085348,0.19692
0.085473,0.19721
0.085597,0.19751
0.085721,0.1978
0.085845,0.1981
0.08597,0.19839
0.086094,0.19869
0.086218,0.19899
0.086342,0.19929
0.086466,0.19958
0.086591,0.19988
0.086715,0.20018
0.086839,0.20048
0.086963,0.20078
0.087088,0.20108
0.087212,0.20139
0.087336,0.20169
0.08746,0.20199
0.087585,0.20229
0.087709,0.2026
0.087833,0.2029
0.087957,0.20321
0.088081,0.20351
0.088206,0.20382
0.08833,0.20412
0.088454,0.20443
0.088578,0.20474
0.088703,0.20505
0.088827,0.20536
0.088951,0.20566
0.089075,0.20597
0.0892,0.20629
0.089324,0.2066
0.089448,0.20691
0.089572,0.20722
0.089697,0.20753
0.089821,0.20785
0.089945,0.20816
0.090069,0.20847
0.090193,0.20879
0.090318,0.20911
0.090442,0.20942
0.090566,0.20974
0.09069,0.21006
0.090815,0.21037
0.090939,0.21069
0.091063,0.21101
0.091187,0.21133
0.091312,0.21165
0.091436,0.21197
0.09156,0.2123
0.091684,0.21262
0.091808,0.21294
0.091933,0.21327
0.092057,0.21359
0.092181,0.21391
0.092305,0.21424
0.09243,0.21457
0.092554,0.21489
0.092678,0.21522
0.092802,0.21555
0.092927,0.21588
0.093051,0.21621
0.093175,0.21653
0.093299,0.21687
0.093424,0.2172
0.093548,0.21753
0.093672,0.21786
0.093796,0.21819
0.09392,0.21853
0.094045,0.21886
0.094169,0.2192
0.094293,0.21953
0.094417,0.21987
0.094542,0.2202
0.094666,0.22054
0.09479,0.22088
0.094914,0.22122
0.095039,0.22156
0.095163,0.2219
0.095287,0.22224
0.095411,0.22258
0.095535,0.22292
0.09566,0.22327
0.095784,0.22361
0.095908,0.22395
0.096032,0.2243
0.096157,0.22464
0.096281,0.22499
0.096405,0.22534
0.096529,0.22568
0.096654,0.22603
0.096778,0.22638
0.096902,0.22673
0.097026,0.22708
0.097151,0.22743
0.097275,0.22778
0.097399,0.22814
0.097523,0.22849
0.097647,0.22884
0.097772,0.2292
0.097896,0.22955
0.09802,0.22991
0.098144,0.23026
0.098269,0.23062
0.098393,0.23098
0.098517,0.23134
0.098641,0.2317
0.098766,0.23206
0.09889,0.23242
0.099014,0.23278
0.099138,0.23314
0.099262,0.23351
0.099387,0.23387
0.099511,0.23423
0.099635,0.2346
0.099759,0.23497
0.099884,0.23533
0.10001,0.2357
0.10013,0.23607
0.10026,0.23644
0.10038,0.23681
0.1005,0.23718
0.10063,0.23755
0.10075,0.23792
0.10088,0.23829
0.101,0.23867
0.10113,0.23904
0.10125,0.23941
0.10137,0.23979
0.1015,0.24017
0.10162,0.24054
0.10175,0.24092
0.10187,0.2413
0.102,0.24168
0.10212,0.24206
0.10224,0.24244
0.10237,0.24282
0.10249,0.24321
0.10262,0.24359
0.10274,0.24397
0.10287,0.24436
0.10299,0.24475
0.10311,0.24513
0.10324,0.24552
0.10336,0.24591
0.10349,0.2463
0.10361,0.24669
0.10373,0.24708
0.10386,0.24747
0.10398,0.24786
0.10411,0.24825
0.10423,0.24865
0.10436,0.24904
0.10448,0.24944
0.1046,0.24984
0.10473,0.25023
0.10485,0.25063
0.10498,0.25103
0.1051,0.25143
0.10523,0.25183
0.10535,0.25223
0.10547,0.25263
0.1056,0.25304
0.10572,0.25344
0.10585,0.25385
0.10597,0.25425
0.1061,0.25466
0.10622,0.25507
0.10634,0.25547
0.10647,0.25588
0.10659,0.25629
0.10672,0.25671
0.10684,0.25712
0.10696,0.25753
0.10709,0.25794
0.10721,0.25836
0.10734,0.25877
0.10746,0.25886
0.10759,0.25895
0.10771,0.25903
0.10783,0.25911
0.10796,0.25919
0.10808,0.25928
0.10821,0.25936
0.10833,0.25944
0.10846,0.25952
0.10858,0.25961
0.1087,0.25969
0.10883,0.25977
0.10895,0.25986
0.10908,0.25994
0.1092,0.26002
0.10933,0.26011
0.10945,0.26019
0.10957,0.26027
0.1097,0.26036
0.10982,0.26044
0.10995,0.26052
0.11007,0.2606
0.1102,0.26069
0.11032,0.26077
0.11044,0.26085
0.11057,0.26094
0.11069,0.26102
0.11082,0.26111
0.11094,0.26119
0.11106,0.26127
0.11119,0.26136
0.11131,0.26144
0.11144,0.26152
0.11156,0.26161
0.11169,0.26169
0.11181,0.26177
0.11193,0.26186
0.11206,0.26194
0.11218,0.26203
0.11231,0.26211
0.11243,0.26219
0.11256,0.26228
0.11268,0.26236
0.1128,0.26245
0.11293,0.26253
0.11305,0.26261
0.11318,0.2627
0.1133,0.26278
0.11343,0.26287
0.11355,0.26295
0.11367,0.26304
0.1138,0.26312
0.11392,0.2632
0.11405,0.26329
0.11417,0.26337
0.11429,0.26346
0.11442,0.26354
0.11454,0.26363
0.11467,0.26371
0.11479,0.2638
0.11492,0.26388
0.11504,0.26397
0.11516,0.26405
0.11529,0.26414
0.11541,0.26422
0.11554,0.2643
0.11566,0.26439
0.11579,0.26447
0.11591,0.26456
0.11603,0.26464
0.11616,0.26473
0.11628,0.26481
0.11641,0.2649
0.11653,0.26499
0.11666,0.26507
0.11678,0.26516
0.1169,0.26524
0.11703,0.26533
0.11715,0.26541
0.11728,0.2655
0.1174,0.26558
0.11752,0.26567
0.11765,0.26575
0.11777,0.26584
0.1179,0.26592
0.11802,0.26601
0.11815,0.2661
0.11827,0.26618
0.11839,0.26627
0.11852,0.26635
0.11864,0.26644
0.11877,0.26652
0.11889,0.26653
0.11902,0.26653
0.11914,0.26653
0.11926,0.26653
0.11939,0.26653
0.11951,0.26653
0.11964,0.26653
0.11976,0.26653
0.11989,0.26653
0.12001,0.26653
0.12013,0.26653
0.12026,0.26653
0.12038,0.26653
0.12051,0.26653
0.12063,0.26653
0.12075,0.26653
0.12088,0.26653
0.121,0.26653
0.12113,0.26653
0.12125,0.26653
0.12138,0.26653
0.1215,0.26653
0.12162,0.26653
0.12175,0.26653
0.12187,0.26653
0.122,0.26653
0.12212,0.26653
0.12225,0.26653
0.12237,0.26653
0.12249,0.26653
0.12262,0.26653
0.12274,0.26653
0.12287,0.26653
0.12299,0.26653
0.12312,0.26653
0.12324,0.26653
0.12336,0.26653
0.12349,0.26653
0.12361,0.26653
0.12374,0.26653
0.12386,0.26653
0.12398,0.26653
0.12411,0.26653
0.12423,0.26653


==> img/Data/viperLines/test/perfImprovLine-X264-NSGA.csv <==
0,0.10373
0.00012423,0.10373
0.00024847,0.10373
0.0003727,0.10373
0.00049693,0.10373
0.00062117,0.10373
0.0007454,0.10373
0.00086963,0.10373
0.00099387,0.10373
0.0011181,0.10373
0.0012423,0.10373
0.0013666,0.10373
0.0014908,0.10373
0.001615,0.10373
0.0017393,0.10373
0.0018635,0.10373
0.0019877,0.10373
0.002112,0.10373
0.0022362,0.10373
0.0023604,0.10373
0.0024847,0.10373
0.0026089,0.10373
0.0027331,0.10373
0.0028574,0.10373
0.0029816,0.10373
0.0031058,0.10373
0.0032301,0.10373
0.0033543,0.10373
0.0034785,0.10373
0.0036028,0.10373
0.003727,0.10373
0.0038512,0.10373
0.0039755,0.10373
0.0040997,0.10373
0.0042239,0.10373
0.0043482,0.10373
0.0044724,0.10373
0.0045966,0.10373
0.0047209,0.10373
0.0048451,0.10373
0.0049693,0.10373
0.0050936,0.10373
0.0052178,0.10373
0.005342,0.10373
0.0054663,0.10373
0.0055905,0.10373
0.0057147,0.10373
0.005839,0.10373
0.0059632,0.10373
0.0060874,0.10373
0.0062117,0.10373
0.0063359,0.10373
0.0064601,0.10373
0.0065844,0.10373
0.0067086,0.10373
0.0068328,0.10373
0.0069571,0.10373
0.0070813,0.10373
0.0072055,0.10373
0.0073298,0.10373
0.007454,0.10373
0.0075782,0.10373
0.0077025,0.10373
0.0078267,0.10373
0.0079509,0.10373
0.0080752,0.10373
0.0081994,0.10373
0.0083236,0.10373
0.0084479,0.10373
0.0085721,0.10373
0.0086963,0.10373
0.0088206,0.10373
0.0089448,0.10373
0.009069,0.10373
0.0091933,0.10373
0.0093175,0.10373
0.0094417,0.10373
0.009566,0.10373
0.0096902,0.10373
0.0098144,0.10373
0.0099387,0.10373
0.010063,0.10373
0.010187,0.10373
0.010311,0.10373
0.010436,0.10373
0.01056,0.10373
0.010684,0.10373
0.010808,0.10373
0.010933,0.10373
0.011057,0.10373
0.011181,0.10373
0.011305,0.10373
0.011429,0.10373
0.011554,0.10373
0.011678,0.10373
0.011802,0.10373
0.011926,0.10373
0.012051,0.10373
0.012175,0.10373
0.012299,0.10373
0.012423,0.10373
0.012548,0.10373
0.012672,0.10373
0.012796,0.10373
0.01292,0.10373
0.013045,0.10373
0.013169,0.10373
0.013293,0.10373
0.013417,0.10373
0.013541,0.10373
0.013666,0.10373
0.01379,0.10373
0.013914,0.10373
0.014038,0.10373
0.014163,0.10373
0.014287,0.10373
0.014411,0.10373
0.014535,0.10373
0.01466,0.10373
0.014784,0.10373
0.014908,0.10373
0.015032,0.10373
0.015156,0.10373
0.015281,0.10373
0.015405,0.10373
0.015529,0.10373
0.015653,0.10373
0.015778,0.10373
0.015902,0.10373
0.016026,0.10373
0.01615,0.10373
0.016275,0.10373
0.016399,0.10373
0.016523,0.10373
0.016647,0.10373
0.016772,0.10373
0.016896,0.10373
0.01702,0.10373
0.017144,0.10373
0.017268,0.10373
0.017393,0.10373
0.017517,0.10373
0.017641,0.10373
0.017765,0.10373
0.01789,0.10373
0.018014,0.10373
0.018138,0.10373
0.018262,0.10373
0.018387,0.10373
0.018511,0.10373
0.018635,0.10373
0.018759,0.10373
0.018883,0.10373
0.019008,0.10373
0.019132,0.10373
0.019256,0.10373
0.01938,0.10373
0.019505,0.10373
0.019629,0.10373
0.019753,0.10373
0.019877,0.10373
0.020002,0.10373
0.020126,0.10373
0.02025,0.10373
0.020374,0.10373
0.020499,0.10373
0.020623,0.10373
0.020747,0.10373
0.020871,0.10373
0.020995,0.10373
0.02112,0.10373
0.021244,0.10373
0.021368,0.10373
0.021492,0.10373
0.021617,0.10373
0.021741,0.10373
0.021865,0.10373
0.021989,0.10373
0.022114,0.10373
0.022238,0.10373
0.022362,0.10373
0.022486,0.10373
0.02261,0.10373
0.022735,0.10373
0.022859,0.10373
0.022983,0.10373
0.023107,0.10373
0.023232,0.10373
0.023356,0.10373
0.02348,0.10373
0.023604,0.10373
0.023729,0.10373
0.023853,0.10373
0.023977,0.10373
0.024101,0.10373
0.024226,0.10373
0.02435,0.10373
0.024474,0.10373
0.024598,0.10373
0.024722,0.10373
0.024847,0.10373
0.024971,0.10373
0.025095,0.10373
0.025219,0.10373
0.025344,0.10373
0.025468,0.10373
0.025592,0.10373
0.025716,0.10373
0.025841,0.10373
0.025965,0.10373
0.026089,0.10373
0.026213,0.10373
0.026337,0.10373
0.026462,0.10373
0.026586,0.10373
0.02671,0.10373
0.026834,0.10373
0.026959,0.10373
0.027083,0.10373
0.027207,0.10373
0.027331,0.10373
0.027456,0.10373
0.02758,0.10373
0.027704,0.10373
0.027828,0.10373
0.027953,0.10373
0.028077,0.10373
0.028201,0.10373
0.028325,0.10373
0.028449,0.10373
0.028574,0.10373
0.028698,0.10373
0.028822,0.10373
0.028946,0.10373
0.029071,0.10373
0.029195,0.10373
0.029319,0.10373
0.029443,0.10373
0.029568,0.10373
0.029692,0.10373
0.029816,0.10373
0.02994,0.10373
0.030064,0.10373
0.030189,0.10373
0.030313,0.10373
0.030437,0.10373
0.030561,0.10373
0.030686,0.10373
0.03081,0.10373
0.030934,0.10373
0.031058,0.10373
0.031183,0.10373
0.031307,0.10373
0.031431,0.10373
0.031555,0.10373
0.03168,0.10373
0.031804,0.10373
0.031928,0.10373
0.032052,0.10373
0.032176,0.10373
0.032301,0.10373
0.032425,0.10373
0.032549,0.10373
0.032673,0.10373
0.032798,0.10373
0.032922,0.10373
0.033046,0.10373
0.03317,0.10373
0.033295,0.10373
0.033419,0.10373
0.033543,0.10373
0.033667,0.10373
0.033791,0.10373
0.033916,0.10373
0.03404,0.10373
0.034164,0.10373
0.034288,0.10373
0.034413,0.10373
0.034537,0.10373
0.034661,0.10373
0.034785,0.10373
0.03491,0.10373
0.035034,0.10373
0.035158,0.10373
0.035282,0.10373
0.035407,0.10373
0.035531,0.10373
0.035655,0.10373
0.035779,0.10373
0.035903,0.10373
0.036028,0.10373
0.036152,0.10373
0.036276,0.10373
0.0364,0.10373
0.036525,0.10373
0.036649,0.10373
0.036773,0.10373
0.036897,0.10373
0.037022,0.10373
0.037146,0.10373
0.03727,0.10373
0.037394,0.10373
0.037518,0.10373
0.037643,0.10373
0.037767,0.10373
0.037891,0.10373
0.038015,0.10373
0.03814,0.10373
0.038264,0.10373
0.038388,0.10373
0.038512,0.10373
0.038637,0.10373
0.038761,0.10373
0.038885,0.10373
0.039009,0.10373
0.039134,0.10373
0.039258,0.10373
0.039382,0.10373
0.039506,0.10373
0.03963,0.10373
0.039755,0.10373
0.039879,0.10373
0.040003,0.10373
0.040127,0.10373
0.040252,0.10373
0.040376,0.10373
0.0405,0.10373
0.040624,0.10373
0.040749,0.10373
0.040873,0.10373
0.040997,0.10373
0.041121,0.10373
0.041245,0.10373
0.04137,0.10373
0.041494,0.10373
0.041618,0.10373
0.041742,0.10373
0.041867,0.10373
0.041991,0.10373
0.042115,0.10373
0.042239,0.10373
0.042364,0.10373
0.042488,0.10373
0.042612,0.10373
0.042736,0.10373
0.042861,0.10373
0.042985,0.10373
0.043109,0.10373
0.043233,0.10373
0.043357,0.10373
0.043482,0.10373
0.043606,0.10373
0.04373,0.10373
0.043854,0.10373
0.043979,0.10373
0.044103,0.10373
0.044227,0.10373
0.044351,0.10373
0.044476,0.10373
0.0446,0.10373
0.044724,0.10373
0.044848,0.10373
0.044972,0.10373
0.045097,0.10373
0.045221,0.10373
0.045345,0.10373
0.045469,0.10373
0.045594,0.10373
0.045718,0.10373
0.045842,0.10373
0.045966,0.10373
0.046091,0.10373
0.046215,0.10373
0.046339,0.10373
0.046463,0.10373
0.046588,0.10373
0.046712,0.10373
0.046836,0.10373
0.04696,0.10373
0.047084,0.10373
0.047209,0.10373
0.047333,0.10373
0.047457,0.10373
0.047581,0.10373
0.047706,0.10373
0.04783,0.10373
0.047954,0.10373
0.048078,0.10373
0.048203,0.10373
0.048327,0.10373
0.048451,0.10373
0.048575,0.10373
0.048699,0.10373
0.048824,0.10373
0.048948,0.10373
0.049072,0.10373
0.049196,0.10373
0.049321,0.10373
0.049445,0.10373
0.049569,0.10373
0.049693,0.10373
0.049818,0.10373
0.049942,0.10373
0.050066,0.10373
0.05019,0.10373
0.050315,0.10373
0.050439,0.10373
0.050563,0.10373
0.050687,0.10373
0.050811,0.10373
0.050936,0.10373
0.05106,0.10373
0.051184,0.10373
0.051308,0.10373
0.051433,0.10373
0.051557,0.10373
0.051681,0.10373
0.051805,0.10373
0.05193,0.10373
0.052054,0.10373
0.052178,0.10373
0.052302,0.10373
0.052427,0.10373
0.052551,0.10373
0.052675,0.10373
0.052799,0.10373
0.052923,0.10373
0.053048,0.10373
0.053172,0.10373
0.053296,0.10373
0.05342,0.10373
0.053545,0.10373
0.053669,0.10373
0.053793,0.10373
0.053917,0.10373
0.054042,0.10373
0.054166,0.10373
0.05429,0.10373
0.054414,0.10373
0.054538,0.10373
0.054663,0.10373
0.054787,0.10373
0.054911,0.10373
0.055035,0.10373
0.05516,0.10373
0.055284,0.10373
0.055408,0.10373
0.055532,0.10373
0.055657,0.10373
0.055781,0.10373
0.055905,0.10373
0.056029,0.10373
0.056154,0.10373
0.056278,0.10373
0.056402,0.10373
0.056526,0.10373
0.05665,0.10373
0.056775,0.10373
0.056899,0.10373
0.057023,0.10373
0.057147,0.10373
0.057272,0.10373
0.057396,0.10373
0.05752,0.10373
0.057644,0.10373
0.057769,0.10373
0.057893,0.10373
0.058017,0.10373
0.058141,0.10373
0.058265,0.10373
0.05839,0.10373
0.058514,0.10373
0.058638,0.10373
0.058762,0.10373
0.058887,0.10373
0.059011,0.10373
0.059135,0.10373
0.059259,0.10373
0.059384,0.10373
0.059508,0.10373
0.059632,0.10373
0.059756,0.10373
0.059881,0.10373
0.060005,0.10373
0.060129,0.10373
0.060253,0.10373
0.060377,0.10373
0.060502,0.10373
0.060626,0.10373
0.06075,0.10373
0.060874,0.10373
0.060999,0.10373
0.061123,0.10373
0.061247,0.10373
0.061371,0.10373
0.061496,0.10373
0.06162,0.10373
0.061744,0.10373
0.061868,0.10373
0.061992,0.10373
0.062117,0.10373
0.062241,0.10373
0.062365,0.10373
0.062489,0.10373
0.062614,0.10373
0.062738,0.10373
0.062862,0.10373
0.062986,0.10373
0.063111,0.10373
0.063235,0.10373
0.063359,0.10373
0.063483,0.10373
0.063608,0.10373
0.063732,0.10373
0.063856,0.10373
0.06398,0.10373
0.064104,0.10373
0.064229,0.10373
0.064353,0.10373
0.064477,0.10373
0.064601,0.10373
0.064726,0.10373
0.06485,0.10373
0.064974,0.10373
0.065098,0.10373
0.065223,0.10373
0.065347,0.10373
0.065471,0.10373
0.065595,0.10373
0.065719,0.10373
0.065844,0.10373
0.065968,0.10373
0.066092,0.10373
0.066216,0.10373
0.066341,0.10373
0.066465,0.10373
0.066589,0.10373
0.066713,0.10373
0.066838,0.10373
0.066962,0.10373
0.067086,0.10373
0.06721,0.10373
0.067335,0.10373
0.067459,0.10373
0.067583,0.10373
0.067707,0.10373
0.067831,0.10373
0.067956,0.10373
0.06808,0.10373
0.068204,0.10373
0.068328,0.10373
0.068453,0.10373
0.068577,0.10373
0.068701,0.10373
0.068825,0.10373
0.06895,0.10373
0.069074,0.10373
0.069198,0.10373
0.069322,0.10373
0.069446,0.10373
0.069571,0.10373
0.069695,0.10373
0.069819,0.10373
0.069943,0.10373
0.070068,0.10373
0.070192,0.10373
0.070316,0.10373
0.07044,0.10373
0.070565,0.10373
0.070689,0.10373
0.070813,0.10373
0.070937,0.10373
0.071062,0.10373
0.071186,0.10373
0.07131,0.10373
0.071434,0.10373
0.071558,0.10373
0.071683,0.10373
0.071807,0.10373
0.071931,0.10373
0.072055,0.10373
0.07218,0.10373
0.072304,0.10373
0.072428,0.10373
0.072552,0.10373
0.072677,0.10373
0.072801,0.10373
0.072925,0.10373
0.073049,0.10373
0.073173,0.10373
0.073298,0.10373
0.073422,0.10373
0.073546,0.10373
0.07367,0.10373
0.073795,0.10373
0.073919,0.10373
0.074043,0.10373
0.074167,0.10373
0.074292,0.10373
0.074416,0.10373
0.07454,0.10373
0.074664,0.10373
0.074789,0.10373
0.074913,0.10373
0.075037,0.10373
0.075161,0.10373
0.075285,0.10373
0.07541,0.10373
0.075534,0.10373
0.075658,0.10373
0.075782,0.10373
0.075907,0.10373
0.076031,0.10373
0.076155,0.10373
0.076279,0.10373
0.076404,0.10373
0.076528,0.10373
0.076652,0.10373
0.076776,0.10373
0.0769,0.10373
0.077025,0.10373
0.077149,0.10373
0.077273,0.10373
0.077397,0.10373
0.077522,0.10373
0.077646,0.10373
0.07777,0.10373
0.077894,0.10373
0.078019,0.10373
0.078143,0.10373
0.078267,0.10373
0.078391,0.10373
0.078516,0.10373
0.07864,0.10373
0.078764,0.10373
0.078888,0.10373
0.079012,0.10373
0.079137,0.10373
0.079261,0.10373
0.079385,0.10373
0.079509,0.10373
0.079634,0.10373
0.079758,0.10373
0.079882,0.10373
0.080006,0.10373
0.080131,0.10373
0.080255,0.10373
0.080379,0.10373
0.080503,0.10373
0.080627,0.10373
0.080752,0.10373
0.080876,0.10373
0.081,0.10373
0.081124,0.10373
0.081249,0.10373
0.081373,0.10373
0.081497,0.10373
0.081621,0.10373
0.081746,0.10373
0.08187,0.10373
0.081994,0.10373
0.082118,0.10373
0.082243,0.10373
0.082367,0.10373
0.082491,0.10373
0.082615,0.10373
0.082739,0.10373
0.082864,0.10373
0.082988,0.10373
0.083112,0.10373
0.083236,0.10373
0.083361,0.10373
0.083485,0.10373
0.083609,0.10373
0.083733,0.10373
0.083858,0.10373
0.083982,0.10373
0.084106,0.10373
0.08423,0.10373
0.084354,0.10373
0.084479,0.10373
0.084603,0.10373
0.084727,0.10373
0.084851,0.10373
0.084976,0.10373
0.0851,0.10373
0.085224,0.10373
0.085348,0.10373
0.085473,0.10373
0.085597,0.10373
0.085721,0.10373
0.085845,0.10373
0.08597,0.10373
0.086094,0.10373
0.086218,0.10373
0.086342,0.10373
0.086466,0.10373
0.086591,0.10373
0.086715,0.10373
0.086839,0.10373
0.086963,0.10373
0.087088,0.10373
0.087212,0.10373
0.087336,0.10373
0.08746,0.10373
0.087585,0.10373
0.087709,0.10373
0.087833,0.10373
0.087957,0.10373
0.088081,0.10373
0.088206,0.10373
0.08833,0.10373
0.088454,0.10373
0.088578,0.10373
0.088703,0.10373
0.088827,0.10373
0.088951,0.10373
0.089075,0.10373
0.0892,0.10373
0.089324,0.10373
0.089448,0.10373
0.089572,0.10373
0.089697,0.10373
0.089821,0.10373
0.089945,0.10373
0.090069,0.10373
0.090193,0.10373
0.090318,0.10373
0.090442,0.10373
0.090566,0.10373
0.09069,0.10373
0.090815,0.10373
0.090939,0.10373
0.091063,0.10373
0.091187,0.10373
0.091312,0.10373
0.091436,0.10373
0.09156,0.10373
0.091684,0.10373
0.091808,0.10373
0.091933,0.10373
0.092057,0.10373
0.092181,0.10373
0.092305,0.10373
0.09243,0.10373
0.092554,0.10373
0.092678,0.10373
0.092802,0.10373
0.092927,0.10373
0.093051,0.10373
0.093175,0.10373
0.093299,0.10373
0.093424,0.10373
0.093548,0.10373
0.093672,0.10373
0.093796,0.10373
0.09392,0.10373
0.094045,0.10373
0.094169,0.10373
0.094293,0.10373
0.094417,0.10373
0.094542,0.10373
0.094666,0.10373
0.09479,0.10373
0.094914,0.10373
0.095039,0.10373
0.095163,0.10373
0.095287,0.10373
0.095411,0.10373
0.095535,0.10373
0.09566,0.10373
0.095784,0.10373
0.095908,0.10373
0.096032,0.10373
0.096157,0.10373
0.096281,0.10373
0.096405,0.10373
0.096529,0.10373
0.096654,0.10373
0.096778,0.10373
0.096902,0.10373
0.097026,0.10373
0.097151,0.10373
0.097275,0.10373
0.097399,0.10373
0.097523,0.10373
0.097647,0.10373
0.097772,0.10373
0.097896,0.10373
0.09802,0.10373
0.098144,0.10373
0.098269,0.10373
0.098393,0.10373
0.098517,0.10373
0.098641,0.10373
0.098766,0.10373
0.09889,0.10373
0.099014,0.10373
0.099138,0.10373
0.099262,0.10373
0.099387,0.10373
0.099511,0.10373
0.099635,0.10373
0.099759,0.10373
0.099884,0.10373
0.10001,0.10373
0.10013,0.10373
0.10026,0.10373
0.10038,0.10373
0.1005,0.10373
0.10063,0.10373
0.10075,0.10373
0.10088,0.10373
0.101,0.10373
0.10113,0.10373
0.10125,0.10373
0.10137,0.10373
0.1015,0.10373
0.10162,0.10373
0.10175,0.10373
0.10187,0.10373
0.102,0.10373
0.10212,0.10373
0.10224,0.10373
0.10237,0.10373
0.10249,0.10373
0.10262,0.10373
0.10274,0.10373
0.10287,0.10373
0.10299,0.10373
0.10311,0.10373
0.10324,0.10373
0.10336,0.10373
0.10349,0.10373
0.10361,0.10373
0.10373,0.10373
0.10386,0.10373
0.10398,0.10373
0.10411,0.10373
0.10423,0.10373
0.10436,0.10373
0.10448,0.10373
0.1046,0.10373
0.10473,0.10373
0.10485,0.10373
0.10498,0.10373
0.1051,0.10373
0.10523,0.10373
0.10535,0.10373
0.10547,0.10373
0.1056,0.10373
0.10572,0.10373
0.10585,0.10373
0.10597,0.10373
0.1061,0.10373
0.10622,0.10373
0.10634,0.10373
0.10647,0.10373
0.10659,0.10373
0.10672,0.10373
0.10684,0.10373
0.10696,0.10373
0.10709,0.10373
0.10721,0.10373
0.10734,0.10373
0.10746,0.10373
0.10759,0.10373
0.10771,0.10373
0.10783,0.10373
0.10796,0.10373
0.10808,0.10373
0.10821,0.10373
0.10833,0.10373
0.10846,0.10373
0.10858,0.10373
0.1087,0.10373
0.10883,0.10373
0.10895,0.10373
0.10908,0.10373
0.1092,0.10373
0.10933,0.10373
0.10945,0.10373
0.10957,0.10373
0.1097,0.10373
0.10982,0.10373
0.10995,0.10373
0.11007,0.10373
0.1102,0.10373
0.11032,0.10373
0.11044,0.10373
0.11057,0.10373
0.11069,0.10373
0.11082,0.10373
0.11094,0.10373
0.11106,0.10373
0.11119,0.10373
0.11131,0.10373
0.11144,0.10373
0.11156,0.10373
0.11169,0.10373
0.11181,0.10373
0.11193,0.10373
0.11206,0.10373
0.11218,0.10373
0.11231,0.10373
0.11243,0.10373
0.11256,0.10373
0.11268,0.10373
0.1128,0.10373
0.11293,0.10373
0.11305,0.10373
0.11318,0.10373
0.1133,0.10373
0.11343,0.10373
0.11355,0.10373
0.11367,0.10373
0.1138,0.10373
0.11392,0.10373
0.11405,0.10373
0.11417,0.10373
0.11429,0.10373
0.11442,0.10373
0.11454,0.10373
0.11467,0.10373
0.11479,0.10373
0.11492,0.10373
0.11504,0.10373
0.11516,0.10373
0.11529,0.10373
0.11541,0.10373
0.11554,0.10373
0.11566,0.10373
0.11579,0.10373
0.11591,0.10373
0.11603,0.10373
0.11616,0.10373
0.11628,0.10373
0.11641,0.10373
0.11653,0.10373
0.11666,0.10373
0.11678,0.10373
0.1169,0.10373
0.11703,0.10373
0.11715,0.10373
0.11728,0.10373
0.1174,0.10373
0.11752,0.10373
0.11765,0.10373
0.11777,0.10373
0.1179,0.10373
0.11802,0.10373
0.11815,0.10373
0.11827,0.10373
0.11839,0.10373
0.11852,0.10373
0.11864,0.10373
0.11877,0.10373
0.11889,0.10373
0.11902,0.10373
0.11914,0.10373
0.11926,0.10373
0.11939,0.10373
0.11951,0.10373
0.11964,0.10373
0.11976,0.10373
0.11989,0.10373
0.12001,0.10373
0.12013,0.10373
0.12026,0.10373
0.12038,0.10373
0.12051,0.10373
0.12063,0.10373
0.12075,0.10373
0.12088,0.10373
0.121,0.10373
0.12113,0.10373
0.12125,0.10373
0.12138,0.10373
0.1215,0.10373
0.12162,0.10373
0.12175,0.10373
0.12187,0.10373
0.122,0.10373
0.12212,0.10373
0.12225,0.10373
0.12237,0.10373
0.12249,0.10373
0.12262,0.10373
0.12274,0.10373
0.12287,0.10373
0.12299,0.10373
0.12312,0.10373
0.12324,0.10373
0.12336,0.10373
0.12349,0.10373
0.12361,0.10373
0.12374,0.10373
0.12386,0.10373
0.12398,0.10373
0.12411,0.10373
0.12423,0.10373


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-BOA-0.csv <==
0,0.20363
0.00099649,0.20115
0.001993,0.19866
0.0029895,0.19618
0.003986,0.19369
0.0049825,0.19121
0.005979,0.18872
0.0069755,0.18623
0.0079719,0.18375
0.0089684,0.18126
0.0099649,0.17877
0.010961,0.17628
0.011958,0.17379
0.012954,0.1713
0.013951,0.16881
0.014947,0.16631
0.015944,0.16382
0.01694,0.16133
0.017937,0.15884
0.018933,0.15634
0.01993,0.15385
0.020926,0.15135
0.021923,0.14885
0.022919,0.14636
0.023916,0.14386
0.024912,0.14136
0.025909,0.13886
0.026905,0.13636
0.027902,0.13387
0.028898,0.13136
0.029895,0.12886
0.030891,0.12636
0.031888,0.12386
0.032884,0.12136
0.033881,0.11885
0.034877,0.11635
0.035874,0.11385
0.03687,0.11134
0.037867,0.10884
0.038863,0.10633
0.03986,0.10382
0.040856,0.10131
0.041853,0.098806
0.042849,0.096298
0.043846,0.093788
0.044842,0.091279
0.045839,0.088768
0.046835,0.086257
0.047832,0.083745
0.048828,0.081233
0.049825,0.07872
0.050821,0.076207
0.051818,0.073692
0.052814,0.071178
0.053811,0.068662
0.054807,0.066146
0.055804,0.06363
0.0568,0.061113
0.057797,0.058595
0.058793,0.056077
0.05979,0.053558
0.060786,0.051038
0.061783,0.048518
0.062779,0.045997
0.063776,0.043476
0.064772,0.040954
0.065769,0.038431
0.066765,0.035908
0.067762,0.033384
0.068758,0.03086
0.069755,0.028335
0.070751,0.025809
0.071748,0.023283
0.072744,0.020756
0.073741,0.018229
0.074737,0.015701
0.075734,0.013172
0.07673,0.010643
0.077727,0.0081132
0.078723,0.0055828
0.079719,0.0030517
0.080716,0.00052
0.081712,0
0.082709,8.4613e-06
0.083705,1.6925e-05
0.084702,2.539e-05
0.085698,3.3858e-05
0.086695,4.2327e-05
0.087691,5.0799e-05
0.088688,5.9272e-05
0.089684,6.7748e-05
0.090681,7.6226e-05
0.091677,8.4705e-05
0.092674,9.3187e-05
0.09367,0.00010167
0.094667,0.00011016
0.095663,0.00011864
0.09666,0.00012713
0.097656,0.00013563
0.098653,0.00014412
0.099649,0.00015262
0.10065,0.00016111
0.10164,0.00016961
0.10264,0.00017812
0.10364,0.00018662
0.10463,0.00019513
0.10563,0.00020364
0.10662,0.00021215
0.10762,0.00022066
0.10862,0.00022917
0.10961,0.00023769
0.11061,0.00024621
0.11161,0.00025473
0.1126,0.00026325
0.1136,0.00027178
0.1146,0.0002803
0.11559,0.00028883
0.11659,0.00029736
0.11759,0.0003059
0.11858,0.00031443
0.11958,0.00032297
0.12058,0.00033151
0.12157,0.00034005
0.12257,0.00034859
0.12357,0.00035714
0.12456,0.00036569
0.12556,0.00037424
0.12655,0.00038279
0.12755,0.00039134
0.12855,0.0003999
0.12954,0.00040846
0.13054,0.00041701
0.13154,0.00042558
0.13253,0.00043414
0.13353,0.00044271
0.13453,0.00045128
0.13552,0.00045985
0.13652,0.00046842
0.13752,0.00047699
0.13851,0.00048557
0.13951,0.00049415
0.14051,0.00050273
0.1415,0.00051131
0.1425,0.0005199
0.1435,0.00052848
0.14449,0.00053707
0.14549,0.00054566
0.14648,0.00055426
0.14748,0.00056285
0.14848,0.00057145
0.14947,0.00058005
0.15047,0.00058865
0.15147,0.00059725
0.15246,0.00060586
0.15346,0.00061447
0.15446,0.00062308
0.15545,0.00063169
0.15645,0.0006403
0.15745,0.00064892
0.15844,0.00065754
0.15944,0.00066616
0.16044,0.00067478
0.16143,0.00068341
0.16243,0.00069203
0.16342,0.00070066
0.16442,0.00070929
0.16542,0.00071792
0.16641,0.00072656
0.16741,0.0007352
0.16841,0.00074384
0.1694,0.00075248
0.1704,0.00076112
0.1714,0.00076977
0.17239,0.00077841
0.17339,0.00078706
0.17439,0.00079572
0.17538,0.00080437
0.17638,0.00081303
0.17738,0.00082168
0.17837,0.00083034
0.17937,0.00083901
0.18037,0.00084767
0.18136,0.00085634
0.18236,0.00086501
0.18335,0.00087368
0.18435,0.00088235
0.18535,0.00089103
0.18634,0.0008997
0.18734,0.00090838
0.18834,0.00091706
0.18933,0.00092575
0.19033,0.00093443
0.19133,0.00094312
0.19232,0.00095181
0.19332,0.0009605
0.19432,0.0009692
0.19531,0.00097789
0.19631,0.00098659
0.19731,0.00099529
0.1983,0.001004
0.1993,0.0010127
0.2003,0.0010214
0.20129,0.0010301
0.20229,0.0010388
0.20328,0.0010475
0.20428,0.0010563
0.20528,0.001065
0.20627,0.0010737
0.20727,0.0010824
0.20827,0.0010911
0.20926,0.0010999
0.21026,0.0011086
0.21126,0.0011173
0.21225,0.0011261
0.21325,0.0011348
0.21425,0.0011435
0.21524,0.0011523
0.21624,0.001161
0.21724,0.0011697
0.21823,0.0011785
0.21923,0.0011872
0.22023,0.001196
0.22122,0.0012047
0.22222,0.0012135
0.22321,0.0012223
0.22421,0.001231
0.22521,0.0012398
0.2262,0.0012485
0.2272,0.0012573
0.2282,0.0012661
0.22919,0.0012748
0.23019,0.0012836
0.23119,0.0012924
0.23218,0.0013012
0.23318,0.0013099
0.23418,0.0013187
0.23517,0.0013275
0.23617,0.0013363
0.23717,0.0013451
0.23816,0.0013538
0.23916,0.0013626
0.24015,0.0013714
0.24115,0.0013802
0.24215,0.001389
0.24314,0.0013978
0.24414,0.0014066
0.24514,0.0014154
0.24613,0.0014242
0.24713,0.001433
0.24813,0.0014418
0.24912,0.0014507
0.25012,0.0014595
0.25112,0.0014683
0.25211,0.0014771
0.25311,0.0014859
0.25411,0.0014948
0.2551,0.0015036
0.2561,0.0015124
0.2571,0.0015212
0.25809,0.0015301
0.25909,0.0015389
0.26008,0.0015477
0.26108,0.0015566
0.26208,0.0015654
0.26307,0.0015743
0.26407,0.0015831
0.26507,0.0015919
0.26606,0.0016008
0.26706,0.0016096
0.26806,0.0016185
0.26905,0.0016274
0.27005,0.0016362
0.27105,0.0016451
0.27204,0.0016539
0.27304,0.0016628
0.27404,0.0016717
0.27503,0.0016805
0.27603,0.0016894
0.27703,0.0016983
0.27802,0.0017072
0.27902,0.001716
0.28001,0.0017249
0.28101,0.0017338
0.28201,0.0017427
0.283,0.0017516
0.284,0.0017605
0.285,0.0017693
0.28599,0.0017782
0.28699,0.0017871
0.28799,0.001796
0.28898,0.0018049
0.28998,0.0018138
0.29098,0.0018227
0.29197,0.0018316
0.29297,0.0018405
0.29397,0.0018495
0.29496,0.0018584
0.29596,0.0018673
0.29696,0.0018762
0.29795,0.0018851
0.29895,0.001894
0.29994,0.001903
0.30094,0.0019119
0.30194,0.0019208
0.30293,0.0019297
0.30393,0.0019387
0.30493,0.0019476
0.30592,0.0019565
0.30692,0.0019655
0.30792,0.0019744
0.30891,0.0019834
0.30991,0.0019923
0.31091,0.0020013
0.3119,0.0020102
0.3129,0.0020192
0.3139,0.0020281
0.31489,0.0020371
0.31589,0.002046
0.31688,0.002055
0.31788,0.002064
0.31888,0.0020729
0.31987,0.0020819
0.32087,0.0020909
0.32187,0.0020998
0.32286,0.0021088
0.32386,0.0021178
0.32486,0.0021268
0.32585,0.0021357
0.32685,0.0021447
0.32785,0.0021537
0.32884,0.0021627
0.32984,0.0021717
0.33084,0.0021807
0.33183,0.0021897
0.33283,0.0021987
0.33383,0.0022077
0.33482,0.0022167
0.33582,0.0022257
0.33681,0.0022347
0.33781,0.0022437
0.33881,0.0022527
0.3398,0.0022617
0.3408,0.0022707
0.3418,0.0022797
0.34279,0.0022888
0.34379,0.0022978
0.34479,0.0023068
0.34578,0.0023158
0.34678,0.0023249
0.34778,0.0023339
0.34877,0.0023429
0.34977,0.002352
0.35077,0.002361
0.35176,0.00237
0.35276,0.0023791
0.35376,0.0023881
0.35475,0.0023972
0.35575,0.0024062
0.35674,0.0024153
0.35774,0.0024243
0.35874,0.0024334
0.35973,0.0024424
0.36073,0.0024515
0.36173,0.0024606
0.36272,0.0024696
0.36372,0.0024787
0.36472,0.0024878
0.36571,0.0024968
0.36671,0.0025059
0.36771,0.002515
0.3687,0.002524
0.3697,0.0025331
0.3707,0.0025422
0.37169,0.0025513
0.37269,0.0025604
0.37369,0.0025695
0.37468,0.0025786
0.37568,0.0025877
0.37667,0.0025967
0.37767,0.0026058
0.37867,0.0026149
0.37966,0.0026241
0.38066,0.0026332
0.38166,0.0026423
0.38265,0.0026514
0.38365,0.0026605
0.38465,0.0026696
0.38564,0.0026787
0.38664,0.0026878
0.38764,0.002697
0.38863,0.0027061
0.38963,0.0027152
0.39063,0.0027243
0.39162,0.0027335
0.39262,0.0027426
0.39361,0.0027517
0.39461,0.0027609
0.39561,0.00277
0.3966,0.0027791
0.3976,0.0027883
0.3986,0.0027974
0.39959,0.0028066
0.40059,0.0028157
0.40159,0.0028249
0.40258,0.002834
0.40358,0.0028432
0.40458,0.0028524
0.40557,0.0028615
0.40657,0.0028707
0.40757,0.0028798
0.40856,0.002889
0.40956,0.0028982
0.41056,0.0029074
0.41155,0.0029165
0.41255,0.0029257
0.41354,0.0029349
0.41454,0.0029441
0.41554,0.0029533
0.41653,0.0029624
0.41753,0.0029716
0.41853,0.0029808
0.41952,0.00299
0.42052,0.0029992
0.42152,0.0030084
0.42251,0.0030176
0.42351,0.0030268
0.42451,0.003036
0.4255,0.0030452
0.4265,0.0030544
0.4275,0.0030637
0.42849,0.0030729
0.42949,0.0030821
0.43049,0.0030913
0.43148,0.0031005
0.43248,0.0031098
0.43347,0.003119
0.43447,0.0031282
0.43547,0.0031374
0.43646,0.0031467
0.43746,0.0031559
0.43846,0.0031651
0.43945,0.0031744
0.44045,0.0031836
0.44145,0.0031929
0.44244,0.0032021
0.44344,0.0032114
0.44444,0.0032206
0.44543,0.0032299
0.44643,0.0032391
0.44743,0.0032484
0.44842,0.0032577
0.44942,0.0032669
0.45042,0.0032762
0.45141,0.0032855
0.45241,0.0032947
0.4534,0.003304
0.4544,0.0033133
0.4554,0.0033226
0.45639,0.0033318
0.45739,0.0033411
0.45839,0.0033504
0.45938,0.0033597
0.46038,0.003369
0.46138,0.0033783
0.46237,0.0033876
0.46337,0.0033969
0.46437,0.0034062
0.46536,0.0034155
0.46636,0.0034248
0.46736,0.0034341
0.46835,0.0034434
0.46935,0.0034527
0.47034,0.003462
0.47134,0.0034713
0.47234,0.0034806
0.47333,0.00349
0.47433,0.0034993
0.47533,0.0035086
0.47632,0.0035179
0.47732,0.0035273
0.47832,0.0035366
0.47931,0.0035459
0.48031,0.0035553
0.48131,0.0035646
0.4823,0.0035739
0.4833,0.0035833
0.4843,0.0035926
0.48529,0.003602
0.48629,0.0036113
0.48729,0.0036207
0.48828,0.00363
0.48928,0.0036394
0.49027,0.0036488
0.49127,0.0036581
0.49227,0.0036675
0.49326,0.0036768
0.49426,0.0036862
0.49526,0.0036956
0.49625,0.003705
0.49725,0.0037143
0.49825,0.0037237
0.49924,0.0037331
0.50024,0.0037425
0.50124,0.0037519
0.50223,0.0037613
0.50323,0.0037706
0.50423,0.00378
0.50522,0.0037894
0.50622,0.0037988
0.50722,0.0038082
0.50821,0.0038176
0.50921,0.003827
0.5102,0.0038365
0.5112,0.0038459
0.5122,0.0038553
0.51319,0.0038647
0.51419,0.0038741
0.51519,0.0038835
0.51618,0.0038929
0.51718,0.0039024
0.51818,0.0039118
0.51917,0.0039212
0.52017,0.0039307
0.52117,0.0039401
0.52216,0.0039495
0.52316,0.003959
0.52416,0.0039684
0.52515,0.0039779
0.52615,0.0039873
0.52715,0.0039967
0.52814,0.0040062
0.52914,0.0040157
0.53013,0.0040251
0.53113,0.0040346
0.53213,0.004044
0.53312,0.0040535
0.53412,0.004063
0.53512,0.0040724
0.53611,0.0040819
0.53711,0.0040914
0.53811,0.0041008
0.5391,0.0041103
0.5401,0.0041198
0.5411,0.0041293
0.54209,0.0041388
0.54309,0.0041482
0.54409,0.0041577
0.54508,0.0041672
0.54608,0.0041767
0.54707,0.0041862
0.54807,0.0041957
0.54907,0.0042052
0.55006,0.0042147
0.55106,0.0042242
0.55206,0.0042337
0.55305,0.0042432
0.55405,0.0042528
0.55505,0.0042623
0.55604,0.0042718
0.55704,0.0042813
0.55804,0.0042908
0.55903,0.0043004
0.56003,0.0043099
0.56103,0.0043194
0.56202,0.004329
0.56302,0.0043385
0.56402,0.004348
0.56501,0.0043576
0.56601,0.0043671
0.567,0.0043767
0.568,0.0043862
0.569,0.0043958
0.56999,0.0044053
0.57099,0.0044149
0.57199,0.0044244
0.57298,0.004434
0.57398,0.0044435
0.57498,0.0044531
0.57597,0.0044627
0.57697,0.0044722
0.57797,0.0044818
0.57896,0.0044914
0.57996,0.004501
0.58096,0.0045105
0.58195,0.0045201
0.58295,0.0045297
0.58395,0.0045393
0.58494,0.0045489
0.58594,0.0045585
0.58693,0.0045681
0.58793,0.0045777
0.58893,0.0045873
0.58992,0.0045969
0.59092,0.0046065
0.59192,0.0046161
0.59291,0.0046257
0.59391,0.0046353
0.59491,0.0046449
0.5959,0.0046545
0.5969,0.0046642
0.5979,0.0046738
0.59889,0.0046834
0.59989,0.004693
0.60089,0.0047027
0.60188,0.0047123
0.60288,0.0047219
0.60388,0.0047316
0.60487,0.0047412
0.60587,0.0047508
0.60686,0.0047605
0.60786,0.0047701
0.60886,0.0047798
0.60985,0.0047894
0.61085,0.0047991
0.61185,0.0048087
0.61284,0.0048184
0.61384,0.0048281
0.61484,0.0048377
0.61583,0.0048474
0.61683,0.0048571
0.61783,0.0048667
0.61882,0.0048764
0.61982,0.0048861
0.62082,0.0048958
0.62181,0.0049054
0.62281,0.0049151
0.6238,0.0049248
0.6248,0.0049345
0.6258,0.0049442
0.62679,0.0049539
0.62779,0.0049636
0.62879,0.0049733
0.62978,0.004983
0.63078,0.0049927
0.63178,0.0050024
0.63277,0.0050121
0.63377,0.0050218
0.63477,0.0050315
0.63576,0.0050412
0.63676,0.0050509
0.63776,0.0050607
0.63875,0.0050704
0.63975,0.0050801
0.64075,0.0050898
0.64174,0.0050996
0.64274,0.0051093
0.64373,0.005119
0.64473,0.0051288
0.64573,0.0051385
0.64672,0.0051483
0.64772,0.005158
0.64872,0.0051678
0.64971,0.0051775
0.65071,0.0051873
0.65171,0.005197
0.6527,0.0052068
0.6537,0.0052165
0.6547,0.0052263
0.65569,0.0052361
0.65669,0.0052458
0.65769,0.0052556
0.65868,0.0052654
0.65968,0.0052752
0.66068,0.0052849
0.66167,0.0052947
0.66267,0.0053045
0.66366,0.0053143
0.66466,0.0053241
0.66566,0.0053339
0.66665,0.0053437
0.66765,0.0053535
0.66865,0.0053633
0.66964,0.0053731
0.67064,0.0053829
0.67164,0.0053927
0.67263,0.0054025
0.67363,0.0054123
0.67463,0.0054221
0.67562,0.0054319
0.67662,0.0054417
0.67762,0.0054516
0.67861,0.0054614
0.67961,0.0054712
0.68061,0.005481
0.6816,0.0054909
0.6826,0.0055007
0.68359,0.0055105
0.68459,0.0055204
0.68559,0.0055302
0.68658,0.0055401
0.68758,0.0055499
0.68858,0.0055598
0.68957,0.0055696
0.69057,0.0055795
0.69157,0.0055893
0.69256,0.0055992
0.69356,0.0056091
0.69456,0.0056189
0.69555,0.0056288
0.69655,0.0056387
0.69755,0.0056485
0.69854,0.0056584
0.69954,0.0056683
0.70053,0.0056782
0.70153,0.0056881
0.70253,0.0056979
0.70352,0.0057078
0.70452,0.0057177
0.70552,0.0057276
0.70651,0.0057375
0.70751,0.0057474
0.70851,0.0057573
0.7095,0.0057672
0.7105,0.0057771
0.7115,0.005787
0.71249,0.0057969
0.71349,0.0058069
0.71449,0.0058168
0.71548,0.0058267
0.71648,0.0058366
0.71748,0.0058465
0.71847,0.0058565
0.71947,0.0058664
0.72046,0.0058763
0.72146,0.0058863
0.72246,0.0058962
0.72345,0.0059061
0.72445,0.0059161
0.72545,0.005926
0.72644,0.005936
0.72744,0.0059459
0.72844,0.0059559
0.72943,0.0059658
0.73043,0.0059758
0.73143,0.0059858
0.73242,0.0059957
0.73342,0.0060057
0.73442,0.0060157
0.73541,0.0060256
0.73641,0.0060356
0.73741,0.0060456
0.7384,0.0060556
0.7394,0.0060655
0.74039,0.0060755
0.74139,0.0060855
0.74239,0.0060955
0.74338,0.0061055
0.74438,0.0061155
0.74538,0.0061255
0.74637,0.0061355
0.74737,0.0061455
0.74837,0.0061555
0.74936,0.0061655
0.75036,0.0061755
0.75136,0.0061855
0.75235,0.0061955
0.75335,0.0062056
0.75435,0.0062156
0.75534,0.0062256
0.75634,0.0062356
0.75734,0.0062457
0.75833,0.0062557
0.75933,0.0062657
0.76032,0.0062758
0.76132,0.0062858
0.76232,0.0062958
0.76331,0.0063059
0.76431,0.0063159
0.76531,0.006326
0.7663,0.006336
0.7673,0.0063461
0.7683,0.0063561
0.76929,0.0063662
0.77029,0.0063763
0.77129,0.0063863
0.77228,0.0063964
0.77328,0.0064065
0.77428,0.0064166
0.77527,0.0064266
0.77627,0.0064367
0.77727,0.0064468
0.77826,0.0064569
0.77926,0.006467
0.78025,0.006477
0.78125,0.0064871
0.78225,0.0064972
0.78324,0.0065073
0.78424,0.0065174
0.78524,0.0065275
0.78623,0.0065376
0.78723,0.0065478
0.78823,0.0065579
0.78922,0.006568
0.79022,0.0065781
0.79122,0.0065882
0.79221,0.0065983
0.79321,0.0066085
0.79421,0.0066186
0.7952,0.0066287
0.7962,0.0066388
0.79719,0.006649
0.79819,0.0066591
0.79919,0.0066693
0.80018,0.0066794
0.80118,0.0066895
0.80218,0.0066997
0.80317,0.0067098
0.80417,0.00672
0.80517,0.0067302
0.80616,0.0067403
0.80716,0.0067505
0.80816,0.0067606
0.80915,0.0067708
0.81015,0.006781
0.81115,0.0067911
0.81214,0.0068013
0.81314,0.0068115
0.81414,0.0068217
0.81513,0.0068319
0.81613,0.006842
0.81712,0.0068522
0.81812,0.0068624
0.81912,0.0068726
0.82011,0.0068828
0.82111,0.006893
0.82211,0.0069032
0.8231,0.0069134
0.8241,0.0069236
0.8251,0.0069338
0.82609,0.0069441
0.82709,0.0069543
0.82809,0.0069645
0.82908,0.0069747
0.83008,0.0069849
0.83108,0.0069952
0.83207,0.0070054
0.83307,0.0070156
0.83407,0.0070259
0.83506,0.0070361
0.83606,0.0070463
0.83705,0.0070566
0.83805,0.0070668
0.83905,0.0070771
0.84004,0.0070873
0.84104,0.0070976
0.84204,0.0071078
0.84303,0.0071181
0.84403,0.0071283
0.84503,0.0071386
0.84602,0.0071489
0.84702,0.0071591
0.84802,0.0071694
0.84901,0.0071797
0.85001,0.00719
0.85101,0.0072003
0.852,0.0072105
0.853,0.0072208
0.854,0.0072311
0.85499,0.0072414
0.85599,0.0072517
0.85698,0.007262
0.85798,0.0072723
0.85898,0.0072826
0.85997,0.0072929
0.86097,0.0073032
0.86197,0.0073135
0.86296,0.0073238
0.86396,0.0073341
0.86496,0.0073445
0.86595,0.0073548
0.86695,0.0073651
0.86795,0.0073754
0.86894,0.0073858
0.86994,0.0073961
0.87094,0.0074064
0.87193,0.0074168
0.87293,0.0074271
0.87392,0.0074375
0.87492,0.0074478
0.87592,0.0074582
0.87691,0.0074685
0.87791,0.0074789
0.87891,0.0074892
0.8799,0.0074996
0.8809,0.0075099
0.8819,0.0075203
0.88289,0.0075307
0.88389,0.007541
0.88489,0.0075514
0.88588,0.0075618
0.88688,0.0075722
0.88788,0.0075826
0.88887,0.0075929
0.88987,0.0076033
0.89087,0.0076137
0.89186,0.0076241
0.89286,0.0076345
0.89385,0.0076449
0.89485,0.0076553
0.89585,0.0076657
0.89684,0.0076761
0.89784,0.0076865
0.89884,0.0076969
0.89983,0.0077074
0.90083,0.0077178
0.90183,0.0077282
0.90282,0.0077386
0.90382,0.0077491
0.90482,0.0077595
0.90581,0.0077699
0.90681,0.0077803
0.90781,0.0077908
0.9088,0.0078012
0.9098,0.0078117
0.9108,0.0078221
0.91179,0.0078326
0.91279,0.007843
0.91378,0.0078535
0.91478,0.0078639
0.91578,0.0078744
0.91677,0.0078849
0.91777,0.0078953
0.91877,0.0079058
0.91976,0.0079163
0.92076,0.0079267
0.92176,0.0079372
0.92275,0.0079477
0.92375,0.0079582
0.92475,0.0079687
0.92574,0.0079791
0.92674,0.0079896
0.92774,0.0080001
0.92873,0.0080106
0.92973,0.0080211
0.93073,0.0080316
0.93172,0.0080421
0.93272,0.0080526
0.93371,0.0080632
0.93471,0.0080737
0.93571,0.0080842
0.9367,0.0080947
0.9377,0.0081052
0.9387,0.0081157
0.93969,0.0081263
0.94069,0.0081368
0.94169,0.0081473
0.94268,0.0081579
0.94368,0.0081684
0.94468,0.008179
0.94567,0.0081895
0.94667,0.0082
0.94767,0.0082106
0.94866,0.0082212
0.94966,0.0082317
0.95065,0.0082423
0.95165,0.0082528
0.95265,0.0082634
0.95364,0.008274
0.95464,0.0082845
0.95564,0.0082951
0.95663,0.0083057
0.95763,0.0083163
0.95863,0.0083268
0.95962,0.0083374
0.96062,0.008348
0.96162,0.0083586
0.96261,0.0083692
0.96361,0.0083798
0.96461,0.0083904
0.9656,0.008401
0.9666,0.0084116
0.9676,0.0084222
0.96859,0.0084328
0.96959,0.0084434
0.97058,0.008454
0.97158,0.0084647
0.97258,0.0084753
0.97357,0.0084859
0.97457,0.0084965
0.97557,0.0085072
0.97656,0.0085178
0.97756,0.0085284
0.97856,0.0085391
0.97955,0.0085497
0.98055,0.0085604
0.98155,0.008571
0.98254,0.0085817
0.98354,0.0085923
0.98454,0.008603
0.98553,0.0086136
0.98653,0.0086243
0.98753,0.0086349
0.98852,0.0086456
0.98952,0.0086563
0.99051,0.008667
0.99151,0.0086776
0.99251,0.0086883
0.9935,0.008699
0.9945,0.0087097
0.9955,0.0087204
0.99649,0.0087204


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-BOA-10.csv <==
0,0.20363
0.00099649,0.41526
0.001993,1
0.0029895,0.9908
0.003986,0.98158
0.0049825,0.97235
0.005979,0.96311
0.0069755,0.95385
0.0079719,0.94458
0.0089684,0.9353
0.0099649,0.926
0.010961,0.91668
0.011958,0.90735
0.012954,0.89801
0.013951,0.88865
0.014947,0.87928
0.015944,0.86989
0.01694,0.86049
0.017937,0.85107
0.018933,0.84164
0.01993,0.83219
0.020926,0.82273
0.021923,0.81326
0.022919,0.80377
0.023916,0.79427
0.024912,0.78475
0.025909,0.77521
0.026905,0.76566
0.027902,0.7561
0.028898,0.74652
0.029895,0.73693
0.030891,0.72732
0.031888,0.71769
0.032884,0.70805
0.033881,0.6984
0.034877,0.68873
0.035874,0.67904
0.03687,0.66934
0.037867,0.65963
0.038863,0.6499
0.03986,0.64015
0.040856,0.63039
0.041853,0.62061
0.042849,0.61082
0.043846,0.60101
0.044842,0.59119
0.045839,0.58135
0.046835,0.5715
0.047832,0.56163
0.048828,0.55174
0.049825,0.54184
0.050821,0.53192
0.051818,0.52199
0.052814,0.51204
0.053811,0.50207
0.054807,0.49209
0.055804,0.4821
0.0568,0.47208
0.057797,0.46205
0.058793,0.45201
0.05979,0.44195
0.060786,0.43187
0.061783,0.42178
0.062779,0.41167
0.063776,0.40154
0.064772,0.3914
0.065769,0.38124
0.066765,0.37107
0.067762,0.36088
0.068758,0.35067
0.069755,0.34044
0.070751,0.3302
0.071748,0.31994
0.072744,0.30967
0.073741,0.29938
0.074737,0.28907
0.075734,0.27875
0.07673,0.26841
0.077727,0.25805
0.078723,0.24767
0.079719,0.23728
0.080716,0.22687
0.081712,0.2249
0.082709,0.22514
0.083705,0.22538
0.084702,0.22562
0.085698,0.22586
0.086695,0.22611
0.087691,0.22635
0.088688,0.22659
0.089684,0.22684
0.090681,0.22708
0.091677,0.22733
0.092674,0.22757
0.09367,0.22782
0.094667,0.22806
0.095663,0.22831
0.09666,0.22856
0.097656,0.2288
0.098653,0.22905
0.099649,0.2293
0.10065,0.22955
0.10164,0.2298
0.10264,0.23005
0.10364,0.2303
0.10463,0.23055
0.10563,0.2308
0.10662,0.23105
0.10762,0.2313
0.10862,0.23155
0.10961,0.2318
0.11061,0.23206
0.11161,0.23231
0.1126,0.23256
0.1136,0.23282
0.1146,0.23307
0.11559,0.23333
0.11659,0.23358
0.11759,0.23384
0.11858,0.23409
0.11958,0.23435
0.12058,0.23461
0.12157,0.23486
0.12257,0.23512
0.12357,0.23538
0.12456,0.23564
0.12556,0.2359
0.12655,0.23616
0.12755,0.23642
0.12855,0.23668
0.12954,0.23694
0.13054,0.2372
0.13154,0.23746
0.13253,0.23772
0.13353,0.23799
0.13453,0.23825
0.13552,0.23851
0.13652,0.23878
0.13752,0.23904
0.13851,0.23931
0.13951,0.23957
0.14051,0.23984
0.1415,0.2401
0.1425,0.24037
0.1435,0.24064
0.14449,0.2409
0.14549,0.24117
0.14648,0.24144
0.14748,0.24171
0.14848,0.24198
0.14947,0.24225
0.15047,0.24252
0.15147,0.24279
0.15246,0.24306
0.15346,0.24333
0.15446,0.24361
0.15545,0.24388
0.15645,0.24415
0.15745,0.24443
0.15844,0.2447
0.15944,0.24498
0.16044,0.24525
0.16143,0.24553
0.16243,0.2458
0.16342,0.24608
0.16442,0.24636
0.16542,0.24663
0.16641,0.24691
0.16741,0.24719
0.16841,0.24747
0.1694,0.24775
0.1704,0.24803
0.1714,0.24831
0.17239,0.24859
0.17339,0.24887
0.17439,0.24915
0.17538,0.24944
0.17638,0.24972
0.17738,0.25
0.17837,0.25029
0.17937,0.25057
0.18037,0.25086
0.18136,0.25114
0.18236,0.25143
0.18335,0.25171
0.18435,0.252
0.18535,0.25229
0.18634,0.25258
0.18734,0.25287
0.18834,0.25315
0.18933,0.25344
0.19033,0.25373
0.19133,0.25402
0.19232,0.25432
0.19332,0.25461
0.19432,0.2549
0.19531,0.25519
0.19631,0.25549
0.19731,0.25578
0.1983,0.25607
0.1993,0.25637
0.2003,0.25666
0.20129,0.25696
0.20229,0.25726
0.20328,0.25755
0.20428,0.25785
0.20528,0.25815
0.20627,0.25845
0.20727,0.25875
0.20827,0.25905
0.20926,0.25935
0.21026,0.25965
0.21126,0.25995
0.21225,0.26025
0.21325,0.26055
0.21425,0.26086
0.21524,0.26116
0.21624,0.26146
0.21724,0.26177
0.21823,0.26207
0.21923,0.26238
0.22023,0.26269
0.22122,0.26299
0.22222,0.2633
0.22321,0.26361
0.22421,0.26392
0.22521,0.26423
0.2262,0.26454
0.2272,0.26485
0.2282,0.26516
0.22919,0.26547
0.23019,0.26578
0.23119,0.2661
0.23218,0.26641
0.23318,0.26672
0.23418,0.26704
0.23517,0.26735
0.23617,0.26767
0.23717,0.26798
0.23816,0.2683
0.23916,0.26862
0.24015,0.26894
0.24115,0.26925
0.24215,0.26957
0.24314,0.26989
0.24414,0.27021
0.24514,0.27053
0.24613,0.27086
0.24713,0.27118
0.24813,0.2715
0.24912,0.27182
0.25012,0.27215
0.25112,0.27247
0.25211,0.2728
0.25311,0.27312
0.25411,0.27345
0.2551,0.27378
0.2561,0.27411
0.2571,0.27443
0.25809,0.27476
0.25909,0.27509
0.26008,0.27542
0.26108,0.27575
0.26208,0.27609
0.26307,0.27642
0.26407,0.27675
0.26507,0.27708
0.26606,0.27742
0.26706,0.27775
0.26806,0.27809
0.26905,0.27842
0.27005,0.27876
0.27105,0.2791
0.27204,0.27944
0.27304,0.27977
0.27404,0.28011
0.27503,0.28045
0.27603,0.28079
0.27703,0.28114
0.27802,0.28148
0.27902,0.28182
0.28001,0.28216
0.28101,0.28251
0.28201,0.28285
0.283,0.2832
0.284,0.28354
0.285,0.28389
0.28599,0.28424
0.28699,0.28459
0.28799,0.28493
0.28898,0.28528
0.28998,0.28563
0.29098,0.28598
0.29197,0.28634
0.29297,0.28669
0.29397,0.28704
0.29496,0.28739
0.29596,0.28775
0.29696,0.2881
0.29795,0.28846
0.29895,0.28882
0.29994,0.28917
0.30094,0.28953
0.30194,0.28989
0.30293,0.29025
0.30393,0.29061
0.30493,0.29097
0.30592,0.29133
0.30692,0.29169
0.30792,0.29205
0.30891,0.29242
0.30991,0.29278
0.31091,0.29315
0.3119,0.29351
0.3129,0.29388
0.3139,0.29425
0.31489,0.29461
0.31589,0.29498
0.31688,0.29535
0.31788,0.29572
0.31888,0.29609
0.31987,0.29647
0.32087,0.29684
0.32187,0.29721
0.32286,0.29758
0.32386,0.29796
0.32486,0.29833
0.32585,0.29871
0.32685,0.29909
0.32785,0.29947
0.32884,0.29984
0.32984,0.30022
0.33084,0.3006
0.33183,0.30098
0.33283,0.30137
0.33383,0.30175
0.33482,0.30213
0.33582,0.30252
0.33681,0.3029
0.33781,0.30329
0.33881,0.30367
0.3398,0.30406
0.3408,0.30445
0.3418,0.30484
0.34279,0.30523
0.34379,0.30562
0.34479,0.30601
0.34578,0.3064
0.34678,0.30679
0.34778,0.30719
0.34877,0.30758
0.34977,0.30798
0.35077,0.30837
0.35176,0.30877
0.35276,0.30917
0.35376,0.30957
0.35475,0.30997
0.35575,0.31037
0.35674,0.31077
0.35774,0.31117
0.35874,0.31157
0.35973,0.31198
0.36073,0.31238
0.36173,0.31279
0.36272,0.31319
0.36372,0.3136
0.36472,0.31401
0.36571,0.31442
0.36671,0.31483
0.36771,0.31524
0.3687,0.31565
0.3697,0.31606
0.3707,0.31647
0.37169,0.31689
0.37269,0.3173
0.37369,0.31772
0.37468,0.31814
0.37568,0.31855
0.37667,0.31897
0.37767,0.31939
0.37867,0.31981
0.37966,0.32023
0.38066,0.32066
0.38166,0.32108
0.38265,0.3215
0.38365,0.32193
0.38465,0.32235
0.38564,0.32278
0.38664,0.32321
0.38764,0.32364
0.38863,0.32407
0.38963,0.3245
0.39063,0.32493
0.39162,0.32536
0.39262,0.3258
0.39361,0.32623
0.39461,0.32667
0.39561,0.3271
0.3966,0.32754
0.3976,0.32798
0.3986,0.32842
0.39959,0.32886
0.40059,0.3293
0.40159,0.32974
0.40258,0.33018
0.40358,0.33063
0.40458,0.33107
0.40557,0.33152
0.40657,0.33197
0.40757,0.33241
0.40856,0.33286
0.40956,0.33331
0.41056,0.33376
0.41155,0.33422
0.41255,0.33467
0.41354,0.33512
0.41454,0.33558
0.41554,0.33603
0.41653,0.33649
0.41753,0.33695
0.41853,0.33741
0.41952,0.33787
0.42052,0.33833
0.42152,0.33879
0.42251,0.33926
0.42351,0.33972
0.42451,0.34019
0.4255,0.34065
0.4265,0.34112
0.4275,0.34159
0.42849,0.34206
0.42949,0.34253
0.43049,0.343
0.43148,0.34347
0.43248,0.34395
0.43347,0.34442
0.43447,0.3449
0.43547,0.34538
0.43646,0.34586
0.43746,0.34634
0.43846,0.34682
0.43945,0.3473
0.44045,0.34778
0.44145,0.34826
0.44244,0.34875
0.44344,0.34924
0.44444,0.34972
0.44543,0.35021
0.44643,0.3507
0.44743,0.35119
0.44842,0.35168
0.44942,0.35218
0.45042,0.35267
0.45141,0.35317
0.45241,0.35366
0.4534,0.35416
0.4544,0.35466
0.4554,0.35516
0.45639,0.35566
0.45739,0.35616
0.45839,0.35667
0.45938,0.35717
0.46038,0.35768
0.46138,0.35819
0.46237,0.35869
0.46337,0.3592
0.46437,0.35971
0.46536,0.36023
0.46636,0.36074
0.46736,0.36125
0.46835,0.36177
0.46935,0.36229
0.47034,0.3628
0.47134,0.36332
0.47234,0.36384
0.47333,0.36437
0.47433,0.36489
0.47533,0.36541
0.47632,0.36594
0.47732,0.36647
0.47832,0.367
0.47931,0.36752
0.48031,0.36806
0.48131,0.36859
0.4823,0.36912
0.4833,0.36966
0.4843,0.37019
0.48529,0.37073
0.48629,0.37127
0.48729,0.37181
0.48828,0.37235
0.48928,0.37289
0.49027,0.37344
0.49127,0.37398
0.49227,0.37453
0.49326,0.37508
0.49426,0.37562
0.49526,0.37618
0.49625,0.37673
0.49725,0.37728
0.49825,0.37784
0.49924,0.37839
0.50024,0.37895
0.50124,0.37951
0.50223,0.38007
0.50323,0.38063
0.50423,0.38119
0.50522,0.38176
0.50622,0.38232
0.50722,0.38289
0.50821,0.38346
0.50921,0.38403
0.5102,0.3846
0.5112,0.38517
0.5122,0.38575
0.51319,0.38632
0.51419,0.3869
0.51519,0.38748
0.51618,0.38806
0.51718,0.38864
0.51818,0.38923
0.51917,0.38981
0.52017,0.3904
0.52117,0.39099
0.52216,0.39157
0.52316,0.39217
0.52416,0.39276
0.52515,0.39335
0.52615,0.39395
0.52715,0.39454
0.52814,0.39514
0.52914,0.39574
0.53013,0.39634
0.53113,0.39695
0.53213,0.39755
0.53312,0.39816
0.53412,0.39876
0.53512,0.39937
0.53611,0.39998
0.53711,0.4006
0.53811,0.40121
0.5391,0.40183
0.5401,0.40244
0.5411,0.40306
0.54209,0.40368
0.54309,0.40431
0.54409,0.40493
0.54508,0.40556
0.54608,0.40618
0.54707,0.40681
0.54807,0.40744
0.54907,0.40807
0.55006,0.40871
0.55106,0.40934
0.55206,0.40998
0.55305,0.41062
0.55405,0.41126
0.55505,0.41168
0.55604,0.41168
0.55704,0.41168
0.55804,0.41168
0.55903,0.41168
0.56003,0.41168
0.56103,0.41168
0.56202,0.41168
0.56302,0.41168
0.56402,0.41168
0.56501,0.41168
0.56601,0.41168
0.567,0.41168
0.568,0.41168
0.569,0.41168
0.56999,0.41168
0.57099,0.41168
0.57199,0.41168
0.57298,0.41168
0.57398,0.41168
0.57498,0.41168
0.57597,0.41168
0.57697,0.41168
0.57797,0.41168
0.57896,0.41168
0.57996,0.41168
0.58096,0.41168
0.58195,0.41168
0.58295,0.41168
0.58395,0.41168
0.58494,0.41168
0.58594,0.41168
0.58693,0.41168
0.58793,0.41168
0.58893,0.41168
0.58992,0.41168
0.59092,0.41168
0.59192,0.41168
0.59291,0.41168
0.59391,0.41168
0.59491,0.41168
0.5959,0.41168
0.5969,0.41168
0.5979,0.41168
0.59889,0.41168
0.59989,0.41168
0.60089,0.41168
0.60188,0.41168
0.60288,0.41168
0.60388,0.41168
0.60487,0.41168
0.60587,0.41168
0.60686,0.41168
0.60786,0.41168
0.60886,0.41168
0.60985,0.41168
0.61085,0.41168
0.61185,0.41168
0.61284,0.41168
0.61384,0.41168
0.61484,0.41168
0.61583,0.41168
0.61683,0.41168
0.61783,0.41168
0.61882,0.41168
0.61982,0.41168
0.62082,0.41168
0.62181,0.41168
0.62281,0.41168
0.6238,0.41168
0.6248,0.41168
0.6258,0.41168
0.62679,0.41168
0.62779,0.41168
0.62879,0.41168
0.62978,0.41168
0.63078,0.41168
0.63178,0.41168
0.63277,0.41168
0.63377,0.41168
0.63477,0.41168
0.63576,0.41168
0.63676,0.41168
0.63776,0.41168
0.63875,0.41168
0.63975,0.41168
0.64075,0.41168
0.64174,0.41168
0.64274,0.41168
0.64373,0.41168
0.64473,0.41168
0.64573,0.41168
0.64672,0.41168
0.64772,0.41168
0.64872,0.41168
0.64971,0.41168
0.65071,0.41168
0.65171,0.41168
0.6527,0.41168
0.6537,0.41168
0.6547,0.41168
0.65569,0.41168
0.65669,0.41168
0.65769,0.41168
0.65868,0.41168
0.65968,0.41168
0.66068,0.41168
0.66167,0.41168
0.66267,0.41168
0.66366,0.41168
0.66466,0.41168
0.66566,0.41168
0.66665,0.41168
0.66765,0.41168
0.66865,0.41168
0.66964,0.41168
0.67064,0.41168
0.67164,0.41168
0.67263,0.41168
0.67363,0.41168
0.67463,0.41168
0.67562,0.41168
0.67662,0.41168
0.67762,0.41168
0.67861,0.41168
0.67961,0.41168
0.68061,0.41168
0.6816,0.41168
0.6826,0.41168
0.68359,0.41168
0.68459,0.41168
0.68559,0.41168
0.68658,0.41168
0.68758,0.41168
0.68858,0.41168
0.68957,0.41168
0.69057,0.41168
0.69157,0.41168
0.69256,0.41168
0.69356,0.41168
0.69456,0.41168
0.69555,0.41168
0.69655,0.41168
0.69755,0.41168
0.69854,0.41168
0.69954,0.41168
0.70053,0.41168
0.70153,0.41168
0.70253,0.41168
0.70352,0.41168
0.70452,0.41168
0.70552,0.41168
0.70651,0.41168
0.70751,0.41168
0.70851,0.41168
0.7095,0.41168
0.7105,0.41168
0.7115,0.41168
0.71249,0.41168
0.71349,0.41168
0.71449,0.41168
0.71548,0.41168
0.71648,0.41168
0.71748,0.41168
0.71847,0.41168
0.71947,0.41168
0.72046,0.41168
0.72146,0.41168
0.72246,0.41168
0.72345,0.41168
0.72445,0.41168
0.72545,0.41168
0.72644,0.41168
0.72744,0.41168
0.72844,0.41168
0.72943,0.41168
0.73043,0.41168
0.73143,0.41168
0.73242,0.41168
0.73342,0.41168
0.73442,0.41168
0.73541,0.41168
0.73641,0.41168
0.73741,0.41168
0.7384,0.41168
0.7394,0.41168
0.74039,0.41168
0.74139,0.41168
0.74239,0.41168
0.74338,0.41168
0.74438,0.41168
0.74538,0.41168
0.74637,0.41168
0.74737,0.41168
0.74837,0.41168
0.74936,0.41168
0.75036,0.41168
0.75136,0.41168
0.75235,0.41168
0.75335,0.41168
0.75435,0.41168
0.75534,0.41168
0.75634,0.41168
0.75734,0.41168
0.75833,0.41168
0.75933,0.41168
0.76032,0.41168
0.76132,0.41168
0.76232,0.41168
0.76331,0.41168
0.76431,0.41168
0.76531,0.41168
0.7663,0.41168
0.7673,0.41168
0.7683,0.41168
0.76929,0.41168
0.77029,0.41168
0.77129,0.41168
0.77228,0.41168
0.77328,0.41168
0.77428,0.41168
0.77527,0.41168
0.77627,0.41168
0.77727,0.41168
0.77826,0.41168
0.77926,0.41168
0.78025,0.41168
0.78125,0.41168
0.78225,0.41168
0.78324,0.41168
0.78424,0.41168
0.78524,0.41168
0.78623,0.41168
0.78723,0.41168
0.78823,0.41168
0.78922,0.41168
0.79022,0.41168
0.79122,0.41168
0.79221,0.41168
0.79321,0.41168
0.79421,0.41168
0.7952,0.41168
0.7962,0.41168
0.79719,0.41168
0.79819,0.41168
0.79919,0.41168
0.80018,0.41168
0.80118,0.41168
0.80218,0.41168
0.80317,0.41168
0.80417,0.41168
0.80517,0.41168
0.80616,0.41168
0.80716,0.41168
0.80816,0.41168
0.80915,0.41168
0.81015,0.41168
0.81115,0.41168
0.81214,0.41168
0.81314,0.41168
0.81414,0.41168
0.81513,0.41168
0.81613,0.41168
0.81712,0.41168
0.81812,0.41168
0.81912,0.41168
0.82011,0.41168
0.82111,0.41168
0.82211,0.41168
0.8231,0.41168
0.8241,0.41168
0.8251,0.41168
0.82609,0.41168
0.82709,0.41168
0.82809,0.41168
0.82908,0.41168
0.83008,0.41168
0.83108,0.41168
0.83207,0.41168
0.83307,0.41168
0.83407,0.41168
0.83506,0.41168
0.83606,0.41168
0.83705,0.41168
0.83805,0.41168
0.83905,0.41168
0.84004,0.41168
0.84104,0.41168
0.84204,0.41168
0.84303,0.41168
0.84403,0.41168
0.84503,0.41168
0.84602,0.41168
0.84702,0.41168
0.84802,0.41168
0.84901,0.41168
0.85001,0.41168
0.85101,0.41168
0.852,0.41168
0.853,0.41168
0.854,0.41168
0.85499,0.41168
0.85599,0.41168
0.85698,0.41168
0.85798,0.41168
0.85898,0.41168
0.85997,0.41168
0.86097,0.41168
0.86197,0.41168
0.86296,0.41168
0.86396,0.41168
0.86496,0.41168
0.86595,0.41168
0.86695,0.41168
0.86795,0.41168
0.86894,0.41168
0.86994,0.41168
0.87094,0.41168
0.87193,0.41168
0.87293,0.41168
0.87392,0.41168
0.87492,0.41168
0.87592,0.41168
0.87691,0.41168
0.87791,0.41168
0.87891,0.41168
0.8799,0.41168
0.8809,0.41168
0.8819,0.41168
0.88289,0.41168
0.88389,0.41168
0.88489,0.41168
0.88588,0.41168
0.88688,0.41168
0.88788,0.41168
0.88887,0.41168
0.88987,0.41168
0.89087,0.41168
0.89186,0.41168
0.89286,0.41168
0.89385,0.41168
0.89485,0.41168
0.89585,0.41168
0.89684,0.41168
0.89784,0.41168
0.89884,0.41168
0.89983,0.41168
0.90083,0.41168
0.90183,0.41168
0.90282,0.41168
0.90382,0.41168
0.90482,0.41168
0.90581,0.41168
0.90681,0.41168
0.90781,0.41168
0.9088,0.41168
0.9098,0.41168
0.9108,0.41168
0.91179,0.41168
0.91279,0.41168
0.91378,0.41168
0.91478,0.41168
0.91578,0.41168
0.91677,0.41168
0.91777,0.41168
0.91877,0.41168
0.91976,0.41168
0.92076,0.41168
0.92176,0.41168
0.92275,0.41168
0.92375,0.41168
0.92475,0.41168
0.92574,0.41168
0.92674,0.41168
0.92774,0.41168
0.92873,0.41168
0.92973,0.41168
0.93073,0.41168
0.93172,0.41168
0.93272,0.41168
0.93371,0.41168
0.93471,0.41168
0.93571,0.41168
0.9367,0.41168
0.9377,0.41168
0.9387,0.41168
0.93969,0.41168
0.94069,0.41168
0.94169,0.41168
0.94268,0.41168
0.94368,0.41168
0.94468,0.41168
0.94567,0.41168
0.94667,0.41168
0.94767,0.41168
0.94866,0.41168
0.94966,0.41168
0.95065,0.41168
0.95165,0.41168
0.95265,0.41168
0.95364,0.41168
0.95464,0.41168
0.95564,0.41168
0.95663,0.41168
0.95763,0.41168
0.95863,0.41168
0.95962,0.41168
0.96062,0.41168
0.96162,0.41168
0.96261,0.41168
0.96361,0.41168
0.96461,0.41168
0.9656,0.41168
0.9666,0.41168
0.9676,0.41168
0.96859,0.41168
0.96959,0.41168
0.97058,0.41168
0.97158,0.41168
0.97258,0.41168
0.97357,0.41168
0.97457,0.41168
0.97557,0.41168
0.97656,0.41168
0.97756,0.41168
0.97856,0.41168
0.97955,0.41168
0.98055,0.41168
0.98155,0.41168
0.98254,0.41168
0.98354,0.41168
0.98454,0.41168
0.98553,0.41168
0.98653,0.41168
0.98753,0.41168
0.98852,0.41168
0.98952,0.41168
0.99051,0.41168
0.99151,0.41168
0.99251,0.41168
0.9935,0.41168
0.9945,0.41168
0.9955,0.41168
0.99649,0.41168


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-BOA-2.csv <==
0,0.20363
0.00099649,0.2057
0.001993,0.20784
0.0029895,0.21005
0.003986,0.21234
0.0049825,0.21471
0.005979,0.21718
0.0069755,0.21973
0.0079719,0.22238
0.0089684,0.22514
0.0099649,0.228
0.010961,0.23098
0.011958,0.23409
0.012954,0.23733
0.013951,0.2407
0.014947,0.24423
0.015944,0.24791
0.01694,0.25177
0.017937,0.25581
0.018933,0.26004
0.01993,0.26449
0.020926,0.26916
0.021923,0.26799
0.022919,0.2641
0.023916,0.26021
0.024912,0.25631
0.025909,0.25242
0.026905,0.24853
0.027902,0.24463
0.028898,0.24074
0.029895,0.23684
0.030891,0.23295
0.031888,0.22906
0.032884,0.22516
0.033881,0.22127
0.034877,0.21737
0.035874,0.21348
0.03687,0.20959
0.037867,0.20569
0.038863,0.2018
0.03986,0.1979
0.040856,0.19401
0.041853,0.19012
0.042849,0.18622
0.043846,0.18233
0.044842,0.17843
0.045839,0.17454
0.046835,0.17065
0.047832,0.16675
0.048828,0.16286
0.049825,0.15896
0.050821,0.15507
0.051818,0.15118
0.052814,0.14728
0.053811,0.14339
0.054807,0.1395
0.055804,0.1356
0.0568,0.13171
0.057797,0.12781
0.058793,0.12392
0.05979,0.12003
0.060786,0.11613
0.061783,0.11224
0.062779,0.10834
0.063776,0.10445
0.064772,0.10056
0.065769,0.096662
0.066765,0.092768
0.067762,0.088874
0.068758,0.08498
0.069755,0.081086
0.070751,0.077192
0.071748,0.073298
0.072744,0.069404
0.073741,0.06551
0.074737,0.061616
0.075734,0.057722
0.07673,0.053828
0.077727,0.049935
0.078723,0.046041
0.079719,0.042147
0.080716,0.038253
0.081712,0.037443
0.082709,0.037443
0.083705,0.037443
0.084702,0.037443
0.085698,0.037443
0.086695,0.037443
0.087691,0.037443
0.088688,0.037443
0.089684,0.037443
0.090681,0.037443
0.091677,0.037443
0.092674,0.037443
0.09367,0.037443
0.094667,0.037443
0.095663,0.037443
0.09666,0.037443
0.097656,0.037443
0.098653,0.037443
0.099649,0.037443
0.10065,0.037443
0.10164,0.037443
0.10264,0.037443
0.10364,0.037443
0.10463,0.037443
0.10563,0.037443
0.10662,0.037443
0.10762,0.037443
0.10862,0.037443
0.10961,0.037443
0.11061,0.037443
0.11161,0.037443
0.1126,0.037443
0.1136,0.037443
0.1146,0.037443
0.11559,0.037443
0.11659,0.037443
0.11759,0.037443
0.11858,0.037443
0.11958,0.037443
0.12058,0.037443
0.12157,0.037443
0.12257,0.037443
0.12357,0.037443
0.12456,0.037443
0.12556,0.037443
0.12655,0.037443
0.12755,0.037443
0.12855,0.037443
0.12954,0.037443
0.13054,0.037443
0.13154,0.037443
0.13253,0.037443
0.13353,0.037443
0.13453,0.037443
0.13552,0.037443
0.13652,0.037443
0.13752,0.037443
0.13851,0.037443
0.13951,0.037443
0.14051,0.037443
0.1415,0.037443
0.1425,0.037443
0.1435,0.037443
0.14449,0.037443
0.14549,0.037443
0.14648,0.037443
0.14748,0.037443
0.14848,0.037443
0.14947,0.037443
0.15047,0.037443
0.15147,0.037443
0.15246,0.037443
0.15346,0.037443
0.15446,0.037443
0.15545,0.037443
0.15645,0.037443
0.15745,0.037443
0.15844,0.037443
0.15944,0.037443
0.16044,0.037443
0.16143,0.037443
0.16243,0.037443
0.16342,0.037443
0.16442,0.037443
0.16542,0.037443
0.16641,0.037443
0.16741,0.037443
0.16841,0.037443
0.1694,0.037443
0.1704,0.037443
0.1714,0.037443
0.17239,0.037443
0.17339,0.037443
0.17439,0.037443
0.17538,0.037443
0.17638,0.037443
0.17738,0.037443
0.17837,0.037443
0.17937,0.037443
0.18037,0.037443
0.18136,0.037443
0.18236,0.037443
0.18335,0.037443
0.18435,0.037443
0.18535,0.037443
0.18634,0.037443
0.18734,0.037443
0.18834,0.037443
0.18933,0.037443
0.19033,0.037443
0.19133,0.037443
0.19232,0.037443
0.19332,0.037443
0.19432,0.037443
0.19531,0.037443
0.19631,0.037443
0.19731,0.037443
0.1983,0.037443
0.1993,0.037443
0.2003,0.037443
0.20129,0.037443
0.20229,0.037443
0.20328,0.037443
0.20428,0.037443
0.20528,0.037443
0.20627,0.037443
0.20727,0.037443
0.20827,0.037443
0.20926,0.037443
0.21026,0.037443
0.21126,0.037443
0.21225,0.037443
0.21325,0.037443
0.21425,0.037443
0.21524,0.037443
0.21624,0.037443
0.21724,0.037443
0.21823,0.037443
0.21923,0.037443
0.22023,0.037443
0.22122,0.037443
0.22222,0.037443
0.22321,0.037443
0.22421,0.037443
0.22521,0.037443
0.2262,0.037443
0.2272,0.037443
0.2282,0.037443
0.22919,0.037443
0.23019,0.037443
0.23119,0.037443
0.23218,0.037443
0.23318,0.037443
0.23418,0.037443
0.23517,0.037443
0.23617,0.037443
0.23717,0.037443
0.23816,0.037443
0.23916,0.037443
0.24015,0.037443
0.24115,0.037443
0.24215,0.037443
0.24314,0.037443
0.24414,0.037443
0.24514,0.037443
0.24613,0.037443
0.24713,0.037443
0.24813,0.037443
0.24912,0.037443
0.25012,0.037443
0.25112,0.037443
0.25211,0.037443
0.25311,0.037443
0.25411,0.037443
0.2551,0.037443
0.2561,0.037443
0.2571,0.037443
0.25809,0.037443
0.25909,0.037443
0.26008,0.037443
0.26108,0.037443
0.26208,0.037443
0.26307,0.037443
0.26407,0.037443
0.26507,0.037443
0.26606,0.037443
0.26706,0.037443
0.26806,0.037443
0.26905,0.037443
0.27005,0.037443
0.27105,0.037443
0.27204,0.037443
0.27304,0.037443
0.27404,0.037443
0.27503,0.037443
0.27603,0.037443
0.27703,0.037443
0.27802,0.037443
0.27902,0.037443
0.28001,0.037443
0.28101,0.037443
0.28201,0.037443
0.283,0.037443
0.284,0.037443
0.285,0.037443
0.28599,0.037443
0.28699,0.037443
0.28799,0.037443
0.28898,0.037443
0.28998,0.037443
0.29098,0.037443
0.29197,0.037443
0.29297,0.037443
0.29397,0.037443
0.29496,0.037443
0.29596,0.037443
0.29696,0.037443
0.29795,0.037443
0.29895,0.037443
0.29994,0.037443
0.30094,0.037443
0.30194,0.037443
0.30293,0.037443
0.30393,0.037443
0.30493,0.037443
0.30592,0.037443
0.30692,0.037443
0.30792,0.037443
0.30891,0.037443
0.30991,0.037443
0.31091,0.037443
0.3119,0.037443
0.3129,0.037443
0.3139,0.037443
0.31489,0.037443
0.31589,0.037443
0.31688,0.037443
0.31788,0.037443
0.31888,0.037443
0.31987,0.037443
0.32087,0.037443
0.32187,0.037443
0.32286,0.037443
0.32386,0.037443
0.32486,0.037443
0.32585,0.037443
0.32685,0.037443
0.32785,0.037443
0.32884,0.037443
0.32984,0.037443
0.33084,0.037443
0.33183,0.037443
0.33283,0.037443
0.33383,0.037443
0.33482,0.037443
0.33582,0.037443
0.33681,0.037443
0.33781,0.037443
0.33881,0.037443
0.3398,0.037443
0.3408,0.037443
0.3418,0.037443
0.34279,0.037443
0.34379,0.037443
0.34479,0.037443
0.34578,0.037443
0.34678,0.037443
0.34778,0.037443
0.34877,0.037443
0.34977,0.037443
0.35077,0.037443
0.35176,0.037443
0.35276,0.037443
0.35376,0.037443
0.35475,0.037443
0.35575,0.037443
0.35674,0.037443
0.35774,0.037443
0.35874,0.037443
0.35973,0.037443
0.36073,0.037443
0.36173,0.037443
0.36272,0.037443
0.36372,0.037443
0.36472,0.037443
0.36571,0.037443
0.36671,0.037443
0.36771,0.037443
0.3687,0.037443
0.3697,0.037443
0.3707,0.037443
0.37169,0.037443
0.37269,0.037443
0.37369,0.037443
0.37468,0.037443
0.37568,0.037443
0.37667,0.037443
0.37767,0.037443
0.37867,0.037443
0.37966,0.037443
0.38066,0.037443
0.38166,0.037443
0.38265,0.037443
0.38365,0.037443
0.38465,0.037443
0.38564,0.037443
0.38664,0.037443
0.38764,0.037443
0.38863,0.037443
0.38963,0.037443
0.39063,0.037443
0.39162,0.037443
0.39262,0.037443
0.39361,0.037443
0.39461,0.037443
0.39561,0.037443
0.3966,0.037443
0.3976,0.037443
0.3986,0.037443
0.39959,0.037443
0.40059,0.037443
0.40159,0.037443
0.40258,0.037443
0.40358,0.037443
0.40458,0.037443
0.40557,0.037443
0.40657,0.037443
0.40757,0.037443
0.40856,0.037443
0.40956,0.037443
0.41056,0.037443
0.41155,0.037443
0.41255,0.037443
0.41354,0.037443
0.41454,0.037443
0.41554,0.037443
0.41653,0.037443
0.41753,0.037443
0.41853,0.037443
0.41952,0.037443
0.42052,0.037443
0.42152,0.037443
0.42251,0.037443
0.42351,0.037443
0.42451,0.037443
0.4255,0.037443
0.4265,0.037443
0.4275,0.037443
0.42849,0.037443
0.42949,0.037443
0.43049,0.037443
0.43148,0.037443
0.43248,0.037443
0.43347,0.037443
0.43447,0.037443
0.43547,0.037443
0.43646,0.037443
0.43746,0.037443
0.43846,0.037443
0.43945,0.037443
0.44045,0.037443
0.44145,0.037443
0.44244,0.037443
0.44344,0.037443
0.44444,0.037443
0.44543,0.037443
0.44643,0.037443
0.44743,0.037443
0.44842,0.037443
0.44942,0.037443
0.45042,0.037443
0.45141,0.037443
0.45241,0.037443
0.4534,0.037443
0.4544,0.037443
0.4554,0.037443
0.45639,0.037443
0.45739,0.037443
0.45839,0.037443
0.45938,0.037443
0.46038,0.037443
0.46138,0.037443
0.46237,0.037443
0.46337,0.037443
0.46437,0.037443
0.46536,0.037443
0.46636,0.037443
0.46736,0.037443
0.46835,0.037443
0.46935,0.037443
0.47034,0.037443
0.47134,0.037443
0.47234,0.037443
0.47333,0.037443
0.47433,0.037443
0.47533,0.037443
0.47632,0.037443
0.47732,0.037443
0.47832,0.037443
0.47931,0.037443
0.48031,0.037443
0.48131,0.037443
0.4823,0.037443
0.4833,0.037443
0.4843,0.037443
0.48529,0.037443
0.48629,0.037443
0.48729,0.037443
0.48828,0.037443
0.48928,0.037443
0.49027,0.037443
0.49127,0.037443
0.49227,0.037443
0.49326,0.037443
0.49426,0.037443
0.49526,0.037443
0.49625,0.037443
0.49725,0.037443
0.49825,0.037443
0.49924,0.037443
0.50024,0.037443
0.50124,0.037443
0.50223,0.037443
0.50323,0.037443
0.50423,0.037443
0.50522,0.037443
0.50622,0.037443
0.50722,0.037443
0.50821,0.037443
0.50921,0.037443
0.5102,0.037443
0.5112,0.037443
0.5122,0.037443
0.51319,0.037443
0.51419,0.037443
0.51519,0.037443
0.51618,0.037443
0.51718,0.037443
0.51818,0.037443
0.51917,0.037443
0.52017,0.037443
0.52117,0.037443
0.52216,0.037443
0.52316,0.037443
0.52416,0.037443
0.52515,0.037443
0.52615,0.037443
0.52715,0.037443
0.52814,0.037443
0.52914,0.037443
0.53013,0.037443
0.53113,0.037443
0.53213,0.037443
0.53312,0.037443
0.53412,0.037443
0.53512,0.037443
0.53611,0.037443
0.53711,0.037443
0.53811,0.037443
0.5391,0.037443
0.5401,0.037443
0.5411,0.037443
0.54209,0.037443
0.54309,0.037443
0.54409,0.037443
0.54508,0.037443
0.54608,0.037443
0.54707,0.037443
0.54807,0.037443
0.54907,0.037443
0.55006,0.037443
0.55106,0.037443
0.55206,0.037443
0.55305,0.037443
0.55405,0.037443
0.55505,0.037443
0.55604,0.037443
0.55704,0.037443
0.55804,0.037443
0.55903,0.037443
0.56003,0.037443
0.56103,0.037443
0.56202,0.037443
0.56302,0.037443
0.56402,0.037443
0.56501,0.037443
0.56601,0.037443
0.567,0.037443
0.568,0.037443
0.569,0.037443
0.56999,0.037443
0.57099,0.037443
0.57199,0.037443
0.57298,0.037443
0.57398,0.037443
0.57498,0.037443
0.57597,0.037443
0.57697,0.037443
0.57797,0.037443
0.57896,0.037443
0.57996,0.037443
0.58096,0.037443
0.58195,0.037443
0.58295,0.037443
0.58395,0.037443
0.58494,0.037443
0.58594,0.037443
0.58693,0.037443
0.58793,0.037443
0.58893,0.037443
0.58992,0.037443
0.59092,0.037443
0.59192,0.037443
0.59291,0.037443
0.59391,0.037443
0.59491,0.037443
0.5959,0.037443
0.5969,0.037443
0.5979,0.037443
0.59889,0.037443
0.59989,0.037443
0.60089,0.037443
0.60188,0.037443
0.60288,0.037443
0.60388,0.037443
0.60487,0.037443
0.60587,0.037443
0.60686,0.037443
0.60786,0.037443
0.60886,0.037443
0.60985,0.037443
0.61085,0.037443
0.61185,0.037443
0.61284,0.037443
0.61384,0.037443
0.61484,0.037443
0.61583,0.037443
0.61683,0.037443
0.61783,0.037443
0.61882,0.037443
0.61982,0.037443
0.62082,0.037443
0.62181,0.037443
0.62281,0.037443
0.6238,0.037443
0.6248,0.037443
0.6258,0.037443
0.62679,0.037443
0.62779,0.037443
0.62879,0.037443
0.62978,0.037443
0.63078,0.037443
0.63178,0.037443
0.63277,0.037443
0.63377,0.037443
0.63477,0.037443
0.63576,0.037443
0.63676,0.037443
0.63776,0.037443
0.63875,0.037443
0.63975,0.037443
0.64075,0.037443
0.64174,0.037443
0.64274,0.037443
0.64373,0.037443
0.64473,0.037443
0.64573,0.037443
0.64672,0.037443
0.64772,0.037443
0.64872,0.037443
0.64971,0.037443
0.65071,0.037443
0.65171,0.037443
0.6527,0.037443
0.6537,0.037443
0.6547,0.037443
0.65569,0.037443
0.65669,0.037443
0.65769,0.037443
0.65868,0.037443
0.65968,0.037443
0.66068,0.037443
0.66167,0.037443
0.66267,0.037443
0.66366,0.037443
0.66466,0.037443
0.66566,0.037443
0.66665,0.037443
0.66765,0.037443
0.66865,0.037443
0.66964,0.037443
0.67064,0.037443
0.67164,0.037443
0.67263,0.037443
0.67363,0.037443
0.67463,0.037443
0.67562,0.037443
0.67662,0.037443
0.67762,0.037443
0.67861,0.037443
0.67961,0.037443
0.68061,0.037443
0.6816,0.037443
0.6826,0.037443
0.68359,0.037443
0.68459,0.037443
0.68559,0.037443
0.68658,0.037443
0.68758,0.037443
0.68858,0.037443
0.68957,0.037443
0.69057,0.037443
0.69157,0.037443
0.69256,0.037443
0.69356,0.037443
0.69456,0.037443
0.69555,0.037443
0.69655,0.037443
0.69755,0.037443
0.69854,0.037443
0.69954,0.037443
0.70053,0.037443
0.70153,0.037443
0.70253,0.037443
0.70352,0.037443
0.70452,0.037443
0.70552,0.037443
0.70651,0.037443
0.70751,0.037443
0.70851,0.037443
0.7095,0.037443
0.7105,0.037443
0.7115,0.037443
0.71249,0.037443
0.71349,0.037443
0.71449,0.037443
0.71548,0.037443
0.71648,0.037443
0.71748,0.037443
0.71847,0.037443
0.71947,0.037443
0.72046,0.037443
0.72146,0.037443
0.72246,0.037443
0.72345,0.037443
0.72445,0.037443
0.72545,0.037443
0.72644,0.037443
0.72744,0.037443
0.72844,0.037443
0.72943,0.037443
0.73043,0.037443
0.73143,0.037443
0.73242,0.037443
0.73342,0.037443
0.73442,0.037443
0.73541,0.037443
0.73641,0.037443
0.73741,0.037443
0.7384,0.037443
0.7394,0.037443
0.74039,0.037443
0.74139,0.037443
0.74239,0.037443
0.74338,0.037443
0.74438,0.037443
0.74538,0.037443
0.74637,0.037443
0.74737,0.037443
0.74837,0.037443
0.74936,0.037443
0.75036,0.037443
0.75136,0.037443
0.75235,0.037443
0.75335,0.037443
0.75435,0.037443
0.75534,0.037443
0.75634,0.037443
0.75734,0.037443
0.75833,0.037443
0.75933,0.037443
0.76032,0.037443
0.76132,0.037443
0.76232,0.037443
0.76331,0.037443
0.76431,0.037443
0.76531,0.037443
0.7663,0.037443
0.7673,0.037443
0.7683,0.037443
0.76929,0.037443
0.77029,0.037443
0.77129,0.037443
0.77228,0.037443
0.77328,0.037443
0.77428,0.037443
0.77527,0.037443
0.77627,0.037443
0.77727,0.037443
0.77826,0.037443
0.77926,0.037443
0.78025,0.037443
0.78125,0.037443
0.78225,0.037443
0.78324,0.037443
0.78424,0.037443
0.78524,0.037443
0.78623,0.037443
0.78723,0.037443
0.78823,0.037443
0.78922,0.037443
0.79022,0.037443
0.79122,0.037443
0.79221,0.037443
0.79321,0.037443
0.79421,0.037443
0.7952,0.037443
0.7962,0.037443
0.79719,0.037443
0.79819,0.037443
0.79919,0.037443
0.80018,0.037443
0.80118,0.037443
0.80218,0.037443
0.80317,0.037443
0.80417,0.037443
0.80517,0.037443
0.80616,0.037443
0.80716,0.037443
0.80816,0.037443
0.80915,0.037443
0.81015,0.037443
0.81115,0.037443
0.81214,0.037443
0.81314,0.037443
0.81414,0.037443
0.81513,0.037443
0.81613,0.037443
0.81712,0.037443
0.81812,0.037443
0.81912,0.037443
0.82011,0.037443
0.82111,0.037443
0.82211,0.037443
0.8231,0.037443
0.8241,0.037443
0.8251,0.037443
0.82609,0.037443
0.82709,0.037443
0.82809,0.037443
0.82908,0.037443
0.83008,0.037443
0.83108,0.037443
0.83207,0.037443
0.83307,0.037443
0.83407,0.037443
0.83506,0.037443
0.83606,0.037443
0.83705,0.037443
0.83805,0.037443
0.83905,0.037443
0.84004,0.037443
0.84104,0.037443
0.84204,0.037443
0.84303,0.037443
0.84403,0.037443
0.84503,0.037443
0.84602,0.037443
0.84702,0.037443
0.84802,0.037443
0.84901,0.037443
0.85001,0.037443
0.85101,0.037443
0.852,0.037443
0.853,0.037443
0.854,0.037443
0.85499,0.037443
0.85599,0.037443
0.85698,0.037443
0.85798,0.037443
0.85898,0.037443
0.85997,0.037443
0.86097,0.037443
0.86197,0.037443
0.86296,0.037443
0.86396,0.037443
0.86496,0.037443
0.86595,0.037443
0.86695,0.037443
0.86795,0.037443
0.86894,0.037443
0.86994,0.037443
0.87094,0.037443
0.87193,0.037443
0.87293,0.037443
0.87392,0.037443
0.87492,0.037443
0.87592,0.037443
0.87691,0.037443
0.87791,0.037443
0.87891,0.037443
0.8799,0.037443
0.8809,0.037443
0.8819,0.037443
0.88289,0.037443
0.88389,0.037443
0.88489,0.037443
0.88588,0.037443
0.88688,0.037443
0.88788,0.037443
0.88887,0.037443
0.88987,0.037443
0.89087,0.037443
0.89186,0.037443
0.89286,0.037443
0.89385,0.037443
0.89485,0.037443
0.89585,0.037443
0.89684,0.037443
0.89784,0.037443
0.89884,0.037443
0.89983,0.037443
0.90083,0.037443
0.90183,0.037443
0.90282,0.037443
0.90382,0.037443
0.90482,0.037443
0.90581,0.037443
0.90681,0.037443
0.90781,0.037443
0.9088,0.037443
0.9098,0.037443
0.9108,0.037443
0.91179,0.037443
0.91279,0.037443
0.91378,0.037443
0.91478,0.037443
0.91578,0.037443
0.91677,0.037443
0.91777,0.037443
0.91877,0.037443
0.91976,0.037443
0.92076,0.037443
0.92176,0.037443
0.92275,0.037443
0.92375,0.037443
0.92475,0.037443
0.92574,0.037443
0.92674,0.037443
0.92774,0.037443
0.92873,0.037443
0.92973,0.037443
0.93073,0.037443
0.93172,0.037443
0.93272,0.037443
0.93371,0.037443
0.93471,0.037443
0.93571,0.037443
0.9367,0.037443
0.9377,0.037443
0.9387,0.037443
0.93969,0.037443
0.94069,0.037443
0.94169,0.037443
0.94268,0.037443
0.94368,0.037443
0.94468,0.037443
0.94567,0.037443
0.94667,0.037443
0.94767,0.037443
0.94866,0.037443
0.94966,0.037443
0.95065,0.037443
0.95165,0.037443
0.95265,0.037443
0.95364,0.037443
0.95464,0.037443
0.95564,0.037443
0.95663,0.037443
0.95763,0.037443
0.95863,0.037443
0.95962,0.037443
0.96062,0.037443
0.96162,0.037443
0.96261,0.037443
0.96361,0.037443
0.96461,0.037443
0.9656,0.037443
0.9666,0.037443
0.9676,0.037443
0.96859,0.037443
0.96959,0.037443
0.97058,0.037443
0.97158,0.037443
0.97258,0.037443
0.97357,0.037443
0.97457,0.037443
0.97557,0.037443
0.97656,0.037443
0.97756,0.037443
0.97856,0.037443
0.97955,0.037443
0.98055,0.037443
0.98155,0.037443
0.98254,0.037443
0.98354,0.037443
0.98454,0.037443
0.98553,0.037443
0.98653,0.037443
0.98753,0.037443
0.98852,0.037443
0.98952,0.037443
0.99051,0.037443
0.99151,0.037443
0.99251,0.037443
0.9935,0.037443
0.9945,0.037443
0.9955,0.037443
0.99649,0.037443


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-BOA-5.csv <==
0,0.20363
0.00099649,0.3684
0.001993,0.80995
0.0029895,0.80784
0.003986,0.80571
0.0049825,0.80355
0.005979,0.80135
0.0069755,0.79912
0.0079719,0.79686
0.0089684,0.79457
0.0099649,0.79225
0.010961,0.78989
0.011958,0.78749
0.012954,0.78506
0.013951,0.78259
0.014947,0.78008
0.015944,0.77753
0.01694,0.77495
0.017937,0.77232
0.018933,0.76965
0.01993,0.76694
0.020926,0.76418
0.021923,0.76139
0.022919,0.75854
0.023916,0.75565
0.024912,0.75271
0.025909,0.74972
0.026905,0.74668
0.027902,0.74358
0.028898,0.74044
0.029895,0.73724
0.030891,0.73398
0.031888,0.73067
0.032884,0.7273
0.033881,0.72386
0.034877,0.72037
0.035874,0.71681
0.03687,0.71318
0.037867,0.70949
0.038863,0.70573
0.03986,0.70189
0.040856,0.69798
0.041853,0.68937
0.042849,0.67914
0.043846,0.66888
0.044842,0.65859
0.045839,0.64827
0.046835,0.63791
0.047832,0.62752
0.048828,0.61711
0.049825,0.60666
0.050821,0.59618
0.051818,0.58566
0.052814,0.57512
0.053811,0.56454
0.054807,0.55393
0.055804,0.54328
0.0568,0.53261
0.057797,0.5219
0.058793,0.51116
0.05979,0.50038
0.060786,0.48957
0.061783,0.47873
0.062779,0.46785
0.063776,0.45694
0.064772,0.446
0.065769,0.43502
0.066765,0.42401
0.067762,0.41296
0.068758,0.40188
0.069755,0.39076
0.070751,0.37961
0.071748,0.36843
0.072744,0.3572
0.073741,0.34595
0.074737,0.33465
0.075734,0.32332
0.07673,0.31196
0.077727,0.30056
0.078723,0.28912
0.079719,0.27764
0.080716,0.26613
0.081712,0.26416
0.082709,0.26469
0.083705,0.26523
0.084702,0.26577
0.085698,0.26632
0.086695,0.26686
0.087691,0.26741
0.088688,0.26795
0.089684,0.2685
0.090681,0.26905
0.091677,0.26961
0.092674,0.27016
0.09367,0.27072
0.094667,0.27127
0.095663,0.27183
0.09666,0.2724
0.097656,0.27296
0.098653,0.27352
0.099649,0.27409
0.10065,0.27466
0.10164,0.27523
0.10264,0.27581
0.10364,0.27638
0.10463,0.27696
0.10563,0.27754
0.10662,0.27812
0.10762,0.2787
0.10862,0.27928
0.10961,0.27987
0.11061,0.28046
0.11161,0.28105
0.1126,0.28164
0.1136,0.28224
0.1146,0.28283
0.11559,0.28343
0.11659,0.28403
0.11759,0.28463
0.11858,0.28524
0.11958,0.28585
0.12058,0.28645
0.12157,0.28707
0.12257,0.28768
0.12357,0.28829
0.12456,0.28891
0.12556,0.28953
0.12655,0.29015
0.12755,0.29077
0.12855,0.2914
0.12954,0.29203
0.13054,0.29266
0.13154,0.29329
0.13253,0.29393
0.13353,0.29456
0.13453,0.2952
0.13552,0.29584
0.13652,0.29649
0.13752,0.29713
0.13851,0.29778
0.13951,0.29843
0.14051,0.29908
0.1415,0.29974
0.1425,0.30039
0.1435,0.30105
0.14449,0.30172
0.14549,0.30238
0.14648,0.30305
0.14748,0.30372
0.14848,0.30439
0.14947,0.30506
0.15047,0.30574
0.15147,0.30642
0.15246,0.3071
0.15346,0.30778
0.15446,0.30847
0.15545,0.30916
0.15645,0.30985
0.15745,0.31054
0.15844,0.31124
0.15944,0.31194
0.16044,0.31264
0.16143,0.31334
0.16243,0.31405
0.16342,0.31476
0.16442,0.31547
0.16542,0.31618
0.16641,0.3169
0.16741,0.31762
0.16841,0.31834
0.1694,0.31907
0.1704,0.31979
0.1714,0.32052
0.17239,0.32126
0.17339,0.32199
0.17439,0.32273
0.17538,0.32347
0.17638,0.32422
0.17738,0.32497
0.17837,0.32572
0.17937,0.32647
0.18037,0.32722
0.18136,0.32798
0.18236,0.32874
0.18335,0.32951
0.18435,0.33028
0.18535,0.33105
0.18634,0.33182
0.18734,0.3326
0.18834,0.33337
0.18933,0.33416
0.19033,0.33494
0.19133,0.33573
0.19232,0.33652
0.19332,0.33732
0.19432,0.33811
0.19531,0.33892
0.19631,0.33972
0.19731,0.34053
0.1983,0.34086
0.1993,0.34094
0.2003,0.34101
0.20129,0.34109
0.20229,0.34116
0.20328,0.34124
0.20428,0.34131
0.20528,0.34139
0.20627,0.34146
0.20727,0.34154
0.20827,0.34161
0.20926,0.34169
0.21026,0.34176
0.21126,0.34184
0.21225,0.34191
0.21325,0.34199
0.21425,0.34206
0.21524,0.34214
0.21624,0.34222
0.21724,0.34229
0.21823,0.34237
0.21923,0.34244
0.22023,0.34252
0.22122,0.34259
0.22222,0.34267
0.22321,0.34274
0.22421,0.34282
0.22521,0.3429
0.2262,0.34297
0.2272,0.34305
0.2282,0.34312
0.22919,0.3432
0.23019,0.34327
0.23119,0.34335
0.23218,0.34343
0.23318,0.3435
0.23418,0.34358
0.23517,0.34365
0.23617,0.34373
0.23717,0.34381
0.23816,0.34388
0.23916,0.34396
0.24015,0.34404
0.24115,0.34411
0.24215,0.34419
0.24314,0.34426
0.24414,0.34434
0.24514,0.34442
0.24613,0.34449
0.24713,0.34457
0.24813,0.34465
0.24912,0.34472
0.25012,0.3448
0.25112,0.34487
0.25211,0.34495
0.25311,0.34503
0.25411,0.3451
0.2551,0.34518
0.2561,0.34526
0.2571,0.34533
0.25809,0.34541
0.25909,0.34549
0.26008,0.34556
0.26108,0.34564
0.26208,0.34572
0.26307,0.34579
0.26407,0.34587
0.26507,0.34595
0.26606,0.34602
0.26706,0.3461
0.26806,0.34618
0.26905,0.34626
0.27005,0.34633
0.27105,0.34641
0.27204,0.34649
0.27304,0.34656
0.27404,0.34664
0.27503,0.34672
0.27603,0.3468
0.27703,0.34687
0.27802,0.34695
0.27902,0.34703
0.28001,0.3471
0.28101,0.34718
0.28201,0.34726
0.283,0.34734
0.284,0.34741
0.285,0.34749
0.28599,0.34757
0.28699,0.34765
0.28799,0.34772
0.28898,0.3478
0.28998,0.34788
0.29098,0.34796
0.29197,0.34803
0.29297,0.34811
0.29397,0.34819
0.29496,0.34827
0.29596,0.34834
0.29696,0.34842
0.29795,0.3485
0.29895,0.34858
0.29994,0.34866
0.30094,0.34873
0.30194,0.34881
0.30293,0.34889
0.30393,0.34897
0.30493,0.34905
0.30592,0.34912
0.30692,0.3492
0.30792,0.34928
0.30891,0.34936
0.30991,0.34944
0.31091,0.34951
0.3119,0.34959
0.3129,0.34967
0.3139,0.34975
0.31489,0.34983
0.31589,0.34991
0.31688,0.34998
0.31788,0.35006
0.31888,0.35014
0.31987,0.35015
0.32087,0.35015
0.32187,0.35015
0.32286,0.35015
0.32386,0.35015
0.32486,0.35015
0.32585,0.35015
0.32685,0.35015
0.32785,0.35015
0.32884,0.35015
0.32984,0.35015
0.33084,0.35015
0.33183,0.35015
0.33283,0.35015
0.33383,0.35015
0.33482,0.35015
0.33582,0.35015
0.33681,0.35015
0.33781,0.35015
0.33881,0.35015
0.3398,0.35015
0.3408,0.35015
0.3418,0.35015
0.34279,0.35015
0.34379,0.35015
0.34479,0.35015
0.34578,0.35015
0.34678,0.35015
0.34778,0.35015
0.34877,0.35015
0.34977,0.35015
0.35077,0.35015
0.35176,0.35015
0.35276,0.35015
0.35376,0.35015
0.35475,0.35015
0.35575,0.35015
0.35674,0.35015
0.35774,0.35015
0.35874,0.35015
0.35973,0.35015
0.36073,0.35015
0.36173,0.35015
0.36272,0.35015
0.36372,0.35015
0.36472,0.35015
0.36571,0.35015
0.36671,0.35015
0.36771,0.35015
0.3687,0.35015
0.3697,0.35015
0.3707,0.35015
0.37169,0.35015
0.37269,0.35015
0.37369,0.35015
0.37468,0.35015
0.37568,0.35015
0.37667,0.35015
0.37767,0.35015
0.37867,0.35015
0.37966,0.35015
0.38066,0.35015
0.38166,0.35015
0.38265,0.35015
0.38365,0.35015
0.38465,0.35015
0.38564,0.35015
0.38664,0.35015
0.38764,0.35015
0.38863,0.35015
0.38963,0.35015
0.39063,0.35015
0.39162,0.35015
0.39262,0.35015
0.39361,0.35015
0.39461,0.35015
0.39561,0.35015
0.3966,0.35015
0.3976,0.35015
0.3986,0.35015
0.39959,0.35015
0.40059,0.35015
0.40159,0.35015
0.40258,0.35015
0.40358,0.35015
0.40458,0.35015
0.40557,0.35015
0.40657,0.35015
0.40757,0.35015
0.40856,0.35015
0.40956,0.35015
0.41056,0.35015
0.41155,0.35015
0.41255,0.35015
0.41354,0.35015
0.41454,0.35015
0.41554,0.35015
0.41653,0.35015
0.41753,0.35015
0.41853,0.35015
0.41952,0.35015
0.42052,0.35015
0.42152,0.35015
0.42251,0.35015
0.42351,0.35015
0.42451,0.35015
0.4255,0.35015
0.4265,0.35015
0.4275,0.35015
0.42849,0.35015
0.42949,0.35015
0.43049,0.35015
0.43148,0.35015
0.43248,0.35015
0.43347,0.35015
0.43447,0.35015
0.43547,0.35015
0.43646,0.35015
0.43746,0.35015
0.43846,0.35015
0.43945,0.35015
0.44045,0.35015
0.44145,0.35015
0.44244,0.35015
0.44344,0.35015
0.44444,0.35015
0.44543,0.35015
0.44643,0.35015
0.44743,0.35015
0.44842,0.35015
0.44942,0.35015
0.45042,0.35015
0.45141,0.35015
0.45241,0.35015
0.4534,0.35015
0.4544,0.35015
0.4554,0.35015
0.45639,0.35015
0.45739,0.35015
0.45839,0.35015
0.45938,0.35015
0.46038,0.35015
0.46138,0.35015
0.46237,0.35015
0.46337,0.35015
0.46437,0.35015
0.46536,0.35015
0.46636,0.35015
0.46736,0.35015
0.46835,0.35015
0.46935,0.35015
0.47034,0.35015
0.47134,0.35015
0.47234,0.35015
0.47333,0.35015
0.47433,0.35015
0.47533,0.35015
0.47632,0.35015
0.47732,0.35015
0.47832,0.35015
0.47931,0.35015
0.48031,0.35015
0.48131,0.35015
0.4823,0.35015
0.4833,0.35015
0.4843,0.35015
0.48529,0.35015
0.48629,0.35015
0.48729,0.35015
0.48828,0.35015
0.48928,0.35015
0.49027,0.35015
0.49127,0.35015
0.49227,0.35015
0.49326,0.35015
0.49426,0.35015
0.49526,0.35015
0.49625,0.35015
0.49725,0.35015
0.49825,0.35015
0.49924,0.35015
0.50024,0.35015
0.50124,0.35015
0.50223,0.35015
0.50323,0.35015
0.50423,0.35015
0.50522,0.35015
0.50622,0.35015
0.50722,0.35015
0.50821,0.35015
0.50921,0.35015
0.5102,0.35015
0.5112,0.35015
0.5122,0.35015
0.51319,0.35015
0.51419,0.35015
0.51519,0.35015
0.51618,0.35015
0.51718,0.35015
0.51818,0.35015
0.51917,0.35015
0.52017,0.35015
0.52117,0.35015
0.52216,0.35015
0.52316,0.35015
0.52416,0.35015
0.52515,0.35015
0.52615,0.35015
0.52715,0.35015
0.52814,0.35015
0.52914,0.35015
0.53013,0.35015
0.53113,0.35015
0.53213,0.35015
0.53312,0.35015
0.53412,0.35015
0.53512,0.35015
0.53611,0.35015
0.53711,0.35015
0.53811,0.35015
0.5391,0.35015
0.5401,0.35015
0.5411,0.35015
0.54209,0.35015
0.54309,0.35015
0.54409,0.35015
0.54508,0.35015
0.54608,0.35015
0.54707,0.35015
0.54807,0.35015
0.54907,0.35015
0.55006,0.35015
0.55106,0.35015
0.55206,0.35015
0.55305,0.35015
0.55405,0.35015
0.55505,0.35015
0.55604,0.35015
0.55704,0.35015
0.55804,0.35015
0.55903,0.35015
0.56003,0.35015
0.56103,0.35015
0.56202,0.35015
0.56302,0.35015
0.56402,0.35015
0.56501,0.35015
0.56601,0.35015
0.567,0.35015
0.568,0.35015
0.569,0.35015
0.56999,0.35015
0.57099,0.35015
0.57199,0.35015
0.57298,0.35015
0.57398,0.35015
0.57498,0.35015
0.57597,0.35015
0.57697,0.35015
0.57797,0.35015
0.57896,0.35015
0.57996,0.35015
0.58096,0.35015
0.58195,0.35015
0.58295,0.35015
0.58395,0.35015
0.58494,0.35015
0.58594,0.35015
0.58693,0.35015
0.58793,0.35015
0.58893,0.35015
0.58992,0.35015
0.59092,0.35015
0.59192,0.35015
0.59291,0.35015
0.59391,0.35015
0.59491,0.35015
0.5959,0.35015
0.5969,0.35015
0.5979,0.35015
0.59889,0.35015
0.59989,0.35015
0.60089,0.35015
0.60188,0.35015
0.60288,0.35015
0.60388,0.35015
0.60487,0.35015
0.60587,0.35015
0.60686,0.35015
0.60786,0.35015
0.60886,0.35015
0.60985,0.35015
0.61085,0.35015
0.61185,0.35015
0.61284,0.35015
0.61384,0.35015
0.61484,0.35015
0.61583,0.35015
0.61683,0.35015
0.61783,0.35015
0.61882,0.35015
0.61982,0.35015
0.62082,0.35015
0.62181,0.35015
0.62281,0.35015
0.6238,0.35015
0.6248,0.35015
0.6258,0.35015
0.62679,0.35015
0.62779,0.35015
0.62879,0.35015
0.62978,0.35015
0.63078,0.35015
0.63178,0.35015
0.63277,0.35015
0.63377,0.35015
0.63477,0.35015
0.63576,0.35015
0.63676,0.35015
0.63776,0.35015
0.63875,0.35015
0.63975,0.35015
0.64075,0.35015
0.64174,0.35015
0.64274,0.35015
0.64373,0.35015
0.64473,0.35015
0.64573,0.35015
0.64672,0.35015
0.64772,0.35015
0.64872,0.35015
0.64971,0.35015
0.65071,0.35015
0.65171,0.35015
0.6527,0.35015
0.6537,0.35015
0.6547,0.35015
0.65569,0.35015
0.65669,0.35015
0.65769,0.35015
0.65868,0.35015
0.65968,0.35015
0.66068,0.35015
0.66167,0.35015
0.66267,0.35015
0.66366,0.35015
0.66466,0.35015
0.66566,0.35015
0.66665,0.35015
0.66765,0.35015
0.66865,0.35015
0.66964,0.35015
0.67064,0.35015
0.67164,0.35015
0.67263,0.35015
0.67363,0.35015
0.67463,0.35015
0.67562,0.35015
0.67662,0.35015
0.67762,0.35015
0.67861,0.35015
0.67961,0.35015
0.68061,0.35015
0.6816,0.35015
0.6826,0.35015
0.68359,0.35015
0.68459,0.35015
0.68559,0.35015
0.68658,0.35015
0.68758,0.35015
0.68858,0.35015
0.68957,0.35015
0.69057,0.35015
0.69157,0.35015
0.69256,0.35015
0.69356,0.35015
0.69456,0.35015
0.69555,0.35015
0.69655,0.35015
0.69755,0.35015
0.69854,0.35015
0.69954,0.35015
0.70053,0.35015
0.70153,0.35015
0.70253,0.35015
0.70352,0.35015
0.70452,0.35015
0.70552,0.35015
0.70651,0.35015
0.70751,0.35015
0.70851,0.35015
0.7095,0.35015
0.7105,0.35015
0.7115,0.35015
0.71249,0.35015
0.71349,0.35015
0.71449,0.35015
0.71548,0.35015
0.71648,0.35015
0.71748,0.35015
0.71847,0.35015
0.71947,0.35015
0.72046,0.35015
0.72146,0.35015
0.72246,0.35015
0.72345,0.35015
0.72445,0.35015
0.72545,0.35015
0.72644,0.35015
0.72744,0.35015
0.72844,0.35015
0.72943,0.35015
0.73043,0.35015
0.73143,0.35015
0.73242,0.35015
0.73342,0.35015
0.73442,0.35015
0.73541,0.35015
0.73641,0.35015
0.73741,0.35015
0.7384,0.35015
0.7394,0.35015
0.74039,0.35015
0.74139,0.35015
0.74239,0.35015
0.74338,0.35015
0.74438,0.35015
0.74538,0.35015
0.74637,0.35015
0.74737,0.35015
0.74837,0.35015
0.74936,0.35015
0.75036,0.35015
0.75136,0.35015
0.75235,0.35015
0.75335,0.35015
0.75435,0.35015
0.75534,0.35015
0.75634,0.35015
0.75734,0.35015
0.75833,0.35015
0.75933,0.35015
0.76032,0.35015
0.76132,0.35015
0.76232,0.35015
0.76331,0.35015
0.76431,0.35015
0.76531,0.35015
0.7663,0.35015
0.7673,0.35015
0.7683,0.35015
0.76929,0.35015
0.77029,0.35015
0.77129,0.35015
0.77228,0.35015
0.77328,0.35015
0.77428,0.35015
0.77527,0.35015
0.77627,0.35015
0.77727,0.35015
0.77826,0.35015
0.77926,0.35015
0.78025,0.35015
0.78125,0.35015
0.78225,0.35015
0.78324,0.35015
0.78424,0.35015
0.78524,0.35015
0.78623,0.35015
0.78723,0.35015
0.78823,0.35015
0.78922,0.35015
0.79022,0.35015
0.79122,0.35015
0.79221,0.35015
0.79321,0.35015
0.79421,0.35015
0.7952,0.35015
0.7962,0.35015
0.79719,0.35015
0.79819,0.35015
0.79919,0.35015
0.80018,0.35015
0.80118,0.35015
0.80218,0.35015
0.80317,0.35015
0.80417,0.35015
0.80517,0.35015
0.80616,0.35015
0.80716,0.35015
0.80816,0.35015
0.80915,0.35015
0.81015,0.35015
0.81115,0.35015
0.81214,0.35015
0.81314,0.35015
0.81414,0.35015
0.81513,0.35015
0.81613,0.35015
0.81712,0.35015
0.81812,0.35015
0.81912,0.35015
0.82011,0.35015
0.82111,0.35015
0.82211,0.35015
0.8231,0.35015
0.8241,0.35015
0.8251,0.35015
0.82609,0.35015
0.82709,0.35015
0.82809,0.35015
0.82908,0.35015
0.83008,0.35015
0.83108,0.35015
0.83207,0.35015
0.83307,0.35015
0.83407,0.35015
0.83506,0.35015
0.83606,0.35015
0.83705,0.35015
0.83805,0.35015
0.83905,0.35015
0.84004,0.35015
0.84104,0.35015
0.84204,0.35015
0.84303,0.35015
0.84403,0.35015
0.84503,0.35015
0.84602,0.35015
0.84702,0.35015
0.84802,0.35015
0.84901,0.35015
0.85001,0.35015
0.85101,0.35015
0.852,0.35015
0.853,0.35015
0.854,0.35015
0.85499,0.35015
0.85599,0.35015
0.85698,0.35015
0.85798,0.35015
0.85898,0.35015
0.85997,0.35015
0.86097,0.35015
0.86197,0.35015
0.86296,0.35015
0.86396,0.35015
0.86496,0.35015
0.86595,0.35015
0.86695,0.35015
0.86795,0.35015
0.86894,0.35015
0.86994,0.35015
0.87094,0.35015
0.87193,0.35015
0.87293,0.35015
0.87392,0.35015
0.87492,0.35015
0.87592,0.35015
0.87691,0.35015
0.87791,0.35015
0.87891,0.35015
0.8799,0.35015
0.8809,0.35015
0.8819,0.35015
0.88289,0.35015
0.88389,0.35015
0.88489,0.35015
0.88588,0.35015
0.88688,0.35015
0.88788,0.35015
0.88887,0.35015
0.88987,0.35015
0.89087,0.35015
0.89186,0.35015
0.89286,0.35015
0.89385,0.35015
0.89485,0.35015
0.89585,0.35015
0.89684,0.35015
0.89784,0.35015
0.89884,0.35015
0.89983,0.35015
0.90083,0.35015
0.90183,0.35015
0.90282,0.35015
0.90382,0.35015
0.90482,0.35015
0.90581,0.35015
0.90681,0.35015
0.90781,0.35015
0.9088,0.35015
0.9098,0.35015
0.9108,0.35015
0.91179,0.35015
0.91279,0.35015
0.91378,0.35015
0.91478,0.35015
0.91578,0.35015
0.91677,0.35015
0.91777,0.35015
0.91877,0.35015
0.91976,0.35015
0.92076,0.35015
0.92176,0.35015
0.92275,0.35015
0.92375,0.35015
0.92475,0.35015
0.92574,0.35015
0.92674,0.35015
0.92774,0.35015
0.92873,0.35015
0.92973,0.35015
0.93073,0.35015
0.93172,0.35015
0.93272,0.35015
0.93371,0.35015
0.93471,0.35015
0.93571,0.35015
0.9367,0.35015
0.9377,0.35015
0.9387,0.35015
0.93969,0.35015
0.94069,0.35015
0.94169,0.35015
0.94268,0.35015
0.94368,0.35015
0.94468,0.35015
0.94567,0.35015
0.94667,0.35015
0.94767,0.35015
0.94866,0.35015
0.94966,0.35015
0.95065,0.35015
0.95165,0.35015
0.95265,0.35015
0.95364,0.35015
0.95464,0.35015
0.95564,0.35015
0.95663,0.35015
0.95763,0.35015
0.95863,0.35015
0.95962,0.35015
0.96062,0.35015
0.96162,0.35015
0.96261,0.35015
0.96361,0.35015
0.96461,0.35015
0.9656,0.35015
0.9666,0.35015
0.9676,0.35015
0.96859,0.35015
0.96959,0.35015
0.97058,0.35015
0.97158,0.35015
0.97258,0.35015
0.97357,0.35015
0.97457,0.35015
0.97557,0.35015
0.97656,0.35015
0.97756,0.35015
0.97856,0.35015
0.97955,0.35015
0.98055,0.35015
0.98155,0.35015
0.98254,0.35015
0.98354,0.35015
0.98454,0.35015
0.98553,0.35015
0.98653,0.35015
0.98753,0.35015
0.98852,0.35015
0.98952,0.35015
0.99051,0.35015
0.99151,0.35015
0.99251,0.35015
0.9935,0.35015
0.9945,0.35015
0.9955,0.35015
0.99649,0.35015


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-MCKP.csv <==
0,0.20363
0.00099649,0.20169
0.001993,0.19973
0.0029895,0.19777
0.003986,0.1958
0.0049825,0.19382
0.005979,0.19183
0.0069755,0.18984
0.0079719,0.18783
0.0089684,0.18582
0.0099649,0.1838
0.010961,0.18177
0.011958,0.17973
0.012954,0.17768
0.013951,0.17562
0.014947,0.17356
0.015944,0.17148
0.01694,0.1694
0.017937,0.16731
0.018933,0.16521
0.01993,0.16309
0.020926,0.16097
0.021923,0.15885
0.022919,0.15671
0.023916,0.15456
0.024912,0.1524
0.025909,0.15023
0.026905,0.14806
0.027902,0.14587
0.028898,0.14367
0.029895,0.14147
0.030891,0.13925
0.031888,0.13702
0.032884,0.13479
0.033881,0.13254
0.034877,0.13029
0.035874,0.12802
0.03687,0.12574
0.037867,0.12345
0.038863,0.12116
0.03986,0.11885
0.040856,0.11653
0.041853,0.1142
0.042849,0.11186
0.043846,0.10951
0.044842,0.10715
0.045839,0.10477
0.046835,0.10239
0.047832,0.099996
0.048828,0.09759
0.049825,0.095172
0.050821,0.092743
0.051818,0.090303
0.052814,0.087852
0.053811,0.085388
0.054807,0.082913
0.055804,0.080427
0.0568,0.077928
0.057797,0.075418
0.058793,0.072895
0.05979,0.07036
0.060786,0.067814
0.061783,0.065255
0.062779,0.062683
0.063776,0.060099
0.064772,0.057503
0.065769,0.054894
0.066765,0.052272
0.067762,0.049638
0.068758,0.04699
0.069755,0.04433
0.070751,0.041656
0.071748,0.03897
0.072744,0.036269
0.073741,0.033556
0.074737,0.030829
0.075734,0.028089
0.07673,0.025334
0.077727,0.022566
0.078723,0.019784
0.079719,0.016963
0.080716,0.013978
0.081712,0.013385
0.082709,0.013422
0.083705,0.013458
0.084702,0.013495
0.085698,0.013532
0.086695,0.013568
0.087691,0.013605
0.088688,0.013642
0.089684,0.013679
0.090681,0.013715
0.091677,0.013752
0.092674,0.013789
0.09367,0.013826
0.094667,0.013863
0.095663,0.0139
0.09666,0.013937
0.097656,0.013974
0.098653,0.014011
0.099649,0.014048
0.10065,0.014085
0.10164,0.014122
0.10264,0.01416
0.10364,0.014197
0.10463,0.014234
0.10563,0.014271
0.10662,0.014309
0.10762,0.014346
0.10862,0.014383
0.10961,0.014421
0.11061,0.014458
0.11161,0.014496
0.1126,0.014533
0.1136,0.014571
0.1146,0.014608
0.11559,0.014646
0.11659,0.014684
0.11759,0.014721
0.11858,0.014759
0.11958,0.014797
0.12058,0.014835
0.12157,0.014872
0.12257,0.01491
0.12357,0.014948
0.12456,0.014986
0.12556,0.015024
0.12655,0.015062
0.12755,0.0151
0.12855,0.015138
0.12954,0.015176
0.13054,0.015214
0.13154,0.015253
0.13253,0.015291
0.13353,0.015329
0.13453,0.015367
0.13552,0.015406
0.13652,0.015444
0.13752,0.015482
0.13851,0.015521
0.13951,0.015559
0.14051,0.015598
0.1415,0.015636
0.1425,0.015675
0.1435,0.015713
0.14449,0.015752
0.14549,0.01579
0.14648,0.015829
0.14748,0.015868
0.14848,0.015907
0.14947,0.015945
0.15047,0.015984
0.15147,0.016023
0.15246,0.016062
0.15346,0.016101
0.15446,0.01614
0.15545,0.016179
0.15645,0.016218
0.15745,0.016257
0.15844,0.016296
0.15944,0.016335
0.16044,0.016374
0.16143,0.016413
0.16243,0.016453
0.16342,0.016492
0.16442,0.016531
0.16542,0.016571
0.16641,0.01661
0.16741,0.016649
0.16841,0.016689
0.1694,0.016728
0.1704,0.016768
0.1714,0.016807
0.17239,0.016847
0.17339,0.016887
0.17439,0.016926
0.17538,0.016966
0.17638,0.017006
0.17738,0.017045
0.17837,0.017085
0.17937,0.017125
0.18037,0.017165
0.18136,0.017205
0.18236,0.017245
0.18335,0.017285
0.18435,0.017325
0.18535,0.017365
0.18634,0.017405
0.18734,0.017445
0.18834,0.017485
0.18933,0.017526
0.19033,0.017566
0.19133,0.017606
0.19232,0.017647
0.19332,0.017687
0.19432,0.017727
0.19531,0.017768
0.19631,0.017808
0.19731,0.017849
0.1983,0.017889
0.1993,0.01793
0.2003,0.01797
0.20129,0.018011
0.20229,0.018052
0.20328,0.018093
0.20428,0.018133
0.20528,0.018174
0.20627,0.018215
0.20727,0.018256
0.20827,0.018297
0.20926,0.018338
0.21026,0.018379
0.21126,0.01842
0.21225,0.018461
0.21325,0.018502
0.21425,0.018543
0.21524,0.018584
0.21624,0.018626
0.21724,0.018667
0.21823,0.018708
0.21923,0.018749
0.22023,0.018791
0.22122,0.018832
0.22222,0.018874
0.22321,0.018915
0.22421,0.018957
0.22521,0.018998
0.2262,0.01904
0.2272,0.019082
0.2282,0.019123
0.22919,0.019165
0.23019,0.019207
0.23119,0.019249
0.23218,0.01929
0.23318,0.019332
0.23418,0.019374
0.23517,0.019416
0.23617,0.019458
0.23717,0.0195
0.23816,0.019542
0.23916,0.019584
0.24015,0.019627
0.24115,0.019669
0.24215,0.019711
0.24314,0.019753
0.24414,0.019796
0.24514,0.019838
0.24613,0.01988
0.24713,0.019923
0.24813,0.019965
0.24912,0.020008
0.25012,0.02005
0.25112,0.020093
0.25211,0.020136
0.25311,0.020178
0.25411,0.020221
0.2551,0.020264
0.2561,0.020307
0.2571,0.020349
0.25809,0.020392
0.25909,0.020435
0.26008,0.020478
0.26108,0.020521
0.26208,0.020564
0.26307,0.020607
0.26407,0.02065
0.26507,0.020694
0.26606,0.020737
0.26706,0.02078
0.26806,0.020823
0.26905,0.020867
0.27005,0.02091
0.27105,0.020954
0.27204,0.020997
0.27304,0.02104
0.27404,0.021084
0.27503,0.021128
0.27603,0.021171
0.27703,0.021215
0.27802,0.021259
0.27902,0.021302
0.28001,0.021346
0.28101,0.02139
0.28201,0.021434
0.283,0.021478
0.284,0.021522
0.285,0.021566
0.28599,0.02161
0.28699,0.021654
0.28799,0.021698
0.28898,0.021742
0.28998,0.021786
0.29098,0.021831
0.29197,0.021875
0.29297,0.021919
0.29397,0.021964
0.29496,0.022008
0.29596,0.022052
0.29696,0.022097
0.29795,0.022142
0.29895,0.022186
0.29994,0.022231
0.30094,0.022275
0.30194,0.02232
0.30293,0.022365
0.30393,0.02241
0.30493,0.022455
0.30592,0.022499
0.30692,0.022544
0.30792,0.022589
0.30891,0.022634
0.30991,0.022679
0.31091,0.022725
0.3119,0.02277
0.3129,0.022815
0.3139,0.02286
0.31489,0.022906
0.31589,0.022951
0.31688,0.022996
0.31788,0.023042
0.31888,0.023087
0.31987,0.023133
0.32087,0.023178
0.32187,0.023224
0.32286,0.023269
0.32386,0.023315
0.32486,0.023361
0.32585,0.023407
0.32685,0.023452
0.32785,0.023498
0.32884,0.023544
0.32984,0.02359
0.33084,0.023636
0.33183,0.023682
0.33283,0.023728
0.33383,0.023774
0.33482,0.023821
0.33582,0.023867
0.33681,0.023913
0.33781,0.023959
0.33881,0.024006
0.3398,0.024052
0.3408,0.024099
0.3418,0.024145
0.34279,0.024192
0.34379,0.024238
0.34479,0.024285
0.34578,0.024332
0.34678,0.024378
0.34778,0.024425
0.34877,0.024472
0.34977,0.024519
0.35077,0.024566
0.35176,0.024613
0.35276,0.02466
0.35376,0.024707
0.35475,0.024754
0.35575,0.024801
0.35674,0.024848
0.35774,0.024896
0.35874,0.024943
0.35973,0.02499
0.36073,0.025038
0.36173,0.025085
0.36272,0.025132
0.36372,0.02518
0.36472,0.025228
0.36571,0.025275
0.36671,0.025323
0.36771,0.025371
0.3687,0.025418
0.3697,0.025466
0.3707,0.025514
0.37169,0.025562
0.37269,0.02561
0.37369,0.025658
0.37468,0.025706
0.37568,0.025754
0.37667,0.025802
0.37767,0.02585
0.37867,0.025899
0.37966,0.025947
0.38066,0.025995
0.38166,0.026044
0.38265,0.026092
0.38365,0.026141
0.38465,0.026189
0.38564,0.026238
0.38664,0.026286
0.38764,0.026335
0.38863,0.026384
0.38963,0.026433
0.39063,0.026481
0.39162,0.02653
0.39262,0.026579
0.39361,0.026628
0.39461,0.026677
0.39561,0.026726
0.3966,0.026775
0.3976,0.026825
0.3986,0.026874
0.39959,0.026923
0.40059,0.026972
0.40159,0.027022
0.40258,0.027071
0.40358,0.027121
0.40458,0.02717
0.40557,0.02722
0.40657,0.027269
0.40757,0.027319
0.40856,0.027369
0.40956,0.027419
0.41056,0.027468
0.41155,0.027518
0.41255,0.027568
0.41354,0.027618
0.41454,0.027668
0.41554,0.027718
0.41653,0.027769
0.41753,0.027819
0.41853,0.027869
0.41952,0.027919
0.42052,0.02797
0.42152,0.02802
0.42251,0.02807
0.42351,0.028121
0.42451,0.028171
0.4255,0.028222
0.4265,0.028273
0.4275,0.028323
0.42849,0.028374
0.42949,0.028425
0.43049,0.028476
0.43148,0.028527
0.43248,0.028578
0.43347,0.028629
0.43447,0.02868
0.43547,0.028731
0.43646,0.028782
0.43746,0.028833
0.43846,0.028885
0.43945,0.028936
0.44045,0.028987
0.44145,0.029039
0.44244,0.02909
0.44344,0.029142
0.44444,0.029194
0.44543,0.029245
0.44643,0.029297
0.44743,0.029349
0.44842,0.0294
0.44942,0.029452
0.45042,0.029504
0.45141,0.029556
0.45241,0.029608
0.4534,0.02966
0.4544,0.029713
0.4554,0.029765
0.45639,0.029817
0.45739,0.029869
0.45839,0.029922
0.45938,0.029974
0.46038,0.030027
0.46138,0.030079
0.46237,0.030132
0.46337,0.030184
0.46437,0.030237
0.46536,0.03029
0.46636,0.030343
0.46736,0.030395
0.46835,0.030448
0.46935,0.030501
0.47034,0.030554
0.47134,0.030607
0.47234,0.030661
0.47333,0.030714
0.47433,0.030767
0.47533,0.03082
0.47632,0.030874
0.47732,0.030927
0.47832,0.030981
0.47931,0.031034
0.48031,0.031088
0.48131,0.031141
0.4823,0.031195
0.4833,0.031249
0.4843,0.031303
0.48529,0.031356
0.48629,0.03141
0.48729,0.031464
0.48828,0.031518
0.48928,0.031573
0.49027,0.031627
0.49127,0.031681
0.49227,0.031735
0.49326,0.031789
0.49426,0.031844
0.49526,0.031898
0.49625,0.031953
0.49725,0.032007
0.49825,0.032062
0.49924,0.032117
0.50024,0.032171
0.50124,0.032226
0.50223,0.032281
0.50323,0.032336
0.50423,0.032391
0.50522,0.032446
0.50622,0.032501
0.50722,0.032556
0.50821,0.032611
0.50921,0.032667
0.5102,0.032722
0.5112,0.032777
0.5122,0.032833
0.51319,0.032888
0.51419,0.032944
0.51519,0.033
0.51618,0.033055
0.51718,0.033111
0.51818,0.033167
0.51917,0.033223
0.52017,0.033279
0.52117,0.033335
0.52216,0.033391
0.52316,0.033447
0.52416,0.033503
0.52515,0.033559
0.52615,0.033616
0.52715,0.033672
0.52814,0.033728
0.52914,0.033785
0.53013,0.033841
0.53113,0.033898
0.53213,0.033955
0.53312,0.034011
0.53412,0.034068
0.53512,0.034125
0.53611,0.034182
0.53711,0.034239
0.53811,0.034296
0.5391,0.034353
0.5401,0.03441
0.5411,0.034467
0.54209,0.034525
0.54309,0.034582
0.54409,0.034639
0.54508,0.034697
0.54608,0.034754
0.54707,0.034812
0.54807,0.03487
0.54907,0.034927
0.55006,0.034985
0.55106,0.035043
0.55206,0.035101
0.55305,0.035159
0.55405,0.035217
0.55505,0.035275
0.55604,0.035333
0.55704,0.035391
0.55804,0.03545
0.55903,0.035508
0.56003,0.035566
0.56103,0.035625
0.56202,0.035683
0.56302,0.035742
0.56402,0.035801
0.56501,0.03586
0.56601,0.035918
0.567,0.035977
0.568,0.036036
0.569,0.036095
0.56999,0.036154
0.57099,0.036213
0.57199,0.036273
0.57298,0.036332
0.57398,0.036391
0.57498,0.036451
0.57597,0.03651
0.57697,0.03657
0.57797,0.036629
0.57896,0.036689
0.57996,0.036749
0.58096,0.036808
0.58195,0.036868
0.58295,0.036928
0.58395,0.036988
0.58494,0.037048
0.58594,0.037108
0.58693,0.037169
0.58793,0.037229
0.58893,0.037289
0.58992,0.03735
0.59092,0.03741
0.59192,0.037471
0.59291,0.037531
0.59391,0.037592
0.59491,0.037653
0.5959,0.037714
0.5969,0.037774
0.5979,0.037835
0.59889,0.037896
0.59989,0.037958
0.60089,0.038019
0.60188,0.03808
0.60288,0.038141
0.60388,0.038203
0.60487,0.038264
0.60587,0.038326
0.60686,0.038387
0.60786,0.038449
0.60886,0.038511
0.60985,0.038572
0.61085,0.038634
0.61185,0.038696
0.61284,0.038758
0.61384,0.03882
0.61484,0.038882
0.61583,0.038945
0.61683,0.039007
0.61783,0.039069
0.61882,0.039132
0.61982,0.039194
0.62082,0.039257
0.62181,0.039319
0.62281,0.039382
0.6238,0.039445
0.6248,0.039508
0.6258,0.039571
0.62679,0.039634
0.62779,0.039697
0.62879,0.03976
0.62978,0.039823
0.63078,0.039886
0.63178,0.03995
0.63277,0.040013
0.63377,0.040077
0.63477,0.04014
0.63576,0.040204
0.63676,0.040268
0.63776,0.040331
0.63875,0.040395
0.63975,0.040459
0.64075,0.040523
0.64174,0.040587
0.64274,0.040651
0.64373,0.040716
0.64473,0.04078
0.64573,0.040844
0.64672,0.040909
0.64772,0.040973
0.64872,0.041038
0.64971,0.041103
0.65071,0.041168
0.65171,0.041232
0.6527,0.041297
0.6537,0.041362
0.6547,0.041427
0.65569,0.041493
0.65669,0.041558
0.65769,0.041623
0.65868,0.041688
0.65968,0.041754
0.66068,0.041819
0.66167,0.041885
0.66267,0.041951
0.66366,0.042016
0.66466,0.042082
0.66566,0.042148
0.66665,0.042214
0.66765,0.04228
0.66865,0.042346
0.66964,0.042413
0.67064,0.042479
0.67164,0.042545
0.67263,0.042612
0.67363,0.042678
0.67463,0.042745
0.67562,0.042812
0.67662,0.042878
0.67762,0.042945
0.67861,0.043012
0.67961,0.043079
0.68061,0.043146
0.6816,0.043213
0.6826,0.043281
0.68359,0.043348
0.68459,0.043415
0.68559,0.043483
0.68658,0.04355
0.68758,0.043618
0.68858,0.043686
0.68957,0.043754
0.69057,0.043822
0.69157,0.043889
0.69256,0.043958
0.69356,0.044026
0.69456,0.044094
0.69555,0.044162
0.69655,0.044231
0.69755,0.044299
0.69854,0.044368
0.69954,0.044436
0.70053,0.044505
0.70153,0.044574
0.70253,0.044643
0.70352,0.044711
0.70452,0.044781
0.70552,0.04485
0.70651,0.044919
0.70751,0.044988
0.70851,0.045057
0.7095,0.045127
0.7105,0.045196
0.7115,0.045266
0.71249,0.045336
0.71349,0.045406
0.71449,0.045475
0.71548,0.045545
0.71648,0.045615
0.71748,0.045686
0.71847,0.045756
0.71947,0.045826
0.72046,0.045896
0.72146,0.045967
0.72246,0.046037
0.72345,0.046108
0.72445,0.046179
0.72545,0.04625
0.72644,0.046321
0.72744,0.046392
0.72844,0.046463
0.72943,0.046534
0.73043,0.046605
0.73143,0.046676
0.73242,0.046748
0.73342,0.046819
0.73442,0.046891
0.73541,0.046962
0.73641,0.047034
0.73741,0.047106
0.7384,0.047178
0.7394,0.04725
0.74039,0.047322
0.74139,0.047394
0.74239,0.047467
0.74338,0.047539
0.74438,0.047545
0.74538,0.047545
0.74637,0.047545
0.74737,0.047545
0.74837,0.047545
0.74936,0.047545
0.75036,0.047545
0.75136,0.047545
0.75235,0.047545
0.75335,0.047545
0.75435,0.047545
0.75534,0.047545
0.75634,0.047545
0.75734,0.047545
0.75833,0.047545
0.75933,0.047545
0.76032,0.047545
0.76132,0.047545
0.76232,0.047545
0.76331,0.047545
0.76431,0.047545
0.76531,0.047545
0.7663,0.047545
0.7673,0.047545
0.7683,0.047545
0.76929,0.047545
0.77029,0.047545
0.77129,0.047545
0.77228,0.047545
0.77328,0.047545
0.77428,0.047545
0.77527,0.047545
0.77627,0.047545
0.77727,0.047545
0.77826,0.047545
0.77926,0.047545
0.78025,0.047545
0.78125,0.047545
0.78225,0.047545
0.78324,0.047545
0.78424,0.047545
0.78524,0.047545
0.78623,0.047545
0.78723,0.047545
0.78823,0.047545
0.78922,0.047545
0.79022,0.047545
0.79122,0.047545
0.79221,0.047545
0.79321,0.047545
0.79421,0.047545
0.7952,0.047545
0.7962,0.047545
0.79719,0.047545
0.79819,0.047545
0.79919,0.047545
0.80018,0.047545
0.80118,0.047545
0.80218,0.047545
0.80317,0.047545
0.80417,0.047545
0.80517,0.047545
0.80616,0.047545
0.80716,0.047545
0.80816,0.047545
0.80915,0.047545
0.81015,0.047545
0.81115,0.047545
0.81214,0.047545
0.81314,0.047545
0.81414,0.047545
0.81513,0.047545
0.81613,0.047545
0.81712,0.047545
0.81812,0.047545
0.81912,0.047545
0.82011,0.047545
0.82111,0.047545
0.82211,0.047545
0.8231,0.047545
0.8241,0.047545
0.8251,0.047545
0.82609,0.047545
0.82709,0.047545
0.82809,0.047545
0.82908,0.047545
0.83008,0.047545
0.83108,0.047545
0.83207,0.047545
0.83307,0.047545
0.83407,0.047545
0.83506,0.047545
0.83606,0.047545
0.83705,0.047545
0.83805,0.047545
0.83905,0.047545
0.84004,0.047545
0.84104,0.047545
0.84204,0.047545
0.84303,0.047545
0.84403,0.047545
0.84503,0.047545
0.84602,0.047545
0.84702,0.047545
0.84802,0.047545
0.84901,0.047545
0.85001,0.047545
0.85101,0.047545
0.852,0.047545
0.853,0.047545
0.854,0.047545
0.85499,0.047545
0.85599,0.047545
0.85698,0.047545
0.85798,0.047545
0.85898,0.047545
0.85997,0.047545
0.86097,0.047545
0.86197,0.047545
0.86296,0.047545
0.86396,0.047545
0.86496,0.047545
0.86595,0.047545
0.86695,0.047545
0.86795,0.047545
0.86894,0.047545
0.86994,0.047545
0.87094,0.047545
0.87193,0.047545
0.87293,0.047545
0.87392,0.047545
0.87492,0.047545
0.87592,0.047545
0.87691,0.047545
0.87791,0.047545
0.87891,0.047545
0.8799,0.047545
0.8809,0.047545
0.8819,0.047545
0.88289,0.047545
0.88389,0.047545
0.88489,0.047545
0.88588,0.047545
0.88688,0.047545
0.88788,0.047545
0.88887,0.047545
0.88987,0.047545
0.89087,0.047545
0.89186,0.047545
0.89286,0.047545
0.89385,0.047545
0.89485,0.047545
0.89585,0.047545
0.89684,0.047545
0.89784,0.047545
0.89884,0.047545
0.89983,0.047545
0.90083,0.047545
0.90183,0.047545
0.90282,0.047545
0.90382,0.047545
0.90482,0.047545
0.90581,0.047545
0.90681,0.047545
0.90781,0.047545
0.9088,0.047545
0.9098,0.047545
0.9108,0.047545
0.91179,0.047545
0.91279,0.047545
0.91378,0.047545
0.91478,0.047545
0.91578,0.047545
0.91677,0.047545
0.91777,0.047545
0.91877,0.047545
0.91976,0.047545
0.92076,0.047545
0.92176,0.047545
0.92275,0.047545
0.92375,0.047545
0.92475,0.047545
0.92574,0.047545
0.92674,0.047545
0.92774,0.047545
0.92873,0.047545
0.92973,0.047545
0.93073,0.047545
0.93172,0.047545
0.93272,0.047545
0.93371,0.047545
0.93471,0.047545
0.93571,0.047545
0.9367,0.047545
0.9377,0.047545
0.9387,0.047545
0.93969,0.047545
0.94069,0.047545
0.94169,0.047545
0.94268,0.047545
0.94368,0.047545
0.94468,0.047545
0.94567,0.047545
0.94667,0.047545
0.94767,0.047545
0.94866,0.047545
0.94966,0.047545
0.95065,0.047545
0.95165,0.047545
0.95265,0.047545
0.95364,0.047545
0.95464,0.047545
0.95564,0.047545
0.95663,0.047545
0.95763,0.047545
0.95863,0.047545
0.95962,0.047545
0.96062,0.047545
0.96162,0.047545
0.96261,0.047545
0.96361,0.047545
0.96461,0.047545
0.9656,0.047545
0.9666,0.047545
0.9676,0.047545
0.96859,0.047545
0.96959,0.047545
0.97058,0.047545
0.97158,0.047545
0.97258,0.047545
0.97357,0.047545
0.97457,0.047545
0.97557,0.047545
0.97656,0.047545
0.97756,0.047545
0.97856,0.047545
0.97955,0.047545
0.98055,0.047545
0.98155,0.047545
0.98254,0.047545
0.98354,0.047545
0.98454,0.047545
0.98553,0.047545
0.98653,0.047545
0.98753,0.047545
0.98852,0.047545
0.98952,0.047545
0.99051,0.047545
0.99151,0.047545
0.99251,0.047545
0.9935,0.047545
0.9945,0.047545
0.9955,0.047545
0.99649,0.047545


==> img/Data/viperLines/testCS3/perfImprovLine-Fluidanimate-NSGA.csv <==
0,0.20363
0.00099649,0.20363
0.001993,0.20363
0.0029895,0.20363
0.003986,0.20363
0.0049825,0.20363
0.005979,0.20363
0.0069755,0.20363
0.0079719,0.20363
0.0089684,0.20363
0.0099649,0.20363
0.010961,0.20363
0.011958,0.20363
0.012954,0.20363
0.013951,0.20363
0.014947,0.20363
0.015944,0.20363
0.01694,0.20363
0.017937,0.20363
0.018933,0.20363
0.01993,0.20363
0.020926,0.20363
0.021923,0.20363
0.022919,0.20363
0.023916,0.20363
0.024912,0.20363
0.025909,0.20363
0.026905,0.20363
0.027902,0.20363
0.028898,0.20363
0.029895,0.20363
0.030891,0.20363
0.031888,0.20363
0.032884,0.20363
0.033881,0.20363
0.034877,0.20363
0.035874,0.20363
0.03687,0.20363
0.037867,0.20363
0.038863,0.20363
0.03986,0.20363
0.040856,0.20363
0.041853,0.20363
0.042849,0.20363
0.043846,0.20363
0.044842,0.20363
0.045839,0.20363
0.046835,0.20363
0.047832,0.20363
0.048828,0.20363
0.049825,0.20363
0.050821,0.20363
0.051818,0.20363
0.052814,0.20363
0.053811,0.20363
0.054807,0.20363
0.055804,0.20363
0.0568,0.20363
0.057797,0.20363
0.058793,0.20363
0.05979,0.20363
0.060786,0.20363
0.061783,0.20363
0.062779,0.20363
0.063776,0.20363
0.064772,0.20363
0.065769,0.20363
0.066765,0.20363
0.067762,0.20363
0.068758,0.20363
0.069755,0.20363
0.070751,0.20363
0.071748,0.20363
0.072744,0.20363
0.073741,0.20363
0.074737,0.20363
0.075734,0.20363
0.07673,0.20363
0.077727,0.20363
0.078723,0.20363
0.079719,0.20363
0.080716,0.20363
0.081712,0.20363
0.082709,0.20363
0.083705,0.20363
0.084702,0.20363
0.085698,0.20363
0.086695,0.20363
0.087691,0.20363
0.088688,0.20363
0.089684,0.20363
0.090681,0.20363
0.091677,0.20363
0.092674,0.20363
0.09367,0.20363
0.094667,0.20363
0.095663,0.20363
0.09666,0.20363
0.097656,0.20363
0.098653,0.20363
0.099649,0.20363
0.10065,0.20363
0.10164,0.20363
0.10264,0.20363
0.10364,0.20363
0.10463,0.20363
0.10563,0.20363
0.10662,0.20363
0.10762,0.20363
0.10862,0.20363
0.10961,0.20363
0.11061,0.20363
0.11161,0.20363
0.1126,0.20363
0.1136,0.20363
0.1146,0.20363
0.11559,0.20363
0.11659,0.20363
0.11759,0.20363
0.11858,0.20363
0.11958,0.20363
0.12058,0.20363
0.12157,0.20363
0.12257,0.20363
0.12357,0.20363
0.12456,0.20363
0.12556,0.20363
0.12655,0.20363
0.12755,0.20363
0.12855,0.20363
0.12954,0.20363
0.13054,0.20363
0.13154,0.20363
0.13253,0.20363
0.13353,0.20363
0.13453,0.20363
0.13552,0.20363
0.13652,0.20363
0.13752,0.20363
0.13851,0.20363
0.13951,0.20363
0.14051,0.20363
0.1415,0.20363
0.1425,0.20363
0.1435,0.20363
0.14449,0.20363
0.14549,0.20363
0.14648,0.20363
0.14748,0.20363
0.14848,0.20363
0.14947,0.20363
0.15047,0.20363
0.15147,0.20363
0.15246,0.20363
0.15346,0.20363
0.15446,0.20363
0.15545,0.20363
0.15645,0.20363
0.15745,0.20363
0.15844,0.20363
0.15944,0.20363
0.16044,0.20363
0.16143,0.20363
0.16243,0.20363
0.16342,0.20363
0.16442,0.20363
0.16542,0.20363
0.16641,0.20363
0.16741,0.20363
0.16841,0.20363
0.1694,0.20363
0.1704,0.20363
0.1714,0.20363
0.17239,0.20363
0.17339,0.20363
0.17439,0.20363
0.17538,0.20363
0.17638,0.20363
0.17738,0.20363
0.17837,0.20363
0.17937,0.20363
0.18037,0.20363
0.18136,0.20363
0.18236,0.20363
0.18335,0.20363
0.18435,0.20363
0.18535,0.20363
0.18634,0.20363
0.18734,0.20363
0.18834,0.20363
0.18933,0.20363
0.19033,0.20363
0.19133,0.20363
0.19232,0.20363
0.19332,0.20363
0.19432,0.20363
0.19531,0.20363
0.19631,0.20363
0.19731,0.20363
0.1983,0.20363
0.1993,0.20363
0.2003,0.20363
0.20129,0.20363
0.20229,0.20363
0.20328,0.20363
0.20428,0.20363
0.20528,0.20363
0.20627,0.20363
0.20727,0.20363
0.20827,0.20363
0.20926,0.20363
0.21026,0.20363
0.21126,0.20363
0.21225,0.20363
0.21325,0.20363
0.21425,0.20363
0.21524,0.20363
0.21624,0.20363
0.21724,0.20363
0.21823,0.20363
0.21923,0.20363
0.22023,0.20363
0.22122,0.20363
0.22222,0.20363
0.22321,0.20363
0.22421,0.20363
0.22521,0.20363
0.2262,0.20363
0.2272,0.20363
0.2282,0.20363
0.22919,0.20363
0.23019,0.20363
0.23119,0.20363
0.23218,0.20363
0.23318,0.20363
0.23418,0.20363
0.23517,0.20363
0.23617,0.20363
0.23717,0.20363
0.23816,0.20363
0.23916,0.20363
0.24015,0.20363
0.24115,0.20363
0.24215,0.20363
0.24314,0.20363
0.24414,0.20363
0.24514,0.20363
0.24613,0.20363
0.24713,0.20363
0.24813,0.20363
0.24912,0.20363
0.25012,0.20363
0.25112,0.20363
0.25211,0.20363
0.25311,0.20363
0.25411,0.20363
0.2551,0.20363
0.2561,0.20363
0.2571,0.20363
0.25809,0.20363
0.25909,0.20363
0.26008,0.20363
0.26108,0.20363
0.26208,0.20363
0.26307,0.20363
0.26407,0.20363
0.26507,0.20363
0.26606,0.20363
0.26706,0.20363
0.26806,0.20363
0.26905,0.20363
0.27005,0.20363
0.27105,0.20363
0.27204,0.20363
0.27304,0.20363
0.27404,0.20363
0.27503,0.20363
0.27603,0.20363
0.27703,0.20363
0.27802,0.20363
0.27902,0.20363
0.28001,0.20363
0.28101,0.20363
0.28201,0.20363
0.283,0.20363
0.284,0.20363
0.285,0.20363
0.28599,0.20363
0.28699,0.20363
0.28799,0.20363
0.28898,0.20363
0.28998,0.20363
0.29098,0.20363
0.29197,0.20363
0.29297,0.20363
0.29397,0.20363
0.29496,0.20363
0.29596,0.20363
0.29696,0.20363
0.29795,0.20363
0.29895,0.20363
0.29994,0.20363
0.30094,0.20363
0.30194,0.20363
0.30293,0.20363
0.30393,0.20363
0.30493,0.20363
0.30592,0.20363
0.30692,0.20363
0.30792,0.20363
0.30891,0.20363
0.30991,0.20363
0.31091,0.20363
0.3119,0.20363
0.3129,0.20363
0.3139,0.20363
0.31489,0.20363
0.31589,0.20363
0.31688,0.20363
0.31788,0.20363
0.31888,0.20363
0.31987,0.20363
0.32087,0.20363
0.32187,0.20363
0.32286,0.20363
0.32386,0.20363
0.32486,0.20363
0.32585,0.20363
0.32685,0.20363
0.32785,0.20363
0.32884,0.20363
0.32984,0.20363
0.33084,0.20363
0.33183,0.20363
0.33283,0.20363
0.33383,0.20363
0.33482,0.20363
0.33582,0.20363
0.33681,0.20363
0.33781,0.20363
0.33881,0.20363
0.3398,0.20363
0.3408,0.20363
0.3418,0.20363
0.34279,0.20363
0.34379,0.20363
0.34479,0.20363
0.34578,0.20363
0.34678,0.20363
0.34778,0.20363
0.34877,0.20363
0.34977,0.20363
0.35077,0.20363
0.35176,0.20363
0.35276,0.20363
0.35376,0.20363
0.35475,0.20363
0.35575,0.20363
0.35674,0.20363
0.35774,0.20363
0.35874,0.20363
0.35973,0.20363
0.36073,0.20363
0.36173,0.20363
0.36272,0.20363
0.36372,0.20363
0.36472,0.20363
0.36571,0.20363
0.36671,0.20363
0.36771,0.20363
0.3687,0.20363
0.3697,0.20363
0.3707,0.20363
0.37169,0.20363
0.37269,0.20363
0.37369,0.20363
0.37468,0.20363
0.37568,0.20363
0.37667,0.20363
0.37767,0.20363
0.37867,0.20363
0.37966,0.20363
0.38066,0.20363
0.38166,0.20363
0.38265,0.20363
0.38365,0.20363
0.38465,0.20363
0.38564,0.20363
0.38664,0.20363
0.38764,0.20363
0.38863,0.20363
0.38963,0.20363
0.39063,0.20363
0.39162,0.20363
0.39262,0.20363
0.39361,0.20363
0.39461,0.20363
0.39561,0.20363
0.3966,0.20363
0.3976,0.20363
0.3986,0.20363
0.39959,0.20363
0.40059,0.20363
0.40159,0.20363
0.40258,0.20363
0.40358,0.20363
0.40458,0.20363
0.40557,0.20363
0.40657,0.20363
0.40757,0.20363
0.40856,0.20363
0.40956,0.20363
0.41056,0.20363
0.41155,0.20363
0.41255,0.20363
0.41354,0.20363
0.41454,0.20363
0.41554,0.20363
0.41653,0.20363
0.41753,0.20363
0.41853,0.20363
0.41952,0.20363
0.42052,0.20363
0.42152,0.20363
0.42251,0.20363
0.42351,0.20363
0.42451,0.20363
0.4255,0.20363
0.4265,0.20363
0.4275,0.20363
0.42849,0.20363
0.42949,0.20363
0.43049,0.20363
0.43148,0.20363
0.43248,0.20363
0.43347,0.20363
0.43447,0.20363
0.43547,0.20363
0.43646,0.20363
0.43746,0.20363
0.43846,0.20363
0.43945,0.20363
0.44045,0.20363
0.44145,0.20363
0.44244,0.20363
0.44344,0.20363
0.44444,0.20363
0.44543,0.20363
0.44643,0.20363
0.44743,0.20363
0.44842,0.20363
0.44942,0.20363
0.45042,0.20363
0.45141,0.20363
0.45241,0.20363
0.4534,0.20363
0.4544,0.20363
0.4554,0.20363
0.45639,0.20363
0.45739,0.20363
0.45839,0.20363
0.45938,0.20363
0.46038,0.20363
0.46138,0.20363
0.46237,0.20363
0.46337,0.20363
0.46437,0.20363
0.46536,0.20363
0.46636,0.20363
0.46736,0.20363
0.46835,0.20363
0.46935,0.20363
0.47034,0.20363
0.47134,0.20363
0.47234,0.20363
0.47333,0.20363
0.47433,0.20363
0.47533,0.20363
0.47632,0.20363
0.47732,0.20363
0.47832,0.20363
0.47931,0.20363
0.48031,0.20363
0.48131,0.20363
0.4823,0.20363
0.4833,0.20363
0.4843,0.20363
0.48529,0.20363
0.48629,0.20363
0.48729,0.20363
0.48828,0.20363
0.48928,0.20363
0.49027,0.20363
0.49127,0.20363
0.49227,0.20363
0.49326,0.20363
0.49426,0.20363
0.49526,0.20363
0.49625,0.20363
0.49725,0.20363
0.49825,0.20363
0.49924,0.20363
0.50024,0.20363
0.50124,0.20363
0.50223,0.20363
0.50323,0.20363
0.50423,0.20363
0.50522,0.20363
0.50622,0.20363
0.50722,0.20363
0.50821,0.20363
0.50921,0.20363
0.5102,0.20363
0.5112,0.20363
0.5122,0.20363
0.51319,0.20363
0.51419,0.20363
0.51519,0.20363
0.51618,0.20363
0.51718,0.20363
0.51818,0.20363
0.51917,0.20363
0.52017,0.20363
0.52117,0.20363
0.52216,0.20363
0.52316,0.20363
0.52416,0.20363
0.52515,0.20363
0.52615,0.20363
0.52715,0.20363
0.52814,0.20363
0.52914,0.20363
0.53013,0.20363
0.53113,0.20363
0.53213,0.20363
0.53312,0.20363
0.53412,0.20363
0.53512,0.20363
0.53611,0.20363
0.53711,0.20363
0.53811,0.20363
0.5391,0.20363
0.5401,0.20363
0.5411,0.20363
0.54209,0.20363
0.54309,0.20363
0.54409,0.20363
0.54508,0.20363
0.54608,0.20363
0.54707,0.20363
0.54807,0.20363
0.54907,0.20363
0.55006,0.20363
0.55106,0.20363
0.55206,0.20363
0.55305,0.20363
0.55405,0.20363
0.55505,0.20363
0.55604,0.20363
0.55704,0.20363
0.55804,0.20363
0.55903,0.20363
0.56003,0.20363
0.56103,0.20363
0.56202,0.20363
0.56302,0.20363
0.56402,0.20363
0.56501,0.20363
0.56601,0.20363
0.567,0.20363
0.568,0.20363
0.569,0.20363
0.56999,0.20363
0.57099,0.20363
0.57199,0.20363
0.57298,0.20363
0.57398,0.20363
0.57498,0.20363
0.57597,0.20363
0.57697,0.20363
0.57797,0.20363
0.57896,0.20363
0.57996,0.20363
0.58096,0.20363
0.58195,0.20363
0.58295,0.20363
0.58395,0.20363
0.58494,0.20363
0.58594,0.20363
0.58693,0.20363
0.58793,0.20363
0.58893,0.20363
0.58992,0.20363
0.59092,0.20363
0.59192,0.20363
0.59291,0.20363
0.59391,0.20363
0.59491,0.20363
0.5959,0.20363
0.5969,0.20363
0.5979,0.20363
0.59889,0.20363
0.59989,0.20363
0.60089,0.20363
0.60188,0.20363
0.60288,0.20363
0.60388,0.20363
0.60487,0.20363
0.60587,0.20363
0.60686,0.20363
0.60786,0.20363
0.60886,0.20363
0.60985,0.20363
0.61085,0.20363
0.61185,0.20363
0.61284,0.20363
0.61384,0.20363
0.61484,0.20363
0.61583,0.20363
0.61683,0.20363
0.61783,0.20363
0.61882,0.20363
0.61982,0.20363
0.62082,0.20363
0.62181,0.20363
0.62281,0.20363
0.6238,0.20363
0.6248,0.20363
0.6258,0.20363
0.62679,0.20363
0.62779,0.20363
0.62879,0.20363
0.62978,0.20363
0.63078,0.20363
0.63178,0.20363
0.63277,0.20363
0.63377,0.20363
0.63477,0.20363
0.63576,0.20363
0.63676,0.20363
0.63776,0.20363
0.63875,0.20363
0.63975,0.20363
0.64075,0.20363
0.64174,0.20363
0.64274,0.20363
0.64373,0.20363
0.64473,0.20363
0.64573,0.20363
0.64672,0.20363
0.64772,0.20363
0.64872,0.20363
0.64971,0.20363
0.65071,0.20363
0.65171,0.20363
0.6527,0.20363
0.6537,0.20363
0.6547,0.20363
0.65569,0.20363
0.65669,0.20363
0.65769,0.20363
0.65868,0.20363
0.65968,0.20363
0.66068,0.20363
0.66167,0.20363
0.66267,0.20363
0.66366,0.20363
0.66466,0.20363
0.66566,0.20363
0.66665,0.20363
0.66765,0.20363
0.66865,0.20363
0.66964,0.20363
0.67064,0.20363
0.67164,0.20363
0.67263,0.20363
0.67363,0.20363
0.67463,0.20363
0.67562,0.20363
0.67662,0.20363
0.67762,0.20363
0.67861,0.20363
0.67961,0.20363
0.68061,0.20363
0.6816,0.20363
0.6826,0.20363
0.68359,0.20363
0.68459,0.20363
0.68559,0.20363
0.68658,0.20363
0.68758,0.20363
0.68858,0.20363
0.68957,0.20363
0.69057,0.20363
0.69157,0.20363
0.69256,0.20363
0.69356,0.20363
0.69456,0.20363
0.69555,0.20363
0.69655,0.20363
0.69755,0.20363
0.69854,0.20363
0.69954,0.20363
0.70053,0.20363
0.70153,0.20363
0.70253,0.20363
0.70352,0.20363
0.70452,0.20363
0.70552,0.20363
0.70651,0.20363
0.70751,0.20363
0.70851,0.20363
0.7095,0.20363
0.7105,0.20363
0.7115,0.20363
0.71249,0.20363
0.71349,0.20363
0.71449,0.20363
0.71548,0.20363
0.71648,0.20363
0.71748,0.20363
0.71847,0.20363
0.71947,0.20363
0.72046,0.20363
0.72146,0.20363
0.72246,0.20363
0.72345,0.20363
0.72445,0.20363
0.72545,0.20363
0.72644,0.20363
0.72744,0.20363
0.72844,0.20363
0.72943,0.20363
0.73043,0.20363
0.73143,0.20363
0.73242,0.20363
0.73342,0.20363
0.73442,0.20363
0.73541,0.20363
0.73641,0.20363
0.73741,0.20363
0.7384,0.20363
0.7394,0.20363
0.74039,0.20363
0.74139,0.20363
0.74239,0.20363
0.74338,0.20363
0.74438,0.20363
0.74538,0.20363
0.74637,0.20363
0.74737,0.20363
0.74837,0.20363
0.74936,0.20363
0.75036,0.20363
0.75136,0.20363
0.75235,0.20363
0.75335,0.20363
0.75435,0.20363
0.75534,0.20363
0.75634,0.20363
0.75734,0.20363
0.75833,0.20363
0.75933,0.20363
0.76032,0.20363
0.76132,0.20363
0.76232,0.20363
0.76331,0.20363
0.76431,0.20363
0.76531,0.20363
0.7663,0.20363
0.7673,0.20363
0.7683,0.20363
0.76929,0.20363
0.77029,0.20363
0.77129,0.20363
0.77228,0.20363
0.77328,0.20363
0.77428,0.20363
0.77527,0.20363
0.77627,0.20363
0.77727,0.20363
0.77826,0.20363
0.77926,0.20363
0.78025,0.20363
0.78125,0.20363
0.78225,0.20363
0.78324,0.20363
0.78424,0.20363
0.78524,0.20363
0.78623,0.20363
0.78723,0.20363
0.78823,0.20363
0.78922,0.20363
0.79022,0.20363
0.79122,0.20363
0.79221,0.20363
0.79321,0.20363
0.79421,0.20363
0.7952,0.20363
0.7962,0.20363
0.79719,0.20363
0.79819,0.20363
0.79919,0.20363
0.80018,0.20363
0.80118,0.20363
0.80218,0.20363
0.80317,0.20363
0.80417,0.20363
0.80517,0.20363
0.80616,0.20363
0.80716,0.20363
0.80816,0.20363
0.80915,0.20363
0.81015,0.20363
0.81115,0.20363
0.81214,0.20363
0.81314,0.20363
0.81414,0.20363
0.81513,0.20363
0.81613,0.20363
0.81712,0.20363
0.81812,0.20363
0.81912,0.20363
0.82011,0.20363
0.82111,0.20363
0.82211,0.20363
0.8231,0.20363
0.8241,0.20363
0.8251,0.20363
0.82609,0.20363
0.82709,0.20363
0.82809,0.20363
0.82908,0.20363
0.83008,0.20363
0.83108,0.20363
0.83207,0.20363
0.83307,0.20363
0.83407,0.20363
0.83506,0.20363
0.83606,0.20363
0.83705,0.20363
0.83805,0.20363
0.83905,0.20363
0.84004,0.20363
0.84104,0.20363
0.84204,0.20363
0.84303,0.20363
0.84403,0.20363
0.84503,0.20363
0.84602,0.20363
0.84702,0.20363
0.84802,0.20363
0.84901,0.20363
0.85001,0.20363
0.85101,0.20363
0.852,0.20363
0.853,0.20363
0.854,0.20363
0.85499,0.20363
0.85599,0.20363
0.85698,0.20363
0.85798,0.20363
0.85898,0.20363
0.85997,0.20363
0.86097,0.20363
0.86197,0.20363
0.86296,0.20363
0.86396,0.20363
0.86496,0.20363
0.86595,0.20363
0.86695,0.20363
0.86795,0.20363
0.86894,0.20363
0.86994,0.20363
0.87094,0.20363
0.87193,0.20363
0.87293,0.20363
0.87392,0.20363
0.87492,0.20363
0.87592,0.20363
0.87691,0.20363
0.87791,0.20363
0.87891,0.20363
0.8799,0.20363
0.8809,0.20363
0.8819,0.20363
0.88289,0.20363
0.88389,0.20363
0.88489,0.20363
0.88588,0.20363
0.88688,0.20363
0.88788,0.20363
0.88887,0.20363
0.88987,0.20363
0.89087,0.20363
0.89186,0.20363
0.89286,0.20363
0.89385,0.20363
0.89485,0.20363
0.89585,0.20363
0.89684,0.20363
0.89784,0.20363
0.89884,0.20363
0.89983,0.20363
0.90083,0.20363
0.90183,0.20363
0.90282,0.20363
0.90382,0.20363
0.90482,0.20363
0.90581,0.20363
0.90681,0.20363
0.90781,0.20363
0.9088,0.20363
0.9098,0.20363
0.9108,0.20363
0.91179,0.20363
0.91279,0.20363
0.91378,0.20363
0.91478,0.20363
0.91578,0.20363
0.91677,0.20363
0.91777,0.20363
0.91877,0.20363
0.91976,0.20363
0.92076,0.20363
0.92176,0.20363
0.92275,0.20363
0.92375,0.20363
0.92475,0.20363
0.92574,0.20363
0.92674,0.20363
0.92774,0.20363
0.92873,0.20363
0.92973,0.20363
0.93073,0.20363
0.93172,0.20363
0.93272,0.20363
0.93371,0.20363
0.93471,0.20363
0.93571,0.20363
0.9367,0.20363
0.9377,0.20363
0.9387,0.20363
0.93969,0.20363
0.94069,0.20363
0.94169,0.20363
0.94268,0.20363
0.94368,0.20363
0.94468,0.20363
0.94567,0.20363
0.94667,0.20363
0.94767,0.20363
0.94866,0.20363
0.94966,0.20363
0.95065,0.20363
0.95165,0.20363
0.95265,0.20363
0.95364,0.20363
0.95464,0.20363
0.95564,0.20363
0.95663,0.20363
0.95763,0.20363
0.95863,0.20363
0.95962,0.20363
0.96062,0.20363
0.96162,0.20363
0.96261,0.20363
0.96361,0.20363
0.96461,0.20363
0.9656,0.20363
0.9666,0.20363
0.9676,0.20363
0.96859,0.20363
0.96959,0.20363
0.97058,0.20363
0.97158,0.20363
0.97258,0.20363
0.97357,0.20363
0.97457,0.20363
0.97557,0.20363
0.97656,0.20363
0.97756,0.20363
0.97856,0.20363
0.97955,0.20363
0.98055,0.20363
0.98155,0.20363
0.98254,0.20363
0.98354,0.20363
0.98454,0.20363
0.98553,0.20363
0.98653,0.20363
0.98753,0.20363
0.98852,0.20363
0.98952,0.20363
0.99051,0.20363
0.99151,0.20363
0.99251,0.20363
0.9935,0.20363
0.9945,0.20363
0.9955,0.20363
0.99649,0.20363


==> img/Data/viperLines/train/perfImprovLine-Blackscholes-AML.csv <==
0,0
0.00050671,0.00044024
0.0010134,0.00088075
0.0015201,0.0013215
0.0020268,0.0017626
0.0025335,0.002204
0.0030403,0.0026456
0.003547,0.0030875
0.0040537,0.0035297
0.0045604,0.0039721
0.0050671,0.0044149
0.0055738,0.0048579
0.0060805,0.0053012
0.0065872,0.0057448
0.0070939,0.0061886
0.0076006,0.0066328
0.0081073,0.0070772
0.008614,0.0075219
0.0091208,0.0079669
0.0096275,0.0084121
0.010134,0.0088577
0.010641,0.0093035
0.011148,0.0097496
0.011654,0.010196
0.012161,0.010643
0.012668,0.01109
0.013174,0.011537
0.013681,0.011984
0.014188,0.012432
0.014695,0.01288
0.015201,0.013329
0.015708,0.013777
0.016215,0.014226
0.016721,0.014676
0.017228,0.015125
0.017735,0.015575
0.018242,0.016025
0.018748,0.016475
0.019255,0.016926
0.019762,0.017377
0.020268,0.017828
0.020775,0.01828
0.021282,0.018731
0.021788,0.019184
0.022295,0.019636
0.022802,0.020089
0.023309,0.020542
0.023815,0.020995
0.024322,0.021448
0.024829,0.021902
0.025335,0.022356
0.025842,0.022811
0.026349,0.023265
0.026856,0.02372
0.027362,0.024176
0.027869,0.024631
0.028376,0.025087
0.028882,0.025543
0.029389,0.026
0.029896,0.026457
0.030403,0.026914
0.030909,0.027371
0.031416,0.027829
0.031923,0.028286
0.032429,0.028745
0.032936,0.029203
0.033443,0.029662
0.033949,0.030121
0.034456,0.03058
0.034963,0.03104
0.03547,0.0315
0.035976,0.03196
0.036483,0.032421
0.03699,0.032882
0.037496,0.033343
0.038003,0.033804
0.03851,0.034266
0.039017,0.034728
0.039523,0.035191
0.04003,0.035653
0.040537,0.036116
0.041043,0.036579
0.04155,0.037043
0.042057,0.037507
0.042564,0.037971
0.04307,0.038435
0.043577,0.0389
0.044084,0.039365
0.04459,0.039831
0.045097,0.040296
0.045604,0.040762
0.04611,0.041228
0.046617,0.041695
0.047124,0.042162
0.047631,0.042629
0.048137,0.043096
0.048644,0.043564
0.049151,0.044032
0.049657,0.044501
0.050164,0.044969
0.050671,0.045438
0.051178,0.045908
0.051684,0.046377
0.052191,0.046847
0.052698,0.047317
0.053204,0.047788
0.053711,0.048259
0.054218,0.04873
0.054725,0.049201
0.055231,0.049673
0.055738,0.050145
0.056245,0.050617
0.056751,0.05109
0.057258,0.051563
0.057765,0.052036
0.058271,0.05251
0.058778,0.052984
0.059285,0.053458
0.059792,0.053932
0.060298,0.054407
0.060805,0.054882
0.061312,0.055358
0.061818,0.055833
0.062325,0.056309
0.062832,0.056786
0.063339,0.057262
0.063845,0.057739
0.064352,0.058217
0.064859,0.058694
0.065365,0.059172
0.065872,0.059651
0.066379,0.060129
0.066886,0.060608
0.067392,0.061087
0.067899,0.061567
0.068406,0.062046
0.068912,0.062527
0.069419,0.063007
0.069926,0.063488
0.070432,0.063969
0.070939,0.06445
0.071446,0.064932
0.071953,0.065414
0.072459,0.065896
0.072966,0.066379
0.073473,0.066862
0.073979,0.067345
0.074486,0.067829
0.074993,0.068313
0.0755,0.068797
0.076006,0.069282
0.076513,0.069767
0.07702,0.070252
0.077526,0.070737
0.078033,0.071223
0.07854,0.071709
0.079047,0.072196
0.079553,0.072683
0.08006,0.07317
0.080567,0.073657
0.081073,0.074145
0.08158,0.074633
0.082087,0.075122
0.082593,0.07561
0.0831,0.076099
0.083607,0.076589
0.084114,0.077079
0.08462,0.077569
0.085127,0.078059
0.085634,0.07855
0.08614,0.079041
0.086647,0.079532
0.087154,0.080024
0.087661,0.080516
0.088167,0.081008
0.088674,0.081501
0.089181,0.081994
0.089687,0.082487
0.090194,0.082981
0.090701,0.083475
0.091208,0.083969
0.091714,0.084464
0.092221,0.084959
0.092728,0.085454
0.093234,0.08595
0.093741,0.086445
0.094248,0.086942
0.094755,0.087438
0.095261,0.087935
0.095768,0.088433
0.096275,0.08893
0.096781,0.089428
0.097288,0.089927
0.097795,0.090425
0.098301,0.090924
0.098808,0.091423
0.099315,0.091923
0.099822,0.092423
0.10033,0.092923
0.10084,0.093424
0.10134,0.093925
0.10185,0.094426
0.10236,0.094928
0.10286,0.09543
0.10337,0.095932
0.10388,0.096435
0.10438,0.096938
0.10489,0.097441
0.1054,0.097945
0.1059,0.098449
0.10641,0.098953
0.10692,0.099458
0.10742,0.099963
0.10793,0.10047
0.10844,0.10097
0.10894,0.10148
0.10945,0.10199
0.10996,0.10249
0.11046,0.103
0.11097,0.10351
0.11148,0.10402
0.11198,0.10452
0.11249,0.10503
0.113,0.10554
0.1135,0.10605
0.11401,0.10656
0.11452,0.10707
0.11502,0.10758
0.11553,0.10809
0.11604,0.1086
0.11654,0.10911
0.11705,0.10962
0.11756,0.11013
0.11806,0.11065
0.11857,0.11116
0.11908,0.11167
0.11958,0.11219
0.12009,0.1127
0.1206,0.11321
0.1211,0.11373
0.12161,0.11424
0.12212,0.11476
0.12262,0.11527
0.12313,0.11579
0.12364,0.1163
0.12414,0.11682
0.12465,0.11734
0.12516,0.11786
0.12566,0.11837
0.12617,0.11889
0.12668,0.11941
0.12718,0.11993
0.12769,0.12045
0.1282,0.12097
0.1287,0.12149
0.12921,0.122
0.12972,0.12253
0.13022,0.12305
0.13073,0.12357
0.13124,0.12409
0.13174,0.12461
0.13225,0.12513
0.13276,0.12565
0.13326,0.12618
0.13377,0.1267
0.13428,0.12722
0.13478,0.12775
0.13529,0.12827
0.1358,0.1288
0.1363,0.12932
0.13681,0.12985
0.13732,0.13037
0.13782,0.1309
0.13833,0.13143
0.13884,0.13195
0.13934,0.13248
0.13985,0.13301
0.14036,0.13353
0.14086,0.13406
0.14137,0.13459
0.14188,0.13512
0.14239,0.13565
0.14289,0.13618
0.1434,0.13671
0.14391,0.13724
0.14441,0.13777
0.14492,0.1383
0.14543,0.13883
0.14593,0.13937
0.14644,0.1399
0.14695,0.14043
0.14745,0.14096
0.14796,0.1415
0.14847,0.14203
0.14897,0.14256
0.14948,0.1431
0.14999,0.14363
0.15049,0.14417
0.151,0.1447
0.15151,0.14524
0.15201,0.14578
0.15252,0.14631
0.15303,0.14685
0.15353,0.14739
0.15404,0.14793
0.15455,0.14846
0.15505,0.149
0.15556,0.14954
0.15607,0.15008
0.15657,0.15062
0.15708,0.15116
0.15759,0.1517
0.15809,0.15224
0.1586,0.15278
0.15911,0.15333
0.15961,0.15387
0.16012,0.15441
0.16063,0.15494
0.16113,0.15522
0.16164,0.1555
0.16215,0.15578
0.16265,0.15606
0.16316,0.15635
0.16367,0.15663
0.16417,0.15691
0.16468,0.15719
0.16519,0.15747
0.16569,0.15775
0.1662,0.15803
0.16671,0.15832
0.16721,0.1586
0.16772,0.15888
0.16823,0.15916
0.16873,0.15944
0.16924,0.15973
0.16975,0.16001
0.17025,0.16029
0.17076,0.16057
0.17127,0.16086
0.17177,0.16114
0.17228,0.16142
0.17279,0.16171
0.17329,0.16199
0.1738,0.16227
0.17431,0.16256
0.17481,0.16284
0.17532,0.16312
0.17583,0.16341
0.17633,0.16369
0.17684,0.16397
0.17735,0.16426
0.17785,0.16454
0.17836,0.16483
0.17887,0.16511
0.17937,0.16539
0.17988,0.16568
0.18039,0.16596
0.18089,0.16625
0.1814,0.16653
0.18191,0.16682
0.18242,0.1671
0.18292,0.16739
0.18343,0.16767
0.18394,0.16796
0.18444,0.16824
0.18495,0.16853
0.18546,0.16881
0.18596,0.1691
0.18647,0.16939
0.18698,0.16967
0.18748,0.16996
0.18799,0.17024
0.1885,0.17053
0.189,0.17082
0.18951,0.1711
0.19002,0.17139
0.19052,0.17168
0.19103,0.17196
0.19154,0.17225
0.19204,0.17254
0.19255,0.17282
0.19306,0.17311
0.19356,0.1734
0.19407,0.17369
0.19458,0.17397
0.19508,0.17426
0.19559,0.17455
0.1961,0.17484
0.1966,0.17512
0.19711,0.17541
0.19762,0.1757
0.19812,0.17599
0.19863,0.17628
0.19914,0.17657
0.19964,0.17685
0.20015,0.17714
0.20066,0.17743
0.20116,0.17772
0.20167,0.17801
0.20218,0.1783
0.20268,0.17859
0.20319,0.17888
0.2037,0.17917
0.2042,0.17946
0.20471,0.17975
0.20522,0.18004
0.20572,0.18033
0.20623,0.18062
0.20674,0.18091
0.20724,0.1812
0.20775,0.18149
0.20826,0.18178
0.20876,0.18207
0.20927,0.18236
0.20978,0.18265
0.21028,0.18294
0.21079,0.18323
0.2113,0.18352
0.2118,0.18381
0.21231,0.1841
0.21282,0.18439
0.21332,0.18469
0.21383,0.18498
0.21434,0.18527
0.21484,0.18556
0.21535,0.18585
0.21586,0.18614
0.21636,0.18644
0.21687,0.18673
0.21738,0.18702
0.21788,0.18731
0.21839,0.18761
0.2189,0.1879
0.2194,0.18819
0.21991,0.18848
0.22042,0.18878
0.22092,0.18907
0.22143,0.18936
0.22194,0.18966
0.22245,0.18995
0.22295,0.19024
0.22346,0.19054
0.22397,0.19083
0.22447,0.19112
0.22498,0.19142
0.22549,0.19171
0.22599,0.19201
0.2265,0.1923
0.22701,0.19259
0.22751,0.19289
0.22802,0.19318
0.22853,0.19348
0.22903,0.19377
0.22954,0.19407
0.23005,0.19436
0.23055,0.19466
0.23106,0.19495
0.23157,0.19525
0.23207,0.19554
0.23258,0.19584
0.23309,0.19614
0.23359,0.19643
0.2341,0.19673
0.23461,0.19702
0.23511,0.19732
0.23562,0.19761
0.23613,0.19791
0.23663,0.19821
0.23714,0.1985
0.23765,0.1988
0.23815,0.1991
0.23866,0.19939
0.23917,0.19969
0.23967,0.19999
0.24018,0.20029
0.24069,0.20058
0.24119,0.20088
0.2417,0.20118
0.24221,0.20148
0.24271,0.20177
0.24322,0.20207
0.24373,0.20237
0.24423,0.20267
0.24474,0.20297
0.24525,0.20326
0.24575,0.20356
0.24626,0.20386
0.24677,0.20416
0.24727,0.20446
0.24778,0.20476
0.24829,0.20506
0.24879,0.20535
0.2493,0.20565
0.24981,0.20595
0.25031,0.20625
0.25082,0.20655
0.25133,0.20685
0.25183,0.20715
0.25234,0.20745
0.25285,0.20775
0.25335,0.20805
0.25386,0.20835
0.25437,0.20865
0.25487,0.20895
0.25538,0.20925
0.25589,0.20955
0.25639,0.20985
0.2569,0.21016
0.25741,0.21046
0.25791,0.21076
0.25842,0.21106
0.25893,0.21136
0.25943,0.21166
0.25994,0.21196
0.26045,0.21226
0.26095,0.21257
0.26146,0.21287
0.26197,0.21317
0.26248,0.21347
0.26298,0.21377
0.26349,0.21408
0.264,0.21438
0.2645,0.21468
0.26501,0.21498
0.26552,0.21529
0.26602,0.21559
0.26653,0.21589
0.26704,0.2162
0.26754,0.2165
0.26805,0.2168
0.26856,0.21711
0.26906,0.21741
0.26957,0.21771
0.27008,0.21802
0.27058,0.21832
0.27109,0.21863
0.2716,0.21893
0.2721,0.21923
0.27261,0.21954
0.27312,0.21984
0.27362,0.22015
0.27413,0.22045
0.27464,0.22076
0.27514,0.22106
0.27565,0.22137
0.27616,0.22167
0.27666,0.22198
0.27717,0.22228
0.27768,0.22259
0.27818,0.22289
0.27869,0.2232
0.2792,0.22351
0.2797,0.22381
0.28021,0.22412
0.28072,0.22442
0.28122,0.22473
0.28173,0.22504
0.28224,0.22534
0.28274,0.22565
0.28325,0.22596
0.28376,0.22626
0.28426,0.22657
0.28477,0.22688
0.28528,0.22718
0.28578,0.22749
0.28629,0.2278
0.2868,0.22811
0.2873,0.22841
0.28781,0.22872
0.28832,0.22903
0.28882,0.22934
0.28933,0.22965
0.28984,0.22996
0.29034,0.23026
0.29085,0.23057
0.29136,0.23088
0.29186,0.23119
0.29237,0.2315
0.29288,0.23181
0.29338,0.23212
0.29389,0.23243
0.2944,0.23274
0.2949,0.23304
0.29541,0.23335
0.29592,0.23366
0.29642,0.23397
0.29693,0.23428
0.29744,0.23459
0.29794,0.2349
0.29845,0.23521
0.29896,0.23552
0.29946,0.23584
0.29997,0.23615
0.30048,0.23646
0.30098,0.23677
0.30149,0.23708
0.302,0.23739
0.30251,0.2377
0.30301,0.23801
0.30352,0.23832
0.30403,0.23864
0.30453,0.23895
0.30504,0.23926
0.30555,0.23957
0.30605,0.23988
0.30656,0.2402
0.30707,0.24051
0.30757,0.24082
0.30808,0.24113
0.30859,0.24145
0.30909,0.24176
0.3096,0.24207
0.31011,0.24238
0.31061,0.2427
0.31112,0.24301
0.31163,0.24332
0.31213,0.24364
0.31264,0.24395
0.31315,0.24426
0.31365,0.24458
0.31416,0.24489
0.31467,0.24521
0.31517,0.24552
0.31568,0.24584
0.31619,0.24615
0.31669,0.24646
0.3172,0.24678
0.31771,0.24709
0.31821,0.24741
0.31872,0.24772
0.31923,0.24804
0.31973,0.24835
0.32024,0.24867
0.32075,0.24899
0.32125,0.2493
0.32176,0.24962
0.32227,0.24993
0.32277,0.25025
0.32328,0.25056
0.32379,0.25088
0.32429,0.2512
0.3248,0.25151
0.32531,0.25183
0.32581,0.25215
0.32632,0.25246
0.32683,0.25278
0.32733,0.2531
0.32784,0.25342
0.32835,0.25373
0.32885,0.25405
0.32936,0.25437
0.32987,0.25469
0.33037,0.255
0.33088,0.25532
0.33139,0.25564
0.33189,0.25596
0.3324,0.25628
0.33291,0.25659
0.33341,0.25691
0.33392,0.25723
0.33443,0.25755
0.33493,0.25787
0.33544,0.25819
0.33595,0.25851
0.33645,0.25883
0.33696,0.25915
0.33747,0.25947
0.33797,0.25979
0.33848,0.26011
0.33899,0.26043
0.33949,0.26075
0.34,0.26107
0.34051,0.26139
0.34101,0.26171
0.34152,0.26203
0.34203,0.26235
0.34253,0.26267
0.34304,0.26299
0.34355,0.26331
0.34406,0.26363
0.34456,0.26395
0.34507,0.26427
0.34558,0.2646
0.34608,0.26492
0.34659,0.26524
0.3471,0.26556
0.3476,0.26588
0.34811,0.26621
0.34862,0.26653
0.34912,0.26685
0.34963,0.26717
0.35014,0.2675
0.35064,0.26782
0.35115,0.26814
0.35166,0.26846
0.35216,0.26879
0.35267,0.26911
0.35318,0.26943
0.35368,0.26976
0.35419,0.27008
0.3547,0.27041
0.3552,0.27073
0.35571,0.27105
0.35622,0.27138
0.35672,0.2717
0.35723,0.27203
0.35774,0.27235
0.35824,0.27268
0.35875,0.273
0.35926,0.27333
0.35976,0.27365
0.36027,0.27398
0.36078,0.2743
0.36128,0.27463
0.36179,0.27495
0.3623,0.27528
0.3628,0.2756
0.36331,0.27593
0.36382,0.27626
0.36432,0.27658
0.36483,0.27691
0.36534,0.27723
0.36584,0.27756
0.36635,0.27789
0.36686,0.27821
0.36736,0.27854
0.36787,0.27887
0.36838,0.2792
0.36888,0.27952
0.36939,0.27985
0.3699,0.28018
0.3704,0.28051
0.37091,0.28083
0.37142,0.28116
0.37192,0.28149
0.37243,0.28182
0.37294,0.28215
0.37344,0.28247
0.37395,0.2828
0.37446,0.28313
0.37496,0.28346
0.37547,0.28379
0.37598,0.28412
0.37648,0.28445
0.37699,0.28478
0.3775,0.28511
0.378,0.28544
0.37851,0.28577
0.37902,0.2861
0.37952,0.28643
0.38003,0.28676
0.38054,0.28709
0.38104,0.28742
0.38155,0.28775
0.38206,0.28808
0.38256,0.28841
0.38307,0.28874
0.38358,0.28907
0.38409,0.2894
0.38459,0.28973
0.3851,0.29007
0.38561,0.2904
0.38611,0.29073
0.38662,0.29106
0.38713,0.29139
0.38763,0.29172
0.38814,0.29206
0.38865,0.29239
0.38915,0.29272
0.38966,0.29305
0.39017,0.29339
0.39067,0.29372
0.39118,0.29405
0.39169,0.29439
0.39219,0.29472
0.3927,0.29505
0.39321,0.29539
0.39371,0.29572
0.39422,0.29605
0.39473,0.29639
0.39523,0.29672
0.39574,0.29706
0.39625,0.29739
0.39675,0.29773
0.39726,0.29806
0.39777,0.29839
0.39827,0.29873
0.39878,0.29906
0.39929,0.2994
0.39979,0.29973
0.4003,0.30007
0.40081,0.30041
0.40131,0.30074
0.40182,0.30108
0.40233,0.30141
0.40283,0.30175
0.40334,0.30209
0.40385,0.30242
0.40435,0.30276
0.40486,0.30309
0.40537,0.30343
0.40587,0.30377
0.40638,0.30411
0.40689,0.30444
0.40739,0.30478
0.4079,0.30512
0.40841,0.30545
0.40891,0.30579
0.40942,0.30613
0.40993,0.30647
0.41043,0.30681
0.41094,0.30714
0.41145,0.30748
0.41195,0.30782
0.41246,0.30816
0.41297,0.3085
0.41347,0.30884
0.41398,0.30918
0.41449,0.30952
0.41499,0.30985
0.4155,0.31019
0.41601,0.31053
0.41651,0.31087
0.41702,0.31121
0.41753,0.31155
0.41803,0.31189
0.41854,0.31223
0.41905,0.31257
0.41955,0.31291
0.42006,0.31325
0.42057,0.3136
0.42107,0.31394
0.42158,0.31428
0.42209,0.31462
0.42259,0.31496
0.4231,0.3153
0.42361,0.31564
0.42412,0.31598
0.42462,0.31633
0.42513,0.31667
0.42564,0.31701
0.42614,0.31735
0.42665,0.3177
0.42716,0.31804
0.42766,0.31838
0.42817,0.31872
0.42868,0.31907
0.42918,0.31941
0.42969,0.31975
0.4302,0.3201
0.4307,0.32044
0.43121,0.32078
0.43172,0.32113
0.43222,0.32147
0.43273,0.32181
0.43324,0.32216
0.43374,0.3225
0.43425,0.32285
0.43476,0.32319
0.43526,0.32354
0.43577,0.32388
0.43628,0.32423
0.43678,0.32457
0.43729,0.32492
0.4378,0.32526
0.4383,0.32561
0.43881,0.32595
0.43932,0.3263
0.43982,0.32665
0.44033,0.32699
0.44084,0.32734
0.44134,0.32768
0.44185,0.32803
0.44236,0.32838
0.44286,0.32872
0.44337,0.32907
0.44388,0.32942
0.44438,0.32977
0.44489,0.33011
0.4454,0.33046
0.4459,0.33081
0.44641,0.33116
0.44692,0.3315
0.44742,0.33185
0.44793,0.3322
0.44844,0.33255
0.44894,0.3329
0.44945,0.33325
0.44996,0.33359
0.45046,0.33394
0.45097,0.33429
0.45148,0.33464
0.45198,0.33499
0.45249,0.33534
0.453,0.33569
0.4535,0.33604
0.45401,0.33639
0.45452,0.33674
0.45502,0.33709
0.45553,0.33744
0.45604,0.33779
0.45654,0.33814
0.45705,0.33849
0.45756,0.33884
0.45806,0.33919
0.45857,0.33954
0.45908,0.3399
0.45958,0.34025
0.46009,0.3406
0.4606,0.34095
0.4611,0.3413
0.46161,0.34165
0.46212,0.34201
0.46262,0.34236
0.46313,0.34271
0.46364,0.34306
0.46415,0.34342
0.46465,0.34377
0.46516,0.34412
0.46567,0.34448
0.46617,0.34483
0.46668,0.34518
0.46719,0.34554
0.46769,0.34589
0.4682,0.34624
0.46871,0.3466
0.46921,0.34695
0.46972,0.34731
0.47023,0.34766
0.47073,0.34801
0.47124,0.34837
0.47175,0.34872
0.47225,0.34908
0.47276,0.34943
0.47327,0.34979
0.47377,0.35015
0.47428,0.3505
0.47479,0.35086
0.47529,0.35121
0.4758,0.35157
0.47631,0.35192
0.47681,0.35228
0.47732,0.35264
0.47783,0.35299
0.47833,0.35335
0.47884,0.35371
0.47935,0.35406
0.47985,0.35442
0.48036,0.35478
0.48087,0.35514
0.48137,0.35549
0.48188,0.35585
0.48239,0.35621
0.48289,0.35657
0.4834,0.35693
0.48391,0.35728
0.48441,0.35764
0.48492,0.358
0.48543,0.35836
0.48593,0.35872
0.48644,0.35908
0.48695,0.35944
0.48745,0.3598
0.48796,0.36016
0.48847,0.36052
0.48897,0.36088
0.48948,0.36124
0.48999,0.3616
0.49049,0.36196
0.491,0.36232
0.49151,0.36268
0.49201,0.36304
0.49252,0.3634
0.49303,0.36376
0.49353,0.36412
0.49404,0.36448
0.49455,0.36484
0.49505,0.36521
0.49556,0.36557
0.49607,0.36593
0.49657,0.36629
0.49708,0.36665
0.49759,0.36702
0.49809,0.36738
0.4986,0.36774
0.49911,0.3681
0.49961,0.36847
0.50012,0.36883
0.50063,0.36919
0.50113,0.36956
0.50164,0.36992
0.50215,0.37028
0.50265,0.37065
0.50316,0.37101
0.50367,0.37137
0.50418,0.37174
0.50468,0.3721
0.50519,0.37247
0.5057,0.37283
0.5062,0.3732
0.50671,0.3732


==> img/Data/viperLines/train/perfImprovLine-Blackscholes-LP.csv <==
0,1
0.00050671,1
0.0010134,1
0.0015201,1
0.0020268,1
0.0025335,1
0.0030403,1
0.003547,1
0.0040537,1
0.0045604,1
0.0050671,1
0.0055738,1
0.0060805,1
0.0065872,1
0.0070939,1
0.0076006,1
0.0081073,1
0.008614,1
0.0091208,1
0.0096275,1
0.010134,1
0.010641,1
0.011148,1
0.011654,1
0.012161,1
0.012668,1
0.013174,1
0.013681,1
0.014188,1
0.014695,1
0.015201,1
0.015708,1
0.016215,1
0.016721,1
0.017228,1
0.017735,1
0.018242,1
0.018748,1
0.019255,1
0.019762,1
0.020268,1
0.020775,1
0.021282,1
0.021788,1
0.022295,1
0.022802,1
0.023309,1
0.023815,1
0.024322,1
0.024829,1
0.025335,1
0.025842,1
0.026349,1
0.026856,1
0.027362,1
0.027869,1
0.028376,1
0.028882,1
0.029389,1
0.029896,1
0.030403,1
0.030909,1
0.031416,1
0.031923,1
0.032429,1
0.032936,1
0.033443,1
0.033949,1
0.034456,1
0.034963,1
0.03547,1
0.035976,1
0.036483,1
0.03699,1
0.037496,1
0.038003,1
0.03851,1
0.039017,1
0.039523,1
0.04003,1
0.040537,1
0.041043,1
0.04155,1
0.042057,1
0.042564,1
0.04307,1
0.043577,1
0.044084,1
0.04459,1
0.045097,1
0.045604,1
0.04611,1
0.046617,1
0.047124,1
0.047631,1
0.048137,1
0.048644,1
0.049151,1
0.049657,1
0.050164,1
0.050671,1
0.051178,1
0.051684,1
0.052191,1
0.052698,1
0.053204,1
0.053711,1
0.054218,1
0.054725,1
0.055231,1
0.055738,1
0.056245,1
0.056751,1
0.057258,1
0.057765,1
0.058271,1
0.058778,1
0.059285,1
0.059792,1
0.060298,1
0.060805,1
0.061312,1
0.061818,1
0.062325,1
0.062832,1
0.063339,1
0.063845,1
0.064352,1
0.064859,1
0.065365,1
0.065872,1
0.066379,1
0.066886,1
0.067392,1
0.067899,1
0.068406,1
0.068912,1
0.069419,1
0.069926,1
0.070432,1
0.070939,1
0.071446,1
0.071953,1
0.072459,1
0.072966,1
0.073473,1
0.073979,1
0.074486,1
0.074993,1
0.0755,1
0.076006,1
0.076513,1
0.07702,1
0.077526,1
0.078033,1
0.07854,1
0.079047,1
0.079553,1
0.08006,1
0.080567,1
0.081073,1
0.08158,1
0.082087,1
0.082593,1
0.0831,1
0.083607,1
0.084114,1
0.08462,1
0.085127,1
0.085634,1
0.08614,1
0.086647,1
0.087154,1
0.087661,1
0.088167,1
0.088674,1
0.089181,1
0.089687,1
0.090194,1
0.090701,1
0.091208,1
0.091714,1
0.092221,1
0.092728,1
0.093234,1
0.093741,1
0.094248,1
0.094755,1
0.095261,1
0.095768,1
0.096275,1
0.096781,1
0.097288,1
0.097795,1
0.098301,1
0.098808,1
0.099315,1
0.099822,1
0.10033,1
0.10084,1
0.10134,1
0.10185,1
0.10236,1
0.10286,1
0.10337,1
0.10388,1
0.10438,1
0.10489,1
0.1054,1
0.1059,1
0.10641,1
0.10692,1
0.10742,1
0.10793,1
0.10844,1
0.10894,1
0.10945,1
0.10996,1
0.11046,1
0.11097,1
0.11148,1
0.11198,1
0.11249,1
0.113,1
0.1135,1
0.11401,1
0.11452,1
0.11502,1
0.11553,1
0.11604,1
0.11654,1
0.11705,1
0.11756,1
0.11806,1
0.11857,1
0.11908,1
0.11958,1
0.12009,1
0.1206,1
0.1211,1
0.12161,1
0.12212,1
0.12262,1
0.12313,1
0.12364,1
0.12414,1
0.12465,1
0.12516,1
0.12566,1
0.12617,1
0.12668,1
0.12718,1
0.12769,1
0.1282,1
0.1287,1
0.12921,1
0.12972,1
0.13022,1
0.13073,1
0.13124,1
0.13174,1
0.13225,1
0.13276,1
0.13326,1
0.13377,1
0.13428,1
0.13478,1
0.13529,1
0.1358,1
0.1363,1
0.13681,1
0.13732,1
0.13782,1
0.13833,1
0.13884,1
0.13934,1
0.13985,1
0.14036,1
0.14086,1
0.14137,1
0.14188,1
0.14239,1
0.14289,1
0.1434,1
0.14391,1
0.14441,1
0.14492,1
0.14543,1
0.14593,1
0.14644,1
0.14695,1
0.14745,1
0.14796,1
0.14847,1
0.14897,1
0.14948,1
0.14999,1
0.15049,1
0.151,1
0.15151,1
0.15201,1
0.15252,1
0.15303,1
0.15353,1
0.15404,1
0.15455,1
0.15505,1
0.15556,1
0.15607,1
0.15657,1
0.15708,1
0.15759,1
0.15809,1
0.1586,1
0.15911,1
0.15961,1
0.16012,1
0.16063,1
0.16113,1
0.16164,1
0.16215,1
0.16265,1
0.16316,1
0.16367,1
0.16417,1
0.16468,1
0.16519,1
0.16569,1
0.1662,1
0.16671,1
0.16721,1
0.16772,1
0.16823,1
0.16873,1
0.16924,1
0.16975,1
0.17025,1
0.17076,1
0.17127,1
0.17177,1
0.17228,1
0.17279,1
0.17329,1
0.1738,1
0.17431,1
0.17481,1
0.17532,1
0.17583,1
0.17633,1
0.17684,1
0.17735,1
0.17785,1
0.17836,1
0.17887,1
0.17937,1
0.17988,1
0.18039,1
0.18089,1
0.1814,1
0.18191,1
0.18242,1
0.18292,1
0.18343,1
0.18394,1
0.18444,1
0.18495,1
0.18546,1
0.18596,1
0.18647,1
0.18698,1
0.18748,1
0.18799,1
0.1885,1
0.189,1
0.18951,1
0.19002,1
0.19052,1
0.19103,1
0.19154,1
0.19204,1
0.19255,1
0.19306,1
0.19356,1
0.19407,1
0.19458,1
0.19508,1
0.19559,1
0.1961,1
0.1966,1
0.19711,1
0.19762,1
0.19812,1
0.19863,1
0.19914,1
0.19964,1
0.20015,1
0.20066,1
0.20116,1
0.20167,1
0.20218,1
0.20268,1
0.20319,1
0.2037,1
0.2042,1
0.20471,1
0.20522,1
0.20572,1
0.20623,1
0.20674,1
0.20724,1
0.20775,1
0.20826,1
0.20876,1
0.20927,1
0.20978,1
0.21028,1
0.21079,1
0.2113,1
0.2118,1
0.21231,1
0.21282,1
0.21332,1
0.21383,1
0.21434,1
0.21484,1
0.21535,1
0.21586,1
0.21636,1
0.21687,1
0.21738,1
0.21788,1
0.21839,1
0.2189,1
0.2194,1
0.21991,1
0.22042,1
0.22092,1
0.22143,1
0.22194,1
0.22245,1
0.22295,1
0.22346,1
0.22397,1
0.22447,1
0.22498,1
0.22549,1
0.22599,1
0.2265,1
0.22701,1
0.22751,1
0.22802,1
0.22853,1
0.22903,1
0.22954,1
0.23005,1
0.23055,1
0.23106,1
0.23157,1
0.23207,1
0.23258,1
0.23309,1
0.23359,1
0.2341,1
0.23461,1
0.23511,1
0.23562,1
0.23613,1
0.23663,1
0.23714,1
0.23765,1
0.23815,1
0.23866,1
0.23917,1
0.23967,1
0.24018,1
0.24069,1
0.24119,1
0.2417,1
0.24221,1
0.24271,1
0.24322,1
0.24373,1
0.24423,1
0.24474,1
0.24525,1
0.24575,1
0.24626,1
0.24677,1
0.24727,1
0.24778,1
0.24829,1
0.24879,1
0.2493,1
0.24981,1
0.25031,1
0.25082,1
0.25133,1
0.25183,1
0.25234,1
0.25285,1
0.25335,1
0.25386,1
0.25437,1
0.25487,1
0.25538,1
0.25589,1
0.25639,1
0.2569,1
0.25741,1
0.25791,1
0.25842,1
0.25893,1
0.25943,1
0.25994,1
0.26045,1
0.26095,1
0.26146,1
0.26197,1
0.26248,1
0.26298,1
0.26349,1
0.264,1
0.2645,1
0.26501,1
0.26552,1
0.26602,1
0.26653,1
0.26704,1
0.26754,1
0.26805,1
0.26856,1
0.26906,1
0.26957,1
0.27008,1
0.27058,1
0.27109,1
0.2716,1
0.2721,1
0.27261,1
0.27312,1
0.27362,1
0.27413,1
0.27464,1
0.27514,1
0.27565,1
0.27616,1
0.27666,1
0.27717,1
0.27768,1
0.27818,1
0.27869,1
0.2792,1
0.2797,1
0.28021,1
0.28072,1
0.28122,1
0.28173,1
0.28224,1
0.28274,1
0.28325,1
0.28376,1
0.28426,1
0.28477,1
0.28528,1
0.28578,1
0.28629,1
0.2868,1
0.2873,1
0.28781,1
0.28832,1
0.28882,1
0.28933,1
0.28984,1
0.29034,1
0.29085,1
0.29136,1
0.29186,1
0.29237,1
0.29288,1
0.29338,1
0.29389,1
0.2944,1
0.2949,1
0.29541,1
0.29592,1
0.29642,1
0.29693,1
0.29744,1
0.29794,1
0.29845,1
0.29896,1
0.29946,1
0.29997,1
0.30048,1
0.30098,1
0.30149,1
0.302,1
0.30251,1
0.30301,1
0.30352,1
0.30403,1
0.30453,1
0.30504,1
0.30555,1
0.30605,1
0.30656,1
0.30707,1
0.30757,1
0.30808,1
0.30859,1
0.30909,1
0.3096,1
0.31011,1
0.31061,1
0.31112,1
0.31163,1
0.31213,1
0.31264,1
0.31315,1
0.31365,1
0.31416,1
0.31467,1
0.31517,1
0.31568,1
0.31619,1
0.31669,1
0.3172,1
0.31771,1
0.31821,1
0.31872,1
0.31923,1
0.31973,1
0.32024,1
0.32075,1
0.32125,1
0.32176,1
0.32227,1
0.32277,1
0.32328,1
0.32379,1
0.32429,1
0.3248,1
0.32531,1
0.32581,1
0.32632,1
0.32683,1
0.32733,1
0.32784,1
0.32835,1
0.32885,1
0.32936,1
0.32987,1
0.33037,1
0.33088,1
0.33139,1
0.33189,1
0.3324,1
0.33291,1
0.33341,1
0.33392,1
0.33443,1
0.33493,1
0.33544,1
0.33595,1
0.33645,1
0.33696,1
0.33747,1
0.33797,1
0.33848,1
0.33899,1
0.33949,1
0.34,1
0.34051,1
0.34101,1
0.34152,1
0.34203,1
0.34253,1
0.34304,1
0.34355,1
0.34406,1
0.34456,1
0.34507,1
0.34558,1
0.34608,1
0.34659,1
0.3471,1
0.3476,1
0.34811,1
0.34862,1
0.34912,1
0.34963,1
0.35014,1
0.35064,1
0.35115,1
0.35166,1
0.35216,1
0.35267,1
0.35318,1
0.35368,1
0.35419,1
0.3547,1
0.3552,1
0.35571,1
0.35622,1
0.35672,1
0.35723,1
0.35774,1
0.35824,1
0.35875,1
0.35926,1
0.35976,1
0.36027,1
0.36078,1
0.36128,1
0.36179,1
0.3623,1
0.3628,1
0.36331,1
0.36382,1
0.36432,1
0.36483,1
0.36534,1
0.36584,1
0.36635,1
0.36686,1
0.36736,1
0.36787,1
0.36838,1
0.36888,1
0.36939,1
0.3699,1
0.3704,1
0.37091,1
0.37142,1
0.37192,1
0.37243,1
0.37294,1
0.37344,1
0.37395,1
0.37446,1
0.37496,1
0.37547,1
0.37598,1
0.37648,1
0.37699,1
0.3775,1
0.378,1
0.37851,1
0.37902,1
0.37952,1
0.38003,1
0.38054,1
0.38104,1
0.38155,1
0.38206,1
0.38256,1
0.38307,1
0.38358,1
0.38409,1
0.38459,1
0.3851,1
0.38561,1
0.38611,1
0.38662,1
0.38713,1
0.38763,1
0.38814,1
0.38865,1
0.38915,1
0.38966,1
0.39017,1
0.39067,1
0.39118,1
0.39169,1
0.39219,1
0.3927,1
0.39321,1
0.39371,1
0.39422,1
0.39473,1
0.39523,1
0.39574,1
0.39625,1
0.39675,1
0.39726,1
0.39777,1
0.39827,1
0.39878,1
0.39929,1
0.39979,1
0.4003,1
0.40081,1
0.40131,1
0.40182,1
0.40233,1
0.40283,1
0.40334,1
0.40385,1
0.40435,1
0.40486,1
0.40537,1
0.40587,1
0.40638,1
0.40689,1
0.40739,1
0.4079,1
0.40841,1
0.40891,1
0.40942,1
0.40993,1
0.41043,1
0.41094,1
0.41145,1
0.41195,1
0.41246,1
0.41297,1
0.41347,1
0.41398,1
0.41449,1
0.41499,1
0.4155,1
0.41601,1
0.41651,1
0.41702,1
0.41753,1
0.41803,1
0.41854,1
0.41905,1
0.41955,1
0.42006,1
0.42057,1
0.42107,1
0.42158,1
0.42209,1
0.42259,1
0.4231,1
0.42361,1
0.42412,1
0.42462,1
0.42513,1
0.42564,1
0.42614,1
0.42665,1
0.42716,1
0.42766,1
0.42817,1
0.42868,1
0.42918,1
0.42969,1
0.4302,1
0.4307,1
0.43121,1
0.43172,1
0.43222,1
0.43273,1
0.43324,1
0.43374,1
0.43425,1
0.43476,1
0.43526,1
0.43577,1
0.43628,1
0.43678,1
0.43729,1
0.4378,1
0.4383,1
0.43881,1
0.43932,1
0.43982,1
0.44033,1
0.44084,1
0.44134,1
0.44185,1
0.44236,1
0.44286,1
0.44337,1
0.44388,1
0.44438,1
0.44489,1
0.4454,1
0.4459,1
0.44641,1
0.44692,1
0.44742,1
0.44793,1
0.44844,1
0.44894,1
0.44945,1
0.44996,1
0.45046,1
0.45097,1
0.45148,1
0.45198,1
0.45249,1
0.453,1
0.4535,1
0.45401,1
0.45452,1
0.45502,1
0.45553,1
0.45604,1
0.45654,1
0.45705,1
0.45756,1
0.45806,1
0.45857,1
0.45908,1
0.45958,1
0.46009,1
0.4606,1
0.4611,1
0.46161,1
0.46212,1
0.46262,1
0.46313,1
0.46364,1
0.46415,1
0.46465,1
0.46516,1
0.46567,1
0.46617,1
0.46668,1
0.46719,1
0.46769,1
0.4682,1
0.46871,1
0.46921,1
0.46972,1
0.47023,1
0.47073,1
0.47124,1
0.47175,1
0.47225,1
0.47276,1
0.47327,1
0.47377,1
0.47428,1
0.47479,1
0.47529,1
0.4758,1
0.47631,1
0.47681,1
0.47732,1
0.47783,1
0.47833,1
0.47884,1
0.47935,1
0.47985,1
0.48036,1
0.48087,1
0.48137,1
0.48188,1
0.48239,1
0.48289,1
0.4834,1
0.48391,1
0.48441,1
0.48492,1
0.48543,1
0.48593,1
0.48644,1
0.48695,1
0.48745,1
0.48796,1
0.48847,1
0.48897,1
0.48948,1
0.48999,1
0.49049,1
0.491,1
0.49151,1
0.49201,1
0.49252,1
0.49303,1
0.49353,1
0.49404,1
0.49455,1
0.49505,1
0.49556,1
0.49607,1
0.49657,1
0.49708,1
0.49759,1
0.49809,1
0.4986,1
0.49911,1
0.49961,1
0.50012,1
0.50063,1
0.50113,1
0.50164,1
0.50215,1
0.50265,1
0.50316,1
0.50367,1
0.50418,1
0.50468,1
0.50519,1
0.5057,1
0.5062,1
0.50671,1


==> img/Data/viperLines/train/perfImprovLine-Blackscholes-SK.csv <==
0,0
0.00050671,0
0.0010134,0
0.0015201,0
0.0020268,0
0.0025335,0
0.0030403,0
0.003547,0
0.0040537,0
0.0045604,0
0.0050671,0
0.0055738,0
0.0060805,0
0.0065872,0
0.0070939,0
0.0076006,0
0.0081073,0
0.008614,0
0.0091208,0
0.0096275,0
0.010134,0
0.010641,0
0.011148,0
0.011654,0
0.012161,0
0.012668,0
0.013174,0
0.013681,0
0.014188,0
0.014695,0
0.015201,0
0.015708,0
0.016215,0
0.016721,0
0.017228,0
0.017735,0
0.018242,0
0.018748,0
0.019255,0
0.019762,0
0.020268,0
0.020775,0
0.021282,0
0.021788,0
0.022295,0
0.022802,0
0.023309,0
0.023815,0
0.024322,0
0.024829,0
0.025335,0
0.025842,0
0.026349,0
0.026856,0
0.027362,0
0.027869,0
0.028376,0
0.028882,0
0.029389,0
0.029896,0
0.030403,0
0.030909,0
0.031416,0
0.031923,0
0.032429,0
0.032936,0
0.033443,0
0.033949,0
0.034456,0
0.034963,0
0.03547,0
0.035976,0
0.036483,0
0.03699,0
0.037496,0
0.038003,0
0.03851,0
0.039017,0
0.039523,0
0.04003,0
0.040537,0
0.041043,0
0.04155,0
0.042057,0
0.042564,0
0.04307,0
0.043577,0
0.044084,0
0.04459,0
0.045097,0
0.045604,0
0.04611,0
0.046617,0
0.047124,0
0.047631,0
0.048137,0
0.048644,0
0.049151,0
0.049657,0
0.050164,0
0.050671,0
0.051178,0
0.051684,0
0.052191,0
0.052698,0
0.053204,0
0.053711,0
0.054218,0
0.054725,0
0.055231,0
0.055738,0
0.056245,0
0.056751,0
0.057258,0
0.057765,0
0.058271,0
0.058778,0
0.059285,0
0.059792,0
0.060298,0
0.060805,0
0.061312,0
0.061818,0
0.062325,0
0.062832,0
0.063339,0
0.063845,0
0.064352,0
0.064859,0
0.065365,0
0.065872,0
0.066379,0
0.066886,0
0.067392,0
0.067899,0
0.068406,0
0.068912,0
0.069419,0
0.069926,0
0.070432,0
0.070939,0
0.071446,0
0.071953,0
0.072459,0
0.072966,0
0.073473,0
0.073979,0
0.074486,0
0.074993,0
0.0755,0
0.076006,0
0.076513,0
0.07702,0
0.077526,0
0.078033,0
0.07854,0
0.079047,0
0.079553,0
0.08006,0
0.080567,0
0.081073,0
0.08158,0
0.082087,0
0.082593,0
0.0831,0
0.083607,0
0.084114,0
0.08462,0
0.085127,0
0.085634,0
0.08614,0
0.086647,0
0.087154,0
0.087661,0
0.088167,0
0.088674,0
0.089181,0
0.089687,0
0.090194,0
0.090701,0
0.091208,0
0.091714,0
0.092221,0
0.092728,0
0.093234,0
0.093741,0
0.094248,0
0.094755,0
0.095261,0
0.095768,0
0.096275,0
0.096781,0
0.097288,0
0.097795,0
0.098301,0
0.098808,0
0.099315,0
0.099822,0
0.10033,0
0.10084,0
0.10134,0
0.10185,0
0.10236,0
0.10286,0
0.10337,0
0.10388,0
0.10438,0
0.10489,0
0.1054,0
0.1059,0
0.10641,0
0.10692,0
0.10742,0
0.10793,0
0.10844,0
0.10894,0
0.10945,0
0.10996,0
0.11046,0
0.11097,0
0.11148,0
0.11198,0
0.11249,0
0.113,0
0.1135,0
0.11401,0
0.11452,0
0.11502,0
0.11553,0
0.11604,0
0.11654,0
0.11705,0
0.11756,0
0.11806,0
0.11857,0
0.11908,0
0.11958,0
0.12009,0
0.1206,0
0.1211,0
0.12161,0
0.12212,0
0.12262,0
0.12313,0
0.12364,0
0.12414,0
0.12465,0
0.12516,0
0.12566,0
0.12617,0
0.12668,0
0.12718,0
0.12769,0
0.1282,0
0.1287,0
0.12921,0
0.12972,0
0.13022,0
0.13073,0
0.13124,0
0.13174,0
0.13225,0
0.13276,0
0.13326,0
0.13377,0
0.13428,0
0.13478,0
0.13529,0
0.1358,0
0.1363,0
0.13681,0
0.13732,0
0.13782,0
0.13833,0
0.13884,0
0.13934,0
0.13985,0
0.14036,0
0.14086,0
0.14137,0
0.14188,0
0.14239,0
0.14289,0
0.1434,0
0.14391,0
0.14441,0
0.14492,0
0.14543,0
0.14593,0
0.14644,0
0.14695,0
0.14745,0
0.14796,0
0.14847,0
0.14897,0
0.14948,0
0.14999,0
0.15049,0
0.151,0
0.15151,0
0.15201,0
0.15252,0
0.15303,0
0.15353,0
0.15404,0
0.15455,0
0.15505,0
0.15556,0
0.15607,0
0.15657,0
0.15708,0
0.15759,0
0.15809,0
0.1586,0
0.15911,0
0.15961,0
0.16012,0
0.16063,0
0.16113,0
0.16164,0
0.16215,0
0.16265,0
0.16316,0
0.16367,0
0.16417,0
0.16468,0
0.16519,0
0.16569,0
0.1662,0
0.16671,0
0.16721,0
0.16772,0
0.16823,0
0.16873,0
0.16924,0
0.16975,0
0.17025,0
0.17076,0
0.17127,0
0.17177,0
0.17228,0
0.17279,0
0.17329,0
0.1738,0
0.17431,0
0.17481,0
0.17532,0
0.17583,0
0.17633,0
0.17684,0
0.17735,0
0.17785,0
0.17836,0
0.17887,0
0.17937,0
0.17988,0
0.18039,0
0.18089,0
0.1814,0
0.18191,0
0.18242,0
0.18292,0
0.18343,0
0.18394,0
0.18444,0
0.18495,0
0.18546,0
0.18596,0
0.18647,0
0.18698,0
0.18748,0
0.18799,0
0.1885,0
0.189,0
0.18951,0
0.19002,0
0.19052,0
0.19103,0
0.19154,0
0.19204,0
0.19255,0
0.19306,0
0.19356,0
0.19407,0
0.19458,0
0.19508,0
0.19559,0
0.1961,0
0.1966,0
0.19711,0
0.19762,0
0.19812,0
0.19863,0
0.19914,0
0.19964,0
0.20015,0
0.20066,0
0.20116,0
0.20167,0
0.20218,0
0.20268,0
0.20319,0
0.2037,0
0.2042,0
0.20471,0
0.20522,0
0.20572,0
0.20623,0
0.20674,0
0.20724,0
0.20775,0
0.20826,0
0.20876,0
0.20927,0
0.20978,0
0.21028,0
0.21079,0
0.2113,0
0.2118,0
0.21231,0
0.21282,0
0.21332,0
0.21383,0
0.21434,0
0.21484,0
0.21535,0
0.21586,0
0.21636,0
0.21687,0
0.21738,0
0.21788,0
0.21839,0
0.2189,0
0.2194,0
0.21991,0
0.22042,0
0.22092,0
0.22143,0
0.22194,0
0.22245,0
0.22295,0
0.22346,0
0.22397,0
0.22447,0
0.22498,0
0.22549,0
0.22599,0
0.2265,0
0.22701,0
0.22751,0
0.22802,0
0.22853,0
0.22903,0
0.22954,0
0.23005,0
0.23055,0
0.23106,0
0.23157,0
0.23207,0
0.23258,0
0.23309,0
0.23359,0
0.2341,0
0.23461,0
0.23511,0
0.23562,0
0.23613,0
0.23663,0
0.23714,0
0.23765,0
0.23815,0
0.23866,0
0.23917,0
0.23967,0
0.24018,0
0.24069,0
0.24119,0
0.2417,0
0.24221,0
0.24271,0
0.24322,0
0.24373,0
0.24423,0
0.24474,0
0.24525,0
0.24575,0
0.24626,0
0.24677,0
0.24727,0
0.24778,0
0.24829,0
0.24879,0
0.2493,0
0.24981,0
0.25031,0
0.25082,0
0.25133,0
0.25183,0
0.25234,0
0.25285,0
0.25335,0
0.25386,0
0.25437,0
0.25487,0
0.25538,0
0.25589,0
0.25639,0
0.2569,0
0.25741,0
0.25791,0
0.25842,0
0.25893,0
0.25943,0
0.25994,0
0.26045,0
0.26095,0
0.26146,0
0.26197,0
0.26248,0
0.26298,0
0.26349,0
0.264,0
0.2645,0
0.26501,0
0.26552,0
0.26602,0
0.26653,0
0.26704,0
0.26754,0
0.26805,0
0.26856,0
0.26906,0
0.26957,0
0.27008,0
0.27058,0
0.27109,0
0.2716,0
0.2721,0
0.27261,0
0.27312,0
0.27362,0
0.27413,0
0.27464,0
0.27514,0
0.27565,0
0.27616,0
0.27666,0
0.27717,0
0.27768,0
0.27818,0
0.27869,0
0.2792,0
0.2797,0
0.28021,0
0.28072,0
0.28122,0
0.28173,0
0.28224,0
0.28274,0
0.28325,0
0.28376,0
0.28426,0
0.28477,0
0.28528,0
0.28578,0
0.28629,0
0.2868,0
0.2873,0
0.28781,0
0.28832,0
0.28882,0
0.28933,0
0.28984,0
0.29034,0
0.29085,0
0.29136,0
0.29186,0
0.29237,0
0.29288,0
0.29338,0
0.29389,0
0.2944,0
0.2949,0
0.29541,0
0.29592,0
0.29642,0
0.29693,0
0.29744,0
0.29794,0
0.29845,0
0.29896,0
0.29946,0
0.29997,0
0.30048,0
0.30098,0
0.30149,0
0.302,0
0.30251,0
0.30301,0
0.30352,0
0.30403,0
0.30453,0
0.30504,0
0.30555,0
0.30605,0
0.30656,0
0.30707,0
0.30757,0
0.30808,0
0.30859,0
0.30909,0
0.3096,0
0.31011,0
0.31061,0
0.31112,0
0.31163,0
0.31213,0
0.31264,0
0.31315,0
0.31365,0
0.31416,0
0.31467,0
0.31517,0
0.31568,0
0.31619,0
0.31669,0
0.3172,0
0.31771,0
0.31821,0
0.31872,0
0.31923,0
0.31973,0
0.32024,0
0.32075,0
0.32125,0
0.32176,0
0.32227,0
0.32277,0
0.32328,0
0.32379,0
0.32429,0
0.3248,0
0.32531,0
0.32581,0
0.32632,0
0.32683,0
0.32733,0
0.32784,0
0.32835,0
0.32885,0
0.32936,0
0.32987,0
0.33037,0
0.33088,0
0.33139,0
0.33189,0
0.3324,0
0.33291,0
0.33341,0
0.33392,0
0.33443,0
0.33493,0
0.33544,0
0.33595,0
0.33645,0
0.33696,0
0.33747,0
0.33797,0
0.33848,0
0.33899,0
0.33949,0
0.34,0
0.34051,0
0.34101,0
0.34152,0
0.34203,0
0.34253,0
0.34304,0
0.34355,0
0.34406,0
0.34456,0
0.34507,0
0.34558,0
0.34608,0
0.34659,0
0.3471,0
0.3476,0
0.34811,0
0.34862,0
0.34912,0
0.34963,0
0.35014,0
0.35064,0
0.35115,0
0.35166,0
0.35216,0
0.35267,0
0.35318,0
0.35368,0
0.35419,0
0.3547,0
0.3552,0
0.35571,0
0.35622,0
0.35672,0
0.35723,0
0.35774,0
0.35824,0
0.35875,0
0.35926,0
0.35976,0
0.36027,0
0.36078,0
0.36128,0
0.36179,0
0.3623,0
0.3628,0
0.36331,0
0.36382,0
0.36432,0
0.36483,0
0.36534,0
0.36584,0
0.36635,0
0.36686,0
0.36736,0
0.36787,0
0.36838,0
0.36888,0
0.36939,0
0.3699,0
0.3704,0
0.37091,0
0.37142,0
0.37192,0
0.37243,0
0.37294,0
0.37344,0
0.37395,0
0.37446,0
0.37496,0
0.37547,0
0.37598,0
0.37648,0
0.37699,0
0.3775,0
0.378,0
0.37851,0
0.37902,0
0.37952,0
0.38003,0
0.38054,0
0.38104,0
0.38155,0
0.38206,0
0.38256,0
0.38307,0
0.38358,0
0.38409,0
0.38459,0
0.3851,0
0.38561,0
0.38611,0
0.38662,0
0.38713,0
0.38763,0
0.38814,0
0.38865,0
0.38915,0
0.38966,0
0.39017,0
0.39067,0
0.39118,0
0.39169,0
0.39219,0
0.3927,0
0.39321,0
0.39371,0
0.39422,0
0.39473,0
0.39523,0
0.39574,0
0.39625,0
0.39675,0
0.39726,0
0.39777,0
0.39827,0
0.39878,0
0.39929,0
0.39979,0
0.4003,0
0.40081,0
0.40131,0
0.40182,0
0.40233,0
0.40283,0
0.40334,0
0.40385,0
0.40435,0
0.40486,0
0.40537,0
0.40587,0
0.40638,0
0.40689,0
0.40739,0
0.4079,0
0.40841,0
0.40891,0
0.40942,0
0.40993,0
0.41043,0
0.41094,0
0.41145,0
0.41195,0
0.41246,0
0.41297,0
0.41347,0
0.41398,0
0.41449,0
0.41499,0
0.4155,0
0.41601,0
0.41651,0
0.41702,0
0.41753,0
0.41803,0
0.41854,0
0.41905,0
0.41955,0
0.42006,0
0.42057,0
0.42107,0
0.42158,0
0.42209,0
0.42259,0
0.4231,0
0.42361,0
0.42412,0
0.42462,0
0.42513,0
0.42564,0
0.42614,0
0.42665,0
0.42716,0
0.42766,0
0.42817,0
0.42868,0
0.42918,0
0.42969,0
0.4302,0
0.4307,0
0.43121,0
0.43172,0
0.43222,0
0.43273,0
0.43324,0
0.43374,0
0.43425,0
0.43476,0
0.43526,0
0.43577,0
0.43628,0
0.43678,0
0.43729,0
0.4378,0
0.4383,0
0.43881,0
0.43932,0
0.43982,0
0.44033,0
0.44084,0
0.44134,0
0.44185,0
0.44236,0
0.44286,0
0.44337,0
0.44388,0
0.44438,0
0.44489,0
0.4454,0
0.4459,0
0.44641,0
0.44692,0
0.44742,0
0.44793,0
0.44844,0
0.44894,0
0.44945,0
0.44996,0
0.45046,0
0.45097,0
0.45148,0
0.45198,0
0.45249,0
0.453,0
0.4535,0
0.45401,0
0.45452,0
0.45502,0
0.45553,0
0.45604,0
0.45654,0
0.45705,0
0.45756,0
0.45806,0
0.45857,0
0.45908,0
0.45958,0
0.46009,0
0.4606,0
0.4611,0
0.46161,0
0.46212,0
0.46262,0
0.46313,0
0.46364,0
0.46415,0
0.46465,0
0.46516,0
0.46567,0
0.46617,0
0.46668,0
0.46719,0
0.46769,0
0.4682,0
0.46871,0
0.46921,0
0.46972,0
0.47023,0
0.47073,0
0.47124,0
0.47175,0
0.47225,0
0.47276,0
0.47327,0
0.47377,0
0.47428,0
0.47479,0
0.47529,0
0.4758,0
0.47631,0
0.47681,0
0.47732,0
0.47783,0
0.47833,0
0.47884,0
0.47935,0
0.47985,0
0.48036,0
0.48087,0
0.48137,0
0.48188,0
0.48239,0
0.48289,0
0.4834,0
0.48391,0
0.48441,0
0.48492,0
0.48543,0
0.48593,0
0.48644,0
0.48695,0
0.48745,0
0.48796,0
0.48847,0
0.48897,0
0.48948,0
0.48999,0
0.49049,0
0.491,0
0.49151,0
0.49201,0
0.49252,0
0.49303,0
0.49353,0
0.49404,0
0.49455,0
0.49505,0
0.49556,0
0.49607,0
0.49657,0
0.49708,0
0.49759,0
0.49809,0
0.4986,0
0.49911,0
0.49961,0
0.50012,0
0.50063,0
0.50113,0
0.50164,0
0.50215,0
0.50265,0
0.50316,0
0.50367,0
0.50418,0
0.50468,0
0.50519,0
0.5057,0
0.5062,0
0.50671,0


==> img/Data/viperLines/train/perfImprovLine-Bodytrack-AML.csv <==
0,0.54408
0.023918,0.53975
0.047836,0.53541
0.071755,0.53107
0.095673,0.52673
0.11959,0.52239
0.14351,0.51806
0.16743,0.51372
0.19135,0.50938
0.21526,0.50504
0.23918,0.50071
0.2631,0.49637
0.28702,0.49203
0.31094,0.48769
0.33486,0.48336
0.35877,0.47902
0.38269,0.47468
0.40661,0.47034
0.43053,0.46601
0.45445,0.46167
0.47836,0.45733
0.50228,0.45299
0.5262,0.44865
0.55012,0.44432
0.57404,0.43998
0.59796,0.43564
0.62187,0.4313
0.64579,0.42697
0.66971,0.42263
0.69363,0.41829
0.71755,0.41395
0.74146,0.40962
0.76538,0.40528
0.7893,0.40094
0.81322,0.3966
0.83714,0.39226
0.86106,0.38793
0.88497,0.38359
0.90889,0.37925
0.93281,0.37491
0.95673,0.37058
0.98065,0.36624
1.0046,0.3619
1.0285,0.35756
1.0524,0.35323
1.0763,0.34889
1.1002,0.34455
1.1242,0.34021
1.1481,0.33588
1.172,0.33154
1.1959,0.3272
1.2198,0.32286
1.2437,0.31852
1.2677,0.31419
1.2916,0.30985
1.3155,0.30551
1.3394,0.30117
1.3633,0.29684
1.3873,0.2925
1.4112,0.28816
1.4351,0.28382
1.459,0.27949
1.4829,0.27515
1.5068,0.27081
1.5308,0.26647
1.5547,0.26213
1.5786,0.2578
1.6025,0.25346
1.6264,0.24912
1.6504,0.24478
1.6743,0.24045
1.6982,0.23611
1.7221,0.23177
1.746,0.22743
1.7699,0.2231
1.7939,0.21876
1.8178,0.21442
1.8417,0.21008
1.8656,0.20574
1.8895,0.20141
1.9135,0.19707
1.9374,0.19273
1.9613,0.18839
1.9852,0.18406
2.0091,0.17972
2.033,0.17538
2.057,0.17104
2.0809,0.16671
2.1048,0.16237
2.1287,0.15803
2.1526,0.15369
2.1766,0.14936
2.2005,0.14502
2.2244,0.14068
2.2483,0.13634
2.2722,0.132
2.2961,0.12767
2.3201,0.12333
2.344,0.11899
2.3679,0.11465
2.3918,0.11032
2.4157,0.10598
2.4397,0.10164
2.4636,0.097303
2.4875,0.092965
2.5114,0.088628
2.5353,0.08429
2.5592,0.079952
2.5832,0.075615
2.6071,0.071277
2.631,0.066939
2.6549,0.062602
2.6788,0.058264
2.7028,0.053926
2.7267,0.049589
2.7506,0.045251
2.7745,0.040913
2.7984,0.036576
2.8223,0.032274
2.8463,0.030358
2.8702,0.028441
2.8941,0.026524
2.918,0.025273
2.9419,0.024219
2.9659,0.023165
2.9898,0.022112
3.0137,0.021058
3.0376,0.020005
3.0615,0.018951
3.0855,0.017898
3.1094,0.016844
3.1333,0.015791
3.1572,0.014737
3.1811,0.013684
3.205,0.01263
3.229,0.011576
3.2529,0.010523
3.2768,0.0094694
3.3007,0.0084158
3.3246,0.0073623
3.3486,0.0063087
3.3725,0.0052552
3.3964,0.0042016
3.4203,0.0040791
3.4442,0.0040717
3.4681,0.0040642
3.4921,0.0040568
3.516,0.0040494
3.5399,0.0040419
3.5638,0.0040345
3.5877,0.004027
3.6117,0.0040196
3.6356,0.0040122
3.6595,0.0040047
3.6834,0.0039973
3.7073,0.0039898
3.7312,0.0039824
3.7552,0.003975
3.7791,0.0039675
3.803,0.0039601
3.8269,0.0039526
3.8508,0.0039452
3.8748,0.0039378
3.8987,0.0039303
3.9226,0.0039229
3.9465,0.0039154
3.9704,0.003908
3.9943,0.0039006
4.0183,0.0038931
4.0422,0.0038857
4.0661,0.0038783
4.09,0.0038708
4.1139,0.0038634
4.1379,0.0038559
4.1618,0.0038485
4.1857,0.0038411
4.2096,0.0038336
4.2335,0.0038262
4.2574,0.0038187
4.2814,0.0038113
4.3053,0.0038039
4.3292,0.0037964
4.3531,0.003789
4.377,0.0037815
4.401,0.0037741
4.4249,0.0037667
4.4488,0.0037592
4.4727,0.0037518
4.4966,0.0037443
4.5205,0.0037369
4.5445,0.0037295
4.5684,0.003722
4.5923,0.0037146
4.6162,0.0037071
4.6401,0.0036997
4.6641,0.0036923
4.688,0.0036848
4.7119,0.0036774
4.7358,0.0036699
4.7597,0.0036625
4.7836,0.0036551
4.8076,0.0036476
4.8315,0.0036402
4.8554,0.0036328
4.8793,0.0036253
4.9032,0.0036179
4.9272,0.0036104
4.9511,0.003603
4.975,0.0035956
4.9989,0.0035881
5.0228,0.0035807
5.0467,0.0035732
5.0707,0.0035658
5.0946,0.0035584
5.1185,0.0035509
5.1424,0.0035435
5.1663,0.003536
5.1903,0.0035286
5.2142,0.0035212
5.2381,0.0035137
5.262,0.0035063
5.2859,0.0034988
5.3098,0.0034914
5.3338,0.003484
5.3577,0.0034765
5.3816,0.0034691
5.4055,0.0034616
5.4294,0.0034542
5.4534,0.0034468
5.4773,0.0034393
5.5012,0.0034319
5.5251,0.0034244
5.549,0.003417
5.5729,0.0034096
5.5969,0.0034021
5.6208,0.0033947
5.6447,0.0033873
5.6686,0.0033798
5.6925,0.0033724
5.7165,0.0033649
5.7404,0.0033575
5.7643,0.0033501
5.7882,0.0033426
5.8121,0.0033352
5.836,0.0033277
5.86,0.0033203
5.8839,0.0033129
5.9078,0.0033054
5.9317,0.003298
5.9556,0.0032905
5.9796,0.0032831
6.0035,0.0032757
6.0274,0.0032682
6.0513,0.0032608
6.0752,0.0032533
6.0991,0.0032459
6.1231,0.0032385
6.147,0.003231
6.1709,0.0032236
6.1948,0.0032161
6.2187,0.0032087
6.2427,0.0032013
6.2666,0.0031938
6.2905,0.0031864
6.3144,0.0031789
6.3383,0.0031715
6.3622,0.0031641
6.3862,0.0031566
6.4101,0.0031492
6.434,0.0031418
6.4579,0.0031343
6.4818,0.0031269
6.5058,0.0031194
6.5297,0.003112
6.5536,0.0031046
6.5775,0.0030971
6.6014,0.0030897
6.6253,0.0030822
6.6493,0.0030748
6.6732,0.0030674
6.6971,0.0030599
6.721,0.0030525
6.7449,0.003045
6.7689,0.0030376
6.7928,0.0030302
6.8167,0.0030227
6.8406,0.0030153
6.8645,0.0030078
6.8884,0.0030004
6.9124,0.002993
6.9363,0.0029855
6.9602,0.0029781
6.9841,0.0029706
7.008,0.0029632
7.032,0.0029558
7.0559,0.0029483
7.0798,0.0029409
7.1037,0.0029334
7.1276,0.002926
7.1515,0.0029186
7.1755,0.0029111
7.1994,0.0029037
7.2233,0.0028962
7.2472,0.0028888
7.2711,0.0028814
7.2951,0.0028739
7.319,0.0028665
7.3429,0.0028591
7.3668,0.0028516
7.3907,0.0028442
7.4146,0.0028367
7.4386,0.0028293
7.4625,0.0028219
7.4864,0.0028144
7.5103,0.002807
7.5342,0.0027995
7.5582,0.0027921
7.5821,0.0027847
7.606,0.0027772
7.6299,0.0027698
7.6538,0.0027623
7.6777,0.0027549
7.7017,0.0027475
7.7256,0.00274
7.7495,0.0027326
7.7734,0.0027251
7.7973,0.0027177
7.8213,0.0027103
7.8452,0.0027028
7.8691,0.0026954
7.893,0.0026879
7.9169,0.0026805
7.9408,0.0026731
7.9648,0.0026656
7.9887,0.0026582
8.0126,0.0026507
8.0365,0.0026433
8.0604,0.0026359
8.0844,0.0026284
8.1083,0.002621
8.1322,0.0026136
8.1561,0.0026061
8.18,0.0025987
8.2039,0.0025912
8.2279,0.0025838
8.2518,0.0025764
8.2757,0.0025689
8.2996,0.0025615
8.3235,0.002554
8.3475,0.0025466
8.3714,0.0025392
8.3953,0.0025317
8.4192,0.0025243
8.4431,0.0025168
8.467,0.0025094
8.491,0.002502
8.5149,0.0024945
8.5388,0.0024871
8.5627,0.0024796
8.5866,0.0024722
8.6106,0.0024648
8.6345,0.0024573
8.6584,0.0024499
8.6823,0.0024424
8.7062,0.002435
8.7301,0.0024276
8.7541,0.0024201
8.778,0.0024127
8.8019,0.0024052
8.8258,0.0023978
8.8497,0.0023904
8.8737,0.0023829
8.8976,0.0023755
8.9215,0.0023681
8.9454,0.0023606
8.9693,0.0023532
8.9933,0.0023457
9.0172,0.0023383
9.0411,0.0023309
9.065,0.0023234
9.0889,0.002316
9.1128,0.0023085
9.1368,0.0023011
9.1607,0.0022937
9.1846,0.0022862
9.2085,0.0022788
9.2324,0.0022713
9.2564,0.0022639
9.2803,0.0022565
9.3042,0.002249
9.3281,0.0022416
9.352,0.0022341
9.3759,0.0022267
9.3999,0.0022193
9.4238,0.0022118
9.4477,0.0022044
9.4716,0.0021969
9.4955,0.0021895
9.5195,0.0021821
9.5434,0.0021746
9.5673,0.0021672
9.5912,0.0021597
9.6151,0.0021523
9.639,0.0021449
9.663,0.0021374
9.6869,0.00213
9.7108,0.0021226
9.7347,0.0021151
9.7586,0.0021077
9.7826,0.0021002
9.8065,0.0020928
9.8304,0.0020854
9.8543,0.0020779
9.8782,0.0020705
9.9021,0.002063
9.9261,0.0020556
9.95,0.0020482
9.9739,0.0020407
9.9978,0.0020333
10.022,0.0020258
10.046,0.0020184
10.07,0.002011
10.093,0.0020035
10.117,0.0019961
10.141,0.0019886
10.165,0.0019812
10.189,0.0019738
10.213,0.0019663
10.237,0.0019589
10.261,0.0019514
10.285,0.001944
10.309,0.0019366
10.333,0.0019291
10.357,0.0019217
10.381,0.0019142
10.404,0.0019068
10.428,0.0018994
10.452,0.0018919
10.476,0.0018845
10.5,0.0018771
10.524,0.0018696
10.548,0.0018622
10.572,0.0018547
10.596,0.0018473
10.62,0.0018399
10.644,0.0018324
10.668,0.001825
10.691,0.0018175
10.715,0.0018101
10.739,0.0018027
10.763,0.0017952
10.787,0.0017912
10.811,0.0017879
10.835,0.0017846
10.859,0.0017814
10.883,0.0017781
10.907,0.0017748
10.931,0.0017716
10.955,0.0017683
10.978,0.001765
11.002,0.0017618
11.026,0.0017585
11.05,0.0017552
11.074,0.0017519
11.098,0.0017487
11.122,0.0017454
11.146,0.0017421
11.17,0.0017389
11.194,0.0017356
11.218,0.0017323
11.242,0.0017291
11.265,0.0017258
11.289,0.0017225
11.313,0.0017193
11.337,0.001716
11.361,0.0017127
11.385,0.0017095
11.409,0.0017062
11.433,0.0017029
11.457,0.0016997
11.481,0.0016964
11.505,0.0016931
11.529,0.0016898
11.552,0.0016866
11.576,0.0016833
11.6,0.00168
11.624,0.0016768
11.648,0.0016735
11.672,0.0016702
11.696,0.001667
11.72,0.0016637
11.744,0.0016604
11.768,0.0016572
11.792,0.0016539
11.816,0.0016506
11.84,0.0016474
11.863,0.0016441
11.887,0.0016408
11.911,0.0016375
11.935,0.0016343
11.959,0.001631
11.983,0.0016277
12.007,0.0016245
12.031,0.0016212
12.055,0.0016179
12.079,0.0016147
12.103,0.0016114
12.127,0.0016081
12.15,0.0016049
12.174,0.0016016
12.198,0.0015983
12.222,0.0015951
12.246,0.0015918
12.27,0.0015885
12.294,0.0015853
12.318,0.001582
12.342,0.0015787
12.366,0.0015754
12.39,0.0015722
12.414,0.0015689
12.437,0.0015656
12.461,0.0015624
12.485,0.0015591
12.509,0.0015558
12.533,0.0015526
12.557,0.0015493
12.581,0.001546
12.605,0.0015428
12.629,0.0015395
12.653,0.0015362
12.677,0.001533
12.701,0.0015297
12.724,0.0015264
12.748,0.0015231
12.772,0.0015199
12.796,0.0015166
12.82,0.0015133
12.844,0.0015101
12.868,0.0015068
12.892,0.0015035
12.916,0.0015003
12.94,0.001497
12.964,0.0014937
12.988,0.0014905
13.012,0.0014872
13.035,0.0014839
13.059,0.0014807
13.083,0.0014774
13.107,0.0014741
13.131,0.0014709
13.155,0.0014676
13.179,0.0014643
13.203,0.001461
13.227,0.0014578
13.251,0.0014545
13.275,0.0014512
13.299,0.001448
13.322,0.0014447
13.346,0.0014414
13.37,0.0014382
13.394,0.0014349
13.418,0.0014316
13.442,0.0014284
13.466,0.0014251
13.49,0.0014218
13.514,0.0014186
13.538,0.0014153
13.562,0.001412
13.586,0.0014087
13.609,0.0014055
13.633,0.0014022
13.657,0.0013989
13.681,0.0013957
13.705,0.0013924
13.729,0.0013891
13.753,0.0013859
13.777,0.0013826
13.801,0.0013793
13.825,0.0013761
13.849,0.0013728
13.873,0.0013695
13.896,0.0013663
13.92,0.001363
13.944,0.0013597
13.968,0.0013565
13.992,0.0013532
14.016,0.0013499
14.04,0.0013466
14.064,0.0013434
14.088,0.0013401
14.112,0.0013368
14.136,0.0013336
14.16,0.0013303
14.184,0.001327
14.207,0.0013238
14.231,0.0013205
14.255,0.0013172
14.279,0.001314
14.303,0.0013107
14.327,0.0013074
14.351,0.0013042
14.375,0.0013009
14.399,0.0012976
14.423,0.0012944
14.447,0.0012911
14.471,0.0012878
14.494,0.0012845
14.518,0.0012813
14.542,0.001278
14.566,0.0012747
14.59,0.0012715
14.614,0.0012682
14.638,0.0012649
14.662,0.0012617
14.686,0.0012584
14.71,0.0012551
14.734,0.0012519
14.758,0.0012486
14.781,0.0012453
14.805,0.0012421
14.829,0.0012388
14.853,0.0012355
14.877,0.0012322
14.901,0.001229
14.925,0.0012257
14.949,0.0012224
14.973,0.0012192
14.997,0.0012159
15.021,0.0012126
15.045,0.0012094
15.068,0.0012061
15.092,0.0012028
15.116,0.0011996
15.14,0.0011963
15.164,0.001193
15.188,0.0011898
15.212,0.0011865
15.236,0.0011832
15.26,0.00118
15.284,0.0011767
15.308,0.0011734
15.332,0.0011701
15.355,0.0011669
15.379,0.0011636
15.403,0.0011603
15.427,0.0011571
15.451,0.0011538
15.475,0.0011505
15.499,0.0011473
15.523,0.001144
15.547,0.0011407
15.571,0.0011375
15.595,0.0011342
15.619,0.0011309
15.643,0.0011277
15.666,0.0011244
15.69,0.0011211
15.714,0.0011178
15.738,0.0011146
15.762,0.0011113
15.786,0.001108
15.81,0.0011048
15.834,0.0011015
15.858,0.0010982
15.882,0.001095
15.906,0.0010917
15.93,0.0010884
15.953,0.0010852
15.977,0.0010819
16.001,0.0010786
16.025,0.0010754
16.049,0.0010721
16.073,0.0010688
16.097,0.0010656
16.121,0.0010623
16.145,0.001059
16.169,0.0010557
16.193,0.0010525
16.217,0.0010492
16.24,0.0010459
16.264,0.0010427
16.288,0.0010394
16.312,0.0010361
16.336,0.0010329
16.36,0.0010296
16.384,0.0010263
16.408,0.0010231
16.432,0.0010198
16.456,0.0010165
16.48,0.0010133
16.504,0.00101
16.527,0.0010067
16.551,0.0010034
16.575,0.0010002
16.599,0.00099691
16.623,0.00099364
16.647,0.00099037
16.671,0.00098711
16.695,0.00098384
16.719,0.00098057
16.743,0.0009773
16.767,0.00097403
16.791,0.00097076
16.815,0.00096749
16.838,0.00096423
16.862,0.00096096
16.886,0.00095769
16.91,0.00095442
16.934,0.00095115
16.958,0.00094788
16.982,0.00094461
17.006,0.00094135
17.03,0.00093808
17.054,0.00093481
17.078,0.00093154
17.102,0.00092827
17.125,0.000925
17.149,0.00092173
17.173,0.00091847
17.197,0.0009152
17.221,0.00091193
17.245,0.00090866
17.269,0.00090539
17.293,0.00090212
17.317,0.00089885
17.341,0.00089559
17.365,0.00089232
17.389,0.00088905
17.412,0.00088578
17.436,0.00088251
17.46,0.00087924
17.484,0.00087597
17.508,0.00087271
17.532,0.00086944
17.556,0.00086617
17.58,0.0008629
17.604,0.00085963
17.628,0.00085636
17.652,0.00085309
17.676,0.00084983
17.699,0.00084656
17.723,0.00084329
17.747,0.00084002
17.771,0.00083675
17.795,0.00083348
17.819,0.00083021
17.843,0.00082695
17.867,0.00082368
17.891,0.00082041
17.915,0.00081714
17.939,0.00081387
17.963,0.0008106
17.987,0.00080733
18.01,0.00080407
18.034,0.0008008
18.058,0.00079753
18.082,0.00079426
18.106,0.00079099
18.13,0.00078772
18.154,0.00078445
18.178,0.00078119
18.202,0.00077792
18.226,0.00077465
18.25,0.00077138
18.274,0.00076811
18.297,0.00076484
18.321,0.00076157
18.345,0.00075831
18.369,0.00075504
18.393,0.00075177
18.417,0.0007485
18.441,0.00074523
18.465,0.00074196
18.489,0.00073869
18.513,0.00073543
18.537,0.00073216
18.561,0.00072889
18.584,0.00072562
18.608,0.00072235
18.632,0.00071908
18.656,0.00071581
18.68,0.00071255
18.704,0.00070928
18.728,0.00070601
18.752,0.00070274
18.776,0.00069947
18.8,0.0006962
18.824,0.00069293
18.848,0.00068967
18.871,0.0006864
18.895,0.00068313
18.919,0.00067986
18.943,0.00067659
18.967,0.00067332
18.991,0.00067006
19.015,0.00066679
19.039,0.00066352
19.063,0.00066025
19.087,0.00065698
19.111,0.00065371
19.135,0.00065044
19.158,0.00064718
19.182,0.00064391
19.206,0.00064064
19.23,0.00063737
19.254,0.0006341
19.278,0.00063083
19.302,0.00062756
19.326,0.0006243
19.35,0.00062103
19.374,0.00061776
19.398,0.00061449
19.422,0.00061122
19.446,0.00060795
19.469,0.00060468
19.493,0.00060142
19.517,0.00059815
19.541,0.00059488
19.565,0.00059161
19.589,0.00058834
19.613,0.00058507
19.637,0.0005818
19.661,0.00057854
19.685,0.00057527
19.709,0.000572
19.733,0.00056873
19.756,0.00056546
19.78,0.00056219
19.804,0.00055892
19.828,0.00055566
19.852,0.00055239
19.876,0.00054912
19.9,0.00054585
19.924,0.00054258
19.948,0.00053931
19.972,0.00053604
19.996,0.00053278
20.02,0.00052951
20.043,0.00052624
20.067,0.00052297
20.091,0.0005197
20.115,0.00051643
20.139,0.00051316
20.163,0.0005099
20.187,0.00050663
20.211,0.00050336
20.235,0.00050009
20.259,0.00049682
20.283,0.00049355
20.307,0.00049028
20.33,0.00048702
20.354,0.00048375
20.378,0.00048048
20.402,0.00047721
20.426,0.00047394
20.45,0.00047067
20.474,0.0004674
20.498,0.00046414
20.522,0.00046087
20.546,0.0004576
20.57,0.00045433
20.594,0.00045106
20.618,0.00044779
20.641,0.00044452
20.665,0.00044126
20.689,0.00043799
20.713,0.00043472
20.737,0.00043145
20.761,0.00042818
20.785,0.00042491
20.809,0.00042164
20.833,0.00041838
20.857,0.00041511
20.881,0.00041184
20.905,0.00040857
20.928,0.0004053
20.952,0.00040203
20.976,0.00039876
21,0.0003955
21.024,0.00039223
21.048,0.00038896
21.072,0.00038569
21.096,0.00038242
21.12,0.00037915
21.144,0.00037588
21.168,0.00037262
21.192,0.00036935
21.215,0.00036608
21.239,0.00036281
21.263,0.00035954
21.287,0.00035627
21.311,0.000353
21.335,0.00034974
21.359,0.00034647
21.383,0.0003432
21.407,0.00033993
21.431,0.00033666
21.455,0.00033339
21.479,0.00033012
21.502,0.00032686
21.526,0.00032359
21.55,0.00032032
21.574,0.00031705
21.598,0.00031378
21.622,0.00031051
21.646,0.00030724
21.67,0.00030398
21.694,0.00030071
21.718,0.00029744
21.742,0.00029417
21.766,0.0002909
21.789,0.00028763
21.813,0.00028436
21.837,0.0002811
21.861,0.00027783
21.885,0.00027456
21.909,0.00027129
21.933,0.00026802
21.957,0.00026475
21.981,0.00026148
22.005,0.00025822
22.029,0.00025495
22.053,0.00025168
22.077,0.00024841
22.1,0.00024514
22.124,0.00024187
22.148,0.0002386
22.172,0.00023534
22.196,0.00023207
22.22,0.0002288
22.244,0.00022553
22.268,0.00022226
22.292,0.00021899
22.316,0.00021573
22.34,0.00021246
22.364,0.00020919
22.387,0.00020592
22.411,0.00020265
22.435,0.00019938
22.459,0.00019611
22.483,0.00019285
22.507,0.00018958
22.531,0.00018631
22.555,0.00018304
22.579,0.00017977
22.603,0.0001765
22.627,0.00017323
22.651,0.00016997
22.674,0.0001667
22.698,0.00016343
22.722,0.00016016
22.746,0.00015689
22.77,0.00015362
22.794,0.00015035
22.818,0.00014709
22.842,0.00014382
22.866,0.00014055
22.89,0.00013728
22.914,0.00013401
22.938,0.00013074
22.961,0.00012747
22.985,0.00012421
23.009,0.00012094
23.033,0.00011767
23.057,0.0001144
23.081,0.00011113
23.105,0.00010786
23.129,0.00010459
23.153,0.00010133
23.177,9.8057e-05
23.201,9.4788e-05
23.225,9.152e-05
23.249,8.8251e-05
23.272,8.4983e-05
23.296,8.1714e-05
23.32,7.8445e-05
23.344,7.5177e-05
23.368,7.1908e-05
23.392,6.864e-05
23.416,6.5371e-05
23.44,6.2103e-05
23.464,5.8834e-05
23.488,5.5566e-05
23.512,5.2297e-05
23.536,4.9028e-05
23.559,4.576e-05
23.583,4.2491e-05
23.607,3.9223e-05
23.631,3.5954e-05
23.655,3.2686e-05
23.679,2.9417e-05
23.703,2.6148e-05
23.727,2.288e-05
23.751,1.9611e-05
23.775,1.6343e-05
23.799,1.3074e-05
23.823,9.8057e-06
23.846,6.5371e-06
23.87,3.2686e-06
23.894,0
23.918,0


==> img/Data/viperLines/train/perfImprovLine-Bodytrack-LP.csv <==
0,0.54408
0.023918,0.54408
0.047836,0.54408
0.071755,0.54408
0.095673,0.54408
0.11959,0.54408
0.14351,0.54408
0.16743,0.54408
0.19135,0.54408
0.21526,0.54408
0.23918,0.54408
0.2631,0.54408
0.28702,0.54408
0.31094,0.54408
0.33486,0.54408
0.35877,0.54408
0.38269,0.54408
0.40661,0.54408
0.43053,0.54408
0.45445,0.54408
0.47836,0.54408
0.50228,0.54408
0.5262,0.54408
0.55012,0.54408
0.57404,0.54408
0.59796,0.54408
0.62187,0.54408
0.64579,0.54408
0.66971,0.54408
0.69363,0.54408
0.71755,0.54408
0.74146,0.54408
0.76538,0.54408
0.7893,0.54408
0.81322,0.54408
0.83714,0.54408
0.86106,0.54408
0.88497,0.54408
0.90889,0.54408
0.93281,0.54408
0.95673,0.54408
0.98065,0.54408
1.0046,0.54408
1.0285,0.54408
1.0524,0.54408
1.0763,0.54408
1.1002,0.54408
1.1242,0.54408
1.1481,0.54408
1.172,0.54408
1.1959,0.54408
1.2198,0.54408
1.2437,0.54408
1.2677,0.54408
1.2916,0.54408
1.3155,0.54408
1.3394,0.54408
1.3633,0.54408
1.3873,0.54408
1.4112,0.54408
1.4351,0.54408
1.459,0.54408
1.4829,0.54408
1.5068,0.54408
1.5308,0.54408
1.5547,0.54408
1.5786,0.54408
1.6025,0.54408
1.6264,0.54408
1.6504,0.54408
1.6743,0.54408
1.6982,0.54408
1.7221,0.54408
1.746,0.54408
1.7699,0.54408
1.7939,0.54408
1.8178,0.54408
1.8417,0.54408
1.8656,0.54408
1.8895,0.54408
1.9135,0.54408
1.9374,0.54408
1.9613,0.54408
1.9852,0.54408
2.0091,0.54408
2.033,0.54408
2.057,0.54408
2.0809,0.54408
2.1048,0.54408
2.1287,0.54408
2.1526,0.54408
2.1766,0.54408
2.2005,0.54408
2.2244,0.54408
2.2483,0.54408
2.2722,0.54408
2.2961,0.54408
2.3201,0.54408
2.344,0.54408
2.3679,0.54408
2.3918,0.54408
2.4157,0.54408
2.4397,0.54408
2.4636,0.54408
2.4875,0.54408
2.5114,0.54408
2.5353,0.54408
2.5592,0.54408
2.5832,0.54408
2.6071,0.54408
2.631,0.54408
2.6549,0.54408
2.6788,0.54408
2.7028,0.54408
2.7267,0.54408
2.7506,0.54408
2.7745,0.54408
2.7984,0.54408
2.8223,0.54408
2.8463,0.54408
2.8702,0.54408
2.8941,0.54408
2.918,0.54408
2.9419,0.54408
2.9659,0.54408
2.9898,0.54408
3.0137,0.54408
3.0376,0.54408
3.0615,0.54408
3.0855,0.54408
3.1094,0.54408
3.1333,0.54408
3.1572,0.54408
3.1811,0.54408
3.205,0.54408
3.229,0.54408
3.2529,0.54408
3.2768,0.54408
3.3007,0.54408
3.3246,0.54408
3.3486,0.54408
3.3725,0.54408
3.3964,0.54408
3.4203,0.54408
3.4442,0.54408
3.4681,0.54408
3.4921,0.54408
3.516,0.54408
3.5399,0.54408
3.5638,0.54408
3.5877,0.54408
3.6117,0.54408
3.6356,0.54408
3.6595,0.54408
3.6834,0.54408
3.7073,0.54408
3.7312,0.54408
3.7552,0.54408
3.7791,0.54408
3.803,0.54408
3.8269,0.54408
3.8508,0.54408
3.8748,0.54408
3.8987,0.54408
3.9226,0.54408
3.9465,0.54408
3.9704,0.54408
3.9943,0.54408
4.0183,0.54408
4.0422,0.54408
4.0661,0.54408
4.09,0.54408
4.1139,0.54408
4.1379,0.54408
4.1618,0.54408
4.1857,0.54408
4.2096,0.54408
4.2335,0.54408
4.2574,0.54408
4.2814,0.54408
4.3053,0.54408
4.3292,0.54408
4.3531,0.54408
4.377,0.54408
4.401,0.54408
4.4249,0.54408
4.4488,0.54408
4.4727,0.54408
4.4966,0.54408
4.5205,0.54408
4.5445,0.54408
4.5684,0.54408
4.5923,0.54408
4.6162,0.54408
4.6401,0.54408
4.6641,0.54408
4.688,0.54408
4.7119,0.54408
4.7358,0.54408
4.7597,0.54408
4.7836,0.54408
4.8076,0.54408
4.8315,0.54408
4.8554,0.54408
4.8793,0.54408
4.9032,0.54408
4.9272,0.54408
4.9511,0.54408
4.975,0.54408
4.9989,0.54408
5.0228,0.54408
5.0467,0.54408
5.0707,0.54408
5.0946,0.54408
5.1185,0.54408
5.1424,0.54408
5.1663,0.54408
5.1903,0.54408
5.2142,0.54408
5.2381,0.54408
5.262,0.54408
5.2859,0.54408
5.3098,0.54408
5.3338,0.54408
5.3577,0.54408
5.3816,0.54408
5.4055,0.54408
5.4294,0.54408
5.4534,0.54408
5.4773,0.54408
5.5012,0.54408
5.5251,0.54408
5.549,0.54408
5.5729,0.54408
5.5969,0.54408
5.6208,0.54408
5.6447,0.54408
5.6686,0.54408
5.6925,0.54408
5.7165,0.54408
5.7404,0.54408
5.7643,0.54408
5.7882,0.54408
5.8121,0.54408
5.836,0.54408
5.86,0.54408
5.8839,0.54408
5.9078,0.54408
5.9317,0.54408
5.9556,0.54408
5.9796,0.54408
6.0035,0.54408
6.0274,0.54408
6.0513,0.54408
6.0752,0.54408
6.0991,0.54408
6.1231,0.54408
6.147,0.54408
6.1709,0.54408
6.1948,0.54408
6.2187,0.54408
6.2427,0.54408
6.2666,0.54408
6.2905,0.54408
6.3144,0.54408
6.3383,0.54408
6.3622,0.54408
6.3862,0.54408
6.4101,0.54408
6.434,0.54408
6.4579,0.54408
6.4818,0.54408
6.5058,0.54408
6.5297,0.54408
6.5536,0.54408
6.5775,0.54408
6.6014,0.54408
6.6253,0.54408
6.6493,0.54408
6.6732,0.54408
6.6971,0.54408
6.721,0.54408
6.7449,0.54408
6.7689,0.54408
6.7928,0.54408
6.8167,0.54408
6.8406,0.54408
6.8645,0.54408
6.8884,0.54408
6.9124,0.54408
6.9363,0.54408
6.9602,0.54408
6.9841,0.54408
7.008,0.54408
7.032,0.54408
7.0559,0.54408
7.0798,0.54408
7.1037,0.54408
7.1276,0.54408
7.1515,0.54408
7.1755,0.54408
7.1994,0.54408
7.2233,0.54408
7.2472,0.54408
7.2711,0.54408
7.2951,0.54408
7.319,0.54408
7.3429,0.54408
7.3668,0.54408
7.3907,0.54408
7.4146,0.54408
7.4386,0.54408
7.4625,0.54408
7.4864,0.54408
7.5103,0.54408
7.5342,0.54408
7.5582,0.54408
7.5821,0.54408
7.606,0.54408
7.6299,0.54408
7.6538,0.54408
7.6777,0.54408
7.7017,0.54408
7.7256,0.54408
7.7495,0.54408
7.7734,0.54408
7.7973,0.54408
7.8213,0.54408
7.8452,0.54408
7.8691,0.54408
7.893,0.54408
7.9169,0.54408
7.9408,0.54408
7.9648,0.54408
7.9887,0.54408
8.0126,0.54408
8.0365,0.54408
8.0604,0.54408
8.0844,0.54408
8.1083,0.54408
8.1322,0.54408
8.1561,0.54408
8.18,0.54408
8.2039,0.54408
8.2279,0.54408
8.2518,0.54408
8.2757,0.54408
8.2996,0.54408
8.3235,0.54408
8.3475,0.54408
8.3714,0.54408
8.3953,0.54408
8.4192,0.54408
8.4431,0.54408
8.467,0.54408
8.491,0.54408
8.5149,0.54408
8.5388,0.54408
8.5627,0.54408
8.5866,0.54408
8.6106,0.54408
8.6345,0.54408
8.6584,0.54408
8.6823,0.54408
8.7062,0.54408
8.7301,0.54408
8.7541,0.54408
8.778,0.54408
8.8019,0.54408
8.8258,0.54408
8.8497,0.54408
8.8737,0.54408
8.8976,0.54408
8.9215,0.54408
8.9454,0.54408
8.9693,0.54408
8.9933,0.54408
9.0172,0.54408
9.0411,0.54408
9.065,0.54408
9.0889,0.54408
9.1128,0.54408
9.1368,0.54408
9.1607,0.54408
9.1846,0.54408
9.2085,0.54408
9.2324,0.54408
9.2564,0.54408
9.2803,0.54408
9.3042,0.54408
9.3281,0.54408
9.352,0.54408
9.3759,0.54408
9.3999,0.54408
9.4238,0.54408
9.4477,0.54408
9.4716,0.54408
9.4955,0.54408
9.5195,0.54408
9.5434,0.54408
9.5673,0.54408
9.5912,0.54408
9.6151,0.54408
9.639,0.54408
9.663,0.54408
9.6869,0.54408
9.7108,0.54408
9.7347,0.54408
9.7586,0.54408
9.7826,0.54408
9.8065,0.54408
9.8304,0.54408
9.8543,0.54408
9.8782,0.54408
9.9021,0.54408
9.9261,0.54408
9.95,0.54408
9.9739,0.54408
9.9978,0.54408
10.022,0.54408
10.046,0.54408
10.07,0.54408
10.093,0.54408
10.117,0.54408
10.141,0.54408
10.165,0.54408
10.189,0.54408
10.213,0.54408
10.237,0.54408
10.261,0.54408
10.285,0.54408
10.309,0.54408
10.333,0.54408
10.357,0.54408
10.381,0.54408
10.404,0.54408
10.428,0.54408
10.452,0.54408
10.476,0.54408
10.5,0.54408
10.524,0.54408
10.548,0.54408
10.572,0.54408
10.596,0.54408
10.62,0.54408
10.644,0.54408
10.668,0.54408
10.691,0.54408
10.715,0.54408
10.739,0.54408
10.763,0.54408
10.787,0.54408
10.811,0.54408
10.835,0.54408
10.859,0.54408
10.883,0.54408
10.907,0.54408
10.931,0.54408
10.955,0.54408
10.978,0.54408
11.002,0.54408
11.026,0.54408
11.05,0.54408
11.074,0.54408
11.098,0.54408
11.122,0.54408
11.146,0.54408
11.17,0.54408
11.194,0.54408
11.218,0.54408
11.242,0.54408
11.265,0.54408
11.289,0.54408
11.313,0.54408
11.337,0.54408
11.361,0.54408
11.385,0.54408
11.409,0.54408
11.433,0.54408
11.457,0.54408
11.481,0.54408
11.505,0.54408
11.529,0.54408
11.552,0.54408
11.576,0.54408
11.6,0.54408
11.624,0.54408
11.648,0.54408
11.672,0.54408
11.696,0.54408
11.72,0.54408
11.744,0.54408
11.768,0.54408
11.792,0.54408
11.816,0.54408
11.84,0.54408
11.863,0.54408
11.887,0.54408
11.911,0.54408
11.935,0.54408
11.959,0.54408
11.983,0.54408
12.007,0.54408
12.031,0.54408
12.055,0.54408
12.079,0.54408
12.103,0.54408
12.127,0.54408
12.15,0.54408
12.174,0.54408
12.198,0.54408
12.222,0.54408
12.246,0.54408
12.27,0.54408
12.294,0.54408
12.318,0.54408
12.342,0.54408
12.366,0.54408
12.39,0.54408
12.414,0.54408
12.437,0.54408
12.461,0.54408
12.485,0.54408
12.509,0.54408
12.533,0.54408
12.557,0.54408
12.581,0.54408
12.605,0.54408
12.629,0.54408
12.653,0.54408
12.677,0.54408
12.701,0.54408
12.724,0.54408
12.748,0.54408
12.772,0.54408
12.796,0.54408
12.82,0.54408
12.844,0.54408
12.868,0.54408
12.892,0.54408
12.916,0.54408
12.94,0.54408
12.964,0.54408
12.988,0.54408
13.012,0.54408
13.035,0.54408
13.059,0.54408
13.083,0.54408
13.107,0.54408
13.131,0.54408
13.155,0.54408
13.179,0.54408
13.203,0.54408
13.227,0.54408
13.251,0.54408
13.275,0.54408
13.299,0.54408
13.322,0.54408
13.346,0.54408
13.37,0.54408
13.394,0.54408
13.418,0.54408
13.442,0.54408
13.466,0.54408
13.49,0.54408
13.514,0.54408
13.538,0.54408
13.562,0.54408
13.586,0.54408
13.609,0.54408
13.633,0.54408
13.657,0.54408
13.681,0.54408
13.705,0.54408
13.729,0.54408
13.753,0.54408
13.777,0.54408
13.801,0.54408
13.825,0.54408
13.849,0.54408
13.873,0.54408
13.896,0.54408
13.92,0.54408
13.944,0.54408
13.968,0.54408
13.992,0.54408
14.016,0.54408
14.04,0.54408
14.064,0.54408
14.088,0.54408
14.112,0.54408
14.136,0.54408
14.16,0.54408
14.184,0.54408
14.207,0.54408
14.231,0.54408
14.255,0.54408
14.279,0.54408
14.303,0.54408
14.327,0.54408
14.351,0.54408
14.375,0.54408
14.399,0.54408
14.423,0.54408
14.447,0.54408
14.471,0.54408
14.494,0.54408
14.518,0.54408
14.542,0.54408
14.566,0.54408
14.59,0.54408
14.614,0.54408
14.638,0.54408
14.662,0.54408
14.686,0.54408
14.71,0.54408
14.734,0.54408
14.758,0.54408
14.781,0.54408
14.805,0.54408
14.829,0.54408
14.853,0.54408
14.877,0.54408
14.901,0.54408
14.925,0.54408
14.949,0.54408
14.973,0.54408
14.997,0.54408
15.021,0.54408
15.045,0.54408
15.068,0.54408
15.092,0.54408
15.116,0.54408
15.14,0.54408
15.164,0.54408
15.188,0.54408
15.212,0.54408
15.236,0.54408
15.26,0.54408
15.284,0.54408
15.308,0.54408
15.332,0.54408
15.355,0.54408
15.379,0.54408
15.403,0.54408
15.427,0.54408
15.451,0.54408
15.475,0.54408
15.499,0.54408
15.523,0.54408
15.547,0.54408
15.571,0.54408
15.595,0.54408
15.619,0.54408
15.643,0.54408
15.666,0.54408
15.69,0.54408
15.714,0.54408
15.738,0.54408
15.762,0.54408
15.786,0.54408
15.81,0.54408
15.834,0.54408
15.858,0.54408
15.882,0.54408
15.906,0.54408
15.93,0.54408
15.953,0.54408
15.977,0.54408
16.001,0.54408
16.025,0.54408
16.049,0.54408
16.073,0.54408
16.097,0.54408
16.121,0.54408
16.145,0.54408
16.169,0.54408
16.193,0.54408
16.217,0.54408
16.24,0.54408
16.264,0.54408
16.288,0.54408
16.312,0.54408
16.336,0.54408
16.36,0.54408
16.384,0.54408
16.408,0.54408
16.432,0.54408
16.456,0.54408
16.48,0.54408
16.504,0.54408
16.527,0.54408
16.551,0.54408
16.575,0.54408
16.599,0.54408
16.623,0.54408
16.647,0.54408
16.671,0.54408
16.695,0.54408
16.719,0.54408
16.743,0.54408
16.767,0.54408
16.791,0.54408
16.815,0.54408
16.838,0.54408
16.862,0.54408
16.886,0.54408
16.91,0.54408
16.934,0.54408
16.958,0.54408
16.982,0.54408
17.006,0.54408
17.03,0.54408
17.054,0.54408
17.078,0.54408
17.102,0.54408
17.125,0.54408
17.149,0.54408
17.173,0.54408
17.197,0.54408
17.221,0.54408
17.245,0.54408
17.269,0.54408
17.293,0.54408
17.317,0.54408
17.341,0.54408
17.365,0.54408
17.389,0.54408
17.412,0.54408
17.436,0.54408
17.46,0.54408
17.484,0.54408
17.508,0.54408
17.532,0.54408
17.556,0.54408
17.58,0.54408
17.604,0.54408
17.628,0.54408
17.652,0.54408
17.676,0.54408
17.699,0.54408
17.723,0.54408
17.747,0.54408
17.771,0.54408
17.795,0.54408
17.819,0.54408
17.843,0.54408
17.867,0.54408
17.891,0.54408
17.915,0.54408
17.939,0.54408
17.963,0.54408
17.987,0.54408
18.01,0.54408
18.034,0.54408
18.058,0.54408
18.082,0.54408
18.106,0.54408
18.13,0.54408
18.154,0.54408
18.178,0.54408
18.202,0.54408
18.226,0.54408
18.25,0.54408
18.274,0.54408
18.297,0.54408
18.321,0.54408
18.345,0.54408
18.369,0.54408
18.393,0.54408
18.417,0.54408
18.441,0.54408
18.465,0.54408
18.489,0.54408
18.513,0.54408
18.537,0.54408
18.561,0.54408
18.584,0.54408
18.608,0.54408
18.632,0.54408
18.656,0.54408
18.68,0.54408
18.704,0.54408
18.728,0.54408
18.752,0.54408
18.776,0.54408
18.8,0.54408
18.824,0.54408
18.848,0.54408
18.871,0.54408
18.895,0.54408
18.919,0.54408
18.943,0.54408
18.967,0.54408
18.991,0.54408
19.015,0.54408
19.039,0.54408
19.063,0.54408
19.087,0.54408
19.111,0.54408
19.135,0.54408
19.158,0.54408
19.182,0.54408
19.206,0.54408
19.23,0.54408
19.254,0.54408
19.278,0.54408
19.302,0.54408
19.326,0.54408
19.35,0.54408
19.374,0.54408
19.398,0.54408
19.422,0.54408
19.446,0.54408
19.469,0.54408
19.493,0.54408
19.517,0.54408
19.541,0.54408
19.565,0.54408
19.589,0.54408
19.613,0.54408
19.637,0.54408
19.661,0.54408
19.685,0.54408
19.709,0.54408
19.733,0.54408
19.756,0.54408
19.78,0.54408
19.804,0.54408
19.828,0.54408
19.852,0.54408
19.876,0.54408
19.9,0.54408
19.924,0.54408
19.948,0.54408
19.972,0.54408
19.996,0.54408
20.02,0.54408
20.043,0.54408
20.067,0.54408
20.091,0.54408
20.115,0.54408
20.139,0.54408
20.163,0.54408
20.187,0.54408
20.211,0.54408
20.235,0.54408
20.259,0.54408
20.283,0.54408
20.307,0.54408
20.33,0.54408
20.354,0.54408
20.378,0.54408
20.402,0.54408
20.426,0.54408
20.45,0.54408
20.474,0.54408
20.498,0.54408
20.522,0.54408
20.546,0.54408
20.57,0.54408
20.594,0.54408
20.618,0.54408
20.641,0.54408
20.665,0.54408
20.689,0.54408
20.713,0.54408
20.737,0.54408
20.761,0.54408
20.785,0.54408
20.809,0.54408
20.833,0.54408
20.857,0.54408
20.881,0.54408
20.905,0.54408
20.928,0.54408
20.952,0.54408
20.976,0.54408
21,0.54408
21.024,0.54408
21.048,0.54408
21.072,0.54408
21.096,0.54408
21.12,0.54408
21.144,0.54408
21.168,0.54408
21.192,0.54408
21.215,0.54408
21.239,0.54408
21.263,0.54408
21.287,0.54408
21.311,0.54408
21.335,0.54408
21.359,0.54408
21.383,0.54408
21.407,0.54408
21.431,0.54408
21.455,0.54408
21.479,0.54408
21.502,0.54408
21.526,0.54408
21.55,0.54408
21.574,0.54408
21.598,0.54408
21.622,0.54408
21.646,0.54408
21.67,0.54408
21.694,0.54408
21.718,0.54408
21.742,0.54408
21.766,0.54408
21.789,0.54408
21.813,0.54408
21.837,0.54408
21.861,0.54408
21.885,0.54408
21.909,0.54408
21.933,0.54408
21.957,0.54408
21.981,0.54408
22.005,0.54408
22.029,0.54408
22.053,0.54408
22.077,0.54408
22.1,0.54408
22.124,0.54408
22.148,0.54408
22.172,0.54408
22.196,0.54408
22.22,0.54408
22.244,0.54408
22.268,0.54408
22.292,0.54408
22.316,0.54408
22.34,0.54408
22.364,0.54408
22.387,0.54408
22.411,0.54408
22.435,0.54408
22.459,0.54408
22.483,0.54408
22.507,0.54408
22.531,0.54408
22.555,0.54408
22.579,0.54408
22.603,0.54408
22.627,0.54408
22.651,0.54408
22.674,0.54408
22.698,0.54408
22.722,0.54408
22.746,0.54408
22.77,0.54408
22.794,0.54408
22.818,0.54408
22.842,0.54408
22.866,0.54408
22.89,0.54408
22.914,0.54408
22.938,0.54408
22.961,0.54408
22.985,0.54408
23.009,0.54408
23.033,0.54408
23.057,0.54408
23.081,0.54408
23.105,0.54408
23.129,0.54408
23.153,0.54408
23.177,0.54408
23.201,0.54408
23.225,0.54408
23.249,0.54408
23.272,0.54408
23.296,0.54408
23.32,0.54408
23.344,0.54408
23.368,0.54408
23.392,0.54408
23.416,0.54408
23.44,0.54408
23.464,0.54408
23.488,0.54408
23.512,0.54408
23.536,0.54408
23.559,0.54408
23.583,0.54408
23.607,0.54408
23.631,0.54408
23.655,0.54408
23.679,0.54408
23.703,0.54408
23.727,0.54408
23.751,0.54408
23.775,0.54408
23.799,0.54408
23.823,0.54408
23.846,0.54408
23.87,0.54408
23.894,0.54408
23.918,0.54408


==> img/Data/viperLines/train/perfImprovLine-Bodytrack-SK.csv <==
0,0.54408
0.023918,0.54666
0.047836,0.54926
0.071755,0.55189
0.095673,0.55456
0.11959,0.55726
0.14351,0.55999
0.16743,0.56275
0.19135,0.56555
0.21526,0.56838
0.23918,0.57124
0.2631,0.57414
0.28702,0.57708
0.31094,0.58005
0.33486,0.58306
0.35877,0.58611
0.38269,0.58919
0.40661,0.59232
0.43053,0.59549
0.45445,0.59869
0.47836,0.60194
0.50228,0.60524
0.5262,0.60857
0.55012,0.61195
0.57404,0.61538
0.59796,0.61885
0.62187,0.62237
0.64579,0.62594
0.66971,0.62956
0.69363,0.63322
0.71755,0.63694
0.74146,0.64071
0.76538,0.64454
0.7893,0.64842
0.81322,0.65235
0.83714,0.65634
0.86106,0.66039
0.88497,0.6645
0.90889,0.66867
0.93281,0.6729
0.95673,0.6772
0.98065,0.68156
1.0046,0.68599
1.0285,0.69048
1.0524,0.69505
1.0763,0.69969
1.1002,0.7044
1.1242,0.70918
1.1481,0.71404
1.172,0.71898
1.1959,0.724
1.2198,0.7291
1.2437,0.73429
1.2677,0.73956
1.2916,0.74492
1.3155,0.75037
1.3394,0.75592
1.3633,0.76156
1.3873,0.7673
1.4112,0.77313
1.4351,0.77908
1.459,0.78513
1.4829,0.79128
1.5068,0.79755
1.5308,0.80394
1.5547,0.81044
1.5786,0.81706
1.6025,0.82381
1.6264,0.83069
1.6504,0.8377
1.6743,0.84484
1.6982,0.85213
1.7221,0.85956
1.746,0.86714
1.7699,0.87487
1.7939,0.88276
1.8178,0.89081
1.8417,0.89056
1.8656,0.88723
1.8895,0.88388
1.9135,0.88052
1.9374,0.87713
1.9613,0.87373
1.9852,0.8703
2.0091,0.86685
2.033,0.86339
2.057,0.8599
2.0809,0.85639
2.1048,0.85286
2.1287,0.84931
2.1526,0.84574
2.1766,0.84215
2.2005,0.83853
2.2244,0.83489
2.2483,0.83124
2.2722,0.82755
2.2961,0.82385
2.3201,0.82012
2.344,0.81638
2.3679,0.8126
2.3918,0.80881
2.4157,0.80499
2.4397,0.80114
2.4636,0.79728
2.4875,0.79338
2.5114,0.78947
2.5353,0.78553
2.5592,0.78156
2.5832,0.77757
2.6071,0.77355
2.631,0.76951
2.6549,0.76544
2.6788,0.76135
2.7028,0.75723
2.7267,0.75308
2.7506,0.74891
2.7745,0.74471
2.7984,0.74048
2.8223,0.73629
2.8463,0.73695
2.8702,0.7376
2.8941,0.73827
2.918,0.7403
2.9419,0.74276
2.9659,0.74523
2.9898,0.74773
3.0137,0.75023
3.0376,0.75276
3.0615,0.7553
3.0855,0.75786
3.1094,0.76044
3.1333,0.76304
3.1572,0.76565
3.1811,0.76828
3.205,0.77093
3.229,0.7736
3.2529,0.77628
3.2768,0.77899
3.3007,0.78171
3.3246,0.78445
3.3486,0.78722
3.3725,0.79
3.3964,0.7928
3.4203,0.79768
3.4442,0.80286
3.4681,0.80807
3.4921,0.81332
3.516,0.81861
3.5399,0.82393
3.5638,0.8293
3.5877,0.8347
3.6117,0.84015
3.6356,0.84563
3.6595,0.84736
3.6834,0.84866
3.7073,0.84996
3.7312,0.85126
3.7552,0.85256
3.7791,0.85387
3.803,0.85518
3.8269,0.85649
3.8508,0.8578
3.8748,0.85911
3.8987,0.86043
3.9226,0.86175
3.9465,0.86307
3.9704,0.8644
3.9943,0.86572
4.0183,0.86705
4.0422,0.86838
4.0661,0.86972
4.09,0.87105
4.1139,0.87239
4.1379,0.87373
4.1618,0.87508
4.1857,0.87642
4.2096,0.87777
4.2335,0.87912
4.2574,0.88047
4.2814,0.88183
4.3053,0.88319
4.3292,0.88455
4.3531,0.88591
4.377,0.88728
4.401,0.88864
4.4249,0.89001
4.4488,0.89139
4.4727,0.89276
4.4966,0.89414
4.5205,0.89552
4.5445,0.8969
4.5684,0.89829
4.5923,0.89967
4.6162,0.90106
4.6401,0.90246
4.6641,0.90385
4.688,0.90525
4.7119,0.90665
4.7358,0.90805
4.7597,0.90946
4.7836,0.91087
4.8076,0.91228
4.8315,0.91369
4.8554,0.91511
4.8793,0.91652
4.9032,0.91794
4.9272,0.91937
4.9511,0.92079
4.975,0.92222
4.9989,0.92365
5.0228,0.92509
5.0467,0.92652
5.0707,0.92796
5.0946,0.92941
5.1185,0.93085
5.1424,0.9323
5.1663,0.93375
5.1903,0.9352
5.2142,0.93666
5.2381,0.93811
5.262,0.93958
5.2859,0.94104
5.3098,0.94251
5.3338,0.94397
5.3577,0.94545
5.3816,0.94692
5.4055,0.9484
5.4294,0.94988
5.4534,0.95136
5.4773,0.95285
5.5012,0.95434
5.5251,0.95583
5.549,0.95732
5.5729,0.95882
5.5969,0.96032
5.6208,0.96182
5.6447,0.96333
5.6686,0.96483
5.6925,0.96634
5.7165,0.96786
5.7404,0.96938
5.7643,0.9709
5.7882,0.97242
5.8121,0.97394
5.836,0.97547
5.86,0.9759
5.8839,0.97593
5.9078,0.97596
5.9317,0.97598
5.9556,0.97601
5.9796,0.97604
6.0035,0.97607
6.0274,0.9761
6.0513,0.97612
6.0752,0.97615
6.0991,0.97618
6.1231,0.97621
6.147,0.97624
6.1709,0.97627
6.1948,0.97629
6.2187,0.97632
6.2427,0.97635
6.2666,0.97638
6.2905,0.97641
6.3144,0.97644
6.3383,0.97646
6.3622,0.97649
6.3862,0.97652
6.4101,0.97655
6.434,0.97658
6.4579,0.9766
6.4818,0.97663
6.5058,0.97666
6.5297,0.97669
6.5536,0.97672
6.5775,0.97675
6.6014,0.97677
6.6253,0.9768
6.6493,0.97683
6.6732,0.97686
6.6971,0.97689
6.721,0.97692
6.7449,0.97694
6.7689,0.97697
6.7928,0.977
6.8167,0.97703
6.8406,0.97706
6.8645,0.97709
6.8884,0.97711
6.9124,0.97714
6.9363,0.97717
6.9602,0.9772
6.9841,0.97723
7.008,0.97725
7.032,0.97728
7.0559,0.97731
7.0798,0.97734
7.1037,0.97737
7.1276,0.9774
7.1515,0.97742
7.1755,0.97745
7.1994,0.97748
7.2233,0.97751
7.2472,0.97754
7.2711,0.97757
7.2951,0.97759
7.319,0.97762
7.3429,0.97765
7.3668,0.97768
7.3907,0.97771
7.4146,0.97774
7.4386,0.97776
7.4625,0.97779
7.4864,0.97782
7.5103,0.97785
7.5342,0.97788
7.5582,0.97791
7.5821,0.97793
7.606,0.97796
7.6299,0.97799
7.6538,0.97802
7.6777,0.97805
7.7017,0.97808
7.7256,0.9781
7.7495,0.97813
7.7734,0.97816
7.7973,0.97819
7.8213,0.97822
7.8452,0.97825
7.8691,0.97827
7.893,0.9783
7.9169,0.97833
7.9408,0.97836
7.9648,0.97839
7.9887,0.97842
8.0126,0.97844
8.0365,0.97847
8.0604,0.9785
8.0844,0.97853
8.1083,0.97856
8.1322,0.97859
8.1561,0.97861
8.18,0.97864
8.2039,0.97867
8.2279,0.9787
8.2518,0.97873
8.2757,0.97876
8.2996,0.97878
8.3235,0.97881
8.3475,0.97884
8.3714,0.97887
8.3953,0.9789
8.4192,0.97893
8.4431,0.97896
8.467,0.97898
8.491,0.97901
8.5149,0.97904
8.5388,0.97907
8.5627,0.9791
8.5866,0.97913
8.6106,0.97915
8.6345,0.97918
8.6584,0.97921
8.6823,0.97924
8.7062,0.97927
8.7301,0.9793
8.7541,0.97932
8.778,0.97935
8.8019,0.97938
8.8258,0.97941
8.8497,0.97944
8.8737,0.97947
8.8976,0.97949
8.9215,0.97952
8.9454,0.97955
8.9693,0.97958
8.9933,0.97961
9.0172,0.97964
9.0411,0.97967
9.065,0.97969
9.0889,0.97972
9.1128,0.97975
9.1368,0.97978
9.1607,0.97981
9.1846,0.97984
9.2085,0.97986
9.2324,0.97989
9.2564,0.97992
9.2803,0.97995
9.3042,0.97998
9.3281,0.98001
9.352,0.98003
9.3759,0.98006
9.3999,0.98009
9.4238,0.98012
9.4477,0.98015
9.4716,0.98018
9.4955,0.98021
9.5195,0.98023
9.5434,0.98026
9.5673,0.98029
9.5912,0.98032
9.6151,0.98035
9.639,0.98038
9.663,0.9804
9.6869,0.98043
9.7108,0.98046
9.7347,0.98049
9.7586,0.98052
9.7826,0.98055
9.8065,0.98058
9.8304,0.9806
9.8543,0.98063
9.8782,0.98066
9.9021,0.98069
9.9261,0.98072
9.95,0.98075
9.9739,0.98078
9.9978,0.9808
10.022,0.98083
10.046,0.98086
10.07,0.98089
10.093,0.98092
10.117,0.98095
10.141,0.98097
10.165,0.981
10.189,0.98103
10.213,0.98106
10.237,0.98109
10.261,0.98112
10.285,0.98115
10.309,0.98117
10.333,0.9812
10.357,0.98123
10.381,0.98126
10.404,0.98129
10.428,0.98132
10.452,0.98135
10.476,0.98137
10.5,0.9814
10.524,0.98143
10.548,0.98146
10.572,0.98149
10.596,0.98152
10.62,0.98154
10.644,0.98157
10.668,0.9816
10.691,0.98163
10.715,0.98166
10.739,0.98169
10.763,0.98172
10.787,0.98175
10.811,0.98179
10.835,0.98183
10.859,0.98187
10.883,0.98191
10.907,0.98195
10.931,0.98199
10.955,0.98203
10.978,0.98207
11.002,0.9821
11.026,0.98214
11.05,0.98218
11.074,0.98222
11.098,0.98226
11.122,0.9823
11.146,0.98234
11.17,0.98238
11.194,0.98242
11.218,0.98246
11.242,0.98249
11.265,0.98253
11.289,0.98257
11.313,0.98261
11.337,0.98265
11.361,0.98269
11.385,0.98273
11.409,0.98277
11.433,0.98281
11.457,0.98285
11.481,0.98289
11.505,0.98292
11.529,0.98296
11.552,0.983
11.576,0.98304
11.6,0.98308
11.624,0.98312
11.648,0.98316
11.672,0.9832
11.696,0.98324
11.72,0.98328
11.744,0.98331
11.768,0.98335
11.792,0.98339
11.816,0.98343
11.84,0.98347
11.863,0.98351
11.887,0.98355
11.911,0.98359
11.935,0.98363
11.959,0.98367
11.983,0.98371
12.007,0.98374
12.031,0.98378
12.055,0.98382
12.079,0.98386
12.103,0.9839
12.127,0.98394
12.15,0.98398
12.174,0.98402
12.198,0.98406
12.222,0.9841
12.246,0.98414
12.27,0.98418
12.294,0.98421
12.318,0.98425
12.342,0.98429
12.366,0.98433
12.39,0.98437
12.414,0.98441
12.437,0.98445
12.461,0.98449
12.485,0.98453
12.509,0.98457
12.533,0.98461
12.557,0.98464
12.581,0.98468
12.605,0.98472
12.629,0.98476
12.653,0.9848
12.677,0.98484
12.701,0.98488
12.724,0.98492
12.748,0.98496
12.772,0.985
12.796,0.98504
12.82,0.98508
12.844,0.98512
12.868,0.98515
12.892,0.98519
12.916,0.98523
12.94,0.98527
12.964,0.98531
12.988,0.98535
13.012,0.98539
13.035,0.98543
13.059,0.98547
13.083,0.98551
13.107,0.98555
13.131,0.98559
13.155,0.98562
13.179,0.98566
13.203,0.9857
13.227,0.98574
13.251,0.98578
13.275,0.98582
13.299,0.98586
13.322,0.9859
13.346,0.98594
13.37,0.98598
13.394,0.98602
13.418,0.98606
13.442,0.9861
13.466,0.98613
13.49,0.98617
13.514,0.98621
13.538,0.98625
13.562,0.98629
13.586,0.98633
13.609,0.98637
13.633,0.98641
13.657,0.98645
13.681,0.98649
13.705,0.98653
13.729,0.98657
13.753,0.98661
13.777,0.98665
13.801,0.98668
13.825,0.98672
13.849,0.98676
13.873,0.9868
13.896,0.98684
13.92,0.98688
13.944,0.98692
13.968,0.98696
13.992,0.987
14.016,0.98704
14.04,0.98708
14.064,0.98712
14.088,0.98716
14.112,0.9872
14.136,0.98723
14.16,0.98727
14.184,0.98731
14.207,0.98735
14.231,0.98739
14.255,0.98743
14.279,0.98747
14.303,0.98751
14.327,0.98755
14.351,0.98759
14.375,0.98763
14.399,0.98767
14.423,0.98771
14.447,0.98775
14.471,0.98779
14.494,0.98782
14.518,0.98786
14.542,0.9879
14.566,0.98794
14.59,0.98798
14.614,0.98802
14.638,0.98806
14.662,0.9881
14.686,0.98814
14.71,0.98818
14.734,0.98822
14.758,0.98826
14.781,0.9883
14.805,0.98834
14.829,0.98838
14.853,0.98841
14.877,0.98845
14.901,0.98849
14.925,0.98853
14.949,0.98857
14.973,0.98861
14.997,0.98865
15.021,0.98869
15.045,0.98873
15.068,0.98877
15.092,0.98881
15.116,0.98885
15.14,0.98889
15.164,0.98893
15.188,0.98897
15.212,0.98901
15.236,0.98905
15.26,0.98908
15.284,0.98912
15.308,0.98916
15.332,0.9892
15.355,0.98924
15.379,0.98928
15.403,0.98932
15.427,0.98936
15.451,0.9894
15.475,0.98944
15.499,0.98948
15.523,0.98952
15.547,0.98956
15.571,0.9896
15.595,0.98964
15.619,0.98968
15.643,0.98972
15.666,0.98976
15.69,0.98979
15.714,0.98983
15.738,0.98987
15.762,0.98991
15.786,0.98995
15.81,0.98999
15.834,0.99003
15.858,0.99007
15.882,0.99011
15.906,0.99015
15.93,0.99019
15.953,0.99023
15.977,0.99027
16.001,0.99031
16.025,0.99035
16.049,0.99039
16.073,0.99043
16.097,0.99047
16.121,0.99051
16.145,0.99054
16.169,0.99058
16.193,0.99062
16.217,0.99066
16.24,0.9907
16.264,0.99074
16.288,0.99078
16.312,0.99082
16.336,0.99086
16.36,0.9909
16.384,0.99094
16.408,0.99098
16.432,0.99102
16.456,0.99106
16.48,0.9911
16.504,0.99114
16.527,0.99118
16.551,0.99122
16.575,0.99126
16.599,0.9913
16.623,0.99134
16.647,0.99137
16.671,0.99141
16.695,0.99145
16.719,0.99149
16.743,0.99153
16.767,0.99157
16.791,0.99161
16.815,0.99165
16.838,0.99169
16.862,0.99173
16.886,0.99177
16.91,0.99181
16.934,0.99185
16.958,0.99189
16.982,0.99193
17.006,0.99197
17.03,0.99201
17.054,0.99205
17.078,0.99209
17.102,0.99213
17.125,0.99217
17.149,0.99221
17.173,0.99225
17.197,0.99229
17.221,0.99232
17.245,0.99236
17.269,0.9924
17.293,0.99244
17.317,0.99248
17.341,0.99252
17.365,0.99256
17.389,0.9926
17.412,0.99264
17.436,0.99268
17.46,0.99272
17.484,0.99276
17.508,0.9928
17.532,0.99284
17.556,0.99288
17.58,0.99292
17.604,0.99296
17.628,0.993
17.652,0.99304
17.676,0.99308
17.699,0.99312
17.723,0.99316
17.747,0.9932
17.771,0.99324
17.795,0.99328
17.819,0.99332
17.843,0.99336
17.867,0.9934
17.891,0.99343
17.915,0.99347
17.939,0.99351
17.963,0.99355
17.987,0.99359
18.01,0.99363
18.034,0.99367
18.058,0.99371
18.082,0.99375
18.106,0.99379
18.13,0.99383
18.154,0.99387
18.178,0.99391
18.202,0.99395
18.226,0.99399
18.25,0.99403
18.274,0.99407
18.297,0.99411
18.321,0.99415
18.345,0.99419
18.369,0.99423
18.393,0.99427
18.417,0.99431
18.441,0.99435
18.465,0.99439
18.489,0.99443
18.513,0.99447
18.537,0.99451
18.561,0.99455
18.584,0.99459
18.608,0.99463
18.632,0.99467
18.656,0.99471
18.68,0.99475
18.704,0.99479
18.728,0.99482
18.752,0.99486
18.776,0.9949
18.8,0.99494
18.824,0.99498
18.848,0.99502
18.871,0.99506
18.895,0.9951
18.919,0.99514
18.943,0.99518
18.967,0.99522
18.991,0.99526
19.015,0.9953
19.039,0.99534
19.063,0.99538
19.087,0.99542
19.111,0.99546
19.135,0.9955
19.158,0.99554
19.182,0.99558
19.206,0.99562
19.23,0.99566
19.254,0.9957
19.278,0.99574
19.302,0.99578
19.326,0.99582
19.35,0.99586
19.374,0.9959
19.398,0.99594
19.422,0.99598
19.446,0.99602
19.469,0.99606
19.493,0.9961
19.517,0.99614
19.541,0.99618
19.565,0.99622
19.589,0.99626
19.613,0.9963
19.637,0.99634
19.661,0.99638
19.685,0.99642
19.709,0.99646
19.733,0.9965
19.756,0.99654
19.78,0.99658
19.804,0.99662
19.828,0.99666
19.852,0.9967
19.876,0.99674
19.9,0.99678
19.924,0.99682
19.948,0.99686
19.972,0.9969
19.996,0.99693
20.02,0.99697
20.043,0.99701
20.067,0.99705
20.091,0.99709
20.115,0.99713
20.139,0.99717
20.163,0.99721
20.187,0.99725
20.211,0.99729
20.235,0.99733
20.259,0.99737
20.283,0.99741
20.307,0.99745
20.33,0.99749
20.354,0.99753
20.378,0.99757
20.402,0.99761
20.426,0.99765
20.45,0.99769
20.474,0.99773
20.498,0.99777
20.522,0.99781
20.546,0.99785
20.57,0.99789
20.594,0.99793
20.618,0.99797
20.641,0.99801
20.665,0.99805
20.689,0.99809
20.713,0.99813
20.737,0.99817
20.761,0.99821
20.785,0.99825
20.809,0.99829
20.833,0.99833
20.857,0.99837
20.881,0.99841
20.905,0.99845
20.928,0.99849
20.952,0.99853
20.976,0.99857
21,0.99861
21.024,0.99865
21.048,0.99869
21.072,0.99873
21.096,0.99877
21.12,0.99881
21.144,0.99885
21.168,0.99889
21.192,0.99893
21.215,0.99897
21.239,0.99901
21.263,0.99905
21.287,0.99909
21.311,0.99913
21.335,0.99917
21.359,0.99921
21.383,0.99925
21.407,0.99929
21.431,0.99933
21.455,0.99937
21.479,0.99941
21.502,0.99945
21.526,0.99949
21.55,0.99953
21.574,0.99957
21.598,0.99961
21.622,0.99965
21.646,0.99969
21.67,0.99973
21.694,0.99977
21.718,0.99981
21.742,0.99985
21.766,0.99989
21.789,0.99993
21.813,0.99997
21.837,1
21.861,0.99999
21.885,0.99998
21.909,0.99998
21.933,0.99997
21.957,0.99996
21.981,0.99995
22.005,0.99994
22.029,0.99993
22.053,0.99993
22.077,0.99992
22.1,0.99991
22.124,0.9999
22.148,0.99989
22.172,0.99988
22.196,0.99988
22.22,0.99987
22.244,0.99986
22.268,0.99985
22.292,0.99984
22.316,0.99983
22.34,0.99983
22.364,0.99982
22.387,0.99981
22.411,0.9998
22.435,0.99979
22.459,0.99978
22.483,0.99978
22.507,0.99977
22.531,0.99976
22.555,0.99975
22.579,0.99974
22.603,0.99973
22.627,0.99973
22.651,0.99972
22.674,0.99971
22.698,0.9997
22.722,0.99969
22.746,0.99968
22.77,0.99968
22.794,0.99967
22.818,0.99966
22.842,0.99965
22.866,0.99964
22.89,0.99963
22.914,0.99963
22.938,0.99962
22.961,0.99961
22.985,0.9996
23.009,0.99959
23.033,0.99959
23.057,0.99958
23.081,0.99957
23.105,0.99956
23.129,0.99955
23.153,0.99954
23.177,0.99954
23.201,0.99953
23.225,0.99952
23.249,0.99951
23.272,0.9995
23.296,0.99949
23.32,0.99949
23.344,0.99948
23.368,0.99947
23.392,0.99946
23.416,0.99945
23.44,0.99944
23.464,0.99944
23.488,0.99943
23.512,0.99942
23.536,0.99941
23.559,0.9994
23.583,0.99939
23.607,0.99939
23.631,0.99938
23.655,0.99937
23.679,0.99936
23.703,0.99935
23.727,0.99934
23.751,0.99934
23.775,0.99933
23.799,0.99932
23.823,0.99931
23.846,0.9993
23.87,0.99929
23.894,0.99929
23.918,0.99929


==> img/Data/viperLines/train/perfImprovLine-Canneal-AML.csv <==
0,0.19349
0.00029655,0.1933
0.00059309,0.1931
0.00088964,0.19291
0.0011862,0.19272
0.0014827,0.19252
0.0017793,0.19233
0.0020758,0.19214
0.0023724,0.19194
0.0026689,0.19175
0.0029655,0.19155
0.003262,0.19136
0.0035586,0.19117
0.0038551,0.19097
0.0041516,0.19078
0.0044482,0.19059
0.0047447,0.19039
0.0050413,0.1902
0.0053378,0.19
0.0056344,0.18981
0.0059309,0.18962
0.0062275,0.18942
0.006524,0.18923
0.0068206,0.18904
0.0071171,0.18884
0.0074137,0.18865
0.0077102,0.18846
0.0080067,0.18826
0.0083033,0.18807
0.0085998,0.18787
0.0088964,0.18768
0.0091929,0.18749
0.0094895,0.18729
0.009786,0.1871
0.010083,0.18691
0.010379,0.18671
0.010676,0.18652
0.010972,0.18632
0.011269,0.18613
0.011565,0.18594
0.011862,0.18574
0.012158,0.18555
0.012455,0.18536
0.012751,0.18516
0.013048,0.18497
0.013345,0.18478
0.013641,0.18458
0.013938,0.18439
0.014234,0.18419
0.014531,0.184
0.014827,0.18381
0.015124,0.18361
0.01542,0.18342
0.015717,0.18323
0.016013,0.18303
0.01631,0.18284
0.016607,0.18264
0.016903,0.18245
0.0172,0.18226
0.017496,0.18206
0.017793,0.18187
0.018089,0.18168
0.018386,0.18148
0.018682,0.18129
0.018979,0.1811
0.019276,0.1809
0.019572,0.18071
0.019869,0.18051
0.020165,0.18032
0.020462,0.18013
0.020758,0.17993
0.021055,0.17974
0.021351,0.17955
0.021648,0.17935
0.021944,0.17916
0.022241,0.17896
0.022538,0.17877
0.022834,0.17858
0.023131,0.17838
0.023427,0.17819
0.023724,0.178
0.02402,0.1778
0.024317,0.17761
0.024613,0.17742
0.02491,0.17722
0.025206,0.17703
0.025503,0.17683
0.0258,0.17664
0.026096,0.17645
0.026393,0.17625
0.026689,0.17606
0.026986,0.17587
0.027282,0.17567
0.027579,0.17548
0.027875,0.17528
0.028172,0.17509
0.028468,0.1749
0.028765,0.1747
0.029062,0.17451
0.029358,0.17432
0.029655,0.17412
0.029951,0.17393
0.030248,0.17374
0.030544,0.17354
0.030841,0.17335
0.031137,0.17315
0.031434,0.17296
0.03173,0.17277
0.032027,0.17257
0.032324,0.17238
0.03262,0.17219
0.032917,0.17199
0.033213,0.1718
0.03351,0.1716
0.033806,0.17141
0.034103,0.17122
0.034399,0.17102
0.034696,0.17083
0.034992,0.17064
0.035289,0.17044
0.035586,0.17025
0.035882,0.17006
0.036179,0.16986
0.036475,0.16967
0.036772,0.16947
0.037068,0.16928
0.037365,0.16909
0.037661,0.16889
0.037958,0.1687
0.038254,0.16851
0.038551,0.16831
0.038848,0.16812
0.039144,0.16792
0.039441,0.16773
0.039737,0.16754
0.040034,0.16734
0.04033,0.16715
0.040627,0.16696
0.040923,0.16676
0.04122,0.16657
0.041516,0.16638
0.041813,0.16618
0.04211,0.16599
0.042406,0.16579
0.042703,0.1656
0.042999,0.16541
0.043296,0.16521
0.043592,0.16502
0.043889,0.16483
0.044185,0.16463
0.044482,0.16444
0.044778,0.16424
0.045075,0.16405
0.045372,0.16386
0.045668,0.16366
0.045965,0.16347
0.046261,0.16328
0.046558,0.16308
0.046854,0.16289
0.047151,0.1627
0.047447,0.1625
0.047744,0.16231
0.04804,0.16211
0.048337,0.16192
0.048634,0.16173
0.04893,0.16153
0.049227,0.16134
0.049523,0.16115
0.04982,0.16095
0.050116,0.16076
0.050413,0.16056
0.050709,0.16037
0.051006,0.16018
0.051302,0.15998
0.051599,0.15979
0.051896,0.1596
0.052192,0.1594
0.052489,0.15921
0.052785,0.15902
0.053082,0.15882
0.053378,0.15863
0.053675,0.15843
0.053971,0.15824
0.054268,0.15805
0.054564,0.15785
0.054861,0.15766
0.055158,0.15747
0.055454,0.15727
0.055751,0.15708
0.056047,0.15688
0.056344,0.15669
0.05664,0.1565
0.056937,0.1563
0.057233,0.15611
0.05753,0.15592
0.057827,0.15572
0.058123,0.15553
0.05842,0.15534
0.058716,0.15514
0.059013,0.15495
0.059309,0.15475
0.059606,0.15456
0.059902,0.15437
0.060199,0.15417
0.060495,0.15398
0.060792,0.15379
0.061089,0.15359
0.061385,0.1534
0.061682,0.1532
0.061978,0.15301
0.062275,0.15282
0.062571,0.15262
0.062868,0.15243
0.063164,0.15224
0.063461,0.15204
0.063757,0.15185
0.064054,0.15166
0.064351,0.15146
0.064647,0.15127
0.064944,0.15107
0.06524,0.15088
0.065537,0.15069
0.065833,0.15049
0.06613,0.1503
0.066426,0.15011
0.066723,0.14991
0.067019,0.14972
0.067316,0.14952
0.067613,0.14933
0.067909,0.14914
0.068206,0.14894
0.068502,0.14875
0.068799,0.14856
0.069095,0.14836
0.069392,0.14817
0.069688,0.14798
0.069985,0.14778
0.070281,0.14759
0.070578,0.14739
0.070875,0.1472
0.071171,0.14701
0.071468,0.14681
0.071764,0.14662
0.072061,0.14643
0.072357,0.14623
0.072654,0.14604
0.07295,0.14584
0.073247,0.14565
0.073543,0.14546
0.07384,0.14526
0.074137,0.14507
0.074433,0.14488
0.07473,0.14468
0.075026,0.14449
0.075323,0.1443
0.075619,0.1441
0.075916,0.14391
0.076212,0.14371
0.076509,0.14352
0.076805,0.14333
0.077102,0.14313
0.077399,0.14294
0.077695,0.14275
0.077992,0.14255
0.078288,0.14236
0.078585,0.14216
0.078881,0.14197
0.079178,0.14178
0.079474,0.14158
0.079771,0.14139
0.080067,0.1412
0.080364,0.141
0.080661,0.14081
0.080957,0.14062
0.081254,0.14042
0.08155,0.14023
0.081847,0.14003
0.082143,0.13984
0.08244,0.13965
0.082736,0.13945
0.083033,0.13926
0.083329,0.13907
0.083626,0.13887
0.083923,0.13868
0.084219,0.13848
0.084516,0.13829
0.084812,0.1381
0.085109,0.1379
0.085405,0.13771
0.085702,0.13752
0.085998,0.13732
0.086295,0.13713
0.086591,0.13694
0.086888,0.13674
0.087185,0.13655
0.087481,0.13635
0.087778,0.13616
0.088074,0.13597
0.088371,0.13577
0.088667,0.13558
0.088964,0.13539
0.08926,0.13519
0.089557,0.135
0.089853,0.1348
0.09015,0.13461
0.090447,0.13442
0.090743,0.13422
0.09104,0.13403
0.091336,0.13384
0.091633,0.13364
0.091929,0.13345
0.092226,0.13326
0.092522,0.13306
0.092819,0.13287
0.093116,0.13267
0.093412,0.13248
0.093709,0.13229
0.094005,0.13209
0.094302,0.1319
0.094598,0.13171
0.094895,0.13151
0.095191,0.13132
0.095488,0.13112
0.095784,0.13093
0.096081,0.13074
0.096378,0.13054
0.096674,0.13035
0.096971,0.13016
0.097267,0.12996
0.097564,0.12977
0.09786,0.12958
0.098157,0.12938
0.098453,0.12919
0.09875,0.12899
0.099046,0.1288
0.099343,0.12861
0.09964,0.12841
0.099936,0.12822
0.10023,0.12803
0.10053,0.12783
0.10083,0.12764
0.10112,0.12744
0.10142,0.12725
0.10172,0.12706
0.10201,0.12686
0.10231,0.12667
0.1026,0.12648
0.1029,0.12628
0.1032,0.12609
0.10349,0.1259
0.10379,0.1257
0.10409,0.12551
0.10438,0.12531
0.10468,0.12512
0.10498,0.12493
0.10527,0.12473
0.10557,0.12454
0.10587,0.12435
0.10616,0.12415
0.10646,0.12396
0.10676,0.12376
0.10705,0.12357
0.10735,0.12338
0.10765,0.12318
0.10794,0.12299
0.10824,0.1228
0.10854,0.1226
0.10883,0.12241
0.10913,0.12222
0.10943,0.12202
0.10972,0.12183
0.11002,0.12163
0.11032,0.12144
0.11061,0.12125
0.11091,0.12105
0.1112,0.12086
0.1115,0.12067
0.1118,0.12047
0.11209,0.12028
0.11239,0.12008
0.11269,0.11989
0.11298,0.1197
0.11328,0.1195
0.11358,0.11931
0.11387,0.11912
0.11417,0.11892
0.11447,0.11873
0.11476,0.11854
0.11506,0.11834
0.11536,0.11815
0.11565,0.11795
0.11595,0.11776
0.11625,0.11757
0.11654,0.11737
0.11684,0.11718
0.11714,0.11699
0.11743,0.11679
0.11773,0.1166
0.11803,0.1164
0.11832,0.11621
0.11862,0.11602
0.11892,0.11582
0.11921,0.11563
0.11951,0.11544
0.1198,0.11524
0.1201,0.11505
0.1204,0.11486
0.12069,0.11466
0.12099,0.11447
0.12129,0.11427
0.12158,0.11408
0.12188,0.11389
0.12218,0.11369
0.12247,0.1135
0.12277,0.11331
0.12307,0.11311
0.12336,0.11292
0.12366,0.11272
0.12396,0.11253
0.12425,0.11234
0.12455,0.11214
0.12485,0.11195
0.12514,0.11176
0.12544,0.11156
0.12574,0.11137
0.12603,0.11118
0.12633,0.11098
0.12663,0.11079
0.12692,0.11059
0.12722,0.1104
0.12751,0.11021
0.12781,0.11001
0.12811,0.10982
0.1284,0.10963
0.1287,0.10943
0.129,0.10924
0.12929,0.10904
0.12959,0.10885
0.12989,0.10866
0.13018,0.10846
0.13048,0.10827
0.13078,0.10808
0.13107,0.10788
0.13137,0.10769
0.13167,0.1075
0.13196,0.1073
0.13226,0.10711
0.13256,0.10691
0.13285,0.10672
0.13315,0.10653
0.13345,0.10633
0.13374,0.10614
0.13404,0.10595
0.13434,0.10575
0.13463,0.10556
0.13493,0.10536
0.13523,0.10517
0.13552,0.10498
0.13582,0.10478
0.13611,0.10459
0.13641,0.1044
0.13671,0.1042
0.137,0.10401
0.1373,0.10382
0.1376,0.10362
0.13789,0.10343
0.13819,0.10323
0.13849,0.10304
0.13878,0.10285
0.13908,0.10265
0.13938,0.10246
0.13967,0.10227
0.13997,0.10207
0.14027,0.10188
0.14056,0.10168
0.14086,0.10149
0.14116,0.1013
0.14145,0.1011
0.14175,0.10091
0.14205,0.10072
0.14234,0.10052
0.14264,0.10033
0.14294,0.10014
0.14323,0.099941
0.14353,0.099748
0.14382,0.099554
0.14412,0.09936
0.14442,0.099167
0.14471,0.098973
0.14501,0.098779
0.14531,0.098586
0.1456,0.098392
0.1459,0.098198
0.1462,0.098005
0.14649,0.097811
0.14679,0.097617
0.14709,0.097424
0.14738,0.09723
0.14768,0.097036
0.14798,0.096842
0.14827,0.096649
0.14857,0.096455
0.14887,0.096261
0.14916,0.096068
0.14946,0.095874
0.14976,0.09568
0.15005,0.095487
0.15035,0.095293
0.15065,0.095099
0.15094,0.094906
0.15124,0.094712
0.15154,0.094518
0.15183,0.094325
0.15213,0.094131
0.15242,0.093937
0.15272,0.093744
0.15302,0.09355
0.15331,0.093356
0.15361,0.093162
0.15391,0.092969
0.1542,0.092775
0.1545,0.092581
0.1548,0.092388
0.15509,0.092194
0.15539,0.092
0.15569,0.091807
0.15598,0.091613
0.15628,0.091419
0.15658,0.091226
0.15687,0.091032
0.15717,0.090838
0.15747,0.090645
0.15776,0.090451
0.15806,0.090257
0.15836,0.090064
0.15865,0.08987
0.15895,0.089676
0.15925,0.089482
0.15954,0.089289
0.15984,0.089095
0.16013,0.088901
0.16043,0.088708
0.16073,0.088514
0.16102,0.08832
0.16132,0.088127
0.16162,0.087933
0.16191,0.087739
0.16221,0.087546
0.16251,0.087352
0.1628,0.087158
0.1631,0.086965
0.1634,0.086771
0.16369,0.086577
0.16399,0.086384
0.16429,0.08619
0.16458,0.085996
0.16488,0.085802
0.16518,0.085609
0.16547,0.085415
0.16577,0.085221
0.16607,0.085028
0.16636,0.084834
0.16666,0.08464
0.16696,0.084447
0.16725,0.084253
0.16755,0.084059
0.16785,0.083866
0.16814,0.083672
0.16844,0.083478
0.16873,0.083285
0.16903,0.083091
0.16933,0.082897
0.16962,0.082703
0.16992,0.08251
0.17022,0.082316
0.17051,0.082122
0.17081,0.081929
0.17111,0.081735
0.1714,0.081541
0.1717,0.081348
0.172,0.081154
0.17229,0.08096
0.17259,0.080767
0.17289,0.080573
0.17318,0.080379
0.17348,0.080186
0.17378,0.079992
0.17407,0.079798
0.17437,0.079605
0.17467,0.079411
0.17496,0.079217
0.17526,0.079023
0.17556,0.07883
0.17585,0.078636
0.17615,0.078442
0.17644,0.078249
0.17674,0.078055
0.17704,0.077861
0.17733,0.077668
0.17763,0.077474
0.17793,0.07728
0.17822,0.077087
0.17852,0.076893
0.17882,0.076699
0.17911,0.076506
0.17941,0.076312
0.17971,0.076118
0.18,0.075925
0.1803,0.075731
0.1806,0.075537
0.18089,0.075343
0.18119,0.07515
0.18149,0.074956
0.18178,0.074762
0.18208,0.074569
0.18238,0.074375
0.18267,0.074181
0.18297,0.073988
0.18327,0.073794
0.18356,0.0736
0.18386,0.073407
0.18416,0.073213
0.18445,0.073019
0.18475,0.072826
0.18504,0.072632
0.18534,0.072438
0.18564,0.072245
0.18593,0.072051
0.18623,0.071857
0.18653,0.071663
0.18682,0.07147
0.18712,0.071276
0.18742,0.071082
0.18771,0.070889
0.18801,0.070695
0.18831,0.070501
0.1886,0.070308
0.1889,0.070114
0.1892,0.06992
0.18949,0.069727
0.18979,0.069533
0.19009,0.069339
0.19038,0.069146
0.19068,0.068952
0.19098,0.068758
0.19127,0.068564
0.19157,0.068371
0.19187,0.068177
0.19216,0.067983
0.19246,0.06779
0.19276,0.067596
0.19305,0.067402
0.19335,0.067209
0.19364,0.067015
0.19394,0.066821
0.19424,0.066628
0.19453,0.066434
0.19483,0.06624
0.19513,0.066047
0.19542,0.065853
0.19572,0.065659
0.19602,0.065466
0.19631,0.065272
0.19661,0.065078
0.19691,0.064884
0.1972,0.064691
0.1975,0.064497
0.1978,0.064303
0.19809,0.06411
0.19839,0.063916
0.19869,0.063722
0.19898,0.063529
0.19928,0.063335
0.19958,0.063141
0.19987,0.062948
0.20017,0.062754
0.20047,0.06256
0.20076,0.062367
0.20106,0.062173
0.20135,0.061979
0.20165,0.061786
0.20195,0.061592
0.20224,0.061398
0.20254,0.061204
0.20284,0.061011
0.20313,0.060817
0.20343,0.060623
0.20373,0.06043
0.20402,0.060236
0.20432,0.060042
0.20462,0.059849
0.20491,0.059655
0.20521,0.059461
0.20551,0.059268
0.2058,0.059074
0.2061,0.05888
0.2064,0.058687
0.20669,0.058493
0.20699,0.058299
0.20729,0.058105
0.20758,0.057912
0.20788,0.057718
0.20818,0.057524
0.20847,0.057331
0.20877,0.057137
0.20907,0.056943
0.20936,0.05675
0.20966,0.056556
0.20995,0.056362
0.21025,0.056169
0.21055,0.055975
0.21084,0.055781
0.21114,0.055588
0.21144,0.055394
0.21173,0.0552
0.21203,0.055007
0.21233,0.054813
0.21262,0.054619
0.21292,0.054425
0.21322,0.054232
0.21351,0.054038
0.21381,0.053844
0.21411,0.053651
0.2144,0.053457
0.2147,0.053263
0.215,0.05307
0.21529,0.052876
0.21559,0.052682
0.21589,0.052489
0.21618,0.052295
0.21648,0.052101
0.21678,0.051908
0.21707,0.051714
0.21737,0.05152
0.21766,0.051327
0.21796,0.051133
0.21826,0.050939
0.21855,0.050745
0.21885,0.050552
0.21915,0.050358
0.21944,0.050164
0.21974,0.049971
0.22004,0.049777
0.22033,0.049583
0.22063,0.04939
0.22093,0.049196
0.22122,0.049002
0.22152,0.048809
0.22182,0.048615
0.22211,0.048421
0.22241,0.048228
0.22271,0.048034
0.223,0.04784
0.2233,0.047647
0.2236,0.047453
0.22389,0.047259
0.22419,0.047065
0.22449,0.046872
0.22478,0.046678
0.22508,0.046484
0.22538,0.046291
0.22567,0.046097
0.22597,0.045903
0.22626,0.04571
0.22656,0.045516
0.22686,0.045322
0.22715,0.045129
0.22745,0.044935
0.22775,0.044741
0.22804,0.044548
0.22834,0.044354
0.22864,0.04416
0.22893,0.043966
0.22923,0.043773
0.22953,0.043579
0.22982,0.043385
0.23012,0.043192
0.23042,0.042998
0.23071,0.042804
0.23101,0.042611
0.23131,0.042417
0.2316,0.042223
0.2319,0.04203
0.2322,0.041836
0.23249,0.041642
0.23279,0.041449
0.23309,0.041255
0.23338,0.041061
0.23368,0.040868
0.23397,0.040674
0.23427,0.04048
0.23457,0.040286
0.23486,0.040093
0.23516,0.039899
0.23546,0.039705
0.23575,0.039512
0.23605,0.039318
0.23635,0.039124
0.23664,0.038931
0.23694,0.038737
0.23724,0.038543
0.23753,0.03835
0.23783,0.038156
0.23813,0.037962
0.23842,0.037769
0.23872,0.037575
0.23902,0.037381
0.23931,0.037188
0.23961,0.036994
0.23991,0.0368
0.2402,0.036606
0.2405,0.036413
0.2408,0.036219
0.24109,0.036025
0.24139,0.035832
0.24169,0.035638
0.24198,0.035444
0.24228,0.035251
0.24257,0.035057
0.24287,0.034863
0.24317,0.03467
0.24346,0.034476
0.24376,0.034282
0.24406,0.034089
0.24435,0.033895
0.24465,0.033701
0.24495,0.033508
0.24524,0.033314
0.24554,0.03312
0.24584,0.032926
0.24613,0.032733
0.24643,0.032539
0.24673,0.032345
0.24702,0.032152
0.24732,0.031958
0.24762,0.031764
0.24791,0.031571
0.24821,0.031377
0.24851,0.031183
0.2488,0.03099
0.2491,0.030796
0.2494,0.030602
0.24969,0.030409
0.24999,0.030215
0.25028,0.030021
0.25058,0.029827
0.25088,0.029634
0.25117,0.02944
0.25147,0.029246
0.25177,0.029053
0.25206,0.028859
0.25236,0.028665
0.25266,0.028472
0.25295,0.028278
0.25325,0.028084
0.25355,0.027891
0.25384,0.027697
0.25414,0.027503
0.25444,0.02731
0.25473,0.027116
0.25503,0.026922
0.25533,0.026729
0.25562,0.026535
0.25592,0.026341
0.25622,0.026147
0.25651,0.025954
0.25681,0.02576
0.25711,0.025566
0.2574,0.025373
0.2577,0.025179
0.258,0.024985
0.25829,0.024792
0.25859,0.024598
0.25888,0.024404
0.25918,0.024211
0.25948,0.024017
0.25977,0.023823
0.26007,0.02363
0.26037,0.023436
0.26066,0.023242
0.26096,0.023049
0.26126,0.022855
0.26155,0.022661
0.26185,0.022467
0.26215,0.022274
0.26244,0.02208
0.26274,0.021886
0.26304,0.021693
0.26333,0.021499
0.26363,0.021305
0.26393,0.021112
0.26422,0.020918
0.26452,0.020724
0.26482,0.020531
0.26511,0.020337
0.26541,0.020143
0.26571,0.01995
0.266,0.019756
0.2663,0.019562
0.2666,0.019368
0.26689,0.019175
0.26719,0.018981
0.26748,0.018787
0.26778,0.018594
0.26808,0.0184
0.26837,0.018206
0.26867,0.018013
0.26897,0.017819
0.26926,0.017625
0.26956,0.017432
0.26986,0.017238
0.27015,0.017044
0.27045,0.016851
0.27075,0.016657
0.27104,0.016463
0.27134,0.01627
0.27164,0.016076
0.27193,0.015882
0.27223,0.015688
0.27253,0.015495
0.27282,0.015301
0.27312,0.015107
0.27342,0.014914
0.27371,0.01472
0.27401,0.014526
0.27431,0.014333
0.2746,0.014139
0.2749,0.013945
0.27519,0.013752
0.27549,0.013558
0.27579,0.013364
0.27608,0.013171
0.27638,0.012977
0.27668,0.012783
0.27697,0.01259
0.27727,0.012396
0.27757,0.012202
0.27786,0.012008
0.27816,0.011815
0.27846,0.011621
0.27875,0.011427
0.27905,0.011234
0.27935,0.01104
0.27964,0.010846
0.27994,0.010653
0.28024,0.010459
0.28053,0.010265
0.28083,0.010072
0.28113,0.0098779
0.28142,0.0096842
0.28172,0.0094906
0.28202,0.0092969
0.28231,0.0091032
0.28261,0.0089095
0.28291,0.0087158
0.2832,0.0085221
0.2835,0.0083285
0.28379,0.0081348
0.28409,0.0079411
0.28439,0.0077474
0.28468,0.0075537
0.28498,0.00736
0.28528,0.0071663
0.28557,0.0069727
0.28587,0.006779
0.28617,0.0065853
0.28646,0.0063916
0.28676,0.0061979
0.28706,0.0060042
0.28735,0.0058105
0.28765,0.0056169
0.28795,0.0054232
0.28824,0.0052295
0.28854,0.0050358
0.28884,0.0048421
0.28913,0.0046484
0.28943,0.0044548
0.28973,0.0042611
0.29002,0.0040674
0.29032,0.0038737
0.29062,0.00368
0.29091,0.0034863
0.29121,0.0032926
0.2915,0.003099
0.2918,0.0029053
0.2921,0.0027116
0.29239,0.0025179
0.29269,0.0023242
0.29299,0.0021305
0.29328,0.0019368
0.29358,0.0017432
0.29388,0.0015495
0.29417,0.0013558
0.29447,0.0011621
0.29477,0.00096842
0.29506,0.00077474
0.29536,0.00058105
0.29566,0.00038737
0.29595,0.00019368
0.29625,0
0.29655,0


==> img/Data/viperLines/train/perfImprovLine-Canneal-LP.csv <==
0,0.19349
0.00029655,0.19349
0.00059309,0.19349
0.00088964,0.19349
0.0011862,0.19349
0.0014827,0.19349
0.0017793,0.19349
0.0020758,0.19349
0.0023724,0.19349
0.0026689,0.19349
0.0029655,0.19349
0.003262,0.19349
0.0035586,0.19349
0.0038551,0.19349
0.0041516,0.19349
0.0044482,0.19349
0.0047447,0.19349
0.0050413,0.19349
0.0053378,0.19349
0.0056344,0.19349
0.0059309,0.19349
0.0062275,0.19349
0.006524,0.19349
0.0068206,0.19349
0.0071171,0.19349
0.0074137,0.19349
0.0077102,0.19349
0.0080067,0.19349
0.0083033,0.19349
0.0085998,0.19349
0.0088964,0.19349
0.0091929,0.19349
0.0094895,0.19349
0.009786,0.19349
0.010083,0.19349
0.010379,0.19349
0.010676,0.19349
0.010972,0.19349
0.011269,0.19349
0.011565,0.19349
0.011862,0.19349
0.012158,0.19349
0.012455,0.19349
0.012751,0.19349
0.013048,0.19349
0.013345,0.19349
0.013641,0.19349
0.013938,0.19349
0.014234,0.19349
0.014531,0.19349
0.014827,0.19349
0.015124,0.19349
0.01542,0.19349
0.015717,0.19349
0.016013,0.19349
0.01631,0.19349
0.016607,0.19349
0.016903,0.19349
0.0172,0.19349
0.017496,0.19349
0.017793,0.19349
0.018089,0.19349
0.018386,0.19349
0.018682,0.19349
0.018979,0.19349
0.019276,0.19349
0.019572,0.19349
0.019869,0.19349
0.020165,0.19349
0.020462,0.19349
0.020758,0.19349
0.021055,0.19349
0.021351,0.19349
0.021648,0.19349
0.021944,0.19349
0.022241,0.19349
0.022538,0.19349
0.022834,0.19349
0.023131,0.19349
0.023427,0.19349
0.023724,0.19349
0.02402,0.19349
0.024317,0.19349
0.024613,0.19349
0.02491,0.19349
0.025206,0.19349
0.025503,0.19349
0.0258,0.19349
0.026096,0.19349
0.026393,0.19349
0.026689,0.19349
0.026986,0.19349
0.027282,0.19349
0.027579,0.19349
0.027875,0.19349
0.028172,0.19349
0.028468,0.19349
0.028765,0.19349
0.029062,0.19349
0.029358,0.19349
0.029655,0.19349
0.029951,0.19349
0.030248,0.19349
0.030544,0.19349
0.030841,0.19349
0.031137,0.19349
0.031434,0.19349
0.03173,0.19349
0.032027,0.19349
0.032324,0.19349
0.03262,0.19349
0.032917,0.19349
0.033213,0.19349
0.03351,0.19349
0.033806,0.19349
0.034103,0.19349
0.034399,0.19349
0.034696,0.19349
0.034992,0.19349
0.035289,0.19349
0.035586,0.19349
0.035882,0.19349
0.036179,0.19349
0.036475,0.19349
0.036772,0.19349
0.037068,0.19349
0.037365,0.19349
0.037661,0.19349
0.037958,0.19349
0.038254,0.19349
0.038551,0.19349
0.038848,0.19349
0.039144,0.19349
0.039441,0.19349
0.039737,0.19349
0.040034,0.19349
0.04033,0.19349
0.040627,0.19349
0.040923,0.19349
0.04122,0.19349
0.041516,0.19349
0.041813,0.19349
0.04211,0.19349
0.042406,0.19349
0.042703,0.19349
0.042999,0.19349
0.043296,0.19349
0.043592,0.19349
0.043889,0.19349
0.044185,0.19349
0.044482,0.19349
0.044778,0.19349
0.045075,0.19349
0.045372,0.19349
0.045668,0.19349
0.045965,0.19349
0.046261,0.19349
0.046558,0.19349
0.046854,0.19349
0.047151,0.19349
0.047447,0.19349
0.047744,0.19349
0.04804,0.19349
0.048337,0.19349
0.048634,0.19349
0.04893,0.19349
0.049227,0.19349
0.049523,0.19349
0.04982,0.19349
0.050116,0.19349
0.050413,0.19349
0.050709,0.19349
0.051006,0.19349
0.051302,0.19349
0.051599,0.19349
0.051896,0.19349
0.052192,0.19349
0.052489,0.19349
0.052785,0.19349
0.053082,0.19349
0.053378,0.19349
0.053675,0.19349
0.053971,0.19349
0.054268,0.19349
0.054564,0.19349
0.054861,0.19349
0.055158,0.19349
0.055454,0.19349
0.055751,0.19349
0.056047,0.19349
0.056344,0.19349
0.05664,0.19349
0.056937,0.19349
0.057233,0.19349
0.05753,0.19349
0.057827,0.19349
0.058123,0.19349
0.05842,0.19349
0.058716,0.19349
0.059013,0.19349
0.059309,0.19349
0.059606,0.19349
0.059902,0.19349
0.060199,0.19349
0.060495,0.19349
0.060792,0.19349
0.061089,0.19349
0.061385,0.19349
0.061682,0.19349
0.061978,0.19349
0.062275,0.19349
0.062571,0.19349
0.062868,0.19349
0.063164,0.19349
0.063461,0.19349
0.063757,0.19349
0.064054,0.19349
0.064351,0.19349
0.064647,0.19349
0.064944,0.19349
0.06524,0.19349
0.065537,0.19349
0.065833,0.19349
0.06613,0.19349
0.066426,0.19349
0.066723,0.19349
0.067019,0.19349
0.067316,0.19349
0.067613,0.19349
0.067909,0.19349
0.068206,0.19349
0.068502,0.19349
0.068799,0.19349
0.069095,0.19349
0.069392,0.19349
0.069688,0.19349
0.069985,0.19349
0.070281,0.19349
0.070578,0.19349
0.070875,0.19349
0.071171,0.19349
0.071468,0.19349
0.071764,0.19349
0.072061,0.19349
0.072357,0.19349
0.072654,0.19349
0.07295,0.19349
0.073247,0.19349
0.073543,0.19349
0.07384,0.19349
0.074137,0.19349
0.074433,0.19349
0.07473,0.19349
0.075026,0.19349
0.075323,0.19349
0.075619,0.19349
0.075916,0.19349
0.076212,0.19349
0.076509,0.19349
0.076805,0.19349
0.077102,0.19349
0.077399,0.19349
0.077695,0.19349
0.077992,0.19349
0.078288,0.19349
0.078585,0.19349
0.078881,0.19349
0.079178,0.19349
0.079474,0.19349
0.079771,0.19349
0.080067,0.19349
0.080364,0.19349
0.080661,0.19349
0.080957,0.19349
0.081254,0.19349
0.08155,0.19349
0.081847,0.19349
0.082143,0.19349
0.08244,0.19349
0.082736,0.19349
0.083033,0.19349
0.083329,0.19349
0.083626,0.19349
0.083923,0.19349
0.084219,0.19349
0.084516,0.19349
0.084812,0.19349
0.085109,0.19349
0.085405,0.19349
0.085702,0.19349
0.085998,0.19349
0.086295,0.19349
0.086591,0.19349
0.086888,0.19349
0.087185,0.19349
0.087481,0.19349
0.087778,0.19349
0.088074,0.19349
0.088371,0.19349
0.088667,0.19349
0.088964,0.19349
0.08926,0.19349
0.089557,0.19349
0.089853,0.19349
0.09015,0.19349
0.090447,0.19349
0.090743,0.19349
0.09104,0.19349
0.091336,0.19349
0.091633,0.19349
0.091929,0.19349
0.092226,0.19349
0.092522,0.19349
0.092819,0.19349
0.093116,0.19349
0.093412,0.19349
0.093709,0.19349
0.094005,0.19349
0.094302,0.19349
0.094598,0.19349
0.094895,0.19349
0.095191,0.19349
0.095488,0.19349
0.095784,0.19349
0.096081,0.19349
0.096378,0.19349
0.096674,0.19349
0.096971,0.19349
0.097267,0.19349
0.097564,0.19349
0.09786,0.19349
0.098157,0.19349
0.098453,0.19349
0.09875,0.19349
0.099046,0.19349
0.099343,0.19349
0.09964,0.19349
0.099936,0.19349
0.10023,0.19349
0.10053,0.19349
0.10083,0.19349
0.10112,0.19349
0.10142,0.19349
0.10172,0.19349
0.10201,0.19349
0.10231,0.19349
0.1026,0.19349
0.1029,0.19349
0.1032,0.19349
0.10349,0.19349
0.10379,0.19349
0.10409,0.19349
0.10438,0.19349
0.10468,0.19349
0.10498,0.19349
0.10527,0.19349
0.10557,0.19349
0.10587,0.19349
0.10616,0.19349
0.10646,0.19349
0.10676,0.19349
0.10705,0.19349
0.10735,0.19349
0.10765,0.19349
0.10794,0.19349
0.10824,0.19349
0.10854,0.19349
0.10883,0.19349
0.10913,0.19349
0.10943,0.19349
0.10972,0.19349
0.11002,0.19349
0.11032,0.19349
0.11061,0.19349
0.11091,0.19349
0.1112,0.19349
0.1115,0.19349
0.1118,0.19349
0.11209,0.19349
0.11239,0.19349
0.11269,0.19349
0.11298,0.19349
0.11328,0.19349
0.11358,0.19349
0.11387,0.19349
0.11417,0.19349
0.11447,0.19349
0.11476,0.19349
0.11506,0.19349
0.11536,0.19349
0.11565,0.19349
0.11595,0.19349
0.11625,0.19349
0.11654,0.19349
0.11684,0.19349
0.11714,0.19349
0.11743,0.19349
0.11773,0.19349
0.11803,0.19349
0.11832,0.19349
0.11862,0.19349
0.11892,0.19349
0.11921,0.19349
0.11951,0.19349
0.1198,0.19349
0.1201,0.19349
0.1204,0.19349
0.12069,0.19349
0.12099,0.19349
0.12129,0.19349
0.12158,0.19349
0.12188,0.19349
0.12218,0.19349
0.12247,0.19349
0.12277,0.19349
0.12307,0.19349
0.12336,0.19349
0.12366,0.19349
0.12396,0.19349
0.12425,0.19349
0.12455,0.19349
0.12485,0.19349
0.12514,0.19349
0.12544,0.19349
0.12574,0.19349
0.12603,0.19349
0.12633,0.19349
0.12663,0.19349
0.12692,0.19349
0.12722,0.19349
0.12751,0.19349
0.12781,0.19349
0.12811,0.19349
0.1284,0.19349
0.1287,0.19349
0.129,0.19349
0.12929,0.19349
0.12959,0.19349
0.12989,0.19349
0.13018,0.19349
0.13048,0.19349
0.13078,0.19349
0.13107,0.19349
0.13137,0.19349
0.13167,0.19349
0.13196,0.19349
0.13226,0.19349
0.13256,0.19349
0.13285,0.19349
0.13315,0.19349
0.13345,0.19349
0.13374,0.19349
0.13404,0.19349
0.13434,0.19349
0.13463,0.19349
0.13493,0.19349
0.13523,0.19349
0.13552,0.19349
0.13582,0.19349
0.13611,0.19349
0.13641,0.19349
0.13671,0.19349
0.137,0.19349
0.1373,0.19349
0.1376,0.19349
0.13789,0.19349
0.13819,0.19349
0.13849,0.19349
0.13878,0.19349
0.13908,0.19349
0.13938,0.19349
0.13967,0.19349
0.13997,0.19349
0.14027,0.19349
0.14056,0.19349
0.14086,0.19349
0.14116,0.19349
0.14145,0.19349
0.14175,0.19349
0.14205,0.19349
0.14234,0.19349
0.14264,0.19349
0.14294,0.19349
0.14323,0.19349
0.14353,0.19349
0.14382,0.19349
0.14412,0.19349
0.14442,0.19349
0.14471,0.19349
0.14501,0.19349
0.14531,0.19349
0.1456,0.19349
0.1459,0.19349
0.1462,0.19349
0.14649,0.19349
0.14679,0.19349
0.14709,0.19349
0.14738,0.19349
0.14768,0.19349
0.14798,0.19349
0.14827,0.19349
0.14857,0.19349
0.14887,0.19349
0.14916,0.19349
0.14946,0.19349
0.14976,0.19349
0.15005,0.19349
0.15035,0.19349
0.15065,0.19349
0.15094,0.19349
0.15124,0.19349
0.15154,0.19349
0.15183,0.19349
0.15213,0.19349
0.15242,0.19349
0.15272,0.19349
0.15302,0.19349
0.15331,0.19349
0.15361,0.19349
0.15391,0.19349
0.1542,0.19349
0.1545,0.19349
0.1548,0.19349
0.15509,0.19349
0.15539,0.19349
0.15569,0.19349
0.15598,0.19349
0.15628,0.19349
0.15658,0.19349
0.15687,0.19349
0.15717,0.19349
0.15747,0.19349
0.15776,0.19349
0.15806,0.19349
0.15836,0.19349
0.15865,0.19349
0.15895,0.19349
0.15925,0.19349
0.15954,0.19349
0.15984,0.19349
0.16013,0.19349
0.16043,0.19349
0.16073,0.19349
0.16102,0.19349
0.16132,0.19349
0.16162,0.19349
0.16191,0.19349
0.16221,0.19349
0.16251,0.19349
0.1628,0.19349
0.1631,0.19349
0.1634,0.19349
0.16369,0.19349
0.16399,0.19349
0.16429,0.19349
0.16458,0.19349
0.16488,0.19349
0.16518,0.19349
0.16547,0.19349
0.16577,0.19349
0.16607,0.19349
0.16636,0.19349
0.16666,0.19349
0.16696,0.19349
0.16725,0.19349
0.16755,0.19349
0.16785,0.19349
0.16814,0.19349
0.16844,0.19349
0.16873,0.19349
0.16903,0.19349
0.16933,0.19349
0.16962,0.19349
0.16992,0.19349
0.17022,0.19349
0.17051,0.19349
0.17081,0.19349
0.17111,0.19349
0.1714,0.19349
0.1717,0.19349
0.172,0.19349
0.17229,0.19349
0.17259,0.19349
0.17289,0.19349
0.17318,0.19349
0.17348,0.19349
0.17378,0.19349
0.17407,0.19349
0.17437,0.19349
0.17467,0.19349
0.17496,0.19349
0.17526,0.19349
0.17556,0.19349
0.17585,0.19349
0.17615,0.19349
0.17644,0.19349
0.17674,0.19349
0.17704,0.19349
0.17733,0.19349
0.17763,0.19349
0.17793,0.19349
0.17822,0.19349
0.17852,0.19349
0.17882,0.19349
0.17911,0.19349
0.17941,0.19349
0.17971,0.19349
0.18,0.19349
0.1803,0.19349
0.1806,0.19349
0.18089,0.19349
0.18119,0.19349
0.18149,0.19349
0.18178,0.19349
0.18208,0.19349
0.18238,0.19349
0.18267,0.19349
0.18297,0.19349
0.18327,0.19349
0.18356,0.19349
0.18386,0.19349
0.18416,0.19349
0.18445,0.19349
0.18475,0.19349
0.18504,0.19349
0.18534,0.19349
0.18564,0.19349
0.18593,0.19349
0.18623,0.19349
0.18653,0.19349
0.18682,0.19349
0.18712,0.19349
0.18742,0.19349
0.18771,0.19349
0.18801,0.19349
0.18831,0.19349
0.1886,0.19349
0.1889,0.19349
0.1892,0.19349
0.18949,0.19349
0.18979,0.19349
0.19009,0.19349
0.19038,0.19349
0.19068,0.19349
0.19098,0.19349
0.19127,0.19349
0.19157,0.19349
0.19187,0.19349
0.19216,0.19349
0.19246,0.19349
0.19276,0.19349
0.19305,0.19349
0.19335,0.19349
0.19364,0.19349
0.19394,0.19349
0.19424,0.19349
0.19453,0.19349
0.19483,0.19349
0.19513,0.19349
0.19542,0.19349
0.19572,0.19349
0.19602,0.19349
0.19631,0.19349
0.19661,0.19349
0.19691,0.19349
0.1972,0.19349
0.1975,0.19349
0.1978,0.19349
0.19809,0.19349
0.19839,0.19349
0.19869,0.19349
0.19898,0.19349
0.19928,0.19349
0.19958,0.19349
0.19987,0.19349
0.20017,0.19349
0.20047,0.19349
0.20076,0.19349
0.20106,0.19349
0.20135,0.19349
0.20165,0.19349
0.20195,0.19349
0.20224,0.19349
0.20254,0.19349
0.20284,0.19349
0.20313,0.19349
0.20343,0.19349
0.20373,0.19349
0.20402,0.19349
0.20432,0.19349
0.20462,0.19349
0.20491,0.19349
0.20521,0.19349
0.20551,0.19349
0.2058,0.19349
0.2061,0.19349
0.2064,0.19349
0.20669,0.19349
0.20699,0.19349
0.20729,0.19349
0.20758,0.19349
0.20788,0.19349
0.20818,0.19349
0.20847,0.19349
0.20877,0.19349
0.20907,0.19349
0.20936,0.19349
0.20966,0.19349
0.20995,0.19349
0.21025,0.19349
0.21055,0.19349
0.21084,0.19349
0.21114,0.19349
0.21144,0.19349
0.21173,0.19349
0.21203,0.19349
0.21233,0.19349
0.21262,0.19349
0.21292,0.19349
0.21322,0.19349
0.21351,0.19349
0.21381,0.19349
0.21411,0.19349
0.2144,0.19349
0.2147,0.19349
0.215,0.19349
0.21529,0.19349
0.21559,0.19349
0.21589,0.19349
0.21618,0.19349
0.21648,0.19349
0.21678,0.19349
0.21707,0.19349
0.21737,0.19349
0.21766,0.19349
0.21796,0.19349
0.21826,0.19349
0.21855,0.19349
0.21885,0.19349
0.21915,0.19349
0.21944,0.19349
0.21974,0.19349
0.22004,0.19349
0.22033,0.19349
0.22063,0.19349
0.22093,0.19349
0.22122,0.19349
0.22152,0.19349
0.22182,0.19349
0.22211,0.19349
0.22241,0.19349
0.22271,0.19349
0.223,0.19349
0.2233,0.19349
0.2236,0.19349
0.22389,0.19349
0.22419,0.19349
0.22449,0.19349
0.22478,0.19349
0.22508,0.19349
0.22538,0.19349
0.22567,0.19349
0.22597,0.19349
0.22626,0.19349
0.22656,0.19349
0.22686,0.19349
0.22715,0.19349
0.22745,0.19349
0.22775,0.19349
0.22804,0.19349
0.22834,0.19349
0.22864,0.19349
0.22893,0.19349
0.22923,0.19349
0.22953,0.19349
0.22982,0.19349
0.23012,0.19349
0.23042,0.19349
0.23071,0.19349
0.23101,0.19349
0.23131,0.19349
0.2316,0.19349
0.2319,0.19349
0.2322,0.19349
0.23249,0.19349
0.23279,0.19349
0.23309,0.19349
0.23338,0.19349
0.23368,0.19349
0.23397,0.19349
0.23427,0.19349
0.23457,0.19349
0.23486,0.19349
0.23516,0.19349
0.23546,0.19349
0.23575,0.19349
0.23605,0.19349
0.23635,0.19349
0.23664,0.19349
0.23694,0.19349
0.23724,0.19349
0.23753,0.19349
0.23783,0.19349
0.23813,0.19349
0.23842,0.19349
0.23872,0.19349
0.23902,0.19349
0.23931,0.19349
0.23961,0.19349
0.23991,0.19349
0.2402,0.19349
0.2405,0.19349
0.2408,0.19349
0.24109,0.19349
0.24139,0.19349
0.24169,0.19349
0.24198,0.19349
0.24228,0.19349
0.24257,0.19349
0.24287,0.19349
0.24317,0.19349
0.24346,0.19349
0.24376,0.19349
0.24406,0.19349
0.24435,0.19349
0.24465,0.19349
0.24495,0.19349
0.24524,0.19349
0.24554,0.19349
0.24584,0.19349
0.24613,0.19349
0.24643,0.19349
0.24673,0.19349
0.24702,0.19349
0.24732,0.19349
0.24762,0.19349
0.24791,0.19349
0.24821,0.19349
0.24851,0.19349
0.2488,0.19349
0.2491,0.19349
0.2494,0.19349
0.24969,0.19349
0.24999,0.19349
0.25028,0.19349
0.25058,0.19349
0.25088,0.19349
0.25117,0.19349
0.25147,0.19349
0.25177,0.19349
0.25206,0.19349
0.25236,0.19349
0.25266,0.19349
0.25295,0.19349
0.25325,0.19349
0.25355,0.19349
0.25384,0.19349
0.25414,0.19349
0.25444,0.19349
0.25473,0.19349
0.25503,0.19349
0.25533,0.19349
0.25562,0.19349
0.25592,0.19349
0.25622,0.19349
0.25651,0.19349
0.25681,0.19349
0.25711,0.19349
0.2574,0.19349
0.2577,0.19349
0.258,0.19349
0.25829,0.19349
0.25859,0.19349
0.25888,0.19349
0.25918,0.19349
0.25948,0.19349
0.25977,0.19349
0.26007,0.19349
0.26037,0.19349
0.26066,0.19349
0.26096,0.19349
0.26126,0.19349
0.26155,0.19349
0.26185,0.19349
0.26215,0.19349
0.26244,0.19349
0.26274,0.19349
0.26304,0.19349
0.26333,0.19349
0.26363,0.19349
0.26393,0.19349
0.26422,0.19349
0.26452,0.19349
0.26482,0.19349
0.26511,0.19349
0.26541,0.19349
0.26571,0.19349
0.266,0.19349
0.2663,0.19349
0.2666,0.19349
0.26689,0.19349
0.26719,0.19349
0.26748,0.19349
0.26778,0.19349
0.26808,0.19349
0.26837,0.19349
0.26867,0.19349
0.26897,0.19349
0.26926,0.19349
0.26956,0.19349
0.26986,0.19349
0.27015,0.19349
0.27045,0.19349
0.27075,0.19349
0.27104,0.19349
0.27134,0.19349
0.27164,0.19349
0.27193,0.19349
0.27223,0.19349
0.27253,0.19349
0.27282,0.19349
0.27312,0.19349
0.27342,0.19349
0.27371,0.19349
0.27401,0.19349
0.27431,0.19349
0.2746,0.19349
0.2749,0.19349
0.27519,0.19349
0.27549,0.19349
0.27579,0.19349
0.27608,0.19349
0.27638,0.19349
0.27668,0.19349
0.27697,0.19349
0.27727,0.19349
0.27757,0.19349
0.27786,0.19349
0.27816,0.19349
0.27846,0.19349
0.27875,0.19349
0.27905,0.19349
0.27935,0.19349
0.27964,0.19349
0.27994,0.19349
0.28024,0.19349
0.28053,0.19349
0.28083,0.19349
0.28113,0.19349
0.28142,0.19349
0.28172,0.19349
0.28202,0.19349
0.28231,0.19349
0.28261,0.19349
0.28291,0.19349
0.2832,0.19349
0.2835,0.19349
0.28379,0.19349
0.28409,0.19349
0.28439,0.19349
0.28468,0.19349
0.28498,0.19349
0.28528,0.19349
0.28557,0.19349
0.28587,0.19349
0.28617,0.19349
0.28646,0.19349
0.28676,0.19349
0.28706,0.19349
0.28735,0.19349
0.28765,0.19349
0.28795,0.19349
0.28824,0.19349
0.28854,0.19349
0.28884,0.19349
0.28913,0.19349
0.28943,0.19349
0.28973,0.19349
0.29002,0.19349
0.29032,0.19349
0.29062,0.19349
0.29091,0.19349
0.29121,0.19349
0.2915,0.19349
0.2918,0.19349
0.2921,0.19349
0.29239,0.19349
0.29269,0.19349
0.29299,0.19349
0.29328,0.19349
0.29358,0.19349
0.29388,0.19349
0.29417,0.19349
0.29447,0.19349
0.29477,0.19349
0.29506,0.19349
0.29536,0.19349
0.29566,0.19349
0.29595,0.19349
0.29625,0.19349
0.29655,0.19349


==> img/Data/viperLines/train/perfImprovLine-Canneal-SK.csv <==
0,0.19349
0.00029655,0.19881
0.00059309,0.20419
0.00088964,0.20962
0.0011862,0.21512
0.0014827,0.22068
0.0017793,0.2263
0.0020758,0.23044
0.0023724,0.23382
0.0026689,0.23723
0.0029655,0.24067
0.003262,0.24413
0.0035586,0.24761
0.0038551,0.25111
0.0041516,0.25465
0.0044482,0.2582
0.0047447,0.26178
0.0050413,0.26539
0.0053378,0.26902
0.0056344,0.27268
0.0059309,0.27636
0.0062275,0.28007
0.006524,0.28381
0.0068206,0.28757
0.0071171,0.29136
0.0074137,0.29518
0.0077102,0.29902
0.0080067,0.3029
0.0083033,0.3068
0.0085998,0.31073
0.0088964,0.31469
0.0091929,0.31868
0.0094895,0.3227
0.009786,0.32675
0.010083,0.33083
0.010379,0.33495
0.010676,0.33909
0.010972,0.34326
0.011269,0.34747
0.011565,0.35171
0.011862,0.35598
0.012158,0.36028
0.012455,0.36462
0.012751,0.36899
0.013048,0.37339
0.013345,0.37783
0.013641,0.3823
0.013938,0.38681
0.014234,0.38948
0.014531,0.39189
0.014827,0.3943
0.015124,0.39673
0.01542,0.39916
0.015717,0.40161
0.016013,0.40407
0.01631,0.40653
0.016607,0.40901
0.016903,0.4115
0.0172,0.414
0.017496,0.41652
0.017793,0.41904
0.018089,0.42157
0.018386,0.42412
0.018682,0.42668
0.018979,0.42925
0.019276,0.43183
0.019572,0.43442
0.019869,0.43703
0.020165,0.43964
0.020462,0.44227
0.020758,0.44491
0.021055,0.44756
0.021351,0.45023
0.021648,0.4529
0.021944,0.45559
0.022241,0.4583
0.022538,0.46101
0.022834,0.46374
0.023131,0.46648
0.023427,0.46923
0.023724,0.47199
0.02402,0.47477
0.024317,0.47756
0.024613,0.48037
0.02491,0.48319
0.025206,0.48602
0.025503,0.48886
0.0258,0.49172
0.026096,0.49459
0.026393,0.49748
0.026689,0.50038
0.026986,0.50329
0.027282,0.50622
0.027579,0.50916
0.027875,0.51212
0.028172,0.51509
0.028468,0.51807
0.028765,0.52107
0.029062,0.52408
0.029358,0.52711
0.029655,0.53016
0.029951,0.53321
0.030248,0.53629
0.030544,0.53938
0.030841,0.54248
0.031137,0.5456
0.031434,0.54874
0.03173,0.55189
0.032027,0.55505
0.032324,0.55824
0.03262,0.56143
0.032917,0.5632
0.033213,0.56452
0.03351,0.56583
0.033806,0.56715
0.034103,0.56847
0.034399,0.56979
0.034696,0.57112
0.034992,0.57244
0.035289,0.57378
0.035586,0.57511
0.035882,0.57645
0.036179,0.57779
0.036475,0.57914
0.036772,0.58048
0.037068,0.58183
0.037365,0.58319
0.037661,0.58455
0.037958,0.58591
0.038254,0.58727
0.038551,0.58864
0.038848,0.59001
0.039144,0.59138
0.039441,0.59276
0.039737,0.59413
0.040034,0.59552
0.04033,0.5969
0.040627,0.59829
0.040923,0.59969
0.04122,0.60108
0.041516,0.60248
0.041813,0.60388
0.04211,0.60529
0.042406,0.6067
0.042703,0.60811
0.042999,0.60953
0.043296,0.61095
0.043592,0.61237
0.043889,0.61379
0.044185,0.61522
0.044482,0.61666
0.044778,0.61809
0.045075,0.61953
0.045372,0.62098
0.045668,0.62242
0.045965,0.62387
0.046261,0.62533
0.046558,0.62678
0.046854,0.62824
0.047151,0.62971
0.047447,0.63118
0.047744,0.63265
0.04804,0.63412
0.048337,0.6356
0.048634,0.63708
0.04893,0.63857
0.049227,0.64006
0.049523,0.64155
0.04982,0.64305
0.050116,0.64455
0.050413,0.64605
0.050709,0.64756
0.051006,0.64907
0.051302,0.65058
0.051599,0.6521
0.051896,0.65363
0.052192,0.65515
0.052489,0.65668
0.052785,0.65822
0.053082,0.65975
0.053378,0.6613
0.053675,0.66284
0.053971,0.66439
0.054268,0.66594
0.054564,0.6675
0.054861,0.66906
0.055158,0.67063
0.055454,0.67219
0.055751,0.67377
0.056047,0.67534
0.056344,0.67692
0.05664,0.67851
0.056937,0.67975
0.057233,0.68077
0.05753,0.6818
0.057827,0.68282
0.058123,0.68385
0.05842,0.68488
0.058716,0.68592
0.059013,0.68695
0.059309,0.68799
0.059606,0.68903
0.059902,0.69007
0.060199,0.69111
0.060495,0.69215
0.060792,0.6932
0.061089,0.69425
0.061385,0.6953
0.061682,0.69635
0.061978,0.6974
0.062275,0.69846
0.062571,0.69952
0.062868,0.70058
0.063164,0.70164
0.063461,0.7027
0.063757,0.70376
0.064054,0.70483
0.064351,0.7059
0.064647,0.70697
0.064944,0.70804
0.06524,0.70912
0.065537,0.7102
0.065833,0.71127
0.06613,0.71235
0.066426,0.71344
0.066723,0.71452
0.067019,0.71561
0.067316,0.7167
0.067613,0.71779
0.067909,0.71888
0.068206,0.71997
0.068502,0.72107
0.068799,0.72217
0.069095,0.72327
0.069392,0.72437
0.069688,0.72547
0.069985,0.72658
0.070281,0.72769
0.070578,0.7288
0.070875,0.72991
0.071171,0.73103
0.071468,0.73214
0.071764,0.73326
0.072061,0.73438
0.072357,0.73551
0.072654,0.73663
0.07295,0.73757
0.073247,0.73847
0.073543,0.73938
0.07384,0.74029
0.074137,0.7412
0.074433,0.74211
0.07473,0.74302
0.075026,0.74394
0.075323,0.74485
0.075619,0.74577
0.075916,0.74669
0.076212,0.74761
0.076509,0.74853
0.076805,0.74945
0.077102,0.75038
0.077399,0.7513
0.077695,0.75223
0.077992,0.75316
0.078288,0.75409
0.078585,0.75502
0.078881,0.75595
0.079178,0.75689
0.079474,0.75782
0.079771,0.75876
0.080067,0.7597
0.080364,0.76064
0.080661,0.76158
0.080957,0.76253
0.081254,0.76347
0.08155,0.76442
0.081847,0.76536
0.082143,0.76631
0.08244,0.76727
0.082736,0.76822
0.083033,0.76917
0.083329,0.77013
0.083626,0.77108
0.083923,0.77204
0.084219,0.773
0.084516,0.77397
0.084812,0.77493
0.085109,0.77589
0.085405,0.77686
0.085702,0.77783
0.085998,0.7788
0.086295,0.77977
0.086591,0.78074
0.086888,0.78172
0.087185,0.78269
0.087481,0.78367
0.087778,0.78465
0.088074,0.78563
0.088371,0.78661
0.088667,0.7876
0.088964,0.78858
0.08926,0.78957
0.089557,0.79056
0.089853,0.79155
0.09015,0.79254
0.090447,0.79353
0.090743,0.79453
0.09104,0.79553
0.091336,0.79652
0.091633,0.79753
0.091929,0.79853
0.092226,0.79953
0.092522,0.80054
0.092819,0.80154
0.093116,0.80255
0.093412,0.80356
0.093709,0.80457
0.094005,0.80559
0.094302,0.8066
0.094598,0.80762
0.094895,0.80864
0.095191,0.80966
0.095488,0.81068
0.095784,0.8117
0.096081,0.81273
0.096378,0.81376
0.096674,0.81478
0.096971,0.81581
0.097267,0.81685
0.097564,0.81788
0.09786,0.81892
0.098157,0.81995
0.098453,0.82099
0.09875,0.82203
0.099046,0.82308
0.099343,0.82412
0.09964,0.82517
0.099936,0.82622
0.10023,0.82726
0.10053,0.82832
0.10083,0.82937
0.10112,0.83042
0.10142,0.83148
0.10172,0.83254
0.10201,0.8336
0.10231,0.83466
0.1026,0.83572
0.1029,0.83676
0.1032,0.83781
0.10349,0.83885
0.10379,0.8399
0.10409,0.84094
0.10438,0.84199
0.10468,0.84305
0.10498,0.8441
0.10527,0.84515
0.10557,0.84621
0.10587,0.84727
0.10616,0.84833
0.10646,0.84939
0.10676,0.85046
0.10705,0.85152
0.10735,0.85259
0.10765,0.85366
0.10794,0.85473
0.10824,0.8558
0.10854,0.85688
0.10883,0.85795
0.10913,0.85903
0.10943,0.85957
0.10972,0.8601
0.11002,0.86063
0.11032,0.86116
0.11061,0.86169
0.11091,0.86222
0.1112,0.86275
0.1115,0.86328
0.1118,0.86382
0.11209,0.86435
0.11239,0.86488
0.11269,0.86542
0.11298,0.86595
0.11328,0.86649
0.11358,0.86703
0.11387,0.86756
0.11417,0.8681
0.11447,0.86864
0.11476,0.86918
0.11506,0.86972
0.11536,0.87026
0.11565,0.8708
0.11595,0.87134
0.11625,0.87188
0.11654,0.87242
0.11684,0.87296
0.11714,0.87351
0.11743,0.87405
0.11773,0.87459
0.11803,0.87514
0.11832,0.87568
0.11862,0.87623
0.11892,0.87678
0.11921,0.87732
0.11951,0.87787
0.1198,0.87842
0.1201,0.87897
0.1204,0.87952
0.12069,0.88007
0.12099,0.88062
0.12129,0.88117
0.12158,0.88172
0.12188,0.88227
0.12218,0.88283
0.12247,0.88338
0.12277,0.88393
0.12307,0.88449
0.12336,0.88504
0.12366,0.8856
0.12396,0.88616
0.12425,0.88671
0.12455,0.88727
0.12485,0.88783
0.12514,0.88839
0.12544,0.88895
0.12574,0.88951
0.12603,0.89007
0.12633,0.89063
0.12663,0.89119
0.12692,0.89175
0.12722,0.89232
0.12751,0.89288
0.12781,0.89345
0.12811,0.89401
0.1284,0.89458
0.1287,0.89514
0.129,0.89571
0.12929,0.89628
0.12959,0.89684
0.12989,0.89741
0.13018,0.89798
0.13048,0.89855
0.13078,0.89912
0.13107,0.89969
0.13137,0.90026
0.13167,0.90084
0.13196,0.90141
0.13226,0.90198
0.13256,0.90256
0.13285,0.90313
0.13315,0.90371
0.13345,0.90428
0.13374,0.90486
0.13404,0.90544
0.13434,0.90602
0.13463,0.90659
0.13493,0.90717
0.13523,0.90775
0.13552,0.90833
0.13582,0.90891
0.13611,0.9095
0.13641,0.91008
0.13671,0.91066
0.137,0.91125
0.1373,0.91183
0.1376,0.91241
0.13789,0.913
0.13819,0.91359
0.13849,0.91417
0.13878,0.91476
0.13908,0.91535
0.13938,0.91594
0.13967,0.91653
0.13997,0.91712
0.14027,0.91771
0.14056,0.9183
0.14086,0.91889
0.14116,0.91948
0.14145,0.92008
0.14175,0.92067
0.14205,0.92127
0.14234,0.92186
0.14264,0.92246
0.14294,0.92305
0.14323,0.92365
0.14353,0.92425
0.14382,0.92485
0.14412,0.92545
0.14442,0.92605
0.14471,0.92665
0.14501,0.92725
0.14531,0.92785
0.1456,0.92845
0.1459,0.92906
0.1462,0.92966
0.14649,0.93027
0.14679,0.93087
0.14709,0.93148
0.14738,0.93208
0.14768,0.93269
0.14798,0.9333
0.14827,0.93391
0.14857,0.93452
0.14887,0.93513
0.14916,0.93574
0.14946,0.93635
0.14976,0.93696
0.15005,0.93757
0.15035,0.93819
0.15065,0.9388
0.15094,0.93942
0.15124,0.94003
0.15154,0.94065
0.15183,0.94127
0.15213,0.94188
0.15242,0.9425
0.15272,0.94312
0.15302,0.94374
0.15331,0.94436
0.15361,0.94498
0.15391,0.9456
0.1542,0.94623
0.1545,0.94685
0.1548,0.94747
0.15509,0.9481
0.15539,0.94872
0.15569,0.94935
0.15598,0.94998
0.15628,0.9506
0.15658,0.95123
0.15687,0.95186
0.15717,0.95249
0.15747,0.95312
0.15776,0.95375
0.15806,0.95438
0.15836,0.95502
0.15865,0.95565
0.15895,0.95628
0.15925,0.95692
0.15954,0.95755
0.15984,0.95819
0.16013,0.95883
0.16043,0.95932
0.16073,0.95975
0.16102,0.96017
0.16132,0.96059
0.16162,0.96102
0.16191,0.96144
0.16221,0.96187
0.16251,0.96229
0.1628,0.96272
0.1631,0.96314
0.1634,0.96357
0.16369,0.964
0.16399,0.96442
0.16429,0.96485
0.16458,0.96528
0.16488,0.96571
0.16518,0.96613
0.16547,0.96656
0.16577,0.96699
0.16607,0.96742
0.16636,0.96785
0.16666,0.96828
0.16696,0.96871
0.16725,0.96915
0.16755,0.96958
0.16785,0.97001
0.16814,0.97044
0.16844,0.97088
0.16873,0.97131
0.16903,0.97174
0.16933,0.97218
0.16962,0.97261
0.16992,0.97305
0.17022,0.97348
0.17051,0.97392
0.17081,0.97435
0.17111,0.97479
0.1714,0.97523
0.1717,0.97566
0.172,0.9761
0.17229,0.97654
0.17259,0.97698
0.17289,0.97742
0.17318,0.97786
0.17348,0.9783
0.17378,0.97874
0.17407,0.97918
0.17437,0.97962
0.17467,0.98006
0.17496,0.9805
0.17526,0.98094
0.17556,0.98139
0.17585,0.98183
0.17615,0.98227
0.17644,0.98272
0.17674,0.98316
0.17704,0.98361
0.17733,0.98405
0.17763,0.9845
0.17793,0.98494
0.17822,0.98539
0.17852,0.98583
0.17882,0.98628
0.17911,0.98673
0.17941,0.98718
0.17971,0.98763
0.18,0.98807
0.1803,0.98852
0.1806,0.98897
0.18089,0.98942
0.18119,0.98987
0.18149,0.99033
0.18178,0.99078
0.18208,0.99123
0.18238,0.99168
0.18267,0.99213
0.18297,0.99259
0.18327,0.99304
0.18356,0.99349
0.18386,0.99395
0.18416,0.9944
0.18445,0.99486
0.18475,0.99531
0.18504,0.99577
0.18534,0.99623
0.18564,0.99668
0.18593,0.99714
0.18623,0.9976
0.18653,0.99806
0.18682,0.99851
0.18712,0.99897
0.18742,0.9994
0.18771,0.99941
0.18801,0.99942
0.18831,0.99943
0.1886,0.99945
0.1889,0.99946
0.1892,0.99947
0.18949,0.99948
0.18979,0.9995
0.19009,0.99951
0.19038,0.99952
0.19068,0.99953
0.19098,0.99955
0.19127,0.99956
0.19157,0.99957
0.19187,0.99958
0.19216,0.9996
0.19246,0.99961
0.19276,0.99962
0.19305,0.99963
0.19335,0.99965
0.19364,0.99966
0.19394,0.99967
0.19424,0.99968
0.19453,0.9997
0.19483,0.99971
0.19513,0.99972
0.19542,0.99973
0.19572,0.99975
0.19602,0.99976
0.19631,0.99977
0.19661,0.99979
0.19691,0.9998
0.1972,0.99981
0.1975,0.99982
0.1978,0.99984
0.19809,0.99985
0.19839,0.99986
0.19869,0.99987
0.19898,0.99989
0.19928,0.9999
0.19958,0.99991
0.19987,0.99992
0.20017,0.99994
0.20047,0.99995
0.20076,0.99996
0.20106,0.99997
0.20135,0.99999
0.20165,1
0.20195,0.99965
0.20224,0.99925
0.20254,0.99885
0.20284,0.99845
0.20313,0.99805
0.20343,0.99765
0.20373,0.99725
0.20402,0.99685
0.20432,0.99645
0.20462,0.99605
0.20491,0.99565
0.20521,0.99525
0.20551,0.99485
0.2058,0.99445
0.2061,0.99405
0.2064,0.99365
0.20669,0.99325
0.20699,0.99285
0.20729,0.99245
0.20758,0.99205
0.20788,0.99165
0.20818,0.99125
0.20847,0.99085
0.20877,0.99045
0.20907,0.99005
0.20936,0.98965
0.20966,0.98925
0.20995,0.98885
0.21025,0.98845
0.21055,0.98805
0.21084,0.98765
0.21114,0.98725
0.21144,0.98685
0.21173,0.98645
0.21203,0.98605
0.21233,0.98565
0.21262,0.98525
0.21292,0.98485
0.21322,0.98445
0.21351,0.98405
0.21381,0.98364
0.21411,0.98324
0.2144,0.98284
0.2147,0.98244
0.215,0.98204
0.21529,0.98164
0.21559,0.98124
0.21589,0.98084
0.21618,0.98044
0.21648,0.98004
0.21678,0.97964
0.21707,0.97924
0.21737,0.97884
0.21766,0.97844
0.21796,0.97804
0.21826,0.97764
0.21855,0.97724
0.21885,0.97684
0.21915,0.97644
0.21944,0.97604
0.21974,0.97564
0.22004,0.97524
0.22033,0.97484
0.22063,0.97444
0.22093,0.97404
0.22122,0.97364
0.22152,0.97324
0.22182,0.97284
0.22211,0.97244
0.22241,0.97204
0.22271,0.97164
0.223,0.97124
0.2233,0.97084
0.2236,0.97044
0.22389,0.97004
0.22419,0.96964
0.22449,0.96924
0.22478,0.96884
0.22508,0.96844
0.22538,0.96804
0.22567,0.96764
0.22597,0.96724
0.22626,0.96684
0.22656,0.96644
0.22686,0.96603
0.22715,0.96563
0.22745,0.96523
0.22775,0.96483
0.22804,0.96443
0.22834,0.96403
0.22864,0.96363
0.22893,0.96323
0.22923,0.96283
0.22953,0.96243
0.22982,0.96203
0.23012,0.96163
0.23042,0.96123
0.23071,0.96083
0.23101,0.96043
0.23131,0.96003
0.2316,0.95963
0.2319,0.95923
0.2322,0.95883
0.23249,0.95843
0.23279,0.95803
0.23309,0.95763
0.23338,0.95723
0.23368,0.95683
0.23397,0.95643
0.23427,0.95603
0.23457,0.95563
0.23486,0.95523
0.23516,0.95483
0.23546,0.95443
0.23575,0.95403
0.23605,0.95363
0.23635,0.95323
0.23664,0.95283
0.23694,0.95243
0.23724,0.95203
0.23753,0.95163
0.23783,0.95123
0.23813,0.95083
0.23842,0.95043
0.23872,0.95003
0.23902,0.94963
0.23931,0.94923
0.23961,0.94883
0.23991,0.94842
0.2402,0.94802
0.2405,0.94762
0.2408,0.94722
0.24109,0.94682
0.24139,0.94642
0.24169,0.94602
0.24198,0.94562
0.24228,0.94522
0.24257,0.94482
0.24287,0.94442
0.24317,0.94402
0.24346,0.94362
0.24376,0.94322
0.24406,0.94282
0.24435,0.94242
0.24465,0.94202
0.24495,0.94162
0.24524,0.94122
0.24554,0.94082
0.24584,0.94042
0.24613,0.94002
0.24643,0.93962
0.24673,0.93922
0.24702,0.93882
0.24732,0.93842
0.24762,0.93802
0.24791,0.93762
0.24821,0.93722
0.24851,0.93682
0.2488,0.93642
0.2491,0.93602
0.2494,0.93562
0.24969,0.93522
0.24999,0.93482
0.25028,0.93442
0.25058,0.93402
0.25088,0.93362
0.25117,0.93322
0.25147,0.93282
0.25177,0.93242
0.25206,0.93202
0.25236,0.93162
0.25266,0.93121
0.25295,0.93081
0.25325,0.93041
0.25355,0.93001
0.25384,0.92961
0.25414,0.92921
0.25444,0.92881
0.25473,0.92841
0.25503,0.92801
0.25533,0.92761
0.25562,0.92721
0.25592,0.92681
0.25622,0.92641
0.25651,0.92601
0.25681,0.92561
0.25711,0.92521
0.2574,0.92481
0.2577,0.92441
0.258,0.92401
0.25829,0.92361
0.25859,0.92321
0.25888,0.92281
0.25918,0.92241
0.25948,0.92201
0.25977,0.92161
0.26007,0.92121
0.26037,0.92081
0.26066,0.92041
0.26096,0.92001
0.26126,0.91961
0.26155,0.91921
0.26185,0.91881
0.26215,0.91841
0.26244,0.91801
0.26274,0.91761
0.26304,0.91721
0.26333,0.91681
0.26363,0.91641
0.26393,0.91601
0.26422,0.91561
0.26452,0.91521
0.26482,0.91481
0.26511,0.91441
0.26541,0.91401
0.26571,0.9136
0.266,0.9132
0.2663,0.9128
0.2666,0.9124
0.26689,0.912
0.26719,0.9116
0.26748,0.9112
0.26778,0.9108
0.26808,0.9104
0.26837,0.91
0.26867,0.9096
0.26897,0.9092
0.26926,0.9088
0.26956,0.9084
0.26986,0.908
0.27015,0.9076
0.27045,0.9072
0.27075,0.9068
0.27104,0.9064
0.27134,0.906
0.27164,0.9056
0.27193,0.9052
0.27223,0.9048
0.27253,0.9044
0.27282,0.904
0.27312,0.9036
0.27342,0.9032
0.27371,0.9028
0.27401,0.9024
0.27431,0.902
0.2746,0.9016
0.2749,0.9012
0.27519,0.9008
0.27549,0.9004
0.27579,0.9
0.27608,0.8996
0.27638,0.8992
0.27668,0.8988
0.27697,0.8984
0.27727,0.898
0.27757,0.8976
0.27786,0.8972
0.27816,0.8968
0.27846,0.8964
0.27875,0.89599
0.27905,0.89559
0.27935,0.89519
0.27964,0.89479
0.27994,0.89439
0.28024,0.89399
0.28053,0.89359
0.28083,0.89319
0.28113,0.89279
0.28142,0.89239
0.28172,0.89199
0.28202,0.89159
0.28231,0.89119
0.28261,0.89079
0.28291,0.89039
0.2832,0.88999
0.2835,0.88959
0.28379,0.88919
0.28409,0.88879
0.28439,0.88839
0.28468,0.88799
0.28498,0.88759
0.28528,0.88719
0.28557,0.88679
0.28587,0.88639
0.28617,0.88599
0.28646,0.88559
0.28676,0.88519
0.28706,0.88479
0.28735,0.88439
0.28765,0.88399
0.28795,0.88359
0.28824,0.88319
0.28854,0.88279
0.28884,0.88239
0.28913,0.88199
0.28943,0.88159
0.28973,0.88119
0.29002,0.88079
0.29032,0.88039
0.29062,0.87999
0.29091,0.87959
0.29121,0.87919
0.2915,0.87878
0.2918,0.87838
0.2921,0.87798
0.29239,0.87758
0.29269,0.87718
0.29299,0.87678
0.29328,0.87638
0.29358,0.87598
0.29388,0.87558
0.29417,0.87518
0.29447,0.87478
0.29477,0.87438
0.29506,0.87398
0.29536,0.87358
0.29566,0.87318
0.29595,0.87278
0.29625,0.87238
0.29655,0.87238


==> img/Data/viperLines/train/perfImprovLine-Fluidanimate-AML.csv <==
0,1
0.00084297,0.1433
0.0016859,0.14516
0.0025289,0.14669
0.0033719,0.1462
0.0042149,0.14571
0.0050578,0.14522
0.0059008,0.14473
0.0067438,0.14424
0.0075868,0.14375
0.0084297,0.14326
0.0092727,0.14277
0.010116,0.14228
0.010959,0.14179
0.011802,0.1413
0.012645,0.14081
0.013488,0.14032
0.014331,0.13983
0.015174,0.13934
0.016017,0.13885
0.016859,0.13836
0.017702,0.13787
0.018545,0.13738
0.019388,0.13689
0.020231,0.1364
0.021074,0.13591
0.021917,0.13542
0.02276,0.13493
0.023603,0.13444
0.024446,0.13395
0.025289,0.13346
0.026132,0.13297
0.026975,0.13248
0.027818,0.13199
0.028661,0.1315
0.029504,0.13101
0.030347,0.13052
0.03119,0.13003
0.032033,0.12954
0.032876,0.12905
0.033719,0.12856
0.034562,0.12807
0.035405,0.12758
0.036248,0.12709
0.037091,0.1266
0.037934,0.12611
0.038777,0.12562
0.03962,0.12513
0.040463,0.12464
0.041306,0.12415
0.042149,0.12366
0.042992,0.12317
0.043835,0.12268
0.044678,0.12219
0.045521,0.1217
0.046364,0.12121
0.047207,0.12072
0.04805,0.12023
0.048893,0.11974
0.049735,0.11925
0.050578,0.11876
0.051421,0.11827
0.052264,0.11778
0.053107,0.11729
0.05395,0.1168
0.054793,0.11631
0.055636,0.11582
0.056479,0.11533
0.057322,0.11484
0.058165,0.11435
0.059008,0.11386
0.059851,0.11337
0.060694,0.11288
0.061537,0.11239
0.06238,0.1119
0.063223,0.11141
0.064066,0.11092
0.064909,0.11043
0.065752,0.10994
0.066595,0.10945
0.067438,0.10896
0.068281,0.10847
0.069124,0.10798
0.069967,0.10749
0.07081,0.107
0.071653,0.10651
0.072496,0.10602
0.073339,0.10553
0.074182,0.10504
0.075025,0.10455
0.075868,0.10406
0.076711,0.10357
0.077554,0.10308
0.078397,0.1026
0.07924,0.10211
0.080083,0.10162
0.080926,0.10113
0.081768,0.10064
0.082611,0.10015
0.083454,0.099655
0.084297,0.099166
0.08514,0.098676
0.085983,0.098186
0.086826,0.097696
0.087669,0.097206
0.088512,0.096716
0.089355,0.096226
0.090198,0.095736
0.091041,0.095246
0.091884,0.094756
0.092727,0.094266
0.09357,0.093776
0.094413,0.093286
0.095256,0.092796
0.096099,0.092306
0.096942,0.091817
0.097785,0.091327
0.098628,0.090837
0.099471,0.090347
0.10031,0.089857
0.10116,0.089367
0.102,0.088877
0.10284,0.088387
0.10369,0.087897
0.10453,0.087407
0.10537,0.086917
0.10621,0.086427
0.10706,0.085937
0.1079,0.085447
0.10874,0.084957
0.10959,0.084468
0.11043,0.083978
0.11127,0.083488
0.11212,0.082998
0.11296,0.082508
0.1138,0.082018
0.11464,0.081528
0.11549,0.081038
0.11633,0.080548
0.11717,0.080058
0.11802,0.079568
0.11886,0.079078
0.1197,0.078588
0.12055,0.078098
0.12139,0.077608
0.12223,0.077119
0.12307,0.076629
0.12392,0.076139
0.12476,0.075649
0.1256,0.075159
0.12645,0.074669
0.12729,0.074179
0.12813,0.073689
0.12898,0.073199
0.12982,0.072709
0.13066,0.072219
0.1315,0.071729
0.13235,0.071239
0.13319,0.070749
0.13403,0.070259
0.13488,0.06977
0.13572,0.06928
0.13656,0.06879
0.1374,0.0683
0.13825,0.06781
0.13909,0.06732
0.13993,0.06683
0.14078,0.06634
0.14162,0.06585
0.14246,0.06536
0.14331,0.06487
0.14415,0.06438
0.14499,0.06389
0.14583,0.0634
0.14668,0.06291
0.14752,0.062421
0.14836,0.061931
0.14921,0.061441
0.15005,0.060951
0.15089,0.060461
0.15174,0.059971
0.15258,0.059481
0.15342,0.058991
0.15426,0.058501
0.15511,0.058011
0.15595,0.057521
0.15679,0.057031
0.15764,0.056541
0.15848,0.056051
0.15932,0.055561
0.16017,0.055072
0.16101,0.054582
0.16185,0.054092
0.16269,0.053602
0.16354,0.053112
0.16438,0.052622
0.16522,0.052132
0.16607,0.051642
0.16691,0.051152
0.16775,0.050662
0.16859,0.050172
0.16944,0.049682
0.17028,0.049192
0.17112,0.048702
0.17197,0.048212
0.17281,0.047723
0.17365,0.047233
0.1745,0.046743
0.17534,0.046253
0.17618,0.045763
0.17702,0.045273
0.17787,0.044783
0.17871,0.044293
0.17955,0.043803
0.1804,0.043313
0.18124,0.042823
0.18208,0.042333
0.18293,0.041843
0.18377,0.041353
0.18461,0.040864
0.18545,0.040374
0.1863,0.039884
0.18714,0.039394
0.18798,0.038904
0.18883,0.038414
0.18967,0.037924
0.19051,0.037434
0.19136,0.036944
0.1922,0.036454
0.19304,0.035964
0.19388,0.035474
0.19473,0.034984
0.19557,0.034494
0.19641,0.034004
0.19726,0.033515
0.1981,0.033025
0.19894,0.032535
0.19978,0.032045
0.20063,0.031555
0.20147,0.031065
0.20231,0.030575
0.20316,0.030085
0.204,0.029595
0.20484,0.029105
0.20569,0.028615
0.20653,0.028125
0.20737,0.027635
0.20821,0.027145
0.20906,0.026655
0.2099,0.026166
0.21074,0.025676
0.21159,0.025186
0.21243,0.024696
0.21327,0.024206
0.21412,0.023716
0.21496,0.02358
0.2158,0.023561
0.21664,0.023541
0.21749,0.023521
0.21833,0.023502
0.21917,0.023482
0.22002,0.023462
0.22086,0.023443
0.2217,0.023423
0.22255,0.023403
0.22339,0.023384
0.22423,0.023364
0.22507,0.023344
0.22592,0.023325
0.22676,0.023305
0.2276,0.023285
0.22845,0.023266
0.22929,0.023246
0.23013,0.023227
0.23097,0.023207
0.23182,0.023187
0.23266,0.023168
0.2335,0.023148
0.23435,0.023128
0.23519,0.023109
0.23603,0.023089
0.23688,0.023069
0.23772,0.02305
0.23856,0.02303
0.2394,0.02301
0.24025,0.022991
0.24109,0.022971
0.24193,0.022951
0.24278,0.022932
0.24362,0.022912
0.24446,0.022892
0.24531,0.022873
0.24615,0.022853
0.24699,0.022833
0.24783,0.022814
0.24868,0.022794
0.24952,0.022774
0.25036,0.022755
0.25121,0.022735
0.25205,0.022715
0.25289,0.022696
0.25374,0.022676
0.25458,0.022656
0.25542,0.022637
0.25626,0.022617
0.25711,0.022597
0.25795,0.022578
0.25879,0.022558
0.25964,0.022538
0.26048,0.022519
0.26132,0.022499
0.26216,0.022479
0.26301,0.02246
0.26385,0.02244
0.26469,0.02242
0.26554,0.022401
0.26638,0.022381
0.26722,0.022361
0.26807,0.022342
0.26891,0.022322
0.26975,0.022302
0.27059,0.022283
0.27144,0.022263
0.27228,0.022243
0.27312,0.022224
0.27397,0.022204
0.27481,0.022184
0.27565,0.022165
0.2765,0.022145
0.27734,0.022125
0.27818,0.022106
0.27902,0.022086
0.27987,0.022066
0.28071,0.022047
0.28155,0.022027
0.2824,0.022007
0.28324,0.021988
0.28408,0.021968
0.28493,0.021948
0.28577,0.021929
0.28661,0.021909
0.28745,0.021889
0.2883,0.02187
0.28914,0.02185
0.28998,0.02183
0.29083,0.021811
0.29167,0.021791
0.29251,0.021771
0.29336,0.021752
0.2942,0.021732
0.29504,0.021712
0.29588,0.021693
0.29673,0.021673
0.29757,0.021653
0.29841,0.021634
0.29926,0.021614
0.3001,0.021594
0.30094,0.021575
0.30178,0.021555
0.30263,0.021535
0.30347,0.021516
0.30431,0.021496
0.30516,0.021476
0.306,0.021457
0.30684,0.021437
0.30769,0.021417
0.30853,0.021398
0.30937,0.021378
0.31021,0.021358
0.31106,0.021339
0.3119,0.021319
0.31274,0.021299
0.31359,0.02128
0.31443,0.02126
0.31527,0.02124
0.31612,0.021221
0.31696,0.021201
0.3178,0.021181
0.31864,0.021162
0.31949,0.021142
0.32033,0.021122
0.32117,0.021103
0.32202,0.021083
0.32286,0.021063
0.3237,0.021044
0.32455,0.021024
0.32539,0.021004
0.32623,0.020985
0.32707,0.020965
0.32792,0.020945
0.32876,0.020926
0.3296,0.020906
0.33045,0.020886
0.33129,0.020867
0.33213,0.020847
0.33297,0.020827
0.33382,0.020808
0.33466,0.020788
0.3355,0.020768
0.33635,0.020749
0.33719,0.020729
0.33803,0.020709
0.33888,0.02069
0.33972,0.02067
0.34056,0.02065
0.3414,0.020631
0.34225,0.020611
0.34309,0.020591
0.34393,0.020572
0.34478,0.020552
0.34562,0.020532
0.34646,0.020513
0.34731,0.020493
0.34815,0.020473
0.34899,0.020454
0.34983,0.020434
0.35068,0.020414
0.35152,0.020395
0.35236,0.020375
0.35321,0.020355
0.35405,0.020336
0.35489,0.020316
0.35574,0.020296
0.35658,0.020277
0.35742,0.020257
0.35826,0.020237
0.35911,0.020218
0.35995,0.020198
0.36079,0.020178
0.36164,0.020159
0.36248,0.020139
0.36332,0.020119
0.36416,0.0201
0.36501,0.02008
0.36585,0.02006
0.36669,0.020041
0.36754,0.020021
0.36838,0.020001
0.36922,0.019982
0.37007,0.019962
0.37091,0.019942
0.37175,0.019923
0.37259,0.019903
0.37344,0.019883
0.37428,0.019864
0.37512,0.019844
0.37597,0.019824
0.37681,0.019805
0.37765,0.019785
0.3785,0.019765
0.37934,0.019746
0.38018,0.019726
0.38102,0.019706
0.38187,0.019687
0.38271,0.019667
0.38355,0.019647
0.3844,0.019628
0.38524,0.019608
0.38608,0.019588
0.38693,0.019569
0.38777,0.019549
0.38861,0.019529
0.38945,0.01951
0.3903,0.01949
0.39114,0.01947
0.39198,0.019451
0.39283,0.019431
0.39367,0.019411
0.39451,0.019392
0.39535,0.019372
0.3962,0.019352
0.39704,0.019333
0.39788,0.019313
0.39873,0.019293
0.39957,0.019274
0.40041,0.019254
0.40126,0.019234
0.4021,0.019215
0.40294,0.019195
0.40378,0.019175
0.40463,0.019156
0.40547,0.019136
0.40631,0.019116
0.40716,0.019097
0.408,0.019077
0.40884,0.019057
0.40969,0.019038
0.41053,0.019018
0.41137,0.018998
0.41221,0.018979
0.41306,0.018959
0.4139,0.018939
0.41474,0.01892
0.41559,0.0189
0.41643,0.01888
0.41727,0.018861
0.41812,0.018841
0.41896,0.018821
0.4198,0.018802
0.42064,0.018782
0.42149,0.018762
0.42233,0.018743
0.42317,0.018723
0.42402,0.018703
0.42486,0.018684
0.4257,0.018664
0.42654,0.018644
0.42739,0.018625
0.42823,0.018605
0.42907,0.018585
0.42992,0.018566
0.43076,0.018546
0.4316,0.018526
0.43245,0.018507
0.43329,0.018487
0.43413,0.018467
0.43497,0.018448
0.43582,0.018428
0.43666,0.018408
0.4375,0.018389
0.43835,0.018369
0.43919,0.018349
0.44003,0.01833
0.44088,0.01831
0.44172,0.01829
0.44256,0.018271
0.4434,0.018251
0.44425,0.018231
0.44509,0.018212
0.44593,0.018192
0.44678,0.018172
0.44762,0.018153
0.44846,0.018133
0.44931,0.018113
0.45015,0.018094
0.45099,0.018074
0.45183,0.018054
0.45268,0.018035
0.45352,0.018015
0.45436,0.017995
0.45521,0.017976
0.45605,0.017956
0.45689,0.017936
0.45773,0.017917
0.45858,0.017897
0.45942,0.017877
0.46026,0.017858
0.46111,0.017838
0.46195,0.017818
0.46279,0.017799
0.46364,0.017779
0.46448,0.017759
0.46532,0.01774
0.46616,0.01772
0.46701,0.0177
0.46785,0.017681
0.46869,0.017661
0.46954,0.017642
0.47038,0.017622
0.47122,0.017602
0.47207,0.017583
0.47291,0.017563
0.47375,0.017543
0.47459,0.017524
0.47544,0.017504
0.47628,0.017484
0.47712,0.017465
0.47797,0.017445
0.47881,0.017425
0.47965,0.017406
0.4805,0.017386
0.48134,0.017366
0.48218,0.017347
0.48302,0.017327
0.48387,0.017307
0.48471,0.017288
0.48555,0.017268
0.4864,0.017248
0.48724,0.017229
0.48808,0.017209
0.48893,0.017189
0.48977,0.01717
0.49061,0.01715
0.49145,0.01713
0.4923,0.017111
0.49314,0.017091
0.49398,0.017071
0.49483,0.017052
0.49567,0.017032
0.49651,0.017012
0.49735,0.016993
0.4982,0.016973
0.49904,0.016953
0.49988,0.016934
0.50073,0.016914
0.50157,0.016894
0.50241,0.016875
0.50326,0.016855
0.5041,0.016835
0.50494,0.016816
0.50578,0.016796
0.50663,0.016776
0.50747,0.016757
0.50831,0.016737
0.50916,0.016717
0.51,0.016698
0.51084,0.016678
0.51169,0.016658
0.51253,0.016639
0.51337,0.016619
0.51421,0.016599
0.51506,0.01658
0.5159,0.01656
0.51674,0.01654
0.51759,0.016521
0.51843,0.016501
0.51927,0.016481
0.52012,0.016462
0.52096,0.016442
0.5218,0.016422
0.52264,0.016403
0.52349,0.016383
0.52433,0.016363
0.52517,0.016344
0.52602,0.016324
0.52686,0.016304
0.5277,0.016285
0.52854,0.016265
0.52939,0.016245
0.53023,0.016226
0.53107,0.016206
0.53192,0.016186
0.53276,0.016167
0.5336,0.016147
0.53445,0.016127
0.53529,0.016108
0.53613,0.016088
0.53697,0.016068
0.53782,0.016049
0.53866,0.016029
0.5395,0.016009
0.54035,0.01599
0.54119,0.01597
0.54203,0.01595
0.54288,0.015931
0.54372,0.015911
0.54456,0.015891
0.5454,0.015872
0.54625,0.015852
0.54709,0.015832
0.54793,0.015813
0.54878,0.015793
0.54962,0.015773
0.55046,0.015754
0.55131,0.015734
0.55215,0.015714
0.55299,0.015695
0.55383,0.015675
0.55468,0.015655
0.55552,0.015636
0.55636,0.015616
0.55721,0.015596
0.55805,0.015577
0.55889,0.015557
0.55973,0.015537
0.56058,0.015518
0.56142,0.015498
0.56226,0.015478
0.56311,0.015459
0.56395,0.015439
0.56479,0.015419
0.56564,0.0154
0.56648,0.01538
0.56732,0.01536
0.56816,0.015341
0.56901,0.015321
0.56985,0.015301
0.57069,0.015282
0.57154,0.015262
0.57238,0.015242
0.57322,0.015223
0.57407,0.015203
0.57491,0.015183
0.57575,0.015164
0.57659,0.015144
0.57744,0.015124
0.57828,0.015105
0.57912,0.015085
0.57997,0.015065
0.58081,0.015046
0.58165,0.015026
0.5825,0.015006
0.58334,0.014987
0.58418,0.014967
0.58502,0.014947
0.58587,0.014928
0.58671,0.014908
0.58755,0.014888
0.5884,0.014869
0.58924,0.014849
0.59008,0.014829
0.59092,0.01481
0.59177,0.01479
0.59261,0.01477
0.59345,0.014751
0.5943,0.014731
0.59514,0.014711
0.59598,0.014692
0.59683,0.014672
0.59767,0.014652
0.59851,0.014633
0.59935,0.014613
0.6002,0.014593
0.60104,0.014574
0.60188,0.014554
0.60273,0.014534
0.60357,0.014515
0.60441,0.014495
0.60526,0.014475
0.6061,0.014456
0.60694,0.014436
0.60778,0.014416
0.60863,0.014397
0.60947,0.014377
0.61031,0.014357
0.61116,0.014338
0.612,0.014318
0.61284,0.014298
0.61369,0.014279
0.61453,0.014259
0.61537,0.014239
0.61621,0.01422
0.61706,0.0142
0.6179,0.01418
0.61874,0.014161
0.61959,0.014141
0.62043,0.014121
0.62127,0.014102
0.62211,0.014082
0.62296,0.014062
0.6238,0.014043
0.62464,0.014023
0.62549,0.014003
0.62633,0.013984
0.62717,0.013964
0.62802,0.013944
0.62886,0.013925
0.6297,0.013905
0.63054,0.013885
0.63139,0.013866
0.63223,0.013846
0.63307,0.013826
0.63392,0.013807
0.63476,0.013787
0.6356,0.013767
0.63645,0.013748
0.63729,0.013728
0.63813,0.013708
0.63897,0.013689
0.63982,0.013669
0.64066,0.013649
0.6415,0.01363
0.64235,0.01361
0.64319,0.01359
0.64403,0.013571
0.64488,0.013551
0.64572,0.013531
0.64656,0.013512
0.6474,0.013492
0.64825,0.013472
0.64909,0.013453
0.64993,0.013433
0.65078,0.013413
0.65162,0.013394
0.65246,0.013374
0.6533,0.013354
0.65415,0.013335
0.65499,0.013315
0.65583,0.013295
0.65668,0.013276
0.65752,0.013256
0.65836,0.013236
0.65921,0.013217
0.66005,0.013197
0.66089,0.013177
0.66173,0.013158
0.66258,0.013138
0.66342,0.013118
0.66426,0.013099
0.66511,0.013079
0.66595,0.013059
0.66679,0.01304
0.66764,0.01302
0.66848,0.013
0.66932,0.012981
0.67016,0.012961
0.67101,0.012941
0.67185,0.012922
0.67269,0.012902
0.67354,0.012882
0.67438,0.012863
0.67522,0.012843
0.67607,0.012823
0.67691,0.012804
0.67775,0.012784
0.67859,0.012764
0.67944,0.012745
0.68028,0.012725
0.68112,0.012705
0.68197,0.012686
0.68281,0.012666
0.68365,0.012646
0.6845,0.012627
0.68534,0.012607
0.68618,0.012587
0.68702,0.012568
0.68787,0.012548
0.68871,0.012528
0.68955,0.012509
0.6904,0.012489
0.69124,0.012469
0.69208,0.01245
0.69292,0.01243
0.69377,0.01241
0.69461,0.012391
0.69545,0.012371
0.6963,0.012351
0.69714,0.012332
0.69798,0.012312
0.69883,0.012292
0.69967,0.012273
0.70051,0.012253
0.70135,0.012233
0.7022,0.012214
0.70304,0.012194
0.70388,0.012174
0.70473,0.012155
0.70557,0.012135
0.70641,0.012115
0.70726,0.012096
0.7081,0.012076
0.70894,0.012057
0.70978,0.012037
0.71063,0.012017
0.71147,0.011998
0.71231,0.011978
0.71316,0.011958
0.714,0.011939
0.71484,0.011919
0.71569,0.011899
0.71653,0.01188
0.71737,0.01186
0.71821,0.01184
0.71906,0.011821
0.7199,0.011801
0.72074,0.011781
0.72159,0.011762
0.72243,0.011742
0.72327,0.011722
0.72411,0.011703
0.72496,0.011683
0.7258,0.011663
0.72664,0.011644
0.72749,0.011624
0.72833,0.011604
0.72917,0.011585
0.73002,0.011565
0.73086,0.011545
0.7317,0.011526
0.73254,0.011506
0.73339,0.011486
0.73423,0.011467
0.73507,0.011447
0.73592,0.011427
0.73676,0.011408
0.7376,0.011388
0.73845,0.011368
0.73929,0.011349
0.74013,0.011329
0.74097,0.011309
0.74182,0.01129
0.74266,0.01127
0.7435,0.01125
0.74435,0.011231
0.74519,0.011211
0.74603,0.011191
0.74688,0.011172
0.74772,0.011152
0.74856,0.011132
0.7494,0.011113
0.75025,0.011093
0.75109,0.011073
0.75193,0.011054
0.75278,0.011034
0.75362,0.011014
0.75446,0.010995
0.7553,0.010975
0.75615,0.010955
0.75699,0.010936
0.75783,0.010916
0.75868,0.010896
0.75952,0.010877
0.76036,0.010857
0.76121,0.010837
0.76205,0.010818
0.76289,0.010798
0.76373,0.010778
0.76458,0.010759
0.76542,0.010739
0.76626,0.010719
0.76711,0.0107
0.76795,0.01068
0.76879,0.01066
0.76964,0.010641
0.77048,0.010621
0.77132,0.010601
0.77216,0.010582
0.77301,0.010562
0.77385,0.010542
0.77469,0.010523
0.77554,0.010503
0.77638,0.010483
0.77722,0.010464
0.77807,0.010444
0.77891,0.010424
0.77975,0.010405
0.78059,0.010385
0.78144,0.010365
0.78228,0.010346
0.78312,0.010326
0.78397,0.010306
0.78481,0.010287
0.78565,0.010267
0.78649,0.010247
0.78734,0.010228
0.78818,0.010208
0.78902,0.010188
0.78987,0.010169
0.79071,0.010149
0.79155,0.010129
0.7924,0.01011
0.79324,0.01009
0.79408,0.01007
0.79492,0.010051
0.79577,0.010031
0.79661,0.010011
0.79745,0.0099916
0.7983,0.009972
0.79914,0.0099523
0.79998,0.0099326
0.80083,0.009913
0.80167,0.0098933
0.80251,0.0098736
0.80335,0.009854
0.8042,0.0098343
0.80504,0.0098146
0.80588,0.009795
0.80673,0.0097753
0.80757,0.0097556
0.80841,0.009736
0.80926,0.0097163
0.8101,0.0096966
0.81094,0.009677
0.81178,0.0096573
0.81263,0.0096376
0.81347,0.009618
0.81431,0.0095983
0.81516,0.0095786
0.816,0.009559
0.81684,0.0095393
0.81768,0.0095197
0.81853,0.0095
0.81937,0.0094803
0.82021,0.0094607
0.82106,0.009441
0.8219,0.0094213
0.82274,0.0094017
0.82359,0.009382
0.82443,0.0093623
0.82527,0.0093427
0.82611,0.009323
0.82696,0.0093033
0.8278,0.0092837
0.82864,0.009264
0.82949,0.0092443
0.83033,0.0092247
0.83117,0.009205
0.83202,0.0091853
0.83286,0.0091657
0.8337,0.009146
0.83454,0.0091263
0.83539,0.0091067
0.83623,0.009087
0.83707,0.0090673
0.83792,0.0090477
0.83876,0.009028
0.8396,0.0090084
0.84045,0.0089887
0.84129,0.008969
0.84213,0.0089494
0.84297,0.0089494


==> img/Data/viperLines/train/perfImprovLine-Fluidanimate-LP.csv <==
0,0.54846
0.00084297,0.54846
0.0016859,0.54846
0.0025289,0.54846
0.0033719,0.54846
0.0042149,0.54846
0.0050578,0.54846
0.0059008,0.54846
0.0067438,0.54846
0.0075868,0.54846
0.0084297,0.54846
0.0092727,0.54846
0.010116,0.54846
0.010959,0.54846
0.011802,0.54846
0.012645,0.54846
0.013488,0.54846
0.014331,0.54846
0.015174,0.54846
0.016017,0.54846
0.016859,0.54846
0.017702,0.54846
0.018545,0.54846
0.019388,0.54846
0.020231,0.54846
0.021074,0.54846
0.021917,0.54846
0.02276,0.54846
0.023603,0.54846
0.024446,0.54846
0.025289,0.54846
0.026132,0.54846
0.026975,0.54846
0.027818,0.54846
0.028661,0.54846
0.029504,0.54846
0.030347,0.54846
0.03119,0.54846
0.032033,0.54846
0.032876,0.54846
0.033719,0.54846
0.034562,0.54846
0.035405,0.54846
0.036248,0.54846
0.037091,0.54846
0.037934,0.54846
0.038777,0.54846
0.03962,0.54846
0.040463,0.54846
0.041306,0.54846
0.042149,0.54846
0.042992,0.54846
0.043835,0.54846
0.044678,0.54846
0.045521,0.54846
0.046364,0.54846
0.047207,0.54846
0.04805,0.54846
0.048893,0.54846
0.049735,0.54846
0.050578,0.54846
0.051421,0.54846
0.052264,0.54846
0.053107,0.54846
0.05395,0.54846
0.054793,0.54846
0.055636,0.54846
0.056479,0.54846
0.057322,0.54846
0.058165,0.54846
0.059008,0.54846
0.059851,0.54846
0.060694,0.54846
0.061537,0.54846
0.06238,0.54846
0.063223,0.54846
0.064066,0.54846
0.064909,0.54846
0.065752,0.54846
0.066595,0.54846
0.067438,0.54846
0.068281,0.54846
0.069124,0.54846
0.069967,0.54846
0.07081,0.54846
0.071653,0.54846
0.072496,0.54846
0.073339,0.54846
0.074182,0.54846
0.075025,0.54846
0.075868,0.54846
0.076711,0.54846
0.077554,0.54846
0.078397,0.54846
0.07924,0.54846
0.080083,0.54846
0.080926,0.54846
0.081768,0.54846
0.082611,0.54846
0.083454,0.54846
0.084297,0.54846
0.08514,0.54846
0.085983,0.54846
0.086826,0.54846
0.087669,0.54846
0.088512,0.54846
0.089355,0.54846
0.090198,0.54846
0.091041,0.54846
0.091884,0.54846
0.092727,0.54846
0.09357,0.54846
0.094413,0.54846
0.095256,0.54846
0.096099,0.54846
0.096942,0.54846
0.097785,0.54846
0.098628,0.54846
0.099471,0.54846
0.10031,0.54846
0.10116,0.54846
0.102,0.54846
0.10284,0.54846
0.10369,0.54846
0.10453,0.54846
0.10537,0.54846
0.10621,0.54846
0.10706,0.54846
0.1079,0.54846
0.10874,0.54846
0.10959,0.54846
0.11043,0.54846
0.11127,0.54846
0.11212,0.54846
0.11296,0.54846
0.1138,0.54846
0.11464,0.54846
0.11549,0.54846
0.11633,0.54846
0.11717,0.54846
0.11802,0.54846
0.11886,0.54846
0.1197,0.54846
0.12055,0.54846
0.12139,0.54846
0.12223,0.54846
0.12307,0.54846
0.12392,0.54846
0.12476,0.54846
0.1256,0.54846
0.12645,0.54846
0.12729,0.54846
0.12813,0.54846
0.12898,0.54846
0.12982,0.54846
0.13066,0.54846
0.1315,0.54846
0.13235,0.54846
0.13319,0.54846
0.13403,0.54846
0.13488,0.54846
0.13572,0.54846
0.13656,0.54846
0.1374,0.54846
0.13825,0.54846
0.13909,0.54846
0.13993,0.54846
0.14078,0.54846
0.14162,0.54846
0.14246,0.54846
0.14331,0.54846
0.14415,0.54846
0.14499,0.54846
0.14583,0.54846
0.14668,0.54846
0.14752,0.54846
0.14836,0.54846
0.14921,0.54846
0.15005,0.54846
0.15089,0.54846
0.15174,0.54846
0.15258,0.54846
0.15342,0.54846
0.15426,0.54846
0.15511,0.54846
0.15595,0.54846
0.15679,0.54846
0.15764,0.54846
0.15848,0.54846
0.15932,0.54846
0.16017,0.54846
0.16101,0.54846
0.16185,0.54846
0.16269,0.54846
0.16354,0.54846
0.16438,0.54846
0.16522,0.54846
0.16607,0.54846
0.16691,0.54846
0.16775,0.54846
0.16859,0.54846
0.16944,0.54846
0.17028,0.54846
0.17112,0.54846
0.17197,0.54846
0.17281,0.54846
0.17365,0.54846
0.1745,0.54846
0.17534,0.54846
0.17618,0.54846
0.17702,0.54846
0.17787,0.54846
0.17871,0.54846
0.17955,0.54846
0.1804,0.54846
0.18124,0.54846
0.18208,0.54846
0.18293,0.54846
0.18377,0.54846
0.18461,0.54846
0.18545,0.54846
0.1863,0.54846
0.18714,0.54846
0.18798,0.54846
0.18883,0.54846
0.18967,0.54846
0.19051,0.54846
0.19136,0.54846
0.1922,0.54846
0.19304,0.54846
0.19388,0.54846
0.19473,0.54846
0.19557,0.54846
0.19641,0.54846
0.19726,0.54846
0.1981,0.54846
0.19894,0.54846
0.19978,0.54846
0.20063,0.54846
0.20147,0.54846
0.20231,0.54846
0.20316,0.54846
0.204,0.54846
0.20484,0.54846
0.20569,0.54846
0.20653,0.54846
0.20737,0.54846
0.20821,0.54846
0.20906,0.54846
0.2099,0.54846
0.21074,0.54846
0.21159,0.54846
0.21243,0.54846
0.21327,0.54846
0.21412,0.54846
0.21496,0.54846
0.2158,0.54846
0.21664,0.54846
0.21749,0.54846
0.21833,0.54846
0.21917,0.54846
0.22002,0.54846
0.22086,0.54846
0.2217,0.54846
0.22255,0.54846
0.22339,0.54846
0.22423,0.54846
0.22507,0.54846
0.22592,0.54846
0.22676,0.54846
0.2276,0.54846
0.22845,0.54846
0.22929,0.54846
0.23013,0.54846
0.23097,0.54846
0.23182,0.54846
0.23266,0.54846
0.2335,0.54846
0.23435,0.54846
0.23519,0.54846
0.23603,0.54846
0.23688,0.54846
0.23772,0.54846
0.23856,0.54846
0.2394,0.54846
0.24025,0.54846
0.24109,0.54846
0.24193,0.54846
0.24278,0.54846
0.24362,0.54846
0.24446,0.54846
0.24531,0.54846
0.24615,0.54846
0.24699,0.54846
0.24783,0.54846
0.24868,0.54846
0.24952,0.54846
0.25036,0.54846
0.25121,0.54846
0.25205,0.54846
0.25289,0.54846
0.25374,0.54846
0.25458,0.54846
0.25542,0.54846
0.25626,0.54846
0.25711,0.54846
0.25795,0.54846
0.25879,0.54846
0.25964,0.54846
0.26048,0.54846
0.26132,0.54846
0.26216,0.54846
0.26301,0.54846
0.26385,0.54846
0.26469,0.54846
0.26554,0.54846
0.26638,0.54846
0.26722,0.54846
0.26807,0.54846
0.26891,0.54846
0.26975,0.54846
0.27059,0.54846
0.27144,0.54846
0.27228,0.54846
0.27312,0.54846
0.27397,0.54846
0.27481,0.54846
0.27565,0.54846
0.2765,0.54846
0.27734,0.54846
0.27818,0.54846
0.27902,0.54846
0.27987,0.54846
0.28071,0.54846
0.28155,0.54846
0.2824,0.54846
0.28324,0.54846
0.28408,0.54846
0.28493,0.54846
0.28577,0.54846
0.28661,0.54846
0.28745,0.54846
0.2883,0.54846
0.28914,0.54846
0.28998,0.54846
0.29083,0.54846
0.29167,0.54846
0.29251,0.54846
0.29336,0.54846
0.2942,0.54846
0.29504,0.54846
0.29588,0.54846
0.29673,0.54846
0.29757,0.54846
0.29841,0.54846
0.29926,0.54846
0.3001,0.54846
0.30094,0.54846
0.30178,0.54846
0.30263,0.54846
0.30347,0.54846
0.30431,0.54846
0.30516,0.54846
0.306,0.54846
0.30684,0.54846
0.30769,0.54846
0.30853,0.54846
0.30937,0.54846
0.31021,0.54846
0.31106,0.54846
0.3119,0.54846
0.31274,0.54846
0.31359,0.54846
0.31443,0.54846
0.31527,0.54846
0.31612,0.54846
0.31696,0.54846
0.3178,0.54846
0.31864,0.54846
0.31949,0.54846
0.32033,0.54846
0.32117,0.54846
0.32202,0.54846
0.32286,0.54846
0.3237,0.54846
0.32455,0.54846
0.32539,0.54846
0.32623,0.54846
0.32707,0.54846
0.32792,0.54846
0.32876,0.54846
0.3296,0.54846
0.33045,0.54846
0.33129,0.54846
0.33213,0.54846
0.33297,0.54846
0.33382,0.54846
0.33466,0.54846
0.3355,0.54846
0.33635,0.54846
0.33719,0.54846
0.33803,0.54846
0.33888,0.54846
0.33972,0.54846
0.34056,0.54846
0.3414,0.54846
0.34225,0.54846
0.34309,0.54846
0.34393,0.54846
0.34478,0.54846
0.34562,0.54846
0.34646,0.54846
0.34731,0.54846
0.34815,0.54846
0.34899,0.54846
0.34983,0.54846
0.35068,0.54846
0.35152,0.54846
0.35236,0.54846
0.35321,0.54846
0.35405,0.54846
0.35489,0.54846
0.35574,0.54846
0.35658,0.54846
0.35742,0.54846
0.35826,0.54846
0.35911,0.54846
0.35995,0.54846
0.36079,0.54846
0.36164,0.54846
0.36248,0.54846
0.36332,0.54846
0.36416,0.54846
0.36501,0.54846
0.36585,0.54846
0.36669,0.54846
0.36754,0.54846
0.36838,0.54846
0.36922,0.54846
0.37007,0.54846
0.37091,0.54846
0.37175,0.54846
0.37259,0.54846
0.37344,0.54846
0.37428,0.54846
0.37512,0.54846
0.37597,0.54846
0.37681,0.54846
0.37765,0.54846
0.3785,0.54846
0.37934,0.54846
0.38018,0.54846
0.38102,0.54846
0.38187,0.54846
0.38271,0.54846
0.38355,0.54846
0.3844,0.54846
0.38524,0.54846
0.38608,0.54846
0.38693,0.54846
0.38777,0.54846
0.38861,0.54846
0.38945,0.54846
0.3903,0.54846
0.39114,0.54846
0.39198,0.54846
0.39283,0.54846
0.39367,0.54846
0.39451,0.54846
0.39535,0.54846
0.3962,0.54846
0.39704,0.54846
0.39788,0.54846
0.39873,0.54846
0.39957,0.54846
0.40041,0.54846
0.40126,0.54846
0.4021,0.54846
0.40294,0.54846
0.40378,0.54846
0.40463,0.54846
0.40547,0.54846
0.40631,0.54846
0.40716,0.54846
0.408,0.54846
0.40884,0.54846
0.40969,0.54846
0.41053,0.54846
0.41137,0.54846
0.41221,0.54846
0.41306,0.54846
0.4139,0.54846
0.41474,0.54846
0.41559,0.54846
0.41643,0.54846
0.41727,0.54846
0.41812,0.54846
0.41896,0.54846
0.4198,0.54846
0.42064,0.54846
0.42149,0.54846
0.42233,0.54846
0.42317,0.54846
0.42402,0.54846
0.42486,0.54846
0.4257,0.54846
0.42654,0.54846
0.42739,0.54846
0.42823,0.54846
0.42907,0.54846
0.42992,0.54846
0.43076,0.54846
0.4316,0.54846
0.43245,0.54846
0.43329,0.54846
0.43413,0.54846
0.43497,0.54846
0.43582,0.54846
0.43666,0.54846
0.4375,0.54846
0.43835,0.54846
0.43919,0.54846
0.44003,0.54846
0.44088,0.54846
0.44172,0.54846
0.44256,0.54846
0.4434,0.54846
0.44425,0.54846
0.44509,0.54846
0.44593,0.54846
0.44678,0.54846
0.44762,0.54846
0.44846,0.54846
0.44931,0.54846
0.45015,0.54846
0.45099,0.54846
0.45183,0.54846
0.45268,0.54846
0.45352,0.54846
0.45436,0.54846
0.45521,0.54846
0.45605,0.54846
0.45689,0.54846
0.45773,0.54846
0.45858,0.54846
0.45942,0.54846
0.46026,0.54846
0.46111,0.54846
0.46195,0.54846
0.46279,0.54846
0.46364,0.54846
0.46448,0.54846
0.46532,0.54846
0.46616,0.54846
0.46701,0.54846
0.46785,0.54846
0.46869,0.54846
0.46954,0.54846
0.47038,0.54846
0.47122,0.54846
0.47207,0.54846
0.47291,0.54846
0.47375,0.54846
0.47459,0.54846
0.47544,0.54846
0.47628,0.54846
0.47712,0.54846
0.47797,0.54846
0.47881,0.54846
0.47965,0.54846
0.4805,0.54846
0.48134,0.54846
0.48218,0.54846
0.48302,0.54846
0.48387,0.54846
0.48471,0.54846
0.48555,0.54846
0.4864,0.54846
0.48724,0.54846
0.48808,0.54846
0.48893,0.54846
0.48977,0.54846
0.49061,0.54846
0.49145,0.54846
0.4923,0.54846
0.49314,0.54846
0.49398,0.54846
0.49483,0.54846
0.49567,0.54846
0.49651,0.54846
0.49735,0.54846
0.4982,0.54846
0.49904,0.54846
0.49988,0.54846
0.50073,0.54846
0.50157,0.54846
0.50241,0.54846
0.50326,0.54846
0.5041,0.54846
0.50494,0.54846
0.50578,0.54846
0.50663,0.54846
0.50747,0.54846
0.50831,0.54846
0.50916,0.54846
0.51,0.54846
0.51084,0.54846
0.51169,0.54846
0.51253,0.54846
0.51337,0.54846
0.51421,0.54846
0.51506,0.54846
0.5159,0.54846
0.51674,0.54846
0.51759,0.54846
0.51843,0.54846
0.51927,0.54846
0.52012,0.54846
0.52096,0.54846
0.5218,0.54846
0.52264,0.54846
0.52349,0.54846
0.52433,0.54846
0.52517,0.54846
0.52602,0.54846
0.52686,0.54846
0.5277,0.54846
0.52854,0.54846
0.52939,0.54846
0.53023,0.54846
0.53107,0.54846
0.53192,0.54846
0.53276,0.54846
0.5336,0.54846
0.53445,0.54846
0.53529,0.54846
0.53613,0.54846
0.53697,0.54846
0.53782,0.54846
0.53866,0.54846
0.5395,0.54846
0.54035,0.54846
0.54119,0.54846
0.54203,0.54846
0.54288,0.54846
0.54372,0.54846
0.54456,0.54846
0.5454,0.54846
0.54625,0.54846
0.54709,0.54846
0.54793,0.54846
0.54878,0.54846
0.54962,0.54846
0.55046,0.54846
0.55131,0.54846
0.55215,0.54846
0.55299,0.54846
0.55383,0.54846
0.55468,0.54846
0.55552,0.54846
0.55636,0.54846
0.55721,0.54846
0.55805,0.54846
0.55889,0.54846
0.55973,0.54846
0.56058,0.54846
0.56142,0.54846
0.56226,0.54846
0.56311,0.54846
0.56395,0.54846
0.56479,0.54846
0.56564,0.54846
0.56648,0.54846
0.56732,0.54846
0.56816,0.54846
0.56901,0.54846
0.56985,0.54846
0.57069,0.54846
0.57154,0.54846
0.57238,0.54846
0.57322,0.54846
0.57407,0.54846
0.57491,0.54846
0.57575,0.54846
0.57659,0.54846
0.57744,0.54846
0.57828,0.54846
0.57912,0.54846
0.57997,0.54846
0.58081,0.54846
0.58165,0.54846
0.5825,0.54846
0.58334,0.54846
0.58418,0.54846
0.58502,0.54846
0.58587,0.54846
0.58671,0.54846
0.58755,0.54846
0.5884,0.54846
0.58924,0.54846
0.59008,0.54846
0.59092,0.54846
0.59177,0.54846
0.59261,0.54846
0.59345,0.54846
0.5943,0.54846
0.59514,0.54846
0.59598,0.54846
0.59683,0.54846
0.59767,0.54846
0.59851,0.54846
0.59935,0.54846
0.6002,0.54846
0.60104,0.54846
0.60188,0.54846
0.60273,0.54846
0.60357,0.54846
0.60441,0.54846
0.60526,0.54846
0.6061,0.54846
0.60694,0.54846
0.60778,0.54846
0.60863,0.54846
0.60947,0.54846
0.61031,0.54846
0.61116,0.54846
0.612,0.54846
0.61284,0.54846
0.61369,0.54846
0.61453,0.54846
0.61537,0.54846
0.61621,0.54846
0.61706,0.54846
0.6179,0.54846
0.61874,0.54846
0.61959,0.54846
0.62043,0.54846
0.62127,0.54846
0.62211,0.54846
0.62296,0.54846
0.6238,0.54846
0.62464,0.54846
0.62549,0.54846
0.62633,0.54846
0.62717,0.54846
0.62802,0.54846
0.62886,0.54846
0.6297,0.54846
0.63054,0.54846
0.63139,0.54846
0.63223,0.54846
0.63307,0.54846
0.63392,0.54846
0.63476,0.54846
0.6356,0.54846
0.63645,0.54846
0.63729,0.54846
0.63813,0.54846
0.63897,0.54846
0.63982,0.54846
0.64066,0.54846
0.6415,0.54846
0.64235,0.54846
0.64319,0.54846
0.64403,0.54846
0.64488,0.54846
0.64572,0.54846
0.64656,0.54846
0.6474,0.54846
0.64825,0.54846
0.64909,0.54846
0.64993,0.54846
0.65078,0.54846
0.65162,0.54846
0.65246,0.54846
0.6533,0.54846
0.65415,0.54846
0.65499,0.54846
0.65583,0.54846
0.65668,0.54846
0.65752,0.54846
0.65836,0.54846
0.65921,0.54846
0.66005,0.54846
0.66089,0.54846
0.66173,0.54846
0.66258,0.54846
0.66342,0.54846
0.66426,0.54846
0.66511,0.54846
0.66595,0.54846
0.66679,0.54846
0.66764,0.54846
0.66848,0.54846
0.66932,0.54846
0.67016,0.54846
0.67101,0.54846
0.67185,0.54846
0.67269,0.54846
0.67354,0.54846
0.67438,0.54846
0.67522,0.54846
0.67607,0.54846
0.67691,0.54846
0.67775,0.54846
0.67859,0.54846
0.67944,0.54846
0.68028,0.54846
0.68112,0.54846
0.68197,0.54846
0.68281,0.54846
0.68365,0.54846
0.6845,0.54846
0.68534,0.54846
0.68618,0.54846
0.68702,0.54846
0.68787,0.54846
0.68871,0.54846
0.68955,0.54846
0.6904,0.54846
0.69124,0.54846
0.69208,0.54846
0.69292,0.54846
0.69377,0.54846
0.69461,0.54846
0.69545,0.54846
0.6963,0.54846
0.69714,0.54846
0.69798,0.54846
0.69883,0.54846
0.69967,0.54846
0.70051,0.54846
0.70135,0.54846
0.7022,0.54846
0.70304,0.54846
0.70388,0.54846
0.70473,0.54846
0.70557,0.54846
0.70641,0.54846
0.70726,0.54846
0.7081,0.54846
0.70894,0.54846
0.70978,0.54846
0.71063,0.54846
0.71147,0.54846
0.71231,0.54846
0.71316,0.54846
0.714,0.54846
0.71484,0.54846
0.71569,0.54846
0.71653,0.54846
0.71737,0.54846
0.71821,0.54846
0.71906,0.54846
0.7199,0.54846
0.72074,0.54846
0.72159,0.54846
0.72243,0.54846
0.72327,0.54846
0.72411,0.54846
0.72496,0.54846
0.7258,0.54846
0.72664,0.54846
0.72749,0.54846
0.72833,0.54846
0.72917,0.54846
0.73002,0.54846
0.73086,0.54846
0.7317,0.54846
0.73254,0.54846
0.73339,0.54846
0.73423,0.54846
0.73507,0.54846
0.73592,0.54846
0.73676,0.54846
0.7376,0.54846
0.73845,0.54846
0.73929,0.54846
0.74013,0.54846
0.74097,0.54846
0.74182,0.54846
0.74266,0.54846
0.7435,0.54846
0.74435,0.54846
0.74519,0.54846
0.74603,0.54846
0.74688,0.54846
0.74772,0.54846
0.74856,0.54846
0.7494,0.54846
0.75025,0.54846
0.75109,0.54846
0.75193,0.54846
0.75278,0.54846
0.75362,0.54846
0.75446,0.54846
0.7553,0.54846
0.75615,0.54846
0.75699,0.54846
0.75783,0.54846
0.75868,0.54846
0.75952,0.54846
0.76036,0.54846
0.76121,0.54846
0.76205,0.54846
0.76289,0.54846
0.76373,0.54846
0.76458,0.54846
0.76542,0.54846
0.76626,0.54846
0.76711,0.54846
0.76795,0.54846
0.76879,0.54846
0.76964,0.54846
0.77048,0.54846
0.77132,0.54846
0.77216,0.54846
0.77301,0.54846
0.77385,0.54846
0.77469,0.54846
0.77554,0.54846
0.77638,0.54846
0.77722,0.54846
0.77807,0.54846
0.77891,0.54846
0.77975,0.54846
0.78059,0.54846
0.78144,0.54846
0.78228,0.54846
0.78312,0.54846
0.78397,0.54846
0.78481,0.54846
0.78565,0.54846
0.78649,0.54846
0.78734,0.54846
0.78818,0.54846
0.78902,0.54846
0.78987,0.54846
0.79071,0.54846
0.79155,0.54846
0.7924,0.54846
0.79324,0.54846
0.79408,0.54846
0.79492,0.54846
0.79577,0.54846
0.79661,0.54846
0.79745,0.54846
0.7983,0.54846
0.79914,0.54846
0.79998,0.54846
0.80083,0.54846
0.80167,0.54846
0.80251,0.54846
0.80335,0.54846
0.8042,0.54846
0.80504,0.54846
0.80588,0.54846
0.80673,0.54846
0.80757,0.54846
0.80841,0.54846
0.80926,0.54846
0.8101,0.54846
0.81094,0.54846
0.81178,0.54846
0.81263,0.54846
0.81347,0.54846
0.81431,0.54846
0.81516,0.54846
0.816,0.54846
0.81684,0.54846
0.81768,0.54846
0.81853,0.54846
0.81937,0.54846
0.82021,0.54846
0.82106,0.54846
0.8219,0.54846
0.82274,0.54846
0.82359,0.54846
0.82443,0.54846
0.82527,0.54846
0.82611,0.54846
0.82696,0.54846
0.8278,0.54846
0.82864,0.54846
0.82949,0.54846
0.83033,0.54846
0.83117,0.54846
0.83202,0.54846
0.83286,0.54846
0.8337,0.54846
0.83454,0.54846
0.83539,0.54846
0.83623,0.54846
0.83707,0.54846
0.83792,0.54846
0.83876,0.54846
0.8396,0.54846
0.84045,0.54846
0.84129,0.54846
0.84213,0.54846
0.84297,0.54846


==> img/Data/viperLines/train/perfImprovLine-Fluidanimate-SK.csv <==
0,0.54846
0.00084297,0
0.0016859,0.0022413
0.0025289,0.0045273
0.0033719,0.0068593
0.0042149,0.0092387
0.0050578,0.011667
0.0059008,0.014146
0.0067438,0.016676
0.0075868,0.019261
0.0084297,0.0219
0.0092727,0.024597
0.010116,0.027353
0.010959,0.03017
0.011802,0.03305
0.012645,0.035995
0.013488,0.039007
0.014331,0.042089
0.015174,0.045244
0.016017,0.048473
0.016859,0.05178
0.017702,0.055167
0.018545,0.058637
0.019388,0.062194
0.020231,0.06584
0.021074,0.069579
0.021917,0.073415
0.02276,0.077351
0.023603,0.081392
0.024446,0.085542
0.025289,0.089804
0.026132,0.094185
0.026975,0.098688
0.027818,0.10332
0.028661,0.10808
0.029504,0.11299
0.030347,0.11804
0.03119,0.12324
0.032033,0.1286
0.032876,0.13413
0.033719,0.13983
0.034562,0.14571
0.035405,0.15179
0.036248,0.15807
0.037091,0.16456
0.037934,0.17127
0.038777,0.17822
0.03962,0.18541
0.040463,0.19286
0.041306,0.20059
0.042149,0.2086
0.042992,0.21692
0.043835,0.22557
0.044678,0.23456
0.045521,0.24391
0.046364,0.25365
0.047207,0.2638
0.04805,0.27439
0.048893,0.28545
0.049735,0.297
0.050578,0.30909
0.051421,0.32175
0.052264,0.33502
0.053107,0.34894
0.05395,0.36358
0.054793,0.37898
0.055636,0.3952
0.056479,0.41231
0.057322,0.43039
0.058165,0.44953
0.059008,0.46981
0.059851,0.49134
0.060694,0.51425
0.061537,0.53866
0.06238,0.54608
0.063223,0.55004
0.064066,0.55405
0.064909,0.5581
0.065752,0.56221
0.066595,0.56637
0.067438,0.57059
0.068281,0.57486
0.069124,0.57918
0.069967,0.58357
0.07081,0.58801
0.071653,0.59251
0.072496,0.59707
0.073339,0.60169
0.074182,0.60637
0.075025,0.61112
0.075868,0.61593
0.076711,0.62081
0.077554,0.62576
0.078397,0.63078
0.07924,0.63587
0.080083,0.64103
0.080926,0.64627
0.081768,0.65158
0.082611,0.65697
0.083454,0.66244
0.084297,0.66799
0.08514,0.67362
0.085983,0.67933
0.086826,0.68514
0.087669,0.69103
0.088512,0.69701
0.089355,0.70309
0.090198,0.70926
0.091041,0.71552
0.091884,0.72189
0.092727,0.72836
0.09357,0.73493
0.094413,0.7416
0.095256,0.74839
0.096099,0.75529
0.096942,0.76231
0.097785,0.76944
0.098628,0.77669
0.099471,0.77769
0.10031,0.77623
0.10116,0.77478
0.102,0.77333
0.10284,0.77187
0.10369,0.77042
0.10453,0.76897
0.10537,0.76751
0.10621,0.76606
0.10706,0.7646
0.1079,0.76315
0.10874,0.7617
0.10959,0.76024
0.11043,0.75879
0.11127,0.75734
0.11212,0.75588
0.11296,0.75443
0.1138,0.75298
0.11464,0.75152
0.11549,0.75007
0.11633,0.74862
0.11717,0.74716
0.11802,0.74571
0.11886,0.74426
0.1197,0.7428
0.12055,0.74135
0.12139,0.7399
0.12223,0.73844
0.12307,0.73699
0.12392,0.73554
0.12476,0.73408
0.1256,0.73263
0.12645,0.73118
0.12729,0.72972
0.12813,0.72827
0.12898,0.72681
0.12982,0.72536
0.13066,0.72391
0.1315,0.72245
0.13235,0.721
0.13319,0.71955
0.13403,0.71809
0.13488,0.71664
0.13572,0.71519
0.13656,0.71373
0.1374,0.71228
0.13825,0.71083
0.13909,0.70937
0.13993,0.70792
0.14078,0.70647
0.14162,0.70501
0.14246,0.70356
0.14331,0.70211
0.14415,0.70065
0.14499,0.6992
0.14583,0.69775
0.14668,0.69629
0.14752,0.69484
0.14836,0.69339
0.14921,0.69193
0.15005,0.69048
0.15089,0.68902
0.15174,0.68757
0.15258,0.68612
0.15342,0.68466
0.15426,0.68321
0.15511,0.68176
0.15595,0.6803
0.15679,0.67885
0.15764,0.6774
0.15848,0.67594
0.15932,0.67449
0.16017,0.67304
0.16101,0.67158
0.16185,0.67013
0.16269,0.66868
0.16354,0.66722
0.16438,0.66577
0.16522,0.66432
0.16607,0.66286
0.16691,0.66141
0.16775,0.65996
0.16859,0.6585
0.16944,0.65705
0.17028,0.65559
0.17112,0.65414
0.17197,0.65269
0.17281,0.65123
0.17365,0.64978
0.1745,0.64833
0.17534,0.64687
0.17618,0.64542
0.17702,0.64397
0.17787,0.64251
0.17871,0.64106
0.17955,0.63961
0.1804,0.63815
0.18124,0.6367
0.18208,0.63525
0.18293,0.63379
0.18377,0.63234
0.18461,0.63089
0.18545,0.62943
0.1863,0.62798
0.18714,0.62653
0.18798,0.62507
0.18883,0.62362
0.18967,0.62217
0.19051,0.62071
0.19136,0.61926
0.1922,0.6178
0.19304,0.61635
0.19388,0.6149
0.19473,0.61344
0.19557,0.61199
0.19641,0.61054
0.19726,0.60908
0.1981,0.60763
0.19894,0.60618
0.19978,0.60472
0.20063,0.60327
0.20147,0.60182
0.20231,0.60036
0.20316,0.59891
0.204,0.59746
0.20484,0.596
0.20569,0.59455
0.20653,0.5931
0.20737,0.59164
0.20821,0.59019
0.20906,0.58874
0.2099,0.58728
0.21074,0.58583
0.21159,0.58438
0.21243,0.58292
0.21327,0.58147
0.21412,0.58001
0.21496,0.57961
0.2158,0.57955
0.21664,0.5795
0.21749,0.57944
0.21833,0.57938
0.21917,0.57932
0.22002,0.57926
0.22086,0.5792
0.2217,0.57915
0.22255,0.57909
0.22339,0.57903
0.22423,0.57897
0.22507,0.57891
0.22592,0.57885
0.22676,0.5788
0.2276,0.57874
0.22845,0.57868
0.22929,0.57862
0.23013,0.57856
0.23097,0.5785
0.23182,0.57845
0.23266,0.57839
0.2335,0.57833
0.23435,0.57827
0.23519,0.57821
0.23603,0.57815
0.23688,0.5781
0.23772,0.57804
0.23856,0.57798
0.2394,0.57792
0.24025,0.57786
0.24109,0.5778
0.24193,0.57775
0.24278,0.57769
0.24362,0.57763
0.24446,0.57757
0.24531,0.57751
0.24615,0.57745
0.24699,0.5774
0.24783,0.57734
0.24868,0.57728
0.24952,0.57722
0.25036,0.57716
0.25121,0.5771
0.25205,0.57705
0.25289,0.57699
0.25374,0.57693
0.25458,0.57687
0.25542,0.57681
0.25626,0.57675
0.25711,0.5767
0.25795,0.57664
0.25879,0.57658
0.25964,0.57652
0.26048,0.57646
0.26132,0.5764
0.26216,0.57635
0.26301,0.57629
0.26385,0.57623
0.26469,0.57617
0.26554,0.57611
0.26638,0.57605
0.26722,0.576
0.26807,0.57594
0.26891,0.57588
0.26975,0.57582
0.27059,0.57576
0.27144,0.5757
0.27228,0.57565
0.27312,0.57559
0.27397,0.57553
0.27481,0.57547
0.27565,0.57541
0.2765,0.57535
0.27734,0.5753
0.27818,0.57524
0.27902,0.57518
0.27987,0.57512
0.28071,0.57506
0.28155,0.575
0.2824,0.57495
0.28324,0.57489
0.28408,0.57483
0.28493,0.57477
0.28577,0.57471
0.28661,0.57465
0.28745,0.5746
0.2883,0.57454
0.28914,0.57448
0.28998,0.57442
0.29083,0.57436
0.29167,0.5743
0.29251,0.57425
0.29336,0.57419
0.2942,0.57413
0.29504,0.57407
0.29588,0.57401
0.29673,0.57395
0.29757,0.5739
0.29841,0.57384
0.29926,0.57378
0.3001,0.57372
0.30094,0.57366
0.30178,0.5736
0.30263,0.57355
0.30347,0.57349
0.30431,0.57343
0.30516,0.57337
0.306,0.57331
0.30684,0.57325
0.30769,0.5732
0.30853,0.57314
0.30937,0.57308
0.31021,0.57302
0.31106,0.57296
0.3119,0.5729
0.31274,0.57285
0.31359,0.57279
0.31443,0.57273
0.31527,0.57267
0.31612,0.57261
0.31696,0.57255
0.3178,0.5725
0.31864,0.57244
0.31949,0.57238
0.32033,0.57232
0.32117,0.57226
0.32202,0.5722
0.32286,0.57215
0.3237,0.57209
0.32455,0.57203
0.32539,0.57197
0.32623,0.57191
0.32707,0.57185
0.32792,0.5718
0.32876,0.57174
0.3296,0.57168
0.33045,0.57162
0.33129,0.57156
0.33213,0.5715
0.33297,0.57145
0.33382,0.57139
0.33466,0.57133
0.3355,0.57127
0.33635,0.57121
0.33719,0.57115
0.33803,0.5711
0.33888,0.57104
0.33972,0.57098
0.34056,0.57092
0.3414,0.57086
0.34225,0.5708
0.34309,0.57075
0.34393,0.57069
0.34478,0.57063
0.34562,0.57057
0.34646,0.57051
0.34731,0.57045
0.34815,0.5704
0.34899,0.57034
0.34983,0.57028
0.35068,0.57022
0.35152,0.57016
0.35236,0.5701
0.35321,0.57005
0.35405,0.56999
0.35489,0.56993
0.35574,0.56987
0.35658,0.56981
0.35742,0.56975
0.35826,0.5697
0.35911,0.56964
0.35995,0.56958
0.36079,0.56952
0.36164,0.56946
0.36248,0.5694
0.36332,0.56935
0.36416,0.56929
0.36501,0.56923
0.36585,0.56917
0.36669,0.56911
0.36754,0.56905
0.36838,0.569
0.36922,0.56894
0.37007,0.56888
0.37091,0.56882
0.37175,0.56876
0.37259,0.5687
0.37344,0.56865
0.37428,0.56859
0.37512,0.56853
0.37597,0.56847
0.37681,0.56841
0.37765,0.56835
0.3785,0.5683
0.37934,0.56824
0.38018,0.56818
0.38102,0.56812
0.38187,0.56806
0.38271,0.568
0.38355,0.56795
0.3844,0.56789
0.38524,0.56783
0.38608,0.56777
0.38693,0.56771
0.38777,0.56765
0.38861,0.5676
0.38945,0.56754
0.3903,0.56748
0.39114,0.56742
0.39198,0.56736
0.39283,0.5673
0.39367,0.56724
0.39451,0.56719
0.39535,0.56713
0.3962,0.56707
0.39704,0.56701
0.39788,0.56695
0.39873,0.56689
0.39957,0.56684
0.40041,0.56678
0.40126,0.56672
0.4021,0.56666
0.40294,0.5666
0.40378,0.56654
0.40463,0.56649
0.40547,0.56643
0.40631,0.56637
0.40716,0.56631
0.408,0.56625
0.40884,0.56619
0.40969,0.56614
0.41053,0.56608
0.41137,0.56602
0.41221,0.56596
0.41306,0.5659
0.4139,0.56584
0.41474,0.56579
0.41559,0.56573
0.41643,0.56567
0.41727,0.56561
0.41812,0.56555
0.41896,0.56549
0.4198,0.56544
0.42064,0.56538
0.42149,0.56532
0.42233,0.56526
0.42317,0.5652
0.42402,0.56514
0.42486,0.56509
0.4257,0.56503
0.42654,0.56497
0.42739,0.56491
0.42823,0.56485
0.42907,0.56479
0.42992,0.56474
0.43076,0.56468
0.4316,0.56462
0.43245,0.56456
0.43329,0.5645
0.43413,0.56444
0.43497,0.56439
0.43582,0.56433
0.43666,0.56427
0.4375,0.56421
0.43835,0.56415
0.43919,0.56409
0.44003,0.56404
0.44088,0.56398
0.44172,0.56392
0.44256,0.56386
0.4434,0.5638
0.44425,0.56374
0.44509,0.56369
0.44593,0.56363
0.44678,0.56357
0.44762,0.56351
0.44846,0.56345
0.44931,0.56339
0.45015,0.56334
0.45099,0.56328
0.45183,0.56322
0.45268,0.56316
0.45352,0.5631
0.45436,0.56304
0.45521,0.56299
0.45605,0.56293
0.45689,0.56287
0.45773,0.56281
0.45858,0.56275
0.45942,0.56269
0.46026,0.56264
0.46111,0.56258
0.46195,0.56252
0.46279,0.56246
0.46364,0.5624
0.46448,0.56234
0.46532,0.56229
0.46616,0.56223
0.46701,0.56217
0.46785,0.56211
0.46869,0.56205
0.46954,0.56199
0.47038,0.56194
0.47122,0.56188
0.47207,0.56182
0.47291,0.56176
0.47375,0.5617
0.47459,0.56164
0.47544,0.56159
0.47628,0.56153
0.47712,0.56147
0.47797,0.56141
0.47881,0.56135
0.47965,0.56129
0.4805,0.56124
0.48134,0.56118
0.48218,0.56112
0.48302,0.56106
0.48387,0.561
0.48471,0.56094
0.48555,0.56089
0.4864,0.56083
0.48724,0.56077
0.48808,0.56071
0.48893,0.56065
0.48977,0.56059
0.49061,0.56054
0.49145,0.56048
0.4923,0.56042
0.49314,0.56036
0.49398,0.5603
0.49483,0.56024
0.49567,0.56019
0.49651,0.56013
0.49735,0.56007
0.4982,0.56001
0.49904,0.55995
0.49988,0.55989
0.50073,0.55984
0.50157,0.55978
0.50241,0.55972
0.50326,0.55966
0.5041,0.5596
0.50494,0.55954
0.50578,0.55949
0.50663,0.55943
0.50747,0.55937
0.50831,0.55931
0.50916,0.55925
0.51,0.55919
0.51084,0.55914
0.51169,0.55908
0.51253,0.55902
0.51337,0.55896
0.51421,0.5589
0.51506,0.55884
0.5159,0.55879
0.51674,0.55873
0.51759,0.55867
0.51843,0.55861
0.51927,0.55855
0.52012,0.55849
0.52096,0.55844
0.5218,0.55838
0.52264,0.55832
0.52349,0.55826
0.52433,0.5582
0.52517,0.55814
0.52602,0.55809
0.52686,0.55803
0.5277,0.55797
0.52854,0.55791
0.52939,0.55785
0.53023,0.55779
0.53107,0.55774
0.53192,0.55768
0.53276,0.55762
0.5336,0.55756
0.53445,0.5575
0.53529,0.55744
0.53613,0.55739
0.53697,0.55733
0.53782,0.55727
0.53866,0.55721
0.5395,0.55715
0.54035,0.55709
0.54119,0.55704
0.54203,0.55698
0.54288,0.55692
0.54372,0.55686
0.54456,0.5568
0.5454,0.55674
0.54625,0.55669
0.54709,0.55663
0.54793,0.55657
0.54878,0.55651
0.54962,0.55645
0.55046,0.55639
0.55131,0.55634
0.55215,0.55628
0.55299,0.55622
0.55383,0.55616
0.55468,0.5561
0.55552,0.55604
0.55636,0.55599
0.55721,0.55593
0.55805,0.55587
0.55889,0.55581
0.55973,0.55575
0.56058,0.55569
0.56142,0.55564
0.56226,0.55558
0.56311,0.55552
0.56395,0.55546
0.56479,0.5554
0.56564,0.55534
0.56648,0.55529
0.56732,0.55523
0.56816,0.55517
0.56901,0.55511
0.56985,0.55505
0.57069,0.55499
0.57154,0.55494
0.57238,0.55488
0.57322,0.55482
0.57407,0.55476
0.57491,0.5547
0.57575,0.55464
0.57659,0.55458
0.57744,0.55453
0.57828,0.55447
0.57912,0.55441
0.57997,0.55435
0.58081,0.55429
0.58165,0.55423
0.5825,0.55418
0.58334,0.55412
0.58418,0.55406
0.58502,0.554
0.58587,0.55394
0.58671,0.55388
0.58755,0.55383
0.5884,0.55377
0.58924,0.55371
0.59008,0.55365
0.59092,0.55359
0.59177,0.55353
0.59261,0.55348
0.59345,0.55342
0.5943,0.55336
0.59514,0.5533
0.59598,0.55324
0.59683,0.55318
0.59767,0.55313
0.59851,0.55307
0.59935,0.55301
0.6002,0.55295
0.60104,0.55289
0.60188,0.55283
0.60273,0.55278
0.60357,0.55272
0.60441,0.55266
0.60526,0.5526
0.6061,0.55254
0.60694,0.55248
0.60778,0.55243
0.60863,0.55237
0.60947,0.55231
0.61031,0.55225
0.61116,0.55219
0.612,0.55213
0.61284,0.55208
0.61369,0.55202
0.61453,0.55196
0.61537,0.5519
0.61621,0.55184
0.61706,0.55178
0.6179,0.55173
0.61874,0.55167
0.61959,0.55161
0.62043,0.55155
0.62127,0.55149
0.62211,0.55143
0.62296,0.55138
0.6238,0.55132
0.62464,0.55126
0.62549,0.5512
0.62633,0.55114
0.62717,0.55108
0.62802,0.55103
0.62886,0.55097
0.6297,0.55091
0.63054,0.55085
0.63139,0.55079
0.63223,0.55073
0.63307,0.55068
0.63392,0.55062
0.63476,0.55056
0.6356,0.5505
0.63645,0.55044
0.63729,0.55038
0.63813,0.55033
0.63897,0.55027
0.63982,0.55021
0.64066,0.55015
0.6415,0.55009
0.64235,0.55003
0.64319,0.54998
0.64403,0.54992
0.64488,0.54986
0.64572,0.5498
0.64656,0.54974
0.6474,0.54968
0.64825,0.54963
0.64909,0.54957
0.64993,0.54951
0.65078,0.54945
0.65162,0.54939
0.65246,0.54933
0.6533,0.54928
0.65415,0.54922
0.65499,0.54916
0.65583,0.5491
0.65668,0.54904
0.65752,0.54898
0.65836,0.54893
0.65921,0.54887
0.66005,0.54881
0.66089,0.54875
0.66173,0.54869
0.66258,0.54863
0.66342,0.54858
0.66426,0.54852
0.66511,0.54846
0.66595,0.5484
0.66679,0.54834
0.66764,0.54828
0.66848,0.54823
0.66932,0.54817
0.67016,0.54811
0.67101,0.54805
0.67185,0.54799
0.67269,0.54793
0.67354,0.54788
0.67438,0.54782
0.67522,0.54776
0.67607,0.5477
0.67691,0.54764
0.67775,0.54758
0.67859,0.54753
0.67944,0.54747
0.68028,0.54741
0.68112,0.54735
0.68197,0.54729
0.68281,0.54723
0.68365,0.54718
0.6845,0.54712
0.68534,0.54706
0.68618,0.547
0.68702,0.54694
0.68787,0.54688
0.68871,0.54683
0.68955,0.54677
0.6904,0.54671
0.69124,0.54665
0.69208,0.54659
0.69292,0.54653
0.69377,0.54648
0.69461,0.54642
0.69545,0.54636
0.6963,0.5463
0.69714,0.54624
0.69798,0.54618
0.69883,0.54613
0.69967,0.54607
0.70051,0.54601
0.70135,0.54595
0.7022,0.54589
0.70304,0.54583
0.70388,0.54578
0.70473,0.54572
0.70557,0.54566
0.70641,0.5456
0.70726,0.54554
0.7081,0.54548
0.70894,0.54543
0.70978,0.54537
0.71063,0.54531
0.71147,0.54525
0.71231,0.54519
0.71316,0.54513
0.714,0.54508
0.71484,0.54502
0.71569,0.54496
0.71653,0.5449
0.71737,0.54484
0.71821,0.54478
0.71906,0.54473
0.7199,0.54467
0.72074,0.54461
0.72159,0.54455
0.72243,0.54449
0.72327,0.54443
0.72411,0.54438
0.72496,0.54432
0.7258,0.54426
0.72664,0.5442
0.72749,0.54414
0.72833,0.54408
0.72917,0.54403
0.73002,0.54397
0.73086,0.54391
0.7317,0.54385
0.73254,0.54379
0.73339,0.54373
0.73423,0.54368
0.73507,0.54362
0.73592,0.54356
0.73676,0.5435
0.7376,0.54344
0.73845,0.54338
0.73929,0.54333
0.74013,0.54327
0.74097,0.54321
0.74182,0.54315
0.74266,0.54309
0.7435,0.54303
0.74435,0.54298
0.74519,0.54292
0.74603,0.54286
0.74688,0.5428
0.74772,0.54274
0.74856,0.54268
0.7494,0.54263
0.75025,0.54257
0.75109,0.54251
0.75193,0.54245
0.75278,0.54239
0.75362,0.54233
0.75446,0.54228
0.7553,0.54222
0.75615,0.54216
0.75699,0.5421
0.75783,0.54204
0.75868,0.54198
0.75952,0.54193
0.76036,0.54187
0.76121,0.54181
0.76205,0.54175
0.76289,0.54169
0.76373,0.54163
0.76458,0.54157
0.76542,0.54152
0.76626,0.54146
0.76711,0.5414
0.76795,0.54134
0.76879,0.54128
0.76964,0.54122
0.77048,0.54117
0.77132,0.54111
0.77216,0.54105
0.77301,0.54099
0.77385,0.54093
0.77469,0.54087
0.77554,0.54082
0.77638,0.54076
0.77722,0.5407
0.77807,0.54064
0.77891,0.54058
0.77975,0.54052
0.78059,0.54047
0.78144,0.54041
0.78228,0.54035
0.78312,0.54029
0.78397,0.54023
0.78481,0.54017
0.78565,0.54012
0.78649,0.54006
0.78734,0.54
0.78818,0.53994
0.78902,0.53988
0.78987,0.53982
0.79071,0.53977
0.79155,0.53971
0.7924,0.53965
0.79324,0.53959
0.79408,0.53953
0.79492,0.53947
0.79577,0.53942
0.79661,0.53936
0.79745,0.5393
0.7983,0.53924
0.79914,0.53918
0.79998,0.53912
0.80083,0.53907
0.80167,0.53901
0.80251,0.53895
0.80335,0.53889
0.8042,0.53883
0.80504,0.53877
0.80588,0.53872
0.80673,0.53866
0.80757,0.5386
0.80841,0.53854
0.80926,0.53848
0.8101,0.53842
0.81094,0.53837
0.81178,0.53831
0.81263,0.53825
0.81347,0.53819
0.81431,0.53813
0.81516,0.53807
0.816,0.53802
0.81684,0.53796
0.81768,0.5379
0.81853,0.53784
0.81937,0.53778
0.82021,0.53772
0.82106,0.53767
0.8219,0.53761
0.82274,0.53755
0.82359,0.53749
0.82443,0.53743
0.82527,0.53737
0.82611,0.53732
0.82696,0.53726
0.8278,0.5372
0.82864,0.53714
0.82949,0.53708
0.83033,0.53702
0.83117,0.53697
0.83202,0.53691
0.83286,0.53685
0.8337,0.53679
0.83454,0.53673
0.83539,0.53667
0.83623,0.53662
0.83707,0.53656
0.83792,0.5365
0.83876,0.53644
0.8396,0.53638
0.84045,0.53632
0.84129,0.53627
0.84213,0.53621
0.84297,0.53621


==> img/Data/viperLines/train/perfImprovLine-Heartwall-AML.csv <==
0,0.17217
0.0072047,0.16338
0.014409,0.15459
0.021614,0.14579
0.028819,0.137
0.036023,0.12821
0.043228,0.11942
0.050433,0.11063
0.057637,0.10184
0.064842,0.093044
0.072047,0.084253
0.079251,0.076085
0.086456,0.07154
0.093661,0.066995
0.10087,0.062451
0.10807,0.057906
0.11527,0.053361
0.12248,0.049335
0.12968,0.045837
0.13689,0.042339
0.14409,0.03884
0.1513,0.035408
0.1585,0.032406
0.16571,0.029405
0.17291,0.026403
0.18012,0.023402
0.18732,0.020401
0.19453,0.018347
0.20173,0.016379
0.20894,0.014411
0.21614,0.012443
0.22334,0.010475
0.23055,0.008507
0.23775,0.0070256
0.24496,0.0062937
0.25216,0.0055618
0.25937,0.0048299
0.26657,0.0040981
0.27378,0.0033662
0.28098,0.0026343
0.28819,0.0019025
0.29539,0.0011706
0.3026,0.00043871
0.3098,0
0.31701,0
0.32421,0
0.33142,0
0.33862,0
0.34582,0
0.35303,0
0.36023,0
0.36744,0
0.37464,0
0.38185,0
0.38905,0
0.39626,0
0.40346,0
0.41067,0
0.41787,0
0.42508,0
0.43228,0
0.43949,0
0.44669,0
0.45389,0
0.4611,0
0.4683,0
0.47551,0
0.48271,0
0.48992,0
0.49712,0
0.50433,0
0.51153,0
0.51874,0
0.52594,0
0.53315,0
0.54035,0
0.54756,0
0.55476,0
0.56196,0
0.56917,0
0.57637,0
0.58358,0
0.59078,0
0.59799,0
0.60519,0
0.6124,0
0.6196,0
0.62681,0
0.63401,0
0.64122,0
0.64842,0
0.65563,0
0.66283,0
0.67003,0
0.67724,0
0.68444,0
0.69165,0
0.69885,0
0.70606,0
0.71326,0
0.72047,0
0.72767,0
0.73488,0
0.74208,0
0.74929,0
0.75649,0
0.7637,0
0.7709,0
0.77811,0
0.78531,0
0.79251,0
0.79972,0
0.80692,0
0.81413,0
0.82133,0
0.82854,0
0.83574,0
0.84295,0
0.85015,0
0.85736,0
0.86456,0
0.87177,0
0.87897,0
0.88618,0
0.89338,0
0.90058,0
0.90779,0
0.91499,0
0.9222,0
0.9294,0
0.93661,0
0.94381,0
0.95102,0
0.95822,0
0.96543,0
0.97263,0
0.97984,0
0.98704,0
0.99425,0
1.0015,0
1.0087,0
1.0159,0
1.0231,0
1.0303,0
1.0375,0
1.0447,0
1.0519,0
1.0591,0
1.0663,0
1.0735,0
1.0807,0
1.0879,0
1.0951,0
1.1023,0
1.1095,0
1.1167,0
1.1239,0
1.1311,0
1.1383,0
1.1455,0
1.1527,0
1.16,0
1.1672,0
1.1744,0
1.1816,0
1.1888,0
1.196,0
1.2032,0
1.2104,0
1.2176,0
1.2248,0
1.232,0
1.2392,0
1.2464,0
1.2536,0
1.2608,0
1.268,0
1.2752,0
1.2824,0
1.2896,0
1.2968,0
1.304,0
1.3113,0
1.3185,0
1.3257,0
1.3329,0
1.3401,0
1.3473,0
1.3545,0
1.3617,0
1.3689,0
1.3761,0
1.3833,0
1.3905,0
1.3977,0
1.4049,0
1.4121,0
1.4193,0
1.4265,0
1.4337,0
1.4409,0
1.4481,0
1.4553,0
1.4625,0
1.4698,0
1.477,0
1.4842,0
1.4914,0
1.4986,0
1.5058,0
1.513,0
1.5202,0
1.5274,0
1.5346,0
1.5418,0
1.549,0
1.5562,0
1.5634,0
1.5706,0
1.5778,0
1.585,0
1.5922,0
1.5994,0
1.6066,0
1.6138,0
1.6211,0
1.6283,0
1.6355,0
1.6427,0
1.6499,0
1.6571,0
1.6643,0
1.6715,0
1.6787,0
1.6859,0
1.6931,0
1.7003,0
1.7075,0
1.7147,0
1.7219,0
1.7291,0
1.7363,0
1.7435,0
1.7507,0
1.7579,0
1.7651,0
1.7724,0
1.7796,0
1.7868,0
1.794,0
1.8012,0
1.8084,0
1.8156,0
1.8228,0
1.83,0
1.8372,0
1.8444,0
1.8516,0
1.8588,0
1.866,0
1.8732,0
1.8804,0
1.8876,0
1.8948,0
1.902,0
1.9092,0
1.9164,0
1.9236,0
1.9309,0
1.9381,0
1.9453,0
1.9525,0
1.9597,0
1.9669,0
1.9741,0
1.9813,0
1.9885,0
1.9957,0
2.0029,0
2.0101,0
2.0173,0
2.0245,0
2.0317,0
2.0389,0
2.0461,0
2.0533,0
2.0605,0
2.0677,0
2.0749,0
2.0822,0
2.0894,0
2.0966,0
2.1038,0
2.111,0
2.1182,0
2.1254,0
2.1326,0
2.1398,0
2.147,0
2.1542,0
2.1614,0
2.1686,0
2.1758,0
2.183,0
2.1902,0
2.1974,0
2.2046,0
2.2118,0
2.219,0
2.2262,0
2.2334,0
2.2407,0
2.2479,0
2.2551,0
2.2623,0
2.2695,0
2.2767,0
2.2839,0
2.2911,0
2.2983,0
2.3055,0
2.3127,0
2.3199,0
2.3271,0
2.3343,0
2.3415,0
2.3487,0
2.3559,0
2.3631,0
2.3703,0
2.3775,0
2.3847,0
2.392,0
2.3992,0
2.4064,0
2.4136,0
2.4208,0
2.428,0
2.4352,0
2.4424,0
2.4496,0
2.4568,0
2.464,0
2.4712,0
2.4784,0
2.4856,0
2.4928,0
2.5,0
2.5072,0
2.5144,0
2.5216,0
2.5288,0
2.536,0
2.5433,0
2.5505,0
2.5577,0
2.5649,0
2.5721,0
2.5793,0
2.5865,0
2.5937,0
2.6009,0
2.6081,0
2.6153,0
2.6225,0
2.6297,0
2.6369,0
2.6441,0
2.6513,0
2.6585,0
2.6657,0
2.6729,0
2.6801,0
2.6873,0
2.6945,0
2.7018,0
2.709,0
2.7162,0
2.7234,0
2.7306,0
2.7378,0
2.745,0
2.7522,0
2.7594,0
2.7666,0
2.7738,0
2.781,0
2.7882,0
2.7954,0
2.8026,0
2.8098,0
2.817,0
2.8242,0
2.8314,0
2.8386,0
2.8458,0
2.8531,0
2.8603,0
2.8675,0
2.8747,0
2.8819,0
2.8891,0
2.8963,0
2.9035,0
2.9107,0
2.9179,0
2.9251,0
2.9323,0
2.9395,0
2.9467,0
2.9539,0
2.9611,0
2.9683,0
2.9755,0
2.9827,0
2.9899,0
2.9971,0
3.0044,0
3.0116,0
3.0188,0
3.026,0
3.0332,0
3.0404,0
3.0476,0
3.0548,0
3.062,0
3.0692,0
3.0764,0
3.0836,0
3.0908,0
3.098,0
3.1052,0
3.1124,0
3.1196,0
3.1268,0
3.134,0
3.1412,0
3.1484,0
3.1556,0
3.1629,0
3.1701,0
3.1773,0
3.1845,0
3.1917,0
3.1989,0
3.2061,0
3.2133,0
3.2205,0
3.2277,0
3.2349,0
3.2421,0
3.2493,0
3.2565,0
3.2637,0
3.2709,0
3.2781,0
3.2853,0
3.2925,0
3.2997,0
3.3069,0
3.3142,0
3.3214,0
3.3286,0
3.3358,0
3.343,0
3.3502,0
3.3574,0
3.3646,0
3.3718,0
3.379,0
3.3862,0
3.3934,0
3.4006,0
3.4078,0
3.415,0
3.4222,0
3.4294,0
3.4366,0
3.4438,0
3.451,0
3.4582,0
3.4654,0
3.4727,0
3.4799,0
3.4871,0
3.4943,0
3.5015,0
3.5087,0
3.5159,0
3.5231,0
3.5303,0
3.5375,0
3.5447,0
3.5519,0
3.5591,0
3.5663,0
3.5735,0
3.5807,0
3.5879,0
3.5951,0
3.6023,0
3.6095,0
3.6167,0
3.624,0
3.6312,0
3.6384,0
3.6456,0
3.6528,0
3.66,0
3.6672,0
3.6744,0
3.6816,0
3.6888,0
3.696,0
3.7032,0
3.7104,0
3.7176,0
3.7248,0
3.732,0
3.7392,0
3.7464,0
3.7536,0
3.7608,0
3.768,0
3.7753,0
3.7825,0
3.7897,0
3.7969,0
3.8041,0
3.8113,0
3.8185,0
3.8257,0
3.8329,0
3.8401,0
3.8473,0
3.8545,0
3.8617,0
3.8689,0
3.8761,0
3.8833,0
3.8905,0
3.8977,0
3.9049,0
3.9121,0
3.9193,0
3.9265,0
3.9338,0
3.941,0
3.9482,0
3.9554,0
3.9626,0
3.9698,0
3.977,0
3.9842,0
3.9914,0
3.9986,0
4.0058,0
4.013,0
4.0202,0
4.0274,0
4.0346,0
4.0418,0
4.049,0
4.0562,0
4.0634,0
4.0706,0
4.0778,0
4.0851,0
4.0923,0
4.0995,0
4.1067,0
4.1139,0
4.1211,0
4.1283,0
4.1355,0
4.1427,0
4.1499,0
4.1571,0
4.1643,0
4.1715,0
4.1787,0
4.1859,0
4.1931,0
4.2003,0
4.2075,0
4.2147,0
4.2219,0
4.2291,0
4.2364,0
4.2436,0
4.2508,0
4.258,0
4.2652,0
4.2724,0
4.2796,0
4.2868,0
4.294,0
4.3012,0
4.3084,0
4.3156,0
4.3228,0
4.33,0
4.3372,0
4.3444,0
4.3516,0
4.3588,0
4.366,0
4.3732,0
4.3804,0
4.3876,0
4.3949,0
4.4021,0
4.4093,0
4.4165,0
4.4237,0
4.4309,0
4.4381,0
4.4453,0
4.4525,0
4.4597,0
4.4669,0
4.4741,0
4.4813,0
4.4885,0
4.4957,0
4.5029,0
4.5101,0
4.5173,0
4.5245,0
4.5317,0
4.5389,0
4.5462,0
4.5534,0
4.5606,0
4.5678,0
4.575,0
4.5822,0
4.5894,0
4.5966,0
4.6038,0
4.611,0
4.6182,0
4.6254,0
4.6326,0
4.6398,0
4.647,0
4.6542,0
4.6614,0
4.6686,0
4.6758,0
4.683,0
4.6902,0
4.6974,0
4.7047,0
4.7119,0
4.7191,0
4.7263,0
4.7335,0
4.7407,0
4.7479,0
4.7551,0
4.7623,0
4.7695,0
4.7767,0
4.7839,0
4.7911,0
4.7983,0
4.8055,0
4.8127,0
4.8199,0
4.8271,0
4.8343,0
4.8415,0
4.8487,0
4.856,0
4.8632,0
4.8704,0
4.8776,0
4.8848,0
4.892,0
4.8992,0
4.9064,0
4.9136,0
4.9208,0
4.928,0
4.9352,0
4.9424,0
4.9496,0
4.9568,0
4.964,0
4.9712,0
4.9784,0
4.9856,0
4.9928,0
5,0
5.0073,0
5.0145,0
5.0217,0
5.0289,0
5.0361,0
5.0433,0
5.0505,0
5.0577,0
5.0649,0
5.0721,0
5.0793,0
5.0865,0
5.0937,0
5.1009,0
5.1081,0
5.1153,0
5.1225,0
5.1297,0
5.1369,0
5.1441,0
5.1513,0
5.1585,0
5.1658,0
5.173,0
5.1802,0
5.1874,0
5.1946,0
5.2018,0
5.209,0
5.2162,0
5.2234,0
5.2306,0
5.2378,0
5.245,0
5.2522,0
5.2594,0
5.2666,0
5.2738,0
5.281,0
5.2882,0
5.2954,0
5.3026,0
5.3098,0
5.3171,0
5.3243,0
5.3315,0
5.3387,0
5.3459,0
5.3531,0
5.3603,0
5.3675,0
5.3747,0
5.3819,0
5.3891,0
5.3963,0
5.4035,0
5.4107,0
5.4179,0
5.4251,0
5.4323,0
5.4395,0
5.4467,0
5.4539,0
5.4611,0
5.4684,0
5.4756,0
5.4828,0
5.49,0
5.4972,0
5.5044,0
5.5116,0
5.5188,0
5.526,0
5.5332,0
5.5404,0
5.5476,0
5.5548,0
5.562,0
5.5692,0
5.5764,0
5.5836,0
5.5908,0
5.598,0
5.6052,0
5.6124,0
5.6196,0
5.6269,0
5.6341,0
5.6413,0
5.6485,0
5.6557,0
5.6629,0
5.6701,0
5.6773,0
5.6845,0
5.6917,0
5.6989,0
5.7061,0
5.7133,0
5.7205,0
5.7277,0
5.7349,0
5.7421,0
5.7493,0
5.7565,0
5.7637,0
5.7709,0
5.7782,0
5.7854,0
5.7926,0
5.7998,0
5.807,0
5.8142,0
5.8214,0
5.8286,0
5.8358,0
5.843,0
5.8502,0
5.8574,0
5.8646,0
5.8718,0
5.879,0
5.8862,0
5.8934,0
5.9006,0
5.9078,0
5.915,0
5.9222,0
5.9294,0
5.9367,0
5.9439,0
5.9511,0
5.9583,0
5.9655,0
5.9727,0
5.9799,0
5.9871,0
5.9943,0
6.0015,0
6.0087,0
6.0159,0
6.0231,0
6.0303,0
6.0375,0
6.0447,0
6.0519,0
6.0591,0
6.0663,0
6.0735,0
6.0807,0
6.088,0
6.0952,0
6.1024,0
6.1096,0
6.1168,0
6.124,0
6.1312,0
6.1384,0
6.1456,0
6.1528,0
6.16,0
6.1672,0
6.1744,0
6.1816,0
6.1888,0
6.196,0
6.2032,0
6.2104,0
6.2176,0
6.2248,0
6.232,0
6.2393,0
6.2465,0
6.2537,0
6.2609,0
6.2681,0
6.2753,0
6.2825,0
6.2897,0
6.2969,0
6.3041,0
6.3113,0
6.3185,0
6.3257,0
6.3329,0
6.3401,0
6.3473,0
6.3545,0
6.3617,0
6.3689,0
6.3761,0
6.3833,0
6.3905,0
6.3978,0
6.405,0
6.4122,0
6.4194,0
6.4266,0
6.4338,0
6.441,0
6.4482,0
6.4554,0
6.4626,0
6.4698,0
6.477,0
6.4842,0
6.4914,0
6.4986,0
6.5058,0
6.513,0
6.5202,0
6.5274,0
6.5346,0
6.5418,0
6.5491,0
6.5563,0
6.5635,0
6.5707,0
6.5779,0
6.5851,0
6.5923,0
6.5995,0
6.6067,0
6.6139,0
6.6211,0
6.6283,0
6.6355,0
6.6427,0
6.6499,0
6.6571,0
6.6643,0
6.6715,0
6.6787,0
6.6859,0
6.6931,0
6.7003,0
6.7076,0
6.7148,0
6.722,0
6.7292,0
6.7364,0
6.7436,0
6.7508,0
6.758,0
6.7652,0
6.7724,0
6.7796,0
6.7868,0
6.794,0
6.8012,0
6.8084,0
6.8156,0
6.8228,0
6.83,0
6.8372,0
6.8444,0
6.8516,0
6.8589,0
6.8661,0
6.8733,0
6.8805,0
6.8877,0
6.8949,0
6.9021,0
6.9093,0
6.9165,0
6.9237,0
6.9309,0
6.9381,0
6.9453,0
6.9525,0
6.9597,0
6.9669,0
6.9741,0
6.9813,0
6.9885,0
6.9957,0
7.0029,0
7.0102,0
7.0174,0
7.0246,0
7.0318,0
7.039,0
7.0462,0
7.0534,0
7.0606,0
7.0678,0
7.075,0
7.0822,0
7.0894,0
7.0966,0
7.1038,0
7.111,0
7.1182,0
7.1254,0
7.1326,0
7.1398,0
7.147,0
7.1542,0
7.1614,0
7.1687,0
7.1759,0
7.1831,0
7.1903,0
7.1975,0
7.2047,0


==> img/Data/viperLines/train/perfImprovLine-Heartwall-LP.csv <==
0,0.17217
0.0072047,0.17217
0.014409,0.17217
0.021614,0.17217
0.028819,0.17217
0.036023,0.17217
0.043228,0.17217
0.050433,0.17217
0.057637,0.17217
0.064842,0.17217
0.072047,0.17217
0.079251,0.17217
0.086456,0.17217
0.093661,0.17217
0.10087,0.17217
0.10807,0.17217
0.11527,0.17217
0.12248,0.17217
0.12968,0.17217
0.13689,0.17217
0.14409,0.17217
0.1513,0.17217
0.1585,0.17217
0.16571,0.17217
0.17291,0.17217
0.18012,0.17217
0.18732,0.17217
0.19453,0.17217
0.20173,0.17217
0.20894,0.17217
0.21614,0.17217
0.22334,0.17217
0.23055,0.17217
0.23775,0.17217
0.24496,0.17217
0.25216,0.17217
0.25937,0.17217
0.26657,0.17217
0.27378,0.17217
0.28098,0.17217
0.28819,0.17217
0.29539,0.17217
0.3026,0.17217
0.3098,0.17217
0.31701,0.17217
0.32421,0.17217
0.33142,0.17217
0.33862,0.17217
0.34582,0.17217
0.35303,0.17217
0.36023,0.17217
0.36744,0.17217
0.37464,0.17217
0.38185,0.17217
0.38905,0.17217
0.39626,0.17217
0.40346,0.17217
0.41067,0.17217
0.41787,0.17217
0.42508,0.17217
0.43228,0.17217
0.43949,0.17217
0.44669,0.17217
0.45389,0.17217
0.4611,0.17217
0.4683,0.17217
0.47551,0.17217
0.48271,0.17217
0.48992,0.17217
0.49712,0.17217
0.50433,0.17217
0.51153,0.17217
0.51874,0.17217
0.52594,0.17217
0.53315,0.17217
0.54035,0.17217
0.54756,0.17217
0.55476,0.17217
0.56196,0.17217
0.56917,0.17217
0.57637,0.17217
0.58358,0.17217
0.59078,0.17217
0.59799,0.17217
0.60519,0.17217
0.6124,0.17217
0.6196,0.17217
0.62681,0.17217
0.63401,0.17217
0.64122,0.17217
0.64842,0.17217
0.65563,0.17217
0.66283,0.17217
0.67003,0.17217
0.67724,0.17217
0.68444,0.17217
0.69165,0.17217
0.69885,0.17217
0.70606,0.17217
0.71326,0.17217
0.72047,0.17217
0.72767,0.17217
0.73488,0.17217
0.74208,0.17217
0.74929,0.17217
0.75649,0.17217
0.7637,0.17217
0.7709,0.17217
0.77811,0.17217
0.78531,0.17217
0.79251,0.17217
0.79972,0.17217
0.80692,0.17217
0.81413,0.17217
0.82133,0.17217
0.82854,0.17217
0.83574,0.17217
0.84295,0.17217
0.85015,0.17217
0.85736,0.17217
0.86456,0.17217
0.87177,0.17217
0.87897,0.17217
0.88618,0.17217
0.89338,0.17217
0.90058,0.17217
0.90779,0.17217
0.91499,0.17217
0.9222,0.17217
0.9294,0.17217
0.93661,0.17217
0.94381,0.17217
0.95102,0.17217
0.95822,0.17217
0.96543,0.17217
0.97263,0.17217
0.97984,0.17217
0.98704,0.17217
0.99425,0.17217
1.0015,0.17217
1.0087,0.17217
1.0159,0.17217
1.0231,0.17217
1.0303,0.17217
1.0375,0.17217
1.0447,0.17217
1.0519,0.17217
1.0591,0.17217
1.0663,0.17217
1.0735,0.17217
1.0807,0.17217
1.0879,0.17217
1.0951,0.17217
1.1023,0.17217
1.1095,0.17217
1.1167,0.17217
1.1239,0.17217
1.1311,0.17217
1.1383,0.17217
1.1455,0.17217
1.1527,0.17217
1.16,0.17217
1.1672,0.17217
1.1744,0.17217
1.1816,0.17217
1.1888,0.17217
1.196,0.17217
1.2032,0.17217
1.2104,0.17217
1.2176,0.17217
1.2248,0.17217
1.232,0.17217
1.2392,0.17217
1.2464,0.17217
1.2536,0.17217
1.2608,0.17217
1.268,0.17217
1.2752,0.17217
1.2824,0.17217
1.2896,0.17217
1.2968,0.17217
1.304,0.17217
1.3113,0.17217
1.3185,0.17217
1.3257,0.17217
1.3329,0.17217
1.3401,0.17217
1.3473,0.17217
1.3545,0.17217
1.3617,0.17217
1.3689,0.17217
1.3761,0.17217
1.3833,0.17217
1.3905,0.17217
1.3977,0.17217
1.4049,0.17217
1.4121,0.17217
1.4193,0.17217
1.4265,0.17217
1.4337,0.17217
1.4409,0.17217
1.4481,0.17217
1.4553,0.17217
1.4625,0.17217
1.4698,0.17217
1.477,0.17217
1.4842,0.17217
1.4914,0.17217
1.4986,0.17217
1.5058,0.17217
1.513,0.17217
1.5202,0.17217
1.5274,0.17217
1.5346,0.17217
1.5418,0.17217
1.549,0.17217
1.5562,0.17217
1.5634,0.17217
1.5706,0.17217
1.5778,0.17217
1.585,0.17217
1.5922,0.17217
1.5994,0.17217
1.6066,0.17217
1.6138,0.17217
1.6211,0.17217
1.6283,0.17217
1.6355,0.17217
1.6427,0.17217
1.6499,0.17217
1.6571,0.17217
1.6643,0.17217
1.6715,0.17217
1.6787,0.17217
1.6859,0.17217
1.6931,0.17217
1.7003,0.17217
1.7075,0.17217
1.7147,0.17217
1.7219,0.17217
1.7291,0.17217
1.7363,0.17217
1.7435,0.17217
1.7507,0.17217
1.7579,0.17217
1.7651,0.17217
1.7724,0.17217
1.7796,0.17217
1.7868,0.17217
1.794,0.17217
1.8012,0.17217
1.8084,0.17217
1.8156,0.17217
1.8228,0.17217
1.83,0.17217
1.8372,0.17217
1.8444,0.17217
1.8516,0.17217
1.8588,0.17217
1.866,0.17217
1.8732,0.17217
1.8804,0.17217
1.8876,0.17217
1.8948,0.17217
1.902,0.17217
1.9092,0.17217
1.9164,0.17217
1.9236,0.17217
1.9309,0.17217
1.9381,0.17217
1.9453,0.17217
1.9525,0.17217
1.9597,0.17217
1.9669,0.17217
1.9741,0.17217
1.9813,0.17217
1.9885,0.17217
1.9957,0.17217
2.0029,0.17217
2.0101,0.17217
2.0173,0.17217
2.0245,0.17217
2.0317,0.17217
2.0389,0.17217
2.0461,0.17217
2.0533,0.17217
2.0605,0.17217
2.0677,0.17217
2.0749,0.17217
2.0822,0.17217
2.0894,0.17217
2.0966,0.17217
2.1038,0.17217
2.111,0.17217
2.1182,0.17217
2.1254,0.17217
2.1326,0.17217
2.1398,0.17217
2.147,0.17217
2.1542,0.17217
2.1614,0.17217
2.1686,0.17217
2.1758,0.17217
2.183,0.17217
2.1902,0.17217
2.1974,0.17217
2.2046,0.17217
2.2118,0.17217
2.219,0.17217
2.2262,0.17217
2.2334,0.17217
2.2407,0.17217
2.2479,0.17217
2.2551,0.17217
2.2623,0.17217
2.2695,0.17217
2.2767,0.17217
2.2839,0.17217
2.2911,0.17217
2.2983,0.17217
2.3055,0.17217
2.3127,0.17217
2.3199,0.17217
2.3271,0.17217
2.3343,0.17217
2.3415,0.17217
2.3487,0.17217
2.3559,0.17217
2.3631,0.17217
2.3703,0.17217
2.3775,0.17217
2.3847,0.17217
2.392,0.17217
2.3992,0.17217
2.4064,0.17217
2.4136,0.17217
2.4208,0.17217
2.428,0.17217
2.4352,0.17217
2.4424,0.17217
2.4496,0.17217
2.4568,0.17217
2.464,0.17217
2.4712,0.17217
2.4784,0.17217
2.4856,0.17217
2.4928,0.17217
2.5,0.17217
2.5072,0.17217
2.5144,0.17217
2.5216,0.17217
2.5288,0.17217
2.536,0.17217
2.5433,0.17217
2.5505,0.17217
2.5577,0.17217
2.5649,0.17217
2.5721,0.17217
2.5793,0.17217
2.5865,0.17217
2.5937,0.17217
2.6009,0.17217
2.6081,0.17217
2.6153,0.17217
2.6225,0.17217
2.6297,0.17217
2.6369,0.17217
2.6441,0.17217
2.6513,0.17217
2.6585,0.17217
2.6657,0.17217
2.6729,0.17217
2.6801,0.17217
2.6873,0.17217
2.6945,0.17217
2.7018,0.17217
2.709,0.17217
2.7162,0.17217
2.7234,0.17217
2.7306,0.17217
2.7378,0.17217
2.745,0.17217
2.7522,0.17217
2.7594,0.17217
2.7666,0.17217
2.7738,0.17217
2.781,0.17217
2.7882,0.17217
2.7954,0.17217
2.8026,0.17217
2.8098,0.17217
2.817,0.17217
2.8242,0.17217
2.8314,0.17217
2.8386,0.17217
2.8458,0.17217
2.8531,0.17217
2.8603,0.17217
2.8675,0.17217
2.8747,0.17217
2.8819,0.17217
2.8891,0.17217
2.8963,0.17217
2.9035,0.17217
2.9107,0.17217
2.9179,0.17217
2.9251,0.17217
2.9323,0.17217
2.9395,0.17217
2.9467,0.17217
2.9539,0.17217
2.9611,0.17217
2.9683,0.17217
2.9755,0.17217
2.9827,0.17217
2.9899,0.17217
2.9971,0.17217
3.0044,0.17217
3.0116,0.17217
3.0188,0.17217
3.026,0.17217
3.0332,0.17217
3.0404,0.17217
3.0476,0.17217
3.0548,0.17217
3.062,0.17217
3.0692,0.17217
3.0764,0.17217
3.0836,0.17217
3.0908,0.17217
3.098,0.17217
3.1052,0.17217
3.1124,0.17217
3.1196,0.17217
3.1268,0.17217
3.134,0.17217
3.1412,0.17217
3.1484,0.17217
3.1556,0.17217
3.1629,0.17217
3.1701,0.17217
3.1773,0.17217
3.1845,0.17217
3.1917,0.17217
3.1989,0.17217
3.2061,0.17217
3.2133,0.17217
3.2205,0.17217
3.2277,0.17217
3.2349,0.17217
3.2421,0.17217
3.2493,0.17217
3.2565,0.17217
3.2637,0.17217
3.2709,0.17217
3.2781,0.17217
3.2853,0.17217
3.2925,0.17217
3.2997,0.17217
3.3069,0.17217
3.3142,0.17217
3.3214,0.17217
3.3286,0.17217
3.3358,0.17217
3.343,0.17217
3.3502,0.17217
3.3574,0.17217
3.3646,0.17217
3.3718,0.17217
3.379,0.17217
3.3862,0.17217
3.3934,0.17217
3.4006,0.17217
3.4078,0.17217
3.415,0.17217
3.4222,0.17217
3.4294,0.17217
3.4366,0.17217
3.4438,0.17217
3.451,0.17217
3.4582,0.17217
3.4654,0.17217
3.4727,0.17217
3.4799,0.17217
3.4871,0.17217
3.4943,0.17217
3.5015,0.17217
3.5087,0.17217
3.5159,0.17217
3.5231,0.17217
3.5303,0.17217
3.5375,0.17217
3.5447,0.17217
3.5519,0.17217
3.5591,0.17217
3.5663,0.17217
3.5735,0.17217
3.5807,0.17217
3.5879,0.17217
3.5951,0.17217
3.6023,0.17217
3.6095,0.17217
3.6167,0.17217
3.624,0.17217
3.6312,0.17217
3.6384,0.17217
3.6456,0.17217
3.6528,0.17217
3.66,0.17217
3.6672,0.17217
3.6744,0.17217
3.6816,0.17217
3.6888,0.17217
3.696,0.17217
3.7032,0.17217
3.7104,0.17217
3.7176,0.17217
3.7248,0.17217
3.732,0.17217
3.7392,0.17217
3.7464,0.17217
3.7536,0.17217
3.7608,0.17217
3.768,0.17217
3.7753,0.17217
3.7825,0.17217
3.7897,0.17217
3.7969,0.17217
3.8041,0.17217
3.8113,0.17217
3.8185,0.17217
3.8257,0.17217
3.8329,0.17217
3.8401,0.17217
3.8473,0.17217
3.8545,0.17217
3.8617,0.17217
3.8689,0.17217
3.8761,0.17217
3.8833,0.17217
3.8905,0.17217
3.8977,0.17217
3.9049,0.17217
3.9121,0.17217
3.9193,0.17217
3.9265,0.17217
3.9338,0.17217
3.941,0.17217
3.9482,0.17217
3.9554,0.17217
3.9626,0.17217
3.9698,0.17217
3.977,0.17217
3.9842,0.17217
3.9914,0.17217
3.9986,0.17217
4.0058,0.17217
4.013,0.17217
4.0202,0.17217
4.0274,0.17217
4.0346,0.17217
4.0418,0.17217
4.049,0.17217
4.0562,0.17217
4.0634,0.17217
4.0706,0.17217
4.0778,0.17217
4.0851,0.17217
4.0923,0.17217
4.0995,0.17217
4.1067,0.17217
4.1139,0.17217
4.1211,0.17217
4.1283,0.17217
4.1355,0.17217
4.1427,0.17217
4.1499,0.17217
4.1571,0.17217
4.1643,0.17217
4.1715,0.17217
4.1787,0.17217
4.1859,0.17217
4.1931,0.17217
4.2003,0.17217
4.2075,0.17217
4.2147,0.17217
4.2219,0.17217
4.2291,0.17217
4.2364,0.17217
4.2436,0.17217
4.2508,0.17217
4.258,0.17217
4.2652,0.17217
4.2724,0.17217
4.2796,0.17217
4.2868,0.17217
4.294,0.17217
4.3012,0.17217
4.3084,0.17217
4.3156,0.17217
4.3228,0.17217
4.33,0.17217
4.3372,0.17217
4.3444,0.17217
4.3516,0.17217
4.3588,0.17217
4.366,0.17217
4.3732,0.17217
4.3804,0.17217
4.3876,0.17217
4.3949,0.17217
4.4021,0.17217
4.4093,0.17217
4.4165,0.17217
4.4237,0.17217
4.4309,0.17217
4.4381,0.17217
4.4453,0.17217
4.4525,0.17217
4.4597,0.17217
4.4669,0.17217
4.4741,0.17217
4.4813,0.17217
4.4885,0.17217
4.4957,0.17217
4.5029,0.17217
4.5101,0.17217
4.5173,0.17217
4.5245,0.17217
4.5317,0.17217
4.5389,0.17217
4.5462,0.17217
4.5534,0.17217
4.5606,0.17217
4.5678,0.17217
4.575,0.17217
4.5822,0.17217
4.5894,0.17217
4.5966,0.17217
4.6038,0.17217
4.611,0.17217
4.6182,0.17217
4.6254,0.17217
4.6326,0.17217
4.6398,0.17217
4.647,0.17217
4.6542,0.17217
4.6614,0.17217
4.6686,0.17217
4.6758,0.17217
4.683,0.17217
4.6902,0.17217
4.6974,0.17217
4.7047,0.17217
4.7119,0.17217
4.7191,0.17217
4.7263,0.17217
4.7335,0.17217
4.7407,0.17217
4.7479,0.17217
4.7551,0.17217
4.7623,0.17217
4.7695,0.17217
4.7767,0.17217
4.7839,0.17217
4.7911,0.17217
4.7983,0.17217
4.8055,0.17217
4.8127,0.17217
4.8199,0.17217
4.8271,0.17217
4.8343,0.17217
4.8415,0.17217
4.8487,0.17217
4.856,0.17217
4.8632,0.17217
4.8704,0.17217
4.8776,0.17217
4.8848,0.17217
4.892,0.17217
4.8992,0.17217
4.9064,0.17217
4.9136,0.17217
4.9208,0.17217
4.928,0.17217
4.9352,0.17217
4.9424,0.17217
4.9496,0.17217
4.9568,0.17217
4.964,0.17217
4.9712,0.17217
4.9784,0.17217
4.9856,0.17217
4.9928,0.17217
5,0.17217
5.0073,0.17217
5.0145,0.17217
5.0217,0.17217
5.0289,0.17217
5.0361,0.17217
5.0433,0.17217
5.0505,0.17217
5.0577,0.17217
5.0649,0.17217
5.0721,0.17217
5.0793,0.17217
5.0865,0.17217
5.0937,0.17217
5.1009,0.17217
5.1081,0.17217
5.1153,0.17217
5.1225,0.17217
5.1297,0.17217
5.1369,0.17217
5.1441,0.17217
5.1513,0.17217
5.1585,0.17217
5.1658,0.17217
5.173,0.17217
5.1802,0.17217
5.1874,0.17217
5.1946,0.17217
5.2018,0.17217
5.209,0.17217
5.2162,0.17217
5.2234,0.17217
5.2306,0.17217
5.2378,0.17217
5.245,0.17217
5.2522,0.17217
5.2594,0.17217
5.2666,0.17217
5.2738,0.17217
5.281,0.17217
5.2882,0.17217
5.2954,0.17217
5.3026,0.17217
5.3098,0.17217
5.3171,0.17217
5.3243,0.17217
5.3315,0.17217
5.3387,0.17217
5.3459,0.17217
5.3531,0.17217
5.3603,0.17217
5.3675,0.17217
5.3747,0.17217
5.3819,0.17217
5.3891,0.17217
5.3963,0.17217
5.4035,0.17217
5.4107,0.17217
5.4179,0.17217
5.4251,0.17217
5.4323,0.17217
5.4395,0.17217
5.4467,0.17217
5.4539,0.17217
5.4611,0.17217
5.4684,0.17217
5.4756,0.17217
5.4828,0.17217
5.49,0.17217
5.4972,0.17217
5.5044,0.17217
5.5116,0.17217
5.5188,0.17217
5.526,0.17217
5.5332,0.17217
5.5404,0.17217
5.5476,0.17217
5.5548,0.17217
5.562,0.17217
5.5692,0.17217
5.5764,0.17217
5.5836,0.17217
5.5908,0.17217
5.598,0.17217
5.6052,0.17217
5.6124,0.17217
5.6196,0.17217
5.6269,0.17217
5.6341,0.17217
5.6413,0.17217
5.6485,0.17217
5.6557,0.17217
5.6629,0.17217
5.6701,0.17217
5.6773,0.17217
5.6845,0.17217
5.6917,0.17217
5.6989,0.17217
5.7061,0.17217
5.7133,0.17217
5.7205,0.17217
5.7277,0.17217
5.7349,0.17217
5.7421,0.17217
5.7493,0.17217
5.7565,0.17217
5.7637,0.17217
5.7709,0.17217
5.7782,0.17217
5.7854,0.17217
5.7926,0.17217
5.7998,0.17217
5.807,0.17217
5.8142,0.17217
5.8214,0.17217
5.8286,0.17217
5.8358,0.17217
5.843,0.17217
5.8502,0.17217
5.8574,0.17217
5.8646,0.17217
5.8718,0.17217
5.879,0.17217
5.8862,0.17217
5.8934,0.17217
5.9006,0.17217
5.9078,0.17217
5.915,0.17217
5.9222,0.17217
5.9294,0.17217
5.9367,0.17217
5.9439,0.17217
5.9511,0.17217
5.9583,0.17217
5.9655,0.17217
5.9727,0.17217
5.9799,0.17217
5.9871,0.17217
5.9943,0.17217
6.0015,0.17217
6.0087,0.17217
6.0159,0.17217
6.0231,0.17217
6.0303,0.17217
6.0375,0.17217
6.0447,0.17217
6.0519,0.17217
6.0591,0.17217
6.0663,0.17217
6.0735,0.17217
6.0807,0.17217
6.088,0.17217
6.0952,0.17217
6.1024,0.17217
6.1096,0.17217
6.1168,0.17217
6.124,0.17217
6.1312,0.17217
6.1384,0.17217
6.1456,0.17217
6.1528,0.17217
6.16,0.17217
6.1672,0.17217
6.1744,0.17217
6.1816,0.17217
6.1888,0.17217
6.196,0.17217
6.2032,0.17217
6.2104,0.17217
6.2176,0.17217
6.2248,0.17217
6.232,0.17217
6.2393,0.17217
6.2465,0.17217
6.2537,0.17217
6.2609,0.17217
6.2681,0.17217
6.2753,0.17217
6.2825,0.17217
6.2897,0.17217
6.2969,0.17217
6.3041,0.17217
6.3113,0.17217
6.3185,0.17217
6.3257,0.17217
6.3329,0.17217
6.3401,0.17217
6.3473,0.17217
6.3545,0.17217
6.3617,0.17217
6.3689,0.17217
6.3761,0.17217
6.3833,0.17217
6.3905,0.17217
6.3978,0.17217
6.405,0.17217
6.4122,0.17217
6.4194,0.17217
6.4266,0.17217
6.4338,0.17217
6.441,0.17217
6.4482,0.17217
6.4554,0.17217
6.4626,0.17217
6.4698,0.17217
6.477,0.17217
6.4842,0.17217
6.4914,0.17217
6.4986,0.17217
6.5058,0.17217
6.513,0.17217
6.5202,0.17217
6.5274,0.17217
6.5346,0.17217
6.5418,0.17217
6.5491,0.17217
6.5563,0.17217
6.5635,0.17217
6.5707,0.17217
6.5779,0.17217
6.5851,0.17217
6.5923,0.17217
6.5995,0.17217
6.6067,0.17217
6.6139,0.17217
6.6211,0.17217
6.6283,0.17217
6.6355,0.17217
6.6427,0.17217
6.6499,0.17217
6.6571,0.17217
6.6643,0.17217
6.6715,0.17217
6.6787,0.17217
6.6859,0.17217
6.6931,0.17217
6.7003,0.17217
6.7076,0.17217
6.7148,0.17217
6.722,0.17217
6.7292,0.17217
6.7364,0.17217
6.7436,0.17217
6.7508,0.17217
6.758,0.17217
6.7652,0.17217
6.7724,0.17217
6.7796,0.17217
6.7868,0.17217
6.794,0.17217
6.8012,0.17217
6.8084,0.17217
6.8156,0.17217
6.8228,0.17217
6.83,0.17217
6.8372,0.17217
6.8444,0.17217
6.8516,0.17217
6.8589,0.17217
6.8661,0.17217
6.8733,0.17217
6.8805,0.17217
6.8877,0.17217
6.8949,0.17217
6.9021,0.17217
6.9093,0.17217
6.9165,0.17217
6.9237,0.17217
6.9309,0.17217
6.9381,0.17217
6.9453,0.17217
6.9525,0.17217
6.9597,0.17217
6.9669,0.17217
6.9741,0.17217
6.9813,0.17217
6.9885,0.17217
6.9957,0.17217
7.0029,0.17217
7.0102,0.17217
7.0174,0.17217
7.0246,0.17217
7.0318,0.17217
7.039,0.17217
7.0462,0.17217
7.0534,0.17217
7.0606,0.17217
7.0678,0.17217
7.075,0.17217
7.0822,0.17217
7.0894,0.17217
7.0966,0.17217
7.1038,0.17217
7.111,0.17217
7.1182,0.17217
7.1254,0.17217
7.1326,0.17217
7.1398,0.17217
7.147,0.17217
7.1542,0.17217
7.1614,0.17217
7.1687,0.17217
7.1759,0.17217
7.1831,0.17217
7.1903,0.17217
7.1975,0.17217
7.2047,0.17217


==> img/Data/viperLines/train/perfImprovLine-Heartwall-SK.csv <==
0,0.17217
0.0072047,0.17748
0.014409,0.18369
0.021614,0.19107
0.028819,0.19996
0.036023,0.19901
0.043228,0.18726
0.050433,0.17534
0.057637,0.16327
0.064842,0.15103
0.072047,0.13862
0.079251,0.12701
0.086456,0.1209
0.093661,0.11441
0.10087,0.10754
0.10807,0.10065
0.11527,0.09372
0.12248,0.087583
0.12968,0.082257
0.13689,0.076908
0.14409,0.071534
0.1513,0.066241
0.1585,0.061616
0.16571,0.056969
0.17291,0.052301
0.18012,0.047612
0.18732,0.042902
0.19453,0.039708
0.20173,0.036637
0.20894,0.033552
0.21614,0.030453
0.22334,0.02734
0.23055,0.024212
0.23775,0.02187
0.24496,0.020752
0.25216,0.019629
0.25937,0.0185
0.26657,0.017367
0.27378,0.016228
0.28098,0.015083
0.28819,0.013934
0.29539,0.012779
0.3026,0.011618
0.3098,0.010945
0.31701,0.011009
0.32421,0.011074
0.33142,0.011139
0.33862,0.011204
0.34582,0.011269
0.35303,0.011335
0.36023,0.011401
0.36744,0.011467
0.37464,0.011534
0.38185,0.011601
0.38905,0.011668
0.39626,0.011735
0.40346,0.011799
0.41067,0.011863
0.41787,0.011927
0.42508,0.011992
0.43228,0.012056
0.43949,0.012122
0.44669,0.012187
0.45389,0.012253
0.4611,0.012319
0.4683,0.012385
0.47551,0.012452
0.48271,0.012519
0.48992,0.012586
0.49712,0.012654
0.50433,0.012722
0.51153,0.01279
0.51874,0.012859
0.52594,0.012927
0.53315,0.012997
0.54035,0.013066
0.54756,0.013136
0.55476,0.013206
0.56196,0.013277
0.56917,0.013348
0.57637,0.013419
0.58358,0.013491
0.59078,0.013563
0.59799,0.013635
0.60519,0.013708
0.6124,0.013781
0.6196,0.013854
0.62681,0.013928
0.63401,0.014002
0.64122,0.014077
0.64842,0.014151
0.65563,0.014227
0.66283,0.014302
0.67003,0.014378
0.67724,0.014455
0.68444,0.014531
0.69165,0.014609
0.69885,0.014686
0.70606,0.014764
0.71326,0.014842
0.72047,0.014921
0.72767,0.015
0.73488,0.01508
0.74208,0.01516
0.74929,0.01524
0.75649,0.015321
0.7637,0.015402
0.7709,0.015484
0.77811,0.015566
0.78531,0.015648
0.79251,0.015731
0.79972,0.015814
0.80692,0.015898
0.81413,0.015982
0.82133,0.016067
0.82854,0.016152
0.83574,0.016238
0.84295,0.016324
0.85015,0.01641
0.85736,0.016497
0.86456,0.016584
0.87177,0.016672
0.87897,0.016761
0.88618,0.016849
0.89338,0.016939
0.90058,0.017028
0.90779,0.017119
0.91499,0.017209
0.9222,0.017301
0.9294,0.017393
0.93661,0.017485
0.94381,0.017578
0.95102,0.017671
0.95822,0.017765
0.96543,0.017859
0.97263,0.017954
0.97984,0.018049
0.98704,0.018145
0.99425,0.018242
1.0015,0.018339
1.0087,0.018436
1.0159,0.018535
1.0231,0.018633
1.0303,0.018733
1.0375,0.018832
1.0447,0.018933
1.0519,0.019034
1.0591,0.019135
1.0663,0.019238
1.0735,0.01934
1.0807,0.019444
1.0879,0.019548
1.0951,0.019652
1.1023,0.019758
1.1095,0.019863
1.1167,0.01997
1.1239,0.020077
1.1311,0.020185
1.1383,0.020293
1.1455,0.020402
1.1527,0.020512
1.16,0.020622
1.1672,0.020733
1.1744,0.020845
1.1816,0.020957
1.1888,0.02107
1.196,0.021184
1.2032,0.021298
1.2104,0.021414
1.2176,0.021529
1.2248,0.021646
1.232,0.021763
1.2392,0.021881
1.2464,0.022
1.2536,0.02212
1.2608,0.02224
1.268,0.022361
1.2752,0.022483
1.2824,0.022605
1.2896,0.022729
1.2968,0.022853
1.304,0.022978
1.3113,0.023104
1.3185,0.02323
1.3257,0.023358
1.3329,0.023486
1.3401,0.023615
1.3473,0.023745
1.3545,0.023876
1.3617,0.024007
1.3689,0.02414
1.3761,0.024273
1.3833,0.024408
1.3905,0.024543
1.3977,0.024679
1.4049,0.024816
1.4121,0.024954
1.4193,0.025093
1.4265,0.025232
1.4337,0.025373
1.4409,0.025515
1.4481,0.025657
1.4553,0.025801
1.4625,0.025946
1.4698,0.026092
1.477,0.026238
1.4842,0.026386
1.4914,0.026535
1.4986,0.026684
1.5058,0.026835
1.513,0.026987
1.5202,0.02714
1.5274,0.027294
1.5346,0.02745
1.5418,0.027606
1.549,0.027763
1.5562,0.027922
1.5634,0.028082
1.5706,0.028243
1.5778,0.028405
1.585,0.028568
1.5922,0.028732
1.5994,0.028898
1.6066,0.029065
1.6138,0.029233
1.6211,0.029403
1.6283,0.029573
1.6355,0.029745
1.6427,0.029919
1.6499,0.030093
1.6571,0.030269
1.6643,0.030446
1.6715,0.030625
1.6787,0.030805
1.6859,0.030987
1.6931,0.031169
1.7003,0.031354
1.7075,0.031538
1.7147,0.03168
1.7219,0.031822
1.7291,0.031965
1.7363,0.032109
1.7435,0.032254
1.7507,0.0324
1.7579,0.032546
1.7651,0.032694
1.7724,0.032842
1.7796,0.032992
1.7868,0.033142
1.794,0.033293
1.8012,0.033445
1.8084,0.033598
1.8156,0.033752
1.8228,0.033907
1.83,0.034063
1.8372,0.03422
1.8444,0.034377
1.8516,0.034536
1.8588,0.034696
1.866,0.034857
1.8732,0.035019
1.8804,0.035182
1.8876,0.035346
1.8948,0.035511
1.902,0.035677
1.9092,0.035844
1.9164,0.036012
1.9236,0.036182
1.9309,0.036352
1.9381,0.036524
1.9453,0.036696
1.9525,0.03687
1.9597,0.037045
1.9669,0.037221
1.9741,0.037398
1.9813,0.037577
1.9885,0.037757
1.9957,0.037938
2.0029,0.03812
2.0101,0.038303
2.0173,0.038488
2.0245,0.038673
2.0317,0.038861
2.0389,0.039049
2.0461,0.039239
2.0533,0.03943
2.0605,0.039622
2.0677,0.039816
2.0749,0.040011
2.0822,0.040193
2.0894,0.040334
2.0966,0.040476
2.1038,0.040619
2.111,0.040762
2.1182,0.040906
2.1254,0.041051
2.1326,0.041196
2.1398,0.041343
2.147,0.04149
2.1542,0.041637
2.1614,0.041786
2.1686,0.041935
2.1758,0.042085
2.183,0.042236
2.1902,0.042388
2.1974,0.04254
2.2046,0.042693
2.2118,0.042847
2.219,0.043002
2.2262,0.043158
2.2334,0.043314
2.2407,0.043472
2.2479,0.04363
2.2551,0.043789
2.2623,0.043949
2.2695,0.044109
2.2767,0.044271
2.2839,0.044433
2.2911,0.044596
2.2983,0.044761
2.3055,0.044926
2.3127,0.045092
2.3199,0.045258
2.3271,0.045426
2.3343,0.045595
2.3415,0.045765
2.3487,0.045935
2.3559,0.046107
2.3631,0.046279
2.3703,0.046453
2.3775,0.046627
2.3847,0.046802
2.392,0.046979
2.3992,0.047156
2.4064,0.047334
2.4136,0.047514
2.4208,0.047694
2.428,0.047875
2.4352,0.048058
2.4424,0.048241
2.4496,0.048426
2.4568,0.048612
2.464,0.048798
2.4712,0.048986
2.4784,0.049175
2.4856,0.049365
2.4928,0.049556
2.5,0.049748
2.5072,0.049941
2.5144,0.050136
2.5216,0.050331
2.5288,0.050528
2.536,0.050726
2.5433,0.050925
2.5505,0.051125
2.5577,0.051327
2.5649,0.05153
2.5721,0.051733
2.5793,0.051939
2.5865,0.052145
2.5937,0.052353
2.6009,0.052562
2.6081,0.052772
2.6153,0.052983
2.6225,0.053196
2.6297,0.05341
2.6369,0.053626
2.6441,0.053843
2.6513,0.054061
2.6585,0.05428
2.6657,0.054501
2.6729,0.054723
2.6801,0.054947
2.6873,0.055172
2.6945,0.055399
2.7018,0.055627
2.709,0.055856
2.7162,0.056087
2.7234,0.05632
2.7306,0.056554
2.7378,0.056789
2.745,0.057026
2.7522,0.057265
2.7594,0.057505
2.7666,0.057746
2.7738,0.05799
2.781,0.058234
2.7882,0.058481
2.7954,0.058729
2.8026,0.058979
2.8098,0.05923
2.817,0.059483
2.8242,0.059738
2.8314,0.059995
2.8386,0.060253
2.8458,0.060506
2.8531,0.060738
2.8603,0.060971
2.8675,0.061206
2.8747,0.061442
2.8819,0.06168
2.8891,0.061919
2.8963,0.062159
2.9035,0.062401
2.9107,0.062645
2.9179,0.06289
2.9251,0.063137
2.9323,0.063385
2.9395,0.063634
2.9467,0.063886
2.9539,0.064138
2.9611,0.064393
2.9683,0.064649
2.9755,0.064907
2.9827,0.065166
2.9899,0.065427
2.9971,0.06569
3.0044,0.065954
3.0116,0.06622
3.0188,0.066488
3.026,0.066758
3.0332,0.067029
3.0404,0.067302
3.0476,0.067577
3.0548,0.067854
3.062,0.068133
3.0692,0.068413
3.0764,0.068695
3.0836,0.06898
3.0908,0.069266
3.098,0.069554
3.1052,0.069844
3.1124,0.070136
3.1196,0.07043
3.1268,0.070726
3.134,0.071024
3.1412,0.071324
3.1484,0.071626
3.1556,0.071931
3.1629,0.072237
3.1701,0.072546
3.1773,0.072856
3.1845,0.073169
3.1917,0.073484
3.1989,0.073802
3.2061,0.074121
3.2133,0.074443
3.2205,0.074767
3.2277,0.075094
3.2349,0.075423
3.2421,0.075754
3.2493,0.076088
3.2565,0.076424
3.2637,0.076763
3.2709,0.077104
3.2781,0.077447
3.2853,0.077793
3.2925,0.078142
3.2997,0.078493
3.3069,0.078847
3.3142,0.079204
3.3214,0.079563
3.3286,0.079925
3.3358,0.08029
3.343,0.080657
3.3502,0.081028
3.3574,0.081401
3.3646,0.081777
3.3718,0.082156
3.379,0.082538
3.3862,0.082923
3.3934,0.083311
3.4006,0.083702
3.4078,0.084096
3.415,0.084493
3.4222,0.084894
3.4294,0.085297
3.4366,0.085704
3.4438,0.086114
3.451,0.086478
3.4582,0.086816
3.4654,0.087157
3.4727,0.0875
3.4799,0.087846
3.4871,0.088194
3.4943,0.088544
3.5015,0.088896
3.5087,0.089251
3.5159,0.089608
3.5231,0.089968
3.5303,0.09033
3.5375,0.090695
3.5447,0.091062
3.5519,0.091431
3.5591,0.091804
3.5663,0.092178
3.5735,0.092556
3.5807,0.092936
3.5879,0.093319
3.5951,0.093704
3.6023,0.094092
3.6095,0.094483
3.6167,0.094877
3.624,0.095273
3.6312,0.095673
3.6384,0.096075
3.6456,0.09648
3.6528,0.096888
3.66,0.097299
3.6672,0.097713
3.6744,0.09813
3.6816,0.098551
3.6888,0.098974
3.696,0.0994
3.7032,0.09983
3.7104,0.10026
3.7176,0.1007
3.7248,0.10114
3.732,0.10158
3.7392,0.10203
3.7464,0.10248
3.7536,0.10293
3.7608,0.10339
3.768,0.10384
3.7753,0.10431
3.7825,0.10478
3.7897,0.10525
3.7969,0.10572
3.8041,0.1062
3.8113,0.10668
3.8185,0.10717
3.8257,0.10765
3.8329,0.10815
3.8401,0.10865
3.8473,0.10915
3.8545,0.10965
3.8617,0.11016
3.8689,0.11068
3.8761,0.11119
3.8833,0.11172
3.8905,0.11224
3.8977,0.11277
3.9049,0.11331
3.9121,0.11385
3.9193,0.11439
3.9265,0.11494
3.9338,0.11549
3.941,0.11605
3.9482,0.11661
3.9554,0.11718
3.9626,0.11775
3.9698,0.11833
3.977,0.11891
3.9842,0.1195
3.9914,0.12009
3.9986,0.12069
4.0058,0.12129
4.013,0.1219
4.0202,0.12252
4.0274,0.12314
4.0346,0.12376
4.0418,0.12439
4.049,0.12503
4.0562,0.12557
4.0634,0.12605
4.0706,0.12653
4.0778,0.12702
4.0851,0.12751
4.0923,0.128
4.0995,0.12849
4.1067,0.12899
4.1139,0.12949
4.1211,0.12999
4.1283,0.1305
4.1355,0.13101
4.1427,0.13153
4.1499,0.13205
4.1571,0.13257
4.1643,0.1331
4.1715,0.13363
4.1787,0.13416
4.1859,0.1347
4.1931,0.13524
4.2003,0.13579
4.2075,0.13634
4.2147,0.13689
4.2219,0.13745
4.2291,0.13801
4.2364,0.13857
4.2436,0.13914
4.2508,0.13972
4.258,0.1403
4.2652,0.14088
4.2724,0.14147
4.2796,0.14206
4.2868,0.14265
4.294,0.14325
4.3012,0.14386
4.3084,0.14447
4.3156,0.14508
4.3228,0.1457
4.33,0.14632
4.3372,0.14695
4.3444,0.14759
4.3516,0.14822
4.3588,0.14887
4.366,0.14952
4.3732,0.15017
4.3804,0.15083
4.3876,0.15149
4.3949,0.15216
4.4021,0.15284
4.4093,0.15352
4.4165,0.1542
4.4237,0.15489
4.4309,0.15559
4.4381,0.15629
4.4453,0.157
4.4525,0.15771
4.4597,0.15843
4.4669,0.15916
4.4741,0.15989
4.4813,0.16063
4.4885,0.16138
4.4957,0.16213
4.5029,0.16288
4.5101,0.16365
4.5173,0.16442
4.5245,0.16519
4.5317,0.16598
4.5389,0.16677
4.5462,0.16756
4.5534,0.16837
4.5606,0.16918
4.5678,0.17
4.575,0.17082
4.5822,0.17166
4.5894,0.1725
4.5966,0.17335
4.6038,0.1742
4.611,0.17506
4.6182,0.17594
4.6254,0.17682
4.6326,0.1777
4.6398,0.1786
4.647,0.1795
4.6542,0.18041
4.6614,0.18134
4.6686,0.18227
4.6758,0.1832
4.683,0.18415
4.6902,0.18511
4.6974,0.18607
4.7047,0.18705
4.7119,0.18803
4.7191,0.18903
4.7263,0.19003
4.7335,0.19104
4.7407,0.19207
4.7479,0.1931
4.7551,0.19414
4.7623,0.1952
4.7695,0.19626
4.7767,0.19734
4.7839,0.19843
4.7911,0.19952
4.7983,0.20063
4.8055,0.20175
4.8127,0.20289
4.8199,0.20403
4.8271,0.20519
4.8343,0.20636
4.8415,0.20754
4.8487,0.20873
4.856,0.20994
4.8632,0.21116
4.8704,0.21239
4.8776,0.21364
4.8848,0.2149
4.892,0.21617
4.8992,0.21746
4.9064,0.21876
4.9136,0.22008
4.9208,0.22141
4.928,0.22275
4.9352,0.22412
4.9424,0.22549
4.9496,0.22689
4.9568,0.2283
4.964,0.22972
4.9712,0.23117
4.9784,0.23263
4.9856,0.2341
4.9928,0.2356
5,0.23711
5.0073,0.23864
5.0145,0.24019
5.0217,0.24176
5.0289,0.24335
5.0361,0.24496
5.0433,0.24659
5.0505,0.24823
5.0577,0.2499
5.0649,0.25159
5.0721,0.25331
5.0793,0.25504
5.0865,0.2568
5.0937,0.25858
5.1009,0.26038
5.1081,0.26221
5.1153,0.26406
5.1225,0.26593
5.1297,0.26783
5.1369,0.26976
5.1441,0.27172
5.1513,0.2737
5.1585,0.2757
5.1658,0.27774
5.173,0.2798
5.1802,0.2819
5.1874,0.28402
5.1946,0.28617
5.2018,0.28836
5.209,0.29058
5.2162,0.29282
5.2234,0.29511
5.2306,0.29742
5.2378,0.29978
5.245,0.30216
5.2522,0.30459
5.2594,0.30705
5.2666,0.30954
5.2738,0.31208
5.281,0.31466
5.2882,0.31728
5.2954,0.31994
5.3026,0.32264
5.3098,0.32539
5.3171,0.32818
5.3243,0.33102
5.3315,0.3339
5.3387,0.33683
5.3459,0.33982
5.3531,0.34285
5.3603,0.34593
5.3675,0.34907
5.3747,0.35227
5.3819,0.35552
5.3891,0.35883
5.3963,0.36219
5.4035,0.36562
5.4107,0.36911
5.4179,0.37267
5.4251,0.37629
5.4323,0.37998
5.4395,0.38374
5.4467,0.38758
5.4539,0.39148
5.4611,0.39547
5.4684,0.39953
5.4756,0.40367
5.4828,0.4079
5.49,0.41221
5.4972,0.41661
5.5044,0.4211
5.5116,0.42569
5.5188,0.43037
5.526,0.43516
5.5332,0.44004
5.5404,0.44504
5.5476,0.45015
5.5548,0.45537
5.562,0.4607
5.5692,0.46616
5.5764,0.47175
5.5836,0.47747
5.5908,0.48332
5.598,0.48932
5.6052,0.49546
5.6124,0.50175
5.6196,0.50819
5.6269,0.5148
5.6341,0.52158
5.6413,0.52854
5.6485,0.53567
5.6557,0.543
5.6629,0.55052
5.6701,0.55825
5.6773,0.56619
5.6845,0.57436
5.6917,0.58276
5.6989,0.5914
5.7061,0.60029
5.7133,0.60945
5.7205,0.61888
5.7277,0.62105
5.7349,0.62245
5.7421,0.62386
5.7493,0.62528
5.7565,0.6267
5.7637,0.62812
5.7709,0.62956
5.7782,0.631
5.7854,0.63244
5.7926,0.6339
5.7998,0.63536
5.807,0.63682
5.8142,0.6383
5.8214,0.63978
5.8286,0.64126
5.8358,0.64275
5.843,0.64425
5.8502,0.64576
5.8574,0.64727
5.8646,0.64879
5.8718,0.65032
5.879,0.65186
5.8862,0.6534
5.8934,0.65495
5.9006,0.6565
5.9078,0.65806
5.915,0.65963
5.9222,0.66121
5.9294,0.6628
5.9367,0.66439
5.9439,0.66599
5.9511,0.6676
5.9583,0.66921
5.9655,0.67083
5.9727,0.67246
5.9799,0.6741
5.9871,0.67575
5.9943,0.6774
6.0015,0.67906
6.0087,0.68073
6.0159,0.68241
6.0231,0.6841
6.0303,0.68579
6.0375,0.68749
6.0447,0.6892
6.0519,0.69092
6.0591,0.69265
6.0663,0.69439
6.0735,0.69613
6.0807,0.69788
6.088,0.69964
6.0952,0.70141
6.1024,0.70319
6.1096,0.70498
6.1168,0.70678
6.124,0.70858
6.1312,0.7104
6.1384,0.71222
6.1456,0.71405
6.1528,0.71584
6.16,0.71754
6.1672,0.71924
6.1744,0.72095
6.1816,0.72267
6.1888,0.7244
6.196,0.72614
6.2032,0.72788
6.2104,0.72963
6.2176,0.7314
6.2248,0.73316
6.232,0.73494
6.2393,0.73673
6.2465,0.73852
6.2537,0.74033
6.2609,0.74214
6.2681,0.74396
6.2753,0.74579
6.2825,0.74762
6.2897,0.74947
6.2969,0.75133
6.3041,0.75319
6.3113,0.75507
6.3185,0.75695
6.3257,0.75884
6.3329,0.76074
6.3401,0.76265
6.3473,0.76457
6.3545,0.7665
6.3617,0.76844
6.3689,0.77039
6.3761,0.77235
6.3833,0.77432
6.3905,0.7763
6.3978,0.77829
6.405,0.78028
6.4122,0.78229
6.4194,0.78431
6.4266,0.78634
6.4338,0.78838
6.441,0.79043
6.4482,0.79249
6.4554,0.79456
6.4626,0.79664
6.4698,0.79873
6.477,0.80083
6.4842,0.80295
6.4914,0.80507
6.4986,0.80721
6.5058,0.80935
6.513,0.81151
6.5202,0.81368
6.5274,0.81586
6.5346,0.81805
6.5418,0.82026
6.5491,0.82247
6.5563,0.8247
6.5635,0.82694
6.5707,0.82919
6.5779,0.83145
6.5851,0.83373
6.5923,0.83602
6.5995,0.83832
6.6067,0.84063
6.6139,0.84295
6.6211,0.84529
6.6283,0.84764
6.6355,0.85
6.6427,0.85238
6.6499,0.85477
6.6571,0.85717
6.6643,0.85959
6.6715,0.86201
6.6787,0.86446
6.6859,0.86691
6.6931,0.86938
6.7003,0.87187
6.7076,0.87436
6.7148,0.87688
6.722,0.8794
6.7292,0.88194
6.7364,0.8845
6.7436,0.88707
6.7508,0.88965
6.758,0.89225
6.7652,0.89486
6.7724,0.89749
6.7796,0.90014
6.7868,0.90279
6.794,0.90547
6.8012,0.90816
6.8084,0.91087
6.8156,0.91359
6.8228,0.91633
6.83,0.91908
6.8372,0.92185
6.8444,0.92464
6.8516,0.92744
6.8589,0.93026
6.8661,0.93265
6.8733,0.93402
6.8805,0.93539
6.8877,0.93677
6.8949,0.93815
6.9021,0.93953
6.9093,0.94092
6.9165,0.94232
6.9237,0.94371
6.9309,0.94511
6.9381,0.94652
6.9453,0.94793
6.9525,0.94934
6.9597,0.95076
6.9669,0.95218
6.9741,0.95361
6.9813,0.95504
6.9885,0.95647
6.9957,0.95791
7.0029,0.95935
7.0102,0.9608
7.0174,0.96225
7.0246,0.96371
7.0318,0.96517
7.039,0.96663
7.0462,0.9681
7.0534,0.96958
7.0606,0.97105
7.0678,0.97254
7.075,0.97402
7.0822,0.97551
7.0894,0.97701
7.0966,0.97851
7.1038,0.98002
7.111,0.98152
7.1182,0.98304
7.1254,0.98456
7.1326,0.98608
7.1398,0.98761
7.147,0.98914
7.1542,0.99068
7.1614,0.99222
7.1687,0.99377
7.1759,0.99532
7.1831,0.99687
7.1903,0.99843
7.1975,1
7.2047,1


==> img/Data/viperLines/train/perfImprovLine-Kmeans-AML.csv <==
0,0.73314
0.010777,0.72936
0.021554,0.72558
0.032331,0.7218
0.043108,0.71802
0.053885,0.71424
0.064662,0.71046
0.075438,0.70668
0.086215,0.7029
0.096992,0.69912
0.10777,0.69534
0.11855,0.69156
0.12932,0.68778
0.1401,0.68401
0.15088,0.68023
0.16165,0.67645
0.17243,0.67267
0.18321,0.66889
0.19398,0.66511
0.20476,0.66133
0.21554,0.65755
0.22632,0.65377
0.23709,0.64999
0.24787,0.64621
0.25865,0.64243
0.26942,0.63865
0.2802,0.63487
0.29098,0.63109
0.30175,0.62731
0.31253,0.62353
0.32331,0.61975
0.33408,0.61597
0.34486,0.61219
0.35564,0.60842
0.36642,0.60464
0.37719,0.60086
0.38797,0.59708
0.39875,0.5933
0.40952,0.58952
0.4203,0.58574
0.43108,0.58196
0.44185,0.57818
0.45263,0.5744
0.46341,0.57062
0.47418,0.56684
0.48496,0.56306
0.49574,0.55928
0.50652,0.5555
0.51729,0.55172
0.52807,0.54794
0.53885,0.54416
0.54962,0.54038
0.5604,0.5366
0.57118,0.53283
0.58195,0.52905
0.59273,0.52527
0.60351,0.52149
0.61428,0.51771
0.62506,0.51393
0.63584,0.51015
0.64662,0.50637
0.65739,0.50259
0.66817,0.49881
0.67895,0.49503
0.68972,0.49125
0.7005,0.48747
0.71128,0.48369
0.72205,0.47991
0.73283,0.47613
0.74361,0.47235
0.75438,0.46857
0.76516,0.46479
0.77594,0.46101
0.78672,0.45724
0.79749,0.45346
0.80827,0.44968
0.81905,0.4459
0.82982,0.44212
0.8406,0.43834
0.85138,0.43456
0.86215,0.43078
0.87293,0.427
0.88371,0.42322
0.89448,0.41944
0.90526,0.41566
0.91604,0.41188
0.92682,0.4081
0.93759,0.40432
0.94837,0.40054
0.95915,0.39676
0.96992,0.39298
0.9807,0.3892
0.99148,0.38542
1.0023,0.38165
1.013,0.37787
1.0238,0.37409
1.0346,0.37031
1.0454,0.36653
1.0561,0.36275
1.0669,0.35897
1.0777,0.35519
1.0885,0.35141
1.0992,0.34763
1.11,0.34385
1.1208,0.34007
1.1316,0.33629
1.1424,0.33251
1.1531,0.32873
1.1639,0.32495
1.1747,0.32117
1.1855,0.31739
1.1962,0.31361
1.207,0.30984
1.2178,0.30606
1.2286,0.30228
1.2393,0.2985
1.2501,0.29472
1.2609,0.29094
1.2717,0.28716
1.2825,0.28338
1.2932,0.2796
1.304,0.27582
1.3148,0.27204
1.3256,0.26826
1.3363,0.26448
1.3471,0.2607
1.3579,0.25692
1.3687,0.25314
1.3794,0.24936
1.3902,0.24558
1.401,0.2418
1.4118,0.23802
1.4226,0.23425
1.4333,0.23047
1.4441,0.22669
1.4549,0.22291
1.4657,0.21913
1.4764,0.21818
1.4872,0.21739
1.498,0.21659
1.5088,0.2158
1.5195,0.21501
1.5303,0.21422
1.5411,0.21343
1.5519,0.21264
1.5627,0.21185
1.5734,0.21105
1.5842,0.21026
1.595,0.20947
1.6058,0.20868
1.6165,0.20789
1.6273,0.2071
1.6381,0.20631
1.6489,0.20552
1.6596,0.20472
1.6704,0.20393
1.6812,0.20314
1.692,0.20235
1.7028,0.20156
1.7135,0.20077
1.7243,0.19998
1.7351,0.19919
1.7459,0.19839
1.7566,0.1976
1.7674,0.19681
1.7782,0.19602
1.789,0.19523
1.7997,0.19444
1.8105,0.19365
1.8213,0.19285
1.8321,0.19206
1.8429,0.19127
1.8536,0.19048
1.8644,0.18969
1.8752,0.1889
1.886,0.18811
1.8967,0.18732
1.9075,0.18652
1.9183,0.18573
1.9291,0.18494
1.9398,0.18415
1.9506,0.18336
1.9614,0.18257
1.9722,0.18178
1.983,0.18099
1.9937,0.18019
2.0045,0.1794
2.0153,0.17861
2.0261,0.17782
2.0368,0.17703
2.0476,0.17624
2.0584,0.17545
2.0692,0.17465
2.0799,0.17386
2.0907,0.17307
2.1015,0.17228
2.1123,0.17149
2.1231,0.1707
2.1338,0.16991
2.1446,0.16912
2.1554,0.16832
2.1662,0.16753
2.1769,0.16674
2.1877,0.16595
2.1985,0.16516
2.2093,0.16437
2.22,0.16358
2.2308,0.16279
2.2416,0.16199
2.2524,0.1612
2.2632,0.16041
2.2739,0.15962
2.2847,0.15883
2.2955,0.15804
2.3063,0.15725
2.317,0.15645
2.3278,0.15566
2.3386,0.15487
2.3494,0.15408
2.3601,0.15329
2.3709,0.1525
2.3817,0.15171
2.3925,0.15092
2.4033,0.15012
2.414,0.14933
2.4248,0.14854
2.4356,0.14775
2.4464,0.14696
2.4571,0.14617
2.4679,0.14538
2.4787,0.14458
2.4895,0.14379
2.5002,0.143
2.511,0.14221
2.5218,0.14142
2.5326,0.14063
2.5434,0.13984
2.5541,0.13905
2.5649,0.13825
2.5757,0.13746
2.5865,0.13667
2.5972,0.13588
2.608,0.13509
2.6188,0.1343
2.6296,0.13351
2.6403,0.13272
2.6511,0.13192
2.6619,0.13113
2.6727,0.13034
2.6835,0.12955
2.6942,0.12876
2.705,0.12797
2.7158,0.12718
2.7266,0.12638
2.7373,0.12559
2.7481,0.1248
2.7589,0.12401
2.7697,0.12322
2.7804,0.12243
2.7912,0.12164
2.802,0.12085
2.8128,0.12005
2.8236,0.11926
2.8343,0.11847
2.8451,0.11768
2.8559,0.11689
2.8667,0.1161
2.8774,0.11531
2.8882,0.11452
2.899,0.11372
2.9098,0.11293
2.9205,0.11214
2.9313,0.11135
2.9421,0.11056
2.9529,0.10977
2.9637,0.10898
2.9744,0.10818
2.9852,0.10739
2.996,0.1066
3.0068,0.10581
3.0175,0.10502
3.0283,0.10423
3.0391,0.10344
3.0499,0.10265
3.0606,0.10185
3.0714,0.10106
3.0822,0.10027
3.093,0.09948
3.1038,0.098689
3.1145,0.097898
3.1253,0.097107
3.1361,0.096315
3.1469,0.095524
3.1576,0.094733
3.1684,0.093941
3.1792,0.09315
3.19,0.092359
3.2007,0.091567
3.2115,0.090776
3.2223,0.089985
3.2331,0.089193
3.2439,0.088402
3.2546,0.087611
3.2654,0.08682
3.2762,0.086028
3.287,0.085237
3.2977,0.084446
3.3085,0.083654
3.3193,0.082863
3.3301,0.082072
3.3408,0.08128
3.3516,0.080489
3.3624,0.079698
3.3732,0.078906
3.384,0.078115
3.3947,0.077324
3.4055,0.076532
3.4163,0.075741
3.4271,0.07495
3.4378,0.074159
3.4486,0.073367
3.4594,0.072576
3.4702,0.071785
3.4809,0.070993
3.4917,0.070202
3.5025,0.069411
3.5133,0.068619
3.5241,0.067828
3.5348,0.067037
3.5456,0.066245
3.5564,0.065454
3.5672,0.064663
3.5779,0.063872
3.5887,0.06308
3.5995,0.062289
3.6103,0.061498
3.621,0.060706
3.6318,0.059915
3.6426,0.059124
3.6534,0.058332
3.6642,0.057541
3.6749,0.05675
3.6857,0.055958
3.6965,0.055167
3.7073,0.054376
3.718,0.053585
3.7288,0.052793
3.7396,0.052002
3.7504,0.051211
3.7611,0.050419
3.7719,0.049628
3.7827,0.048837
3.7935,0.048045
3.8043,0.047254
3.815,0.046463
3.8258,0.045671
3.8366,0.04488
3.8474,0.044089
3.8581,0.043298
3.8689,0.042506
3.8797,0.041715
3.8905,0.040924
3.9012,0.040132
3.912,0.039341
3.9228,0.03855
3.9336,0.037758
3.9444,0.036967
3.9551,0.036176
3.9659,0.035384
3.9767,0.034593
3.9875,0.033802
3.9982,0.033011
4.009,0.032219
4.0198,0.031428
4.0306,0.030693
4.0413,0.030077
4.0521,0.029461
4.0629,0.028845
4.0737,0.028229
4.0845,0.027613
4.0952,0.026997
4.106,0.02638
4.1168,0.025764
4.1276,0.025148
4.1383,0.024532
4.1491,0.023916
4.1599,0.0233
4.1707,0.022684
4.1814,0.022067
4.1922,0.021451
4.203,0.020835
4.2138,0.020219
4.2246,0.019603
4.2353,0.018987
4.2461,0.018371
4.2569,0.017754
4.2677,0.017138
4.2784,0.016522
4.2892,0.015906
4.3,0.01529
4.3108,0.014674
4.3215,0.014058
4.3323,0.013441
4.3431,0.012825
4.3539,0.012209
4.3647,0.011593
4.3754,0.010977
4.3862,0.010361
4.397,0.0097446
4.4078,0.0091284
4.4185,0.0085123
4.4293,0.0078961
4.4401,0.00728
4.4509,0.0066638
4.4616,0.0060477
4.4724,0.0054315
4.4832,0.0048154
4.494,0.0041993
4.5048,0.0035831
4.5155,0.002967
4.5263,0.0023508
4.5371,0.0017347
4.5479,0.0011185
4.5586,0.0005024
4.5694,0
4.5802,0
4.591,0
4.6017,0
4.6125,0
4.6233,0
4.6341,0
4.6449,0
4.6556,0
4.6664,0
4.6772,0
4.688,0
4.6987,0
4.7095,0
4.7203,0
4.7311,0
4.7418,0
4.7526,0
4.7634,0
4.7742,0
4.785,0
4.7957,0
4.8065,0
4.8173,0
4.8281,0
4.8388,0
4.8496,0
4.8604,0
4.8712,0
4.8819,0
4.8927,0
4.9035,0
4.9143,0
4.9251,0
4.9358,0
4.9466,0
4.9574,0
4.9682,0
4.9789,0
4.9897,0
5.0005,0
5.0113,0
5.022,0
5.0328,0
5.0436,0
5.0544,0
5.0652,0
5.0759,0
5.0867,0
5.0975,0
5.1083,0
5.119,0
5.1298,0
5.1406,0
5.1514,0
5.1621,0
5.1729,0
5.1837,0
5.1945,0
5.2053,0
5.216,0
5.2268,0
5.2376,0
5.2484,0
5.2591,0
5.2699,0
5.2807,0
5.2915,0
5.3022,0
5.313,0
5.3238,0
5.3346,0
5.3454,0
5.3561,0
5.3669,0
5.3777,0
5.3885,0
5.3992,0
5.41,0
5.4208,0
5.4316,0
5.4423,0
5.4531,0
5.4639,0
5.4747,0
5.4855,0
5.4962,0
5.507,0
5.5178,0
5.5286,0
5.5393,0
5.5501,0
5.5609,0
5.5717,0
5.5824,0
5.5932,0
5.604,0
5.6148,0
5.6256,0
5.6363,0
5.6471,0
5.6579,0
5.6687,0
5.6794,0
5.6902,0
5.701,0
5.7118,0
5.7225,0
5.7333,0
5.7441,0
5.7549,0
5.7657,0
5.7764,0
5.7872,0
5.798,0
5.8088,0
5.8195,0
5.8303,0
5.8411,0
5.8519,0
5.8626,0
5.8734,0
5.8842,0
5.895,0
5.9058,0
5.9165,0
5.9273,0
5.9381,0
5.9489,0
5.9596,0
5.9704,0
5.9812,0
5.992,0
6.0027,0
6.0135,0
6.0243,0
6.0351,0
6.0459,0
6.0566,0
6.0674,0
6.0782,0
6.089,0
6.0997,0
6.1105,0
6.1213,0
6.1321,0
6.1428,0
6.1536,0
6.1644,0
6.1752,0
6.186,0
6.1967,0
6.2075,0
6.2183,0
6.2291,0
6.2398,0
6.2506,0
6.2614,0
6.2722,0
6.2829,0
6.2937,0
6.3045,0
6.3153,0
6.3261,0
6.3368,0
6.3476,0
6.3584,0
6.3692,0
6.3799,0
6.3907,0
6.4015,0
6.4123,0
6.423,0
6.4338,0
6.4446,0
6.4554,0
6.4662,0
6.4769,0
6.4877,0
6.4985,0
6.5093,0
6.52,0
6.5308,0
6.5416,0
6.5524,0
6.5631,0
6.5739,0
6.5847,0
6.5955,0
6.6063,0
6.617,0
6.6278,0
6.6386,0
6.6494,0
6.6601,0
6.6709,0
6.6817,0
6.6925,0
6.7032,0
6.714,0
6.7248,0
6.7356,0
6.7464,0
6.7571,0
6.7679,0
6.7787,0
6.7895,0
6.8002,0
6.811,0
6.8218,0
6.8326,0
6.8433,0
6.8541,0
6.8649,0
6.8757,0
6.8865,0
6.8972,0
6.908,0
6.9188,0
6.9296,0
6.9403,0
6.9511,0
6.9619,0
6.9727,0
6.9834,0
6.9942,0
7.005,0
7.0158,0
7.0266,0
7.0373,0
7.0481,0
7.0589,0
7.0697,0
7.0804,0
7.0912,0
7.102,0
7.1128,0
7.1235,0
7.1343,0
7.1451,0
7.1559,0
7.1667,0
7.1774,0
7.1882,0
7.199,0
7.2098,0
7.2205,0
7.2313,0
7.2421,0
7.2529,0
7.2636,0
7.2744,0
7.2852,0
7.296,0
7.3068,0
7.3175,0
7.3283,0
7.3391,0
7.3499,0
7.3606,0
7.3714,0
7.3822,0
7.393,0
7.4037,0
7.4145,0
7.4253,0
7.4361,0
7.4469,0
7.4576,0
7.4684,0
7.4792,0
7.49,0
7.5007,0
7.5115,0
7.5223,0
7.5331,0
7.5438,0
7.5546,0
7.5654,0
7.5762,0
7.587,0
7.5977,0
7.6085,0
7.6193,0
7.6301,0
7.6408,0
7.6516,0
7.6624,0
7.6732,0
7.6839,0
7.6947,0
7.7055,0
7.7163,0
7.7271,0
7.7378,0
7.7486,0
7.7594,0
7.7702,0
7.7809,0
7.7917,0
7.8025,0
7.8133,0
7.824,0
7.8348,0
7.8456,0
7.8564,0
7.8672,0
7.8779,0
7.8887,0
7.8995,0
7.9103,0
7.921,0
7.9318,0
7.9426,0
7.9534,0
7.9641,0
7.9749,0
7.9857,0
7.9965,0
8.0073,0
8.018,0
8.0288,0
8.0396,0
8.0504,0
8.0611,0
8.0719,0
8.0827,0
8.0935,0
8.1042,0
8.115,0
8.1258,0
8.1366,0
8.1474,0
8.1581,0
8.1689,0
8.1797,0
8.1905,0
8.2012,0
8.212,0
8.2228,0
8.2336,0
8.2443,0
8.2551,0
8.2659,0
8.2767,0
8.2875,0
8.2982,0
8.309,0
8.3198,0
8.3306,0
8.3413,0
8.3521,0
8.3629,0
8.3737,0
8.3844,0
8.3952,0
8.406,0
8.4168,0
8.4276,0
8.4383,0
8.4491,0
8.4599,0
8.4707,0
8.4814,0
8.4922,0
8.503,0
8.5138,0
8.5245,0
8.5353,0
8.5461,0
8.5569,0
8.5677,0
8.5784,0
8.5892,0
8.6,0
8.6108,0
8.6215,0
8.6323,0
8.6431,0
8.6539,0
8.6646,0
8.6754,0
8.6862,0
8.697,0
8.7078,0
8.7185,0
8.7293,0
8.7401,0
8.7509,0
8.7616,0
8.7724,0
8.7832,0
8.794,0
8.8047,0
8.8155,0
8.8263,0
8.8371,0
8.8479,0
8.8586,0
8.8694,0
8.8802,0
8.891,0
8.9017,0
8.9125,0
8.9233,0
8.9341,0
8.9448,0
8.9556,0
8.9664,0
8.9772,0
8.988,0
8.9987,0
9.0095,0
9.0203,0
9.0311,0
9.0418,0
9.0526,0
9.0634,0
9.0742,0
9.0849,0
9.0957,0
9.1065,0
9.1173,0
9.1281,0
9.1388,0
9.1496,0
9.1604,0
9.1712,0
9.1819,0
9.1927,0
9.2035,0
9.2143,0
9.225,0
9.2358,0
9.2466,0
9.2574,0
9.2682,0
9.2789,0
9.2897,0
9.3005,0
9.3113,0
9.322,0
9.3328,0
9.3436,0
9.3544,0
9.3651,0
9.3759,0
9.3867,0
9.3975,0
9.4083,0
9.419,0
9.4298,0
9.4406,0
9.4514,0
9.4621,0
9.4729,0
9.4837,0
9.4945,0
9.5052,0
9.516,0
9.5268,0
9.5376,0
9.5484,0
9.5591,0
9.5699,0
9.5807,0
9.5915,0
9.6022,0
9.613,0
9.6238,0
9.6346,0
9.6453,0
9.6561,0
9.6669,0
9.6777,0
9.6885,0
9.6992,0
9.71,0
9.7208,0
9.7316,0
9.7423,0
9.7531,0
9.7639,0
9.7747,0
9.7854,0
9.7962,0
9.807,0
9.8178,0
9.8286,0
9.8393,0
9.8501,0
9.8609,0
9.8717,0
9.8824,0
9.8932,0
9.904,0
9.9148,0
9.9255,0
9.9363,0
9.9471,0
9.9579,0
9.9687,0
9.9794,0
9.9902,0
10.001,0
10.012,0
10.023,0
10.033,0
10.044,0
10.055,0
10.066,0
10.076,0
10.087,0
10.098,0
10.109,0
10.12,0
10.13,0
10.141,0
10.152,0
10.163,0
10.173,0
10.184,0
10.195,0
10.206,0
10.217,0
10.227,0
10.238,0
10.249,0
10.26,0
10.27,0
10.281,0
10.292,0
10.303,0
10.314,0
10.324,0
10.335,0
10.346,0
10.357,0
10.367,0
10.378,0
10.389,0
10.4,0
10.411,0
10.421,0
10.432,0
10.443,0
10.454,0
10.464,0
10.475,0
10.486,0
10.497,0
10.507,0
10.518,0
10.529,0
10.54,0
10.551,0
10.561,0
10.572,0
10.583,0
10.594,0
10.604,0
10.615,0
10.626,0
10.637,0
10.648,0
10.658,0
10.669,0
10.68,0
10.691,0
10.701,0
10.712,0
10.723,0
10.734,0
10.745,0
10.755,0
10.766,0
10.777,0


==> img/Data/viperLines/train/perfImprovLine-Kmeans-LP.csv <==
0,0.73314
0.010777,0.73314
0.021554,0.73314
0.032331,0.73314
0.043108,0.73314
0.053885,0.73314
0.064662,0.73314
0.075438,0.73314
0.086215,0.73314
0.096992,0.73314
0.10777,0.73314
0.11855,0.73314
0.12932,0.73314
0.1401,0.73314
0.15088,0.73314
0.16165,0.73314
0.17243,0.73314
0.18321,0.73314
0.19398,0.73314
0.20476,0.73314
0.21554,0.73314
0.22632,0.73314
0.23709,0.73314
0.24787,0.73314
0.25865,0.73314
0.26942,0.73314
0.2802,0.73314
0.29098,0.73314
0.30175,0.73314
0.31253,0.73314
0.32331,0.73314
0.33408,0.73314
0.34486,0.73314
0.35564,0.73314
0.36642,0.73314
0.37719,0.73314
0.38797,0.73314
0.39875,0.73314
0.40952,0.73314
0.4203,0.73314
0.43108,0.73314
0.44185,0.73314
0.45263,0.73314
0.46341,0.73314
0.47418,0.73314
0.48496,0.73314
0.49574,0.73314
0.50652,0.73314
0.51729,0.73314
0.52807,0.73314
0.53885,0.73314
0.54962,0.73314
0.5604,0.73314
0.57118,0.73314
0.58195,0.73314
0.59273,0.73314
0.60351,0.73314
0.61428,0.73314
0.62506,0.73314
0.63584,0.73314
0.64662,0.73314
0.65739,0.73314
0.66817,0.73314
0.67895,0.73314
0.68972,0.73314
0.7005,0.73314
0.71128,0.73314
0.72205,0.73314
0.73283,0.73314
0.74361,0.73314
0.75438,0.73314
0.76516,0.73314
0.77594,0.73314
0.78672,0.73314
0.79749,0.73314
0.80827,0.73314
0.81905,0.73314
0.82982,0.73314
0.8406,0.73314
0.85138,0.73314
0.86215,0.73314
0.87293,0.73314
0.88371,0.73314
0.89448,0.73314
0.90526,0.73314
0.91604,0.73314
0.92682,0.73314
0.93759,0.73314
0.94837,0.73314
0.95915,0.73314
0.96992,0.73314
0.9807,0.73314
0.99148,0.73314
1.0023,0.73314
1.013,0.73314
1.0238,0.73314
1.0346,0.73314
1.0454,0.73314
1.0561,0.73314
1.0669,0.73314
1.0777,0.73314
1.0885,0.73314
1.0992,0.73314
1.11,0.73314
1.1208,0.73314
1.1316,0.73314
1.1424,0.73314
1.1531,0.73314
1.1639,0.73314
1.1747,0.73314
1.1855,0.73314
1.1962,0.73314
1.207,0.73314
1.2178,0.73314
1.2286,0.73314
1.2393,0.73314
1.2501,0.73314
1.2609,0.73314
1.2717,0.73314
1.2825,0.73314
1.2932,0.73314
1.304,0.73314
1.3148,0.73314
1.3256,0.73314
1.3363,0.73314
1.3471,0.73314
1.3579,0.73314
1.3687,0.73314
1.3794,0.73314
1.3902,0.73314
1.401,0.73314
1.4118,0.73314
1.4226,0.73314
1.4333,0.73314
1.4441,0.73314
1.4549,0.73314
1.4657,0.73314
1.4764,0.73314
1.4872,0.73314
1.498,0.73314
1.5088,0.73314
1.5195,0.73314
1.5303,0.73314
1.5411,0.73314
1.5519,0.73314
1.5627,0.73314
1.5734,0.73314
1.5842,0.73314
1.595,0.73314
1.6058,0.73314
1.6165,0.73314
1.6273,0.73314
1.6381,0.73314
1.6489,0.73314
1.6596,0.73314
1.6704,0.73314
1.6812,0.73314
1.692,0.73314
1.7028,0.73314
1.7135,0.73314
1.7243,0.73314
1.7351,0.73314
1.7459,0.73314
1.7566,0.73314
1.7674,0.73314
1.7782,0.73314
1.789,0.73314
1.7997,0.73314
1.8105,0.73314
1.8213,0.73314
1.8321,0.73314
1.8429,0.73314
1.8536,0.73314
1.8644,0.73314
1.8752,0.73314
1.886,0.73314
1.8967,0.73314
1.9075,0.73314
1.9183,0.73314
1.9291,0.73314
1.9398,0.73314
1.9506,0.73314
1.9614,0.73314
1.9722,0.73314
1.983,0.73314
1.9937,0.73314
2.0045,0.73314
2.0153,0.73314
2.0261,0.73314
2.0368,0.73314
2.0476,0.73314
2.0584,0.73314
2.0692,0.73314
2.0799,0.73314
2.0907,0.73314
2.1015,0.73314
2.1123,0.73314
2.1231,0.73314
2.1338,0.73314
2.1446,0.73314
2.1554,0.73314
2.1662,0.73314
2.1769,0.73314
2.1877,0.73314
2.1985,0.73314
2.2093,0.73314
2.22,0.73314
2.2308,0.73314
2.2416,0.73314
2.2524,0.73314
2.2632,0.73314
2.2739,0.73314
2.2847,0.73314
2.2955,0.73314
2.3063,0.73314
2.317,0.73314
2.3278,0.73314
2.3386,0.73314
2.3494,0.73314
2.3601,0.73314
2.3709,0.73314
2.3817,0.73314
2.3925,0.73314
2.4033,0.73314
2.414,0.73314
2.4248,0.73314
2.4356,0.73314
2.4464,0.73314
2.4571,0.73314
2.4679,0.73314
2.4787,0.73314
2.4895,0.73314
2.5002,0.73314
2.511,0.73314
2.5218,0.73314
2.5326,0.73314
2.5434,0.73314
2.5541,0.73314
2.5649,0.73314
2.5757,0.73314
2.5865,0.73314
2.5972,0.73314
2.608,0.73314
2.6188,0.73314
2.6296,0.73314
2.6403,0.73314
2.6511,0.73314
2.6619,0.73314
2.6727,0.73314
2.6835,0.73314
2.6942,0.73314
2.705,0.73314
2.7158,0.73314
2.7266,0.73314
2.7373,0.73314
2.7481,0.73314
2.7589,0.73314
2.7697,0.73314
2.7804,0.73314
2.7912,0.73314
2.802,0.73314
2.8128,0.73314
2.8236,0.73314
2.8343,0.73314
2.8451,0.73314
2.8559,0.73314
2.8667,0.73314
2.8774,0.73314
2.8882,0.73314
2.899,0.73314
2.9098,0.73314
2.9205,0.73314
2.9313,0.73314
2.9421,0.73314
2.9529,0.73314
2.9637,0.73314
2.9744,0.73314
2.9852,0.73314
2.996,0.73314
3.0068,0.73314
3.0175,0.73314
3.0283,0.73314
3.0391,0.73314
3.0499,0.73314
3.0606,0.73314
3.0714,0.73314
3.0822,0.73314
3.093,0.73314
3.1038,0.73314
3.1145,0.73314
3.1253,0.73314
3.1361,0.73314
3.1469,0.73314
3.1576,0.73314
3.1684,0.73314
3.1792,0.73314
3.19,0.73314
3.2007,0.73314
3.2115,0.73314
3.2223,0.73314
3.2331,0.73314
3.2439,0.73314
3.2546,0.73314
3.2654,0.73314
3.2762,0.73314
3.287,0.73314
3.2977,0.73314
3.3085,0.73314
3.3193,0.73314
3.3301,0.73314
3.3408,0.73314
3.3516,0.73314
3.3624,0.73314
3.3732,0.73314
3.384,0.73314
3.3947,0.73314
3.4055,0.73314
3.4163,0.73314
3.4271,0.73314
3.4378,0.73314
3.4486,0.73314
3.4594,0.73314
3.4702,0.73314
3.4809,0.73314
3.4917,0.73314
3.5025,0.73314
3.5133,0.73314
3.5241,0.73314
3.5348,0.73314
3.5456,0.73314
3.5564,0.73314
3.5672,0.73314
3.5779,0.73314
3.5887,0.73314
3.5995,0.73314
3.6103,0.73314
3.621,0.73314
3.6318,0.73314
3.6426,0.73314
3.6534,0.73314
3.6642,0.73314
3.6749,0.73314
3.6857,0.73314
3.6965,0.73314
3.7073,0.73314
3.718,0.73314
3.7288,0.73314
3.7396,0.73314
3.7504,0.73314
3.7611,0.73314
3.7719,0.73314
3.7827,0.73314
3.7935,0.73314
3.8043,0.73314
3.815,0.73314
3.8258,0.73314
3.8366,0.73314
3.8474,0.73314
3.8581,0.73314
3.8689,0.73314
3.8797,0.73314
3.8905,0.73314
3.9012,0.73314
3.912,0.73314
3.9228,0.73314
3.9336,0.73314
3.9444,0.73314
3.9551,0.73314
3.9659,0.73314
3.9767,0.73314
3.9875,0.73314
3.9982,0.73314
4.009,0.73314
4.0198,0.73314
4.0306,0.73314
4.0413,0.73314
4.0521,0.73314
4.0629,0.73314
4.0737,0.73314
4.0845,0.73314
4.0952,0.73314
4.106,0.73314
4.1168,0.73314
4.1276,0.73314
4.1383,0.73314
4.1491,0.73314
4.1599,0.73314
4.1707,0.73314
4.1814,0.73314
4.1922,0.73314
4.203,0.73314
4.2138,0.73314
4.2246,0.73314
4.2353,0.73314
4.2461,0.73314
4.2569,0.73314
4.2677,0.73314
4.2784,0.73314
4.2892,0.73314
4.3,0.73314
4.3108,0.73314
4.3215,0.73314
4.3323,0.73314
4.3431,0.73314
4.3539,0.73314
4.3647,0.73314
4.3754,0.73314
4.3862,0.73314
4.397,0.73314
4.4078,0.73314
4.4185,0.73314
4.4293,0.73314
4.4401,0.73314
4.4509,0.73314
4.4616,0.73314
4.4724,0.73314
4.4832,0.73314
4.494,0.73314
4.5048,0.73314
4.5155,0.73314
4.5263,0.73314
4.5371,0.73314
4.5479,0.73314
4.5586,0.73314
4.5694,0.73314
4.5802,0.73314
4.591,0.73314
4.6017,0.73314
4.6125,0.73314
4.6233,0.73314
4.6341,0.73314
4.6449,0.73314
4.6556,0.73314
4.6664,0.73314
4.6772,0.73314
4.688,0.73314
4.6987,0.73314
4.7095,0.73314
4.7203,0.73314
4.7311,0.73314
4.7418,0.73314
4.7526,0.73314
4.7634,0.73314
4.7742,0.73314
4.785,0.73314
4.7957,0.73314
4.8065,0.73314
4.8173,0.73314
4.8281,0.73314
4.8388,0.73314
4.8496,0.73314
4.8604,0.73314
4.8712,0.73314
4.8819,0.73314
4.8927,0.73314
4.9035,0.73314
4.9143,0.73314
4.9251,0.73314
4.9358,0.73314
4.9466,0.73314
4.9574,0.73314
4.9682,0.73314
4.9789,0.73314
4.9897,0.73314
5.0005,0.73314
5.0113,0.73314
5.022,0.73314
5.0328,0.73314
5.0436,0.73314
5.0544,0.73314
5.0652,0.73314
5.0759,0.73314
5.0867,0.73314
5.0975,0.73314
5.1083,0.73314
5.119,0.73314
5.1298,0.73314
5.1406,0.73314
5.1514,0.73314
5.1621,0.73314
5.1729,0.73314
5.1837,0.73314
5.1945,0.73314
5.2053,0.73314
5.216,0.73314
5.2268,0.73314
5.2376,0.73314
5.2484,0.73314
5.2591,0.73314
5.2699,0.73314
5.2807,0.73314
5.2915,0.73314
5.3022,0.73314
5.313,0.73314
5.3238,0.73314
5.3346,0.73314
5.3454,0.73314
5.3561,0.73314
5.3669,0.73314
5.3777,0.73314
5.3885,0.73314
5.3992,0.73314
5.41,0.73314
5.4208,0.73314
5.4316,0.73314
5.4423,0.73314
5.4531,0.73314
5.4639,0.73314
5.4747,0.73314
5.4855,0.73314
5.4962,0.73314
5.507,0.73314
5.5178,0.73314
5.5286,0.73314
5.5393,0.73314
5.5501,0.73314
5.5609,0.73314
5.5717,0.73314
5.5824,0.73314
5.5932,0.73314
5.604,0.73314
5.6148,0.73314
5.6256,0.73314
5.6363,0.73314
5.6471,0.73314
5.6579,0.73314
5.6687,0.73314
5.6794,0.73314
5.6902,0.73314
5.701,0.73314
5.7118,0.73314
5.7225,0.73314
5.7333,0.73314
5.7441,0.73314
5.7549,0.73314
5.7657,0.73314
5.7764,0.73314
5.7872,0.73314
5.798,0.73314
5.8088,0.73314
5.8195,0.73314
5.8303,0.73314
5.8411,0.73314
5.8519,0.73314
5.8626,0.73314
5.8734,0.73314
5.8842,0.73314
5.895,0.73314
5.9058,0.73314
5.9165,0.73314
5.9273,0.73314
5.9381,0.73314
5.9489,0.73314
5.9596,0.73314
5.9704,0.73314
5.9812,0.73314
5.992,0.73314
6.0027,0.73314
6.0135,0.73314
6.0243,0.73314
6.0351,0.73314
6.0459,0.73314
6.0566,0.73314
6.0674,0.73314
6.0782,0.73314
6.089,0.73314
6.0997,0.73314
6.1105,0.73314
6.1213,0.73314
6.1321,0.73314
6.1428,0.73314
6.1536,0.73314
6.1644,0.73314
6.1752,0.73314
6.186,0.73314
6.1967,0.73314
6.2075,0.73314
6.2183,0.73314
6.2291,0.73314
6.2398,0.73314
6.2506,0.73314
6.2614,0.73314
6.2722,0.73314
6.2829,0.73314
6.2937,0.73314
6.3045,0.73314
6.3153,0.73314
6.3261,0.73314
6.3368,0.73314
6.3476,0.73314
6.3584,0.73314
6.3692,0.73314
6.3799,0.73314
6.3907,0.73314
6.4015,0.73314
6.4123,0.73314
6.423,0.73314
6.4338,0.73314
6.4446,0.73314
6.4554,0.73314
6.4662,0.73314
6.4769,0.73314
6.4877,0.73314
6.4985,0.73314
6.5093,0.73314
6.52,0.73314
6.5308,0.73314
6.5416,0.73314
6.5524,0.73314
6.5631,0.73314
6.5739,0.73314
6.5847,0.73314
6.5955,0.73314
6.6063,0.73314
6.617,0.73314
6.6278,0.73314
6.6386,0.73314
6.6494,0.73314
6.6601,0.73314
6.6709,0.73314
6.6817,0.73314
6.6925,0.73314
6.7032,0.73314
6.714,0.73314
6.7248,0.73314
6.7356,0.73314
6.7464,0.73314
6.7571,0.73314
6.7679,0.73314
6.7787,0.73314
6.7895,0.73314
6.8002,0.73314
6.811,0.73314
6.8218,0.73314
6.8326,0.73314
6.8433,0.73314
6.8541,0.73314
6.8649,0.73314
6.8757,0.73314
6.8865,0.73314
6.8972,0.73314
6.908,0.73314
6.9188,0.73314
6.9296,0.73314
6.9403,0.73314
6.9511,0.73314
6.9619,0.73314
6.9727,0.73314
6.9834,0.73314
6.9942,0.73314
7.005,0.73314
7.0158,0.73314
7.0266,0.73314
7.0373,0.73314
7.0481,0.73314
7.0589,0.73314
7.0697,0.73314
7.0804,0.73314
7.0912,0.73314
7.102,0.73314
7.1128,0.73314
7.1235,0.73314
7.1343,0.73314
7.1451,0.73314
7.1559,0.73314
7.1667,0.73314
7.1774,0.73314
7.1882,0.73314
7.199,0.73314
7.2098,0.73314
7.2205,0.73314
7.2313,0.73314
7.2421,0.73314
7.2529,0.73314
7.2636,0.73314
7.2744,0.73314
7.2852,0.73314
7.296,0.73314
7.3068,0.73314
7.3175,0.73314
7.3283,0.73314
7.3391,0.73314
7.3499,0.73314
7.3606,0.73314
7.3714,0.73314
7.3822,0.73314
7.393,0.73314
7.4037,0.73314
7.4145,0.73314
7.4253,0.73314
7.4361,0.73314
7.4469,0.73314
7.4576,0.73314
7.4684,0.73314
7.4792,0.73314
7.49,0.73314
7.5007,0.73314
7.5115,0.73314
7.5223,0.73314
7.5331,0.73314
7.5438,0.73314
7.5546,0.73314
7.5654,0.73314
7.5762,0.73314
7.587,0.73314
7.5977,0.73314
7.6085,0.73314
7.6193,0.73314
7.6301,0.73314
7.6408,0.73314
7.6516,0.73314
7.6624,0.73314
7.6732,0.73314
7.6839,0.73314
7.6947,0.73314
7.7055,0.73314
7.7163,0.73314
7.7271,0.73314
7.7378,0.73314
7.7486,0.73314
7.7594,0.73314
7.7702,0.73314
7.7809,0.73314
7.7917,0.73314
7.8025,0.73314
7.8133,0.73314
7.824,0.73314
7.8348,0.73314
7.8456,0.73314
7.8564,0.73314
7.8672,0.73314
7.8779,0.73314
7.8887,0.73314
7.8995,0.73314
7.9103,0.73314
7.921,0.73314
7.9318,0.73314
7.9426,0.73314
7.9534,0.73314
7.9641,0.73314
7.9749,0.73314
7.9857,0.73314
7.9965,0.73314
8.0073,0.73314
8.018,0.73314
8.0288,0.73314
8.0396,0.73314
8.0504,0.73314
8.0611,0.73314
8.0719,0.73314
8.0827,0.73314
8.0935,0.73314
8.1042,0.73314
8.115,0.73314
8.1258,0.73314
8.1366,0.73314
8.1474,0.73314
8.1581,0.73314
8.1689,0.73314
8.1797,0.73314
8.1905,0.73314
8.2012,0.73314
8.212,0.73314
8.2228,0.73314
8.2336,0.73314
8.2443,0.73314
8.2551,0.73314
8.2659,0.73314
8.2767,0.73314
8.2875,0.73314
8.2982,0.73314
8.309,0.73314
8.3198,0.73314
8.3306,0.73314
8.3413,0.73314
8.3521,0.73314
8.3629,0.73314
8.3737,0.73314
8.3844,0.73314
8.3952,0.73314
8.406,0.73314
8.4168,0.73314
8.4276,0.73314
8.4383,0.73314
8.4491,0.73314
8.4599,0.73314
8.4707,0.73314
8.4814,0.73314
8.4922,0.73314
8.503,0.73314
8.5138,0.73314
8.5245,0.73314
8.5353,0.73314
8.5461,0.73314
8.5569,0.73314
8.5677,0.73314
8.5784,0.73314
8.5892,0.73314
8.6,0.73314
8.6108,0.73314
8.6215,0.73314
8.6323,0.73314
8.6431,0.73314
8.6539,0.73314
8.6646,0.73314
8.6754,0.73314
8.6862,0.73314
8.697,0.73314
8.7078,0.73314
8.7185,0.73314
8.7293,0.73314
8.7401,0.73314
8.7509,0.73314
8.7616,0.73314
8.7724,0.73314
8.7832,0.73314
8.794,0.73314
8.8047,0.73314
8.8155,0.73314
8.8263,0.73314
8.8371,0.73314
8.8479,0.73314
8.8586,0.73314
8.8694,0.73314
8.8802,0.73314
8.891,0.73314
8.9017,0.73314
8.9125,0.73314
8.9233,0.73314
8.9341,0.73314
8.9448,0.73314
8.9556,0.73314
8.9664,0.73314
8.9772,0.73314
8.988,0.73314
8.9987,0.73314
9.0095,0.73314
9.0203,0.73314
9.0311,0.73314
9.0418,0.73314
9.0526,0.73314
9.0634,0.73314
9.0742,0.73314
9.0849,0.73314
9.0957,0.73314
9.1065,0.73314
9.1173,0.73314
9.1281,0.73314
9.1388,0.73314
9.1496,0.73314
9.1604,0.73314
9.1712,0.73314
9.1819,0.73314
9.1927,0.73314
9.2035,0.73314
9.2143,0.73314
9.225,0.73314
9.2358,0.73314
9.2466,0.73314
9.2574,0.73314
9.2682,0.73314
9.2789,0.73314
9.2897,0.73314
9.3005,0.73314
9.3113,0.73314
9.322,0.73314
9.3328,0.73314
9.3436,0.73314
9.3544,0.73314
9.3651,0.73314
9.3759,0.73314
9.3867,0.73314
9.3975,0.73314
9.4083,0.73314
9.419,0.73314
9.4298,0.73314
9.4406,0.73314
9.4514,0.73314
9.4621,0.73314
9.4729,0.73314
9.4837,0.73314
9.4945,0.73314
9.5052,0.73314
9.516,0.73314
9.5268,0.73314
9.5376,0.73314
9.5484,0.73314
9.5591,0.73314
9.5699,0.73314
9.5807,0.73314
9.5915,0.73314
9.6022,0.73314
9.613,0.73314
9.6238,0.73314
9.6346,0.73314
9.6453,0.73314
9.6561,0.73314
9.6669,0.73314
9.6777,0.73314
9.6885,0.73314
9.6992,0.73314
9.71,0.73314
9.7208,0.73314
9.7316,0.73314
9.7423,0.73314
9.7531,0.73314
9.7639,0.73314
9.7747,0.73314
9.7854,0.73314
9.7962,0.73314
9.807,0.73314
9.8178,0.73314
9.8286,0.73314
9.8393,0.73314
9.8501,0.73314
9.8609,0.73314
9.8717,0.73314
9.8824,0.73314
9.8932,0.73314
9.904,0.73314
9.9148,0.73314
9.9255,0.73314
9.9363,0.73314
9.9471,0.73314
9.9579,0.73314
9.9687,0.73314
9.9794,0.73314
9.9902,0.73314
10.001,0.73314
10.012,0.73314
10.023,0.73314
10.033,0.73314
10.044,0.73314
10.055,0.73314
10.066,0.73314
10.076,0.73314
10.087,0.73314
10.098,0.73314
10.109,0.73314
10.12,0.73314
10.13,0.73314
10.141,0.73314
10.152,0.73314
10.163,0.73314
10.173,0.73314
10.184,0.73314
10.195,0.73314
10.206,0.73314
10.217,0.73314
10.227,0.73314
10.238,0.73314
10.249,0.73314
10.26,0.73314
10.27,0.73314
10.281,0.73314
10.292,0.73314
10.303,0.73314
10.314,0.73314
10.324,0.73314
10.335,0.73314
10.346,0.73314
10.357,0.73314
10.367,0.73314
10.378,0.73314
10.389,0.73314
10.4,0.73314
10.411,0.73314
10.421,0.73314
10.432,0.73314
10.443,0.73314
10.454,0.73314
10.464,0.73314
10.475,0.73314
10.486,0.73314
10.497,0.73314
10.507,0.73314
10.518,0.73314
10.529,0.73314
10.54,0.73314
10.551,0.73314
10.561,0.73314
10.572,0.73314
10.583,0.73314
10.594,0.73314
10.604,0.73314
10.615,0.73314
10.626,0.73314
10.637,0.73314
10.648,0.73314
10.658,0.73314
10.669,0.73314
10.68,0.73314
10.691,0.73314
10.701,0.73314
10.712,0.73314
10.723,0.73314
10.734,0.73314
10.745,0.73314
10.755,0.73314
10.766,0.73314
10.777,0.73314


==> img/Data/viperLines/train/perfImprovLine-Kmeans-SK.csv <==
0,0.79194
0.010777,0.78878
0.021554,0.78562
0.032331,0.78245
0.043108,0.77928
0.053885,0.77611
0.064662,0.77292
0.075438,0.76974
0.086215,0.76655
0.096992,0.76335
0.10777,0.76015
0.11855,0.75695
0.12932,0.75374
0.1401,0.75052
0.15088,0.7473
0.16165,0.74408
0.17243,0.74085
0.18321,0.73762
0.19398,0.73438
0.20476,0.73113
0.21554,0.72789
0.22632,0.72463
0.23709,0.72137
0.24787,0.71811
0.25865,0.71484
0.26942,0.71157
0.2802,0.70829
0.29098,0.705
0.30175,0.70172
0.31253,0.69842
0.32331,0.69512
0.33408,0.69182
0.34486,0.68851
0.35564,0.6852
0.36642,0.68188
0.37719,0.67855
0.38797,0.67523
0.39875,0.67189
0.40952,0.66855
0.4203,0.66521
0.43108,0.66186
0.44185,0.6585
0.45263,0.65514
0.46341,0.65178
0.47418,0.64841
0.48496,0.64503
0.49574,0.64165
0.50652,0.63826
0.51729,0.63487
0.52807,0.63148
0.53885,0.62807
0.54962,0.62467
0.5604,0.62125
0.57118,0.61784
0.58195,0.61441
0.59273,0.61099
0.60351,0.60755
0.61428,0.60411
0.62506,0.60067
0.63584,0.59722
0.64662,0.59376
0.65739,0.5903
0.66817,0.58684
0.67895,0.58336
0.68972,0.57989
0.7005,0.5764
0.71128,0.57292
0.72205,0.56942
0.73283,0.56592
0.74361,0.56242
0.75438,0.55891
0.76516,0.55539
0.77594,0.55187
0.78672,0.54835
0.79749,0.54481
0.80827,0.54128
0.81905,0.53773
0.82982,0.53418
0.8406,0.53063
0.85138,0.52707
0.86215,0.5235
0.87293,0.51993
0.88371,0.51635
0.89448,0.51277
0.90526,0.50918
0.91604,0.50559
0.92682,0.50199
0.93759,0.49838
0.94837,0.49477
0.95915,0.49115
0.96992,0.48753
0.9807,0.4839
0.99148,0.48026
1.0023,0.47662
1.013,0.47297
1.0238,0.46932
1.0346,0.46566
1.0454,0.462
1.0561,0.45833
1.0669,0.45465
1.0777,0.45097
1.0885,0.44728
1.0992,0.44359
1.11,0.43989
1.1208,0.43618
1.1316,0.43247
1.1424,0.42875
1.1531,0.42503
1.1639,0.4213
1.1747,0.41756
1.1855,0.41382
1.1962,0.41007
1.207,0.40631
1.2178,0.40255
1.2286,0.39879
1.2393,0.39501
1.2501,0.39123
1.2609,0.38745
1.2717,0.38366
1.2825,0.37986
1.2932,0.37606
1.304,0.37224
1.3148,0.36843
1.3256,0.36461
1.3363,0.36078
1.3471,0.35694
1.3579,0.3531
1.3687,0.34925
1.3794,0.3454
1.3902,0.34153
1.401,0.33767
1.4118,0.33379
1.4226,0.32991
1.4333,0.32603
1.4441,0.32213
1.4549,0.31823
1.4657,0.31433
1.4764,0.31374
1.4872,0.31334
1.498,0.31294
1.5088,0.31254
1.5195,0.31214
1.5303,0.31174
1.5411,0.31134
1.5519,0.31093
1.5627,0.31053
1.5734,0.31013
1.5842,0.30972
1.595,0.30931
1.6058,0.30891
1.6165,0.3085
1.6273,0.30809
1.6381,0.30768
1.6489,0.30727
1.6596,0.30686
1.6704,0.30645
1.6812,0.30604
1.692,0.30563
1.7028,0.30522
1.7135,0.3048
1.7243,0.30439
1.7351,0.30397
1.7459,0.30356
1.7566,0.30314
1.7674,0.30273
1.7782,0.30231
1.789,0.30189
1.7997,0.30147
1.8105,0.30105
1.8213,0.30063
1.8321,0.30021
1.8429,0.29979
1.8536,0.29936
1.8644,0.29894
1.8752,0.29852
1.886,0.29809
1.8967,0.29767
1.9075,0.29724
1.9183,0.29681
1.9291,0.29638
1.9398,0.29596
1.9506,0.29553
1.9614,0.2951
1.9722,0.29466
1.983,0.29423
1.9937,0.2938
2.0045,0.29337
2.0153,0.29293
2.0261,0.2925
2.0368,0.29206
2.0476,0.29163
2.0584,0.29119
2.0692,0.29075
2.0799,0.29031
2.0907,0.28988
2.1015,0.28944
2.1123,0.28899
2.1231,0.28855
2.1338,0.28811
2.1446,0.28767
2.1554,0.28722
2.1662,0.28678
2.1769,0.28633
2.1877,0.28589
2.1985,0.28544
2.2093,0.28499
2.22,0.28454
2.2308,0.28409
2.2416,0.28364
2.2524,0.28319
2.2632,0.28274
2.2739,0.28229
2.2847,0.28184
2.2955,0.28138
2.3063,0.28093
2.317,0.28047
2.3278,0.28001
2.3386,0.27956
2.3494,0.2791
2.3601,0.27864
2.3709,0.27818
2.3817,0.27772
2.3925,0.27726
2.4033,0.2768
2.414,0.27633
2.4248,0.27587
2.4356,0.2754
2.4464,0.27494
2.4571,0.27447
2.4679,0.274
2.4787,0.27354
2.4895,0.27307
2.5002,0.2726
2.511,0.27213
2.5218,0.27165
2.5326,0.27118
2.5434,0.27071
2.5541,0.27023
2.5649,0.26976
2.5757,0.26928
2.5865,0.26881
2.5972,0.26833
2.608,0.26785
2.6188,0.26737
2.6296,0.26689
2.6403,0.26641
2.6511,0.26593
2.6619,0.26544
2.6727,0.26496
2.6835,0.26448
2.6942,0.26399
2.705,0.2635
2.7158,0.26302
2.7266,0.26253
2.7373,0.26204
2.7481,0.26155
2.7589,0.26106
2.7697,0.26057
2.7804,0.26007
2.7912,0.25958
2.802,0.25909
2.8128,0.25859
2.8236,0.25809
2.8343,0.2576
2.8451,0.2571
2.8559,0.2566
2.8667,0.2561
2.8774,0.2556
2.8882,0.25509
2.899,0.25459
2.9098,0.25409
2.9205,0.25358
2.9313,0.25308
2.9421,0.25257
2.9529,0.25206
2.9637,0.25155
2.9744,0.25104
2.9852,0.25053
2.996,0.25002
3.0068,0.24951
3.0175,0.249
3.0283,0.24848
3.0391,0.24797
3.0499,0.24745
3.0606,0.24693
3.0714,0.24641
3.0822,0.24589
3.093,0.24537
3.1038,0.24485
3.1145,0.24433
3.1253,0.24381
3.1361,0.24328
3.1469,0.24276
3.1576,0.24223
3.1684,0.2417
3.1792,0.24118
3.19,0.24065
3.2007,0.24012
3.2115,0.23958
3.2223,0.23905
3.2331,0.23852
3.2439,0.23798
3.2546,0.23745
3.2654,0.23691
3.2762,0.23637
3.287,0.23584
3.2977,0.2353
3.3085,0.23475
3.3193,0.23421
3.3301,0.23367
3.3408,0.23313
3.3516,0.23258
3.3624,0.23204
3.3732,0.23149
3.384,0.23094
3.3947,0.23039
3.4055,0.22984
3.4163,0.22929
3.4271,0.22874
3.4378,0.22818
3.4486,0.22763
3.4594,0.22707
3.4702,0.22652
3.4809,0.22596
3.4917,0.2254
3.5025,0.22484
3.5133,0.22428
3.5241,0.22372
3.5348,0.22315
3.5456,0.22259
3.5564,0.22202
3.5672,0.22145
3.5779,0.22089
3.5887,0.22032
3.5995,0.21975
3.6103,0.21918
3.621,0.2186
3.6318,0.21803
3.6426,0.21746
3.6534,0.21688
3.6642,0.2163
3.6749,0.21572
3.6857,0.21514
3.6965,0.21456
3.7073,0.21398
3.718,0.2134
3.7288,0.21282
3.7396,0.21223
3.7504,0.21164
3.7611,0.21106
3.7719,0.21047
3.7827,0.20988
3.7935,0.20929
3.8043,0.20869
3.815,0.2081
3.8258,0.2075
3.8366,0.20691
3.8474,0.20631
3.8581,0.20571
3.8689,0.20511
3.8797,0.20451
3.8905,0.20391
3.9012,0.20331
3.912,0.2027
3.9228,0.2021
3.9336,0.20149
3.9444,0.20088
3.9551,0.20027
3.9659,0.19966
3.9767,0.19905
3.9875,0.19843
3.9982,0.19782
4.009,0.1972
4.0198,0.19659
4.0306,0.19605
4.0413,0.19569
4.0521,0.19533
4.0629,0.19496
4.0737,0.1946
4.0845,0.19423
4.0952,0.19386
4.106,0.1935
4.1168,0.19313
4.1276,0.19276
4.1383,0.19239
4.1491,0.19202
4.1599,0.19165
4.1707,0.19128
4.1814,0.1909
4.1922,0.19053
4.203,0.19015
4.2138,0.18978
4.2246,0.1894
4.2353,0.18903
4.2461,0.18865
4.2569,0.18827
4.2677,0.18789
4.2784,0.18751
4.2892,0.18713
4.3,0.18675
4.3108,0.18637
4.3215,0.18598
4.3323,0.1856
4.3431,0.18522
4.3539,0.18483
4.3647,0.18444
4.3754,0.18406
4.3862,0.18367
4.397,0.18328
4.4078,0.18289
4.4185,0.1825
4.4293,0.18211
4.4401,0.18171
4.4509,0.18132
4.4616,0.18093
4.4724,0.18053
4.4832,0.18014
4.494,0.17974
4.5048,0.17934
4.5155,0.17894
4.5263,0.17854
4.5371,0.17814
4.5479,0.17774
4.5586,0.17734
4.5694,0.17712
4.5802,0.17766
4.591,0.17822
4.6017,0.17877
4.6125,0.17932
4.6233,0.17988
4.6341,0.18043
4.6449,0.18099
4.6556,0.18155
4.6664,0.18211
4.6772,0.18267
4.688,0.18323
4.6987,0.18379
4.7095,0.18436
4.7203,0.18492
4.7311,0.18549
4.7418,0.18606
4.7526,0.18663
4.7634,0.1872
4.7742,0.18777
4.785,0.18835
4.7957,0.18892
4.8065,0.1895
4.8173,0.19007
4.8281,0.19065
4.8388,0.19123
4.8496,0.19181
4.8604,0.1924
4.8712,0.19298
4.8819,0.19357
4.8927,0.19415
4.9035,0.19474
4.9143,0.19533
4.9251,0.19592
4.9358,0.19651
4.9466,0.19711
4.9574,0.1977
4.9682,0.1983
4.9789,0.19889
4.9897,0.19949
5.0005,0.20009
5.0113,0.20069
5.022,0.2013
5.0328,0.2019
5.0436,0.20251
5.0544,0.20311
5.0652,0.20372
5.0759,0.20433
5.0867,0.20494
5.0975,0.20555
5.1083,0.20617
5.119,0.20678
5.1298,0.2074
5.1406,0.20802
5.1514,0.20864
5.1621,0.20926
5.1729,0.20988
5.1837,0.21051
5.1945,0.21113
5.2053,0.21176
5.216,0.21239
5.2268,0.21302
5.2376,0.21365
5.2484,0.21428
5.2591,0.21492
5.2699,0.21555
5.2807,0.21619
5.2915,0.21683
5.3022,0.21747
5.313,0.21811
5.3238,0.21875
5.3346,0.2194
5.3454,0.22005
5.3561,0.22069
5.3669,0.22134
5.3777,0.22199
5.3885,0.22265
5.3992,0.2233
5.41,0.22396
5.4208,0.22461
5.4316,0.22527
5.4423,0.22593
5.4531,0.2266
5.4639,0.22726
5.4747,0.22792
5.4855,0.22859
5.4962,0.22926
5.507,0.22993
5.5178,0.2306
5.5286,0.23128
5.5393,0.23195
5.5501,0.23263
5.5609,0.23331
5.5717,0.23399
5.5824,0.23467
5.5932,0.23535
5.604,0.23604
5.6148,0.23672
5.6256,0.23741
5.6363,0.2381
5.6471,0.23879
5.6579,0.23949
5.6687,0.24018
5.6794,0.24088
5.6902,0.24158
5.701,0.24228
5.7118,0.24298
5.7225,0.24368
5.7333,0.24439
5.7441,0.24509
5.7549,0.2458
5.7657,0.24651
5.7764,0.24723
5.7872,0.24794
5.798,0.24866
5.8088,0.24938
5.8195,0.2501
5.8303,0.25082
5.8411,0.25154
5.8519,0.25227
5.8626,0.25299
5.8734,0.25372
5.8842,0.25445
5.895,0.25518
5.9058,0.25592
5.9165,0.25666
5.9273,0.25739
5.9381,0.25813
5.9489,0.25888
5.9596,0.25962
5.9704,0.26036
5.9812,0.26111
5.992,0.26186
6.0027,0.26261
6.0135,0.26337
6.0243,0.26412
6.0351,0.26488
6.0459,0.26564
6.0566,0.2664
6.0674,0.26716
6.0782,0.26793
6.089,0.26869
6.0997,0.26946
6.1105,0.27023
6.1213,0.27101
6.1321,0.27178
6.1428,0.27256
6.1536,0.27334
6.1644,0.27412
6.1752,0.2749
6.186,0.27569
6.1967,0.27648
6.2075,0.27726
6.2183,0.27806
6.2291,0.27885
6.2398,0.27965
6.2506,0.28044
6.2614,0.28124
6.2722,0.28204
6.2829,0.28285
6.2937,0.28365
6.3045,0.28446
6.3153,0.28527
6.3261,0.28609
6.3368,0.2869
6.3476,0.28772
6.3584,0.28854
6.3692,0.28936
6.3799,0.29018
6.3907,0.29101
6.4015,0.29184
6.4123,0.29267
6.423,0.2935
6.4338,0.29433
6.4446,0.29517
6.4554,0.29601
6.4662,0.29685
6.4769,0.29769
6.4877,0.29854
6.4985,0.29939
6.5093,0.30024
6.52,0.30109
6.5308,0.30195
6.5416,0.30281
6.5524,0.30367
6.5631,0.30453
6.5739,0.30539
6.5847,0.30626
6.5955,0.30713
6.6063,0.308
6.617,0.30888
6.6278,0.30975
6.6386,0.31063
6.6494,0.31151
6.6601,0.3124
6.6709,0.31328
6.6817,0.31417
6.6925,0.31507
6.7032,0.31596
6.714,0.31686
6.7248,0.31775
6.7356,0.31866
6.7464,0.31956
6.7571,0.32047
6.7679,0.32138
6.7787,0.32229
6.7895,0.3232
6.8002,0.32412
6.811,0.32504
6.8218,0.32596
6.8326,0.32689
6.8433,0.32781
6.8541,0.32874
6.8649,0.32968
6.8757,0.33061
6.8865,0.33155
6.8972,0.33249
6.908,0.33343
6.9188,0.33438
6.9296,0.33533
6.9403,0.33628
6.9511,0.33723
6.9619,0.33819
6.9727,0.33915
6.9834,0.34011
6.9942,0.34108
7.005,0.34205
7.0158,0.34302
7.0266,0.34399
7.0373,0.34497
7.0481,0.34595
7.0589,0.34693
7.0697,0.34792
7.0804,0.3489
7.0912,0.3499
7.102,0.35089
7.1128,0.35189
7.1235,0.35289
7.1343,0.35389
7.1451,0.3549
7.1559,0.3559
7.1667,0.35692
7.1774,0.35793
7.1882,0.35895
7.199,0.35997
7.2098,0.36099
7.2205,0.36202
7.2313,0.36305
7.2421,0.36408
7.2529,0.36512
7.2636,0.36616
7.2744,0.3672
7.2852,0.36825
7.296,0.3693
7.3068,0.37035
7.3175,0.3714
7.3283,0.37246
7.3391,0.37352
7.3499,0.37459
7.3606,0.37566
7.3714,0.37673
7.3822,0.3778
7.393,0.37888
7.4037,0.37996
7.4145,0.38105
7.4253,0.38214
7.4361,0.38323
7.4469,0.38432
7.4576,0.38542
7.4684,0.38652
7.4792,0.38763
7.49,0.38874
7.5007,0.38985
7.5115,0.39096
7.5223,0.39208
7.5331,0.3932
7.5438,0.39433
7.5546,0.39546
7.5654,0.39659
7.5762,0.39773
7.587,0.39887
7.5977,0.40001
7.6085,0.40116
7.6193,0.40231
7.6301,0.40347
7.6408,0.40463
7.6516,0.40579
7.6624,0.40695
7.6732,0.40812
7.6839,0.4093
7.6947,0.41047
7.7055,0.41165
7.7163,0.41284
7.7271,0.41403
7.7378,0.41522
7.7486,0.41641
7.7594,0.41761
7.7702,0.41882
7.7809,0.42003
7.7917,0.42124
7.8025,0.42245
7.8133,0.42367
7.824,0.4249
7.8348,0.42612
7.8456,0.42736
7.8564,0.42859
7.8672,0.42983
7.8779,0.43108
7.8887,0.43232
7.8995,0.43358
7.9103,0.43483
7.921,0.43609
7.9318,0.43736
7.9426,0.43862
7.9534,0.4399
7.9641,0.44118
7.9749,0.44246
7.9857,0.44374
7.9965,0.44503
8.0073,0.44633
8.018,0.44763
8.0288,0.44893
8.0396,0.45024
8.0504,0.45155
8.0611,0.45287
8.0719,0.45419
8.0827,0.45551
8.0935,0.45684
8.1042,0.45818
8.115,0.45952
8.1258,0.46086
8.1366,0.46221
8.1474,0.46356
8.1581,0.46492
8.1689,0.46628
8.1797,0.46765
8.1905,0.46902
8.2012,0.4704
8.212,0.47178
8.2228,0.47316
8.2336,0.47455
8.2443,0.47595
8.2551,0.47735
8.2659,0.47876
8.2767,0.48017
8.2875,0.48158
8.2982,0.483
8.309,0.48443
8.3198,0.48586
8.3306,0.48729
8.3413,0.48873
8.3521,0.49018
8.3629,0.49163
8.3737,0.49309
8.3844,0.49455
8.3952,0.49602
8.406,0.49749
8.4168,0.49896
8.4276,0.50045
8.4383,0.50193
8.4491,0.50343
8.4599,0.50493
8.4707,0.50643
8.4814,0.50794
8.4922,0.50945
8.503,0.51098
8.5138,0.5125
8.5245,0.51403
8.5353,0.51557
8.5461,0.51711
8.5569,0.51866
8.5677,0.52022
8.5784,0.52178
8.5892,0.52334
8.6,0.52491
8.6108,0.52649
8.6215,0.52807
8.6323,0.52966
8.6431,0.53126
8.6539,0.53286
8.6646,0.53447
8.6754,0.53608
8.6862,0.5377
8.697,0.53932
8.7078,0.54095
8.7185,0.54259
8.7293,0.54424
8.7401,0.54589
8.7509,0.54754
8.7616,0.5492
8.7724,0.55087
8.7832,0.55255
8.794,0.55423
8.8047,0.55592
8.8155,0.55761
8.8263,0.55932
8.8371,0.56102
8.8479,0.56274
8.8586,0.56446
8.8694,0.56619
8.8802,0.56792
8.891,0.56966
8.9017,0.57141
8.9125,0.57317
8.9233,0.57493
8.9341,0.5767
8.9448,0.57847
8.9556,0.58025
8.9664,0.58204
8.9772,0.58384
8.988,0.58564
8.9987,0.58746
9.0095,0.58927
9.0203,0.5911
9.0311,0.59293
9.0418,0.59477
9.0526,0.59662
9.0634,0.59848
9.0742,0.60034
9.0849,0.60221
9.0957,0.60409
9.1065,0.60597
9.1173,0.60787
9.1281,0.60977
9.1388,0.61167
9.1496,0.61359
9.1604,0.61552
9.1712,0.61745
9.1819,0.61939
9.1927,0.62134
9.2035,0.62329
9.2143,0.62526
9.225,0.62723
9.2358,0.62921
9.2466,0.6312
9.2574,0.6332
9.2682,0.6352
9.2789,0.63721
9.2897,0.63924
9.3005,0.64127
9.3113,0.64331
9.322,0.64536
9.3328,0.64741
9.3436,0.64948
9.3544,0.65155
9.3651,0.65364
9.3759,0.65573
9.3867,0.65783
9.3975,0.65994
9.4083,0.66206
9.419,0.66419
9.4298,0.66632
9.4406,0.66847
9.4514,0.67063
9.4621,0.67279
9.4729,0.67497
9.4837,0.67715
9.4945,0.67935
9.5052,0.68155
9.516,0.68376
9.5268,0.68599
9.5376,0.68822
9.5484,0.69046
9.5591,0.69272
9.5699,0.69498
9.5807,0.69725
9.5915,0.69953
9.6022,0.70183
9.613,0.70413
9.6238,0.70644
9.6346,0.70877
9.6453,0.7111
9.6561,0.71345
9.6669,0.71581
9.6777,0.71817
9.6885,0.72055
9.6992,0.72294
9.71,0.72534
9.7208,0.72775
9.7316,0.73017
9.7423,0.7326
9.7531,0.73505
9.7639,0.7375
9.7747,0.73997
9.7854,0.74245
9.7962,0.74494
9.807,0.74744
9.8178,0.74995
9.8286,0.75248
9.8393,0.75501
9.8501,0.75756
9.8609,0.76012
9.8717,0.76269
9.8824,0.76528
9.8932,0.76788
9.904,0.77049
9.9148,0.77311
9.9255,0.77574
9.9363,0.77839
9.9471,0.78105
9.9579,0.78373
9.9687,0.78619
9.9794,0.78862
9.9902,0.79106
10.001,0.79351
10.012,0.79597
10.023,0.79844
10.033,0.80092
10.044,0.80341
10.055,0.80592
10.066,0.80843
10.076,0.81096
10.087,0.8135
10.098,0.81605
10.109,0.81861
10.12,0.82118
10.13,0.82376
10.141,0.82636
10.152,0.82897
10.163,0.83159
10.173,0.83422
10.184,0.83686
10.195,0.83951
10.206,0.84218
10.217,0.84486
10.227,0.84755
10.238,0.85026
10.249,0.85297
10.26,0.8557
10.27,0.85845
10.281,0.8612
10.292,0.86397
10.303,0.86675
10.314,0.86954
10.324,0.87235
10.335,0.87517
10.346,0.878
10.357,0.88085
10.367,0.88371
10.378,0.88658
10.389,0.88947
10.4,0.89237
10.411,0.89529
10.421,0.89822
10.432,0.90116
10.443,0.90412
10.454,0.90709
10.464,0.91008
10.475,0.91308
10.486,0.91609
10.497,0.91912
10.507,0.92217
10.518,0.92523
10.529,0.9283
10.54,0.93139
10.551,0.9345
10.561,0.93762
10.572,0.94076
10.583,0.94391
10.594,0.94708
10.604,0.95026
10.615,0.95346
10.626,0.95667
10.637,0.95991
10.648,0.96315
10.658,0.96642
10.669,0.9697
10.68,0.973
10.691,0.97631
10.701,0.97965
10.712,0.98299
10.723,0.98636
10.734,0.98974
10.745,0.99314
10.755,0.99656
10.766,1
10.777,1


==> img/Data/viperLines/train/perfImprovLine-Particlefilter-AML.csv <==
0,0.085279
0.00015727,0.067045
0.00031454,0.048653
0.00047181,0.030102
0.00062908,0.01139
0.00078635,0.0023136
0.00094362,0.0017784
0.0011009,0.0012385
0.0012582,0.00069379
0.0014154,0.00014424
0.0015727,0
0.00173,0.0001889
0.0018872,0.0003795
0.0020445,0.00057183
0.0022018,0.00076591
0.0023591,0.00096177
0.0025163,0.0011594
0.0026736,0.0013589
0.0028309,0.0015602
0.0029881,0.0017635
0.0031454,0.0019694
0.0033027,0.0021773
0.0034599,0.0023871
0.0036172,0.0025989
0.0037745,0.0028127
0.0039318,0.0030286
0.004089,0.0032465
0.0042463,0.0034666
0.0044036,0.0036888
0.0045608,0.0039131
0.0047181,0.0041397
0.0048754,0.0043685
0.0050326,0.0045996
0.0051899,0.004833
0.0053472,0.0050687
0.0055045,0.0053068
0.0056617,0.0055473
0.005819,0.0057903
0.0059763,0.0060357
0.0061335,0.0062836
0.0062908,0.0065342
0.0064481,0.0067873
0.0066054,0.007043
0.0067626,0.0073015
0.0069199,0.0075627
0.0070772,0.0078266
0.0072344,0.0080933
0.0073917,0.0083629
0.007549,0.0086355
0.0077062,0.0089109
0.0078635,0.0091894
0.0080208,0.0094709
0.0081781,0.0097555
0.0083353,0.010043
0.0084926,0.010334
0.0086499,0.010628
0.0088071,0.010926
0.0089644,0.011227
0.0091217,0.011531
0.0092789,0.011839
0.0094362,0.01215
0.0095935,0.012465
0.0097508,0.012784
0.009908,0.013106
0.010065,0.013433
0.010223,0.013763
0.01038,0.014097
0.010537,0.014435
0.010694,0.014777
0.010852,0.015123
0.011009,0.015473
0.011166,0.015828
0.011323,0.016187
0.011481,0.016551
0.011638,0.016919
0.011795,0.017292
0.011953,0.01767
0.01211,0.018052
0.012267,0.018439
0.012424,0.018832
0.012582,0.019229
0.012739,0.019632
0.012896,0.02004
0.013053,0.020453
0.013211,0.020872
0.013368,0.021296
0.013525,0.021727
0.013683,0.022163
0.01384,0.022605
0.013997,0.023053
0.014154,0.023508
0.014312,0.023968
0.014469,0.024436
0.014626,0.02491
0.014783,0.025391
0.014941,0.025878
0.015098,0.026373
0.015255,0.026875
0.015412,0.027385
0.01557,0.027902
0.015727,0.028426
0.015884,0.028959
0.016042,0.0295
0.016199,0.030049
0.016356,0.030606
0.016513,0.031173
0.016671,0.031748
0.016828,0.032332
0.016985,0.032925
0.017142,0.033528
0.0173,0.034141
0.017457,0.034764
0.017614,0.035397
0.017772,0.03604
0.017929,0.036694
0.018086,0.03736
0.018243,0.038036
0.018401,0.038724
0.018558,0.039424
0.018715,0.040137
0.018872,0.040861
0.01903,0.041599
0.019187,0.04235
0.019344,0.043115
0.019502,0.043893
0.019659,0.044686
0.019816,0.045493
0.019973,0.046316
0.020131,0.047047
0.020288,0.04727
0.020445,0.047495
0.020602,0.047637
0.02076,0.047583
0.020917,0.047594
0.021074,0.047604
0.021231,0.047614
0.021389,0.047624
0.021546,0.047635
0.021703,0.047645
0.021861,0.047655
0.022018,0.047665
0.022175,0.047676
0.022332,0.047686
0.02249,0.047696
0.022647,0.047707
0.022804,0.047717
0.022961,0.047727
0.023119,0.047738
0.023276,0.047748
0.023433,0.047758
0.023591,0.047769
0.023748,0.047779
0.023905,0.047789
0.024062,0.0478
0.02422,0.04781
0.024377,0.04782
0.024534,0.047831
0.024691,0.047841
0.024849,0.047851
0.025006,0.047862
0.025163,0.047867
0.025321,0.047871
0.025478,0.047874
0.025635,0.047877
0.025792,0.047881
0.02595,0.047884
0.026107,0.047887
0.026264,0.047891
0.026421,0.047894
0.026579,0.047898
0.026736,0.047901
0.026893,0.047904
0.02705,0.047908
0.027208,0.047911
0.027365,0.047915
0.027522,0.047918
0.02768,0.047921
0.027837,0.047936
0.027994,0.047962
0.028151,0.047989
0.028309,0.048016
0.028466,0.048043
0.028623,0.048069
0.02878,0.048096
0.028938,0.048123
0.029095,0.04815
0.029252,0.048177
0.02941,0.048203
0.029567,0.04823
0.029724,0.048257
0.029881,0.048284
0.030039,0.048311
0.030196,0.048338
0.030353,0.048364
0.03051,0.048391
0.030668,0.048418
0.030825,0.048445
0.030982,0.048472
0.03114,0.048499
0.031297,0.048526
0.031454,0.048553
0.031611,0.04858
0.031769,0.048607
0.031926,0.048634
0.032083,0.048661
0.03224,0.048688
0.032398,0.048715
0.032555,0.048742
0.032712,0.048769
0.032869,0.048796
0.033027,0.048823
0.033184,0.04885
0.033341,0.048877
0.033499,0.048905
0.033656,0.048932
0.033813,0.048959
0.03397,0.048986
0.034128,0.049013
0.034285,0.04904
0.034442,0.049067
0.034599,0.049095
0.034757,0.049122
0.034914,0.049149
0.035071,0.049176
0.035229,0.049203
0.035386,0.049231
0.035543,0.049258
0.0357,0.049285
0.035858,0.049312
0.036015,0.04934
0.036172,0.049367
0.036329,0.049394
0.036487,0.049422
0.036644,0.049449
0.036801,0.049476
0.036959,0.049504
0.037116,0.049531
0.037273,0.049558
0.03743,0.049586
0.037588,0.049613
0.037745,0.049641
0.037902,0.049668
0.038059,0.049695
0.038217,0.049723
0.038374,0.04975
0.038531,0.049778
0.038688,0.049805
0.038846,0.049833
0.039003,0.04986
0.03916,0.049888
0.039318,0.049915
0.039475,0.049943
0.039632,0.04997
0.039789,0.049998
0.039947,0.050025
0.040104,0.050053
0.040261,0.050081
0.040418,0.050108
0.040576,0.050136
0.040733,0.050163
0.04089,0.050191
0.041048,0.050219
0.041205,0.050246
0.041362,0.050274
0.041519,0.050302
0.041677,0.050329
0.041834,0.050357
0.041991,0.050385
0.042148,0.050413
0.042306,0.05044
0.042463,0.050468
0.04262,0.050496
0.042778,0.050524
0.042935,0.050551
0.043092,0.050579
0.043249,0.050607
0.043407,0.050635
0.043564,0.050663
0.043721,0.05069
0.043878,0.050718
0.044036,0.050746
0.044193,0.050774
0.04435,0.050802
0.044507,0.05083
0.044665,0.050858
0.044822,0.050886
0.044979,0.050913
0.045137,0.050941
0.045294,0.050969
0.045451,0.050997
0.045608,0.051025
0.045766,0.051053
0.045923,0.051081
0.04608,0.051109
0.046237,0.051137
0.046395,0.051165
0.046552,0.051193
0.046709,0.051221
0.046867,0.05125
0.047024,0.051278
0.047181,0.051306
0.047338,0.051334
0.047496,0.051362
0.047653,0.05139
0.04781,0.051418
0.047967,0.051446
0.048125,0.051475
0.048282,0.051503
0.048439,0.051531
0.048597,0.051559
0.048754,0.051587
0.048911,0.051616
0.049068,0.051644
0.049226,0.051672
0.049383,0.0517
0.04954,0.051729
0.049697,0.051757
0.049855,0.051785
0.050012,0.051813
0.050169,0.051842
0.050326,0.05187
0.050484,0.051898
0.050641,0.051927
0.050798,0.051955
0.050956,0.051983
0.051113,0.052012
0.05127,0.05204
0.051427,0.052069
0.051585,0.052097
0.051742,0.052125
0.051899,0.052154
0.052056,0.052182
0.052214,0.052211
0.052371,0.052239
0.052528,0.052268
0.052686,0.052296
0.052843,0.052325
0.053,0.052353
0.053157,0.052382
0.053315,0.05241
0.053472,0.052439
0.053629,0.052468
0.053786,0.052496
0.053944,0.052525
0.054101,0.052553
0.054258,0.052582
0.054416,0.052611
0.054573,0.052639
0.05473,0.052668
0.054887,0.052697
0.055045,0.052725
0.055202,0.052754
0.055359,0.052783
0.055516,0.052811
0.055674,0.05284
0.055831,0.052869
0.055988,0.052898
0.056145,0.052926
0.056303,0.052955
0.05646,0.052984
0.056617,0.053013
0.056775,0.053042
0.056932,0.053064
0.057089,0.053064
0.057246,0.053064
0.057404,0.053064
0.057561,0.053064
0.057718,0.053064
0.057875,0.053064
0.058033,0.053064
0.05819,0.053064
0.058347,0.053064
0.058505,0.053064
0.058662,0.053064
0.058819,0.053064
0.058976,0.053064
0.059134,0.053064
0.059291,0.053064
0.059448,0.053064
0.059605,0.053064
0.059763,0.053064
0.05992,0.053064
0.060077,0.053064
0.060235,0.053064
0.060392,0.053064
0.060549,0.053064
0.060706,0.053064
0.060864,0.053064
0.061021,0.053064
0.061178,0.053064
0.061335,0.053064
0.061493,0.053064
0.06165,0.053064
0.061807,0.053064
0.061965,0.053064
0.062122,0.053064
0.062279,0.053064
0.062436,0.053064
0.062594,0.053064
0.062751,0.053064
0.062908,0.053064
0.063065,0.053064
0.063223,0.053064
0.06338,0.053064
0.063537,0.053064
0.063694,0.053064
0.063852,0.053064
0.064009,0.053064
0.064166,0.053064
0.064324,0.053064
0.064481,0.053064
0.064638,0.053064
0.064795,0.053064
0.064953,0.053064
0.06511,0.053064
0.065267,0.053064
0.065424,0.053064
0.065582,0.053064
0.065739,0.053064
0.065896,0.053064
0.066054,0.053064
0.066211,0.053064
0.066368,0.053064
0.066525,0.053064
0.066683,0.053064
0.06684,0.053064
0.066997,0.053064
0.067154,0.053064
0.067312,0.053064
0.067469,0.053064
0.067626,0.053064
0.067784,0.053064
0.067941,0.053064
0.068098,0.053064
0.068255,0.053064
0.068413,0.053064
0.06857,0.053064
0.068727,0.053064
0.068884,0.053064
0.069042,0.053064
0.069199,0.053064
0.069356,0.053064
0.069513,0.053064
0.069671,0.053064
0.069828,0.053064
0.069985,0.053064
0.070143,0.053064
0.0703,0.053064
0.070457,0.053064
0.070614,0.053064
0.070772,0.053064
0.070929,0.053064
0.071086,0.053064
0.071243,0.053064
0.071401,0.053064
0.071558,0.053064
0.071715,0.053064
0.071873,0.053064
0.07203,0.053064
0.072187,0.053064
0.072344,0.053064
0.072502,0.053064
0.072659,0.053064
0.072816,0.053064
0.072973,0.053064
0.073131,0.053064
0.073288,0.053064
0.073445,0.053064
0.073603,0.053064
0.07376,0.053064
0.073917,0.053064
0.074074,0.053064
0.074232,0.053064
0.074389,0.053064
0.074546,0.053064
0.074703,0.053064
0.074861,0.053064
0.075018,0.053064
0.075175,0.053064
0.075332,0.053064
0.07549,0.053064
0.075647,0.053064
0.075804,0.053064
0.075962,0.053064
0.076119,0.053064
0.076276,0.053064
0.076433,0.053064
0.076591,0.053064
0.076748,0.053064
0.076905,0.053064
0.077062,0.053064
0.07722,0.053064
0.077377,0.053064
0.077534,0.053064
0.077692,0.053064
0.077849,0.053064
0.078006,0.053064
0.078163,0.053064
0.078321,0.053064
0.078478,0.053064
0.078635,0.053064
0.078792,0.053064
0.07895,0.053064
0.079107,0.053064
0.079264,0.053064
0.079422,0.053064
0.079579,0.053064
0.079736,0.053064
0.079893,0.053064
0.080051,0.053064
0.080208,0.053064
0.080365,0.053064
0.080522,0.053064
0.08068,0.053064
0.080837,0.053064
0.080994,0.053064
0.081151,0.053064
0.081309,0.053064
0.081466,0.053064
0.081623,0.053064
0.081781,0.053064
0.081938,0.053064
0.082095,0.053064
0.082252,0.053064
0.08241,0.053064
0.082567,0.053064
0.082724,0.053064
0.082881,0.053064
0.083039,0.053064
0.083196,0.053064
0.083353,0.053064
0.083511,0.053064
0.083668,0.053064
0.083825,0.053064
0.083982,0.053064
0.08414,0.053064
0.084297,0.053064
0.084454,0.053064
0.084611,0.053064
0.084769,0.053064
0.084926,0.053064
0.085083,0.053064
0.085241,0.053064
0.085398,0.053064
0.085555,0.053064
0.085712,0.053064
0.08587,0.053064
0.086027,0.053064
0.086184,0.053064
0.086341,0.053064
0.086499,0.053064
0.086656,0.053064
0.086813,0.053064
0.08697,0.053064
0.087128,0.053064
0.087285,0.053064
0.087442,0.053064
0.0876,0.053064
0.087757,0.053064
0.087914,0.053064
0.088071,0.053064
0.088229,0.053064
0.088386,0.053064
0.088543,0.053064
0.0887,0.053064
0.088858,0.053064
0.089015,0.053064
0.089172,0.053064
0.08933,0.053064
0.089487,0.053064
0.089644,0.053064
0.089801,0.053064
0.089959,0.053064
0.090116,0.053064
0.090273,0.053064
0.09043,0.053064
0.090588,0.053064
0.090745,0.053064
0.090902,0.053064
0.09106,0.053064
0.091217,0.053064
0.091374,0.053064
0.091531,0.053064
0.091689,0.053064
0.091846,0.053064
0.092003,0.053064
0.09216,0.053064
0.092318,0.053064
0.092475,0.053064
0.092632,0.053064
0.092789,0.053064
0.092947,0.053064
0.093104,0.053064
0.093261,0.053064
0.093419,0.053064
0.093576,0.053064
0.093733,0.053064
0.09389,0.053064
0.094048,0.053064
0.094205,0.053064
0.094362,0.053064
0.094519,0.053064
0.094677,0.053064
0.094834,0.053064
0.094991,0.053064
0.095149,0.053064
0.095306,0.053064
0.095463,0.053064
0.09562,0.053064
0.095778,0.053064
0.095935,0.053064
0.096092,0.053064
0.096249,0.053064
0.096407,0.053064
0.096564,0.053064
0.096721,0.053064
0.096879,0.053064
0.097036,0.053064
0.097193,0.053064
0.09735,0.053064
0.097508,0.053064
0.097665,0.053064
0.097822,0.053064
0.097979,0.053064
0.098137,0.053064
0.098294,0.053064
0.098451,0.053064
0.098608,0.053064
0.098766,0.053064
0.098923,0.053064
0.09908,0.053064
0.099238,0.053064
0.099395,0.053064
0.099552,0.053064
0.099709,0.053064
0.099867,0.053064
0.10002,0.053064
0.10018,0.053064
0.10034,0.053064
0.1005,0.053064
0.10065,0.053064
0.10081,0.053064
0.10097,0.053064
0.10112,0.053064
0.10128,0.053064
0.10144,0.053064
0.1016,0.053064
0.10175,0.053064
0.10191,0.053064
0.10207,0.053064
0.10223,0.053064
0.10238,0.053064
0.10254,0.053064
0.1027,0.053064
0.10285,0.053064
0.10301,0.053064
0.10317,0.053064
0.10333,0.053064
0.10348,0.053064
0.10364,0.053064
0.1038,0.053064
0.10396,0.053064
0.10411,0.053064
0.10427,0.053064
0.10443,0.053064
0.10458,0.053064
0.10474,0.053064
0.1049,0.053064
0.10506,0.053064
0.10521,0.053064
0.10537,0.053064
0.10553,0.053064
0.10569,0.053064
0.10584,0.053064
0.106,0.053064
0.10616,0.053064
0.10631,0.053064
0.10647,0.053064
0.10663,0.053064
0.10679,0.053064
0.10694,0.053064
0.1071,0.053064
0.10726,0.053064
0.10742,0.053064
0.10757,0.053064
0.10773,0.053064
0.10789,0.053064
0.10804,0.053064
0.1082,0.053064
0.10836,0.053064
0.10852,0.053064
0.10867,0.053064
0.10883,0.053064
0.10899,0.053064
0.10915,0.053064
0.1093,0.053064
0.10946,0.053064
0.10962,0.053064
0.10977,0.053064
0.10993,0.053064
0.11009,0.053064
0.11025,0.053064
0.1104,0.053064
0.11056,0.053064
0.11072,0.053064
0.11088,0.053064
0.11103,0.053064
0.11119,0.053064
0.11135,0.053064
0.1115,0.053064
0.11166,0.053064
0.11182,0.053064
0.11198,0.053064
0.11213,0.053064
0.11229,0.053064
0.11245,0.053064
0.11261,0.053064
0.11276,0.053064
0.11292,0.053064
0.11308,0.053064
0.11323,0.053064
0.11339,0.053064
0.11355,0.053064
0.11371,0.053064
0.11386,0.053064
0.11402,0.053064
0.11418,0.053064
0.11434,0.053064
0.11449,0.053064
0.11465,0.053064
0.11481,0.053064
0.11496,0.053064
0.11512,0.053064
0.11528,0.053064
0.11544,0.053064
0.11559,0.053064
0.11575,0.053064
0.11591,0.053064
0.11607,0.053064
0.11622,0.053064
0.11638,0.053064
0.11654,0.053064
0.11669,0.053064
0.11685,0.053064
0.11701,0.053064
0.11717,0.053064
0.11732,0.053064
0.11748,0.053064
0.11764,0.053064
0.1178,0.053064
0.11795,0.053064
0.11811,0.053064
0.11827,0.053064
0.11842,0.053064
0.11858,0.053064
0.11874,0.053064
0.1189,0.053064
0.11905,0.053064
0.11921,0.053064
0.11937,0.053064
0.11953,0.053064
0.11968,0.053064
0.11984,0.053064
0.12,0.053064
0.12015,0.053064
0.12031,0.053064
0.12047,0.053064
0.12063,0.053064
0.12078,0.053064
0.12094,0.053064
0.1211,0.053064
0.12126,0.053064
0.12141,0.053064
0.12157,0.053064
0.12173,0.053064
0.12188,0.053064
0.12204,0.053064
0.1222,0.053064
0.12236,0.053064
0.12251,0.053064
0.12267,0.053064
0.12283,0.053064
0.12299,0.053064
0.12314,0.053064
0.1233,0.053064
0.12346,0.053064
0.12361,0.053064
0.12377,0.053064
0.12393,0.053064
0.12409,0.053064
0.12424,0.053064
0.1244,0.053064
0.12456,0.053064
0.12472,0.053064
0.12487,0.053064
0.12503,0.053064
0.12519,0.053064
0.12534,0.053064
0.1255,0.053064
0.12566,0.053064
0.12582,0.053064
0.12597,0.053064
0.12613,0.053064
0.12629,0.053064
0.12645,0.053064
0.1266,0.053064
0.12676,0.053064
0.12692,0.053064
0.12707,0.053064
0.12723,0.053064
0.12739,0.053064
0.12755,0.053064
0.1277,0.053064
0.12786,0.053064
0.12802,0.053064
0.12818,0.053064
0.12833,0.053064
0.12849,0.053064
0.12865,0.053064
0.1288,0.053064
0.12896,0.053064
0.12912,0.053064
0.12928,0.053064
0.12943,0.053064
0.12959,0.053064
0.12975,0.053064
0.12991,0.053064
0.13006,0.053064
0.13022,0.053064
0.13038,0.053064
0.13053,0.053064
0.13069,0.053064
0.13085,0.053064
0.13101,0.053064
0.13116,0.053064
0.13132,0.053064
0.13148,0.053064
0.13164,0.053064
0.13179,0.053064
0.13195,0.053064
0.13211,0.053064
0.13226,0.053064
0.13242,0.053064
0.13258,0.053064
0.13274,0.053064
0.13289,0.053064
0.13305,0.053064
0.13321,0.053064
0.13337,0.053064
0.13352,0.053064
0.13368,0.053064
0.13384,0.053064
0.13399,0.053064
0.13415,0.053064
0.13431,0.053064
0.13447,0.053064
0.13462,0.053064
0.13478,0.053064
0.13494,0.053064
0.1351,0.053064
0.13525,0.053064
0.13541,0.053064
0.13557,0.053064
0.13572,0.053064
0.13588,0.053064
0.13604,0.053064
0.1362,0.053064
0.13635,0.053064
0.13651,0.053064
0.13667,0.053064
0.13683,0.053064
0.13698,0.053064
0.13714,0.053064
0.1373,0.053064
0.13745,0.053064
0.13761,0.053064
0.13777,0.053064
0.13793,0.053064
0.13808,0.053064
0.13824,0.053064
0.1384,0.053064
0.13856,0.053064
0.13871,0.053064
0.13887,0.053064
0.13903,0.053064
0.13918,0.053064
0.13934,0.053064
0.1395,0.053064
0.13966,0.053064
0.13981,0.053064
0.13997,0.053064
0.14013,0.053064
0.14029,0.053064
0.14044,0.053064
0.1406,0.053064
0.14076,0.053064
0.14091,0.053064
0.14107,0.053064
0.14123,0.053064
0.14139,0.053064
0.14154,0.053064
0.1417,0.053064
0.14186,0.053064
0.14202,0.053064
0.14217,0.053064
0.14233,0.053064
0.14249,0.053064
0.14264,0.053064
0.1428,0.053064
0.14296,0.053064
0.14312,0.053064
0.14327,0.053064
0.14343,0.053064
0.14359,0.053064
0.14375,0.053064
0.1439,0.053064
0.14406,0.053064
0.14422,0.053064
0.14437,0.053064
0.14453,0.053064
0.14469,0.053064
0.14485,0.053064
0.145,0.053064
0.14516,0.053064
0.14532,0.053064
0.14548,0.053064
0.14563,0.053064
0.14579,0.053064
0.14595,0.053064
0.1461,0.053064
0.14626,0.053064
0.14642,0.053064
0.14658,0.053064
0.14673,0.053064
0.14689,0.053064
0.14705,0.053064
0.14721,0.053064
0.14736,0.053064
0.14752,0.053064
0.14768,0.053064
0.14783,0.053064
0.14799,0.053064
0.14815,0.053064
0.14831,0.053064
0.14846,0.053064
0.14862,0.053064
0.14878,0.053064
0.14893,0.053064
0.14909,0.053064
0.14925,0.053064
0.14941,0.053064
0.14956,0.053064
0.14972,0.053064
0.14988,0.053064
0.15004,0.053064
0.15019,0.053064
0.15035,0.053064
0.15051,0.053064
0.15066,0.053064
0.15082,0.053064
0.15098,0.053064
0.15114,0.053064
0.15129,0.053064
0.15145,0.053064
0.15161,0.053064
0.15177,0.053064
0.15192,0.053064
0.15208,0.053064
0.15224,0.053064
0.15239,0.053064
0.15255,0.053064
0.15271,0.053064
0.15287,0.053064
0.15302,0.053064
0.15318,0.053064
0.15334,0.053064
0.1535,0.053064
0.15365,0.053064
0.15381,0.053064
0.15397,0.053064
0.15412,0.053064
0.15428,0.053064
0.15444,0.053064
0.1546,0.053064
0.15475,0.053064
0.15491,0.053064
0.15507,0.053064
0.15523,0.053064
0.15538,0.053064
0.15554,0.053064
0.1557,0.053064
0.15585,0.053064
0.15601,0.053064
0.15617,0.053064
0.15633,0.053064
0.15648,0.053064
0.15664,0.053064
0.1568,0.053064
0.15696,0.053064
0.15711,0.053064
0.15727,0.053064


==> img/Data/viperLines/train/perfImprovLine-Particlefilter-LP.csv <==
0,0.24774
0.00015727,0.24774
0.00031454,0.24774
0.00047181,0.24774
0.00062908,0.24774
0.00078635,0.24774
0.00094362,0.24774
0.0011009,0.24774
0.0012582,0.24774
0.0014154,0.24774
0.0015727,0.24774
0.00173,0.24774
0.0018872,0.24774
0.0020445,0.24774
0.0022018,0.24774
0.0023591,0.24774
0.0025163,0.24774
0.0026736,0.24774
0.0028309,0.24774
0.0029881,0.24774
0.0031454,0.24774
0.0033027,0.24774
0.0034599,0.24774
0.0036172,0.24774
0.0037745,0.24774
0.0039318,0.24774
0.004089,0.24774
0.0042463,0.24774
0.0044036,0.24774
0.0045608,0.24774
0.0047181,0.24774
0.0048754,0.24774
0.0050326,0.24774
0.0051899,0.24774
0.0053472,0.24774
0.0055045,0.24774
0.0056617,0.24774
0.005819,0.24774
0.0059763,0.24774
0.0061335,0.24774
0.0062908,0.24774
0.0064481,0.24774
0.0066054,0.24774
0.0067626,0.24774
0.0069199,0.24774
0.0070772,0.24774
0.0072344,0.24774
0.0073917,0.24774
0.007549,0.24774
0.0077062,0.24774
0.0078635,0.24774
0.0080208,0.24774
0.0081781,0.24774
0.0083353,0.24774
0.0084926,0.24774
0.0086499,0.24774
0.0088071,0.24774
0.0089644,0.24774
0.0091217,0.24774
0.0092789,0.24774
0.0094362,0.24774
0.0095935,0.24774
0.0097508,0.24774
0.009908,0.24774
0.010065,0.24774
0.010223,0.24774
0.01038,0.24774
0.010537,0.24774
0.010694,0.24774
0.010852,0.24774
0.011009,0.24774
0.011166,0.24774
0.011323,0.24774
0.011481,0.24774
0.011638,0.24774
0.011795,0.24774
0.011953,0.24774
0.01211,0.24774
0.012267,0.24774
0.012424,0.24774
0.012582,0.24774
0.012739,0.24774
0.012896,0.24774
0.013053,0.24774
0.013211,0.24774
0.013368,0.24774
0.013525,0.24774
0.013683,0.24774
0.01384,0.24774
0.013997,0.24774
0.014154,0.24774
0.014312,0.24774
0.014469,0.24774
0.014626,0.24774
0.014783,0.24774
0.014941,0.24774
0.015098,0.24774
0.015255,0.24774
0.015412,0.24774
0.01557,0.24774
0.015727,0.24774
0.015884,0.24774
0.016042,0.24774
0.016199,0.24774
0.016356,0.24774
0.016513,0.24774
0.016671,0.24774
0.016828,0.24774
0.016985,0.24774
0.017142,0.24774
0.0173,0.24774
0.017457,0.24774
0.017614,0.24774
0.017772,0.24774
0.017929,0.24774
0.018086,0.24774
0.018243,0.24774
0.018401,0.24774
0.018558,0.24774
0.018715,0.24774
0.018872,0.24774
0.01903,0.24774
0.019187,0.24774
0.019344,0.24774
0.019502,0.24774
0.019659,0.24774
0.019816,0.24774
0.019973,0.24774
0.020131,0.24774
0.020288,0.24774
0.020445,0.24774
0.020602,0.24774
0.02076,0.24774
0.020917,0.24774
0.021074,0.24774
0.021231,0.24774
0.021389,0.24774
0.021546,0.24774
0.021703,0.24774
0.021861,0.24774
0.022018,0.24774
0.022175,0.24774
0.022332,0.24774
0.02249,0.24774
0.022647,0.24774
0.022804,0.24774
0.022961,0.24774
0.023119,0.24774
0.023276,0.24774
0.023433,0.24774
0.023591,0.24774
0.023748,0.24774
0.023905,0.24774
0.024062,0.24774
0.02422,0.24774
0.024377,0.24774
0.024534,0.24774
0.024691,0.24774
0.024849,0.24774
0.025006,0.24774
0.025163,0.24774
0.025321,0.24774
0.025478,0.24774
0.025635,0.24774
0.025792,0.24774
0.02595,0.24774
0.026107,0.24774
0.026264,0.24774
0.026421,0.24774
0.026579,0.24774
0.026736,0.24774
0.026893,0.24774
0.02705,0.24774
0.027208,0.24774
0.027365,0.24774
0.027522,0.24774
0.02768,0.24774
0.027837,0.24774
0.027994,0.24774
0.028151,0.24774
0.028309,0.24774
0.028466,0.24774
0.028623,0.24774
0.02878,0.24774
0.028938,0.24774
0.029095,0.24774
0.029252,0.24774
0.02941,0.24774
0.029567,0.24774
0.029724,0.24774
0.029881,0.24774
0.030039,0.24774
0.030196,0.24774
0.030353,0.24774
0.03051,0.24774
0.030668,0.24774
0.030825,0.24774
0.030982,0.24774
0.03114,0.24774
0.031297,0.24774
0.031454,0.24774
0.031611,0.24774
0.031769,0.24774
0.031926,0.24774
0.032083,0.24774
0.03224,0.24774
0.032398,0.24774
0.032555,0.24774
0.032712,0.24774
0.032869,0.24774
0.033027,0.24774
0.033184,0.24774
0.033341,0.24774
0.033499,0.24774
0.033656,0.24774
0.033813,0.24774
0.03397,0.24774
0.034128,0.24774
0.034285,0.24774
0.034442,0.24774
0.034599,0.24774
0.034757,0.24774
0.034914,0.24774
0.035071,0.24774
0.035229,0.24774
0.035386,0.24774
0.035543,0.24774
0.0357,0.24774
0.035858,0.24774
0.036015,0.24774
0.036172,0.24774
0.036329,0.24774
0.036487,0.24774
0.036644,0.24774
0.036801,0.24774
0.036959,0.24774
0.037116,0.24774
0.037273,0.24774
0.03743,0.24774
0.037588,0.24774
0.037745,0.24774
0.037902,0.24774
0.038059,0.24774
0.038217,0.24774
0.038374,0.24774
0.038531,0.24774
0.038688,0.24774
0.038846,0.24774
0.039003,0.24774
0.03916,0.24774
0.039318,0.24774
0.039475,0.24774
0.039632,0.24774
0.039789,0.24774
0.039947,0.24774
0.040104,0.24774
0.040261,0.24774
0.040418,0.24774
0.040576,0.24774
0.040733,0.24774
0.04089,0.24774
0.041048,0.24774
0.041205,0.24774
0.041362,0.24774
0.041519,0.24774
0.041677,0.24774
0.041834,0.24774
0.041991,0.24774
0.042148,0.24774
0.042306,0.24774
0.042463,0.24774
0.04262,0.24774
0.042778,0.24774
0.042935,0.24774
0.043092,0.24774
0.043249,0.24774
0.043407,0.24774
0.043564,0.24774
0.043721,0.24774
0.043878,0.24774
0.044036,0.24774
0.044193,0.24774
0.04435,0.24774
0.044507,0.24774
0.044665,0.24774
0.044822,0.24774
0.044979,0.24774
0.045137,0.24774
0.045294,0.24774
0.045451,0.24774
0.045608,0.24774
0.045766,0.24774
0.045923,0.24774
0.04608,0.24774
0.046237,0.24774
0.046395,0.24774
0.046552,0.24774
0.046709,0.24774
0.046867,0.24774
0.047024,0.24774
0.047181,0.24774
0.047338,0.24774
0.047496,0.24774
0.047653,0.24774
0.04781,0.24774
0.047967,0.24774
0.048125,0.24774
0.048282,0.24774
0.048439,0.24774
0.048597,0.24774
0.048754,0.24774
0.048911,0.24774
0.049068,0.24774
0.049226,0.24774
0.049383,0.24774
0.04954,0.24774
0.049697,0.24774
0.049855,0.24774
0.050012,0.24774
0.050169,0.24774
0.050326,0.24774
0.050484,0.24774
0.050641,0.24774
0.050798,0.24774
0.050956,0.24774
0.051113,0.24774
0.05127,0.24774
0.051427,0.24774
0.051585,0.24774
0.051742,0.24774
0.051899,0.24774
0.052056,0.24774
0.052214,0.24774
0.052371,0.24774
0.052528,0.24774
0.052686,0.24774
0.052843,0.24774
0.053,0.24774
0.053157,0.24774
0.053315,0.24774
0.053472,0.24774
0.053629,0.24774
0.053786,0.24774
0.053944,0.24774
0.054101,0.24774
0.054258,0.24774
0.054416,0.24774
0.054573,0.24774
0.05473,0.24774
0.054887,0.24774
0.055045,0.24774
0.055202,0.24774
0.055359,0.24774
0.055516,0.24774
0.055674,0.24774
0.055831,0.24774
0.055988,0.24774
0.056145,0.24774
0.056303,0.24774
0.05646,0.24774
0.056617,0.24774
0.056775,0.24774
0.056932,0.24774
0.057089,0.24774
0.057246,0.24774
0.057404,0.24774
0.057561,0.24774
0.057718,0.24774
0.057875,0.24774
0.058033,0.24774
0.05819,0.24774
0.058347,0.24774
0.058505,0.24774
0.058662,0.24774
0.058819,0.24774
0.058976,0.24774
0.059134,0.24774
0.059291,0.24774
0.059448,0.24774
0.059605,0.24774
0.059763,0.24774
0.05992,0.24774
0.060077,0.24774
0.060235,0.24774
0.060392,0.24774
0.060549,0.24774
0.060706,0.24774
0.060864,0.24774
0.061021,0.24774
0.061178,0.24774
0.061335,0.24774
0.061493,0.24774
0.06165,0.24774
0.061807,0.24774
0.061965,0.24774
0.062122,0.24774
0.062279,0.24774
0.062436,0.24774
0.062594,0.24774
0.062751,0.24774
0.062908,0.24774
0.063065,0.24774
0.063223,0.24774
0.06338,0.24774
0.063537,0.24774
0.063694,0.24774
0.063852,0.24774
0.064009,0.24774
0.064166,0.24774
0.064324,0.24774
0.064481,0.24774
0.064638,0.24774
0.064795,0.24774
0.064953,0.24774
0.06511,0.24774
0.065267,0.24774
0.065424,0.24774
0.065582,0.24774
0.065739,0.24774
0.065896,0.24774
0.066054,0.24774
0.066211,0.24774
0.066368,0.24774
0.066525,0.24774
0.066683,0.24774
0.06684,0.24774
0.066997,0.24774
0.067154,0.24774
0.067312,0.24774
0.067469,0.24774
0.067626,0.24774
0.067784,0.24774
0.067941,0.24774
0.068098,0.24774
0.068255,0.24774
0.068413,0.24774
0.06857,0.24774
0.068727,0.24774
0.068884,0.24774
0.069042,0.24774
0.069199,0.24774
0.069356,0.24774
0.069513,0.24774
0.069671,0.24774
0.069828,0.24774
0.069985,0.24774
0.070143,0.24774
0.0703,0.24774
0.070457,0.24774
0.070614,0.24774
0.070772,0.24774
0.070929,0.24774
0.071086,0.24774
0.071243,0.24774
0.071401,0.24774
0.071558,0.24774
0.071715,0.24774
0.071873,0.24774
0.07203,0.24774
0.072187,0.24774
0.072344,0.24774
0.072502,0.24774
0.072659,0.24774
0.072816,0.24774
0.072973,0.24774
0.073131,0.24774
0.073288,0.24774
0.073445,0.24774
0.073603,0.24774
0.07376,0.24774
0.073917,0.24774
0.074074,0.24774
0.074232,0.24774
0.074389,0.24774
0.074546,0.24774
0.074703,0.24774
0.074861,0.24774
0.075018,0.24774
0.075175,0.24774
0.075332,0.24774
0.07549,0.24774
0.075647,0.24774
0.075804,0.24774
0.075962,0.24774
0.076119,0.24774
0.076276,0.24774
0.076433,0.24774
0.076591,0.24774
0.076748,0.24774
0.076905,0.24774
0.077062,0.24774
0.07722,0.24774
0.077377,0.24774
0.077534,0.24774
0.077692,0.24774
0.077849,0.24774
0.078006,0.24774
0.078163,0.24774
0.078321,0.24774
0.078478,0.24774
0.078635,0.24774
0.078792,0.24774
0.07895,0.24774
0.079107,0.24774
0.079264,0.24774
0.079422,0.24774
0.079579,0.24774
0.079736,0.24774
0.079893,0.24774
0.080051,0.24774
0.080208,0.24774
0.080365,0.24774
0.080522,0.24774
0.08068,0.24774
0.080837,0.24774
0.080994,0.24774
0.081151,0.24774
0.081309,0.24774
0.081466,0.24774
0.081623,0.24774
0.081781,0.24774
0.081938,0.24774
0.082095,0.24774
0.082252,0.24774
0.08241,0.24774
0.082567,0.24774
0.082724,0.24774
0.082881,0.24774
0.083039,0.24774
0.083196,0.24774
0.083353,0.24774
0.083511,0.24774
0.083668,0.24774
0.083825,0.24774
0.083982,0.24774
0.08414,0.24774
0.084297,0.24774
0.084454,0.24774
0.084611,0.24774
0.084769,0.24774
0.084926,0.24774
0.085083,0.24774
0.085241,0.24774
0.085398,0.24774
0.085555,0.24774
0.085712,0.24774
0.08587,0.24774
0.086027,0.24774
0.086184,0.24774
0.086341,0.24774
0.086499,0.24774
0.086656,0.24774
0.086813,0.24774
0.08697,0.24774
0.087128,0.24774
0.087285,0.24774
0.087442,0.24774
0.0876,0.24774
0.087757,0.24774
0.087914,0.24774
0.088071,0.24774
0.088229,0.24774
0.088386,0.24774
0.088543,0.24774
0.0887,0.24774
0.088858,0.24774
0.089015,0.24774
0.089172,0.24774
0.08933,0.24774
0.089487,0.24774
0.089644,0.24774
0.089801,0.24774
0.089959,0.24774
0.090116,0.24774
0.090273,0.24774
0.09043,0.24774
0.090588,0.24774
0.090745,0.24774
0.090902,0.24774
0.09106,0.24774
0.091217,0.24774
0.091374,0.24774
0.091531,0.24774
0.091689,0.24774
0.091846,0.24774
0.092003,0.24774
0.09216,0.24774
0.092318,0.24774
0.092475,0.24774
0.092632,0.24774
0.092789,0.24774
0.092947,0.24774
0.093104,0.24774
0.093261,0.24774
0.093419,0.24774
0.093576,0.24774
0.093733,0.24774
0.09389,0.24774
0.094048,0.24774
0.094205,0.24774
0.094362,0.24774
0.094519,0.24774
0.094677,0.24774
0.094834,0.24774
0.094991,0.24774
0.095149,0.24774
0.095306,0.24774
0.095463,0.24774
0.09562,0.24774
0.095778,0.24774
0.095935,0.24774
0.096092,0.24774
0.096249,0.24774
0.096407,0.24774
0.096564,0.24774
0.096721,0.24774
0.096879,0.24774
0.097036,0.24774
0.097193,0.24774
0.09735,0.24774
0.097508,0.24774
0.097665,0.24774
0.097822,0.24774
0.097979,0.24774
0.098137,0.24774
0.098294,0.24774
0.098451,0.24774
0.098608,0.24774
0.098766,0.24774
0.098923,0.24774
0.09908,0.24774
0.099238,0.24774
0.099395,0.24774
0.099552,0.24774
0.099709,0.24774
0.099867,0.24774
0.10002,0.24774
0.10018,0.24774
0.10034,0.24774
0.1005,0.24774
0.10065,0.24774
0.10081,0.24774
0.10097,0.24774
0.10112,0.24774
0.10128,0.24774
0.10144,0.24774
0.1016,0.24774
0.10175,0.24774
0.10191,0.24774
0.10207,0.24774
0.10223,0.24774
0.10238,0.24774
0.10254,0.24774
0.1027,0.24774
0.10285,0.24774
0.10301,0.24774
0.10317,0.24774
0.10333,0.24774
0.10348,0.24774
0.10364,0.24774
0.1038,0.24774
0.10396,0.24774
0.10411,0.24774
0.10427,0.24774
0.10443,0.24774
0.10458,0.24774
0.10474,0.24774
0.1049,0.24774
0.10506,0.24774
0.10521,0.24774
0.10537,0.24774
0.10553,0.24774
0.10569,0.24774
0.10584,0.24774
0.106,0.24774
0.10616,0.24774
0.10631,0.24774
0.10647,0.24774
0.10663,0.24774
0.10679,0.24774
0.10694,0.24774
0.1071,0.24774
0.10726,0.24774
0.10742,0.24774
0.10757,0.24774
0.10773,0.24774
0.10789,0.24774
0.10804,0.24774
0.1082,0.24774
0.10836,0.24774
0.10852,0.24774
0.10867,0.24774
0.10883,0.24774
0.10899,0.24774
0.10915,0.24774
0.1093,0.24774
0.10946,0.24774
0.10962,0.24774
0.10977,0.24774
0.10993,0.24774
0.11009,0.24774
0.11025,0.24774
0.1104,0.24774
0.11056,0.24774
0.11072,0.24774
0.11088,0.24774
0.11103,0.24774
0.11119,0.24774
0.11135,0.24774
0.1115,0.24774
0.11166,0.24774
0.11182,0.24774
0.11198,0.24774
0.11213,0.24774
0.11229,0.24774
0.11245,0.24774
0.11261,0.24774
0.11276,0.24774
0.11292,0.24774
0.11308,0.24774
0.11323,0.24774
0.11339,0.24774
0.11355,0.24774
0.11371,0.24774
0.11386,0.24774
0.11402,0.24774
0.11418,0.24774
0.11434,0.24774
0.11449,0.24774
0.11465,0.24774
0.11481,0.24774
0.11496,0.24774
0.11512,0.24774
0.11528,0.24774
0.11544,0.24774
0.11559,0.24774
0.11575,0.24774
0.11591,0.24774
0.11607,0.24774
0.11622,0.24774
0.11638,0.24774
0.11654,0.24774
0.11669,0.24774
0.11685,0.24774
0.11701,0.24774
0.11717,0.24774
0.11732,0.24774
0.11748,0.24774
0.11764,0.24774
0.1178,0.24774
0.11795,0.24774
0.11811,0.24774
0.11827,0.24774
0.11842,0.24774
0.11858,0.24774
0.11874,0.24774
0.1189,0.24774
0.11905,0.24774
0.11921,0.24774
0.11937,0.24774
0.11953,0.24774
0.11968,0.24774
0.11984,0.24774
0.12,0.24774
0.12015,0.24774
0.12031,0.24774
0.12047,0.24774
0.12063,0.24774
0.12078,0.24774
0.12094,0.24774
0.1211,0.24774
0.12126,0.24774
0.12141,0.24774
0.12157,0.24774
0.12173,0.24774
0.12188,0.24774
0.12204,0.24774
0.1222,0.24774
0.12236,0.24774
0.12251,0.24774
0.12267,0.24774
0.12283,0.24774
0.12299,0.24774
0.12314,0.24774
0.1233,0.24774
0.12346,0.24774
0.12361,0.24774
0.12377,0.24774
0.12393,0.24774
0.12409,0.24774
0.12424,0.24774
0.1244,0.24774
0.12456,0.24774
0.12472,0.24774
0.12487,0.24774
0.12503,0.24774
0.12519,0.24774
0.12534,0.24774
0.1255,0.24774
0.12566,0.24774
0.12582,0.24774
0.12597,0.24774
0.12613,0.24774
0.12629,0.24774
0.12645,0.24774
0.1266,0.24774
0.12676,0.24774
0.12692,0.24774
0.12707,0.24774
0.12723,0.24774
0.12739,0.24774
0.12755,0.24774
0.1277,0.24774
0.12786,0.24774
0.12802,0.24774
0.12818,0.24774
0.12833,0.24774
0.12849,0.24774
0.12865,0.24774
0.1288,0.24774
0.12896,0.24774
0.12912,0.24774
0.12928,0.24774
0.12943,0.24774
0.12959,0.24774
0.12975,0.24774
0.12991,0.24774
0.13006,0.24774
0.13022,0.24774
0.13038,0.24774
0.13053,0.24774
0.13069,0.24774
0.13085,0.24774
0.13101,0.24774
0.13116,0.24774
0.13132,0.24774
0.13148,0.24774
0.13164,0.24774
0.13179,0.24774
0.13195,0.24774
0.13211,0.24774
0.13226,0.24774
0.13242,0.24774
0.13258,0.24774
0.13274,0.24774
0.13289,0.24774
0.13305,0.24774
0.13321,0.24774
0.13337,0.24774
0.13352,0.24774
0.13368,0.24774
0.13384,0.24774
0.13399,0.24774
0.13415,0.24774
0.13431,0.24774
0.13447,0.24774
0.13462,0.24774
0.13478,0.24774
0.13494,0.24774
0.1351,0.24774
0.13525,0.24774
0.13541,0.24774
0.13557,0.24774
0.13572,0.24774
0.13588,0.24774
0.13604,0.24774
0.1362,0.24774
0.13635,0.24774
0.13651,0.24774
0.13667,0.24774
0.13683,0.24774
0.13698,0.24774
0.13714,0.24774
0.1373,0.24774
0.13745,0.24774
0.13761,0.24774
0.13777,0.24774
0.13793,0.24774
0.13808,0.24774
0.13824,0.24774
0.1384,0.24774
0.13856,0.24774
0.13871,0.24774
0.13887,0.24774
0.13903,0.24774
0.13918,0.24774
0.13934,0.24774
0.1395,0.24774
0.13966,0.24774
0.13981,0.24774
0.13997,0.24774
0.14013,0.24774
0.14029,0.24774
0.14044,0.24774
0.1406,0.24774
0.14076,0.24774
0.14091,0.24774
0.14107,0.24774
0.14123,0.24774
0.14139,0.24774
0.14154,0.24774
0.1417,0.24774
0.14186,0.24774
0.14202,0.24774
0.14217,0.24774
0.14233,0.24774
0.14249,0.24774
0.14264,0.24774
0.1428,0.24774
0.14296,0.24774
0.14312,0.24774
0.14327,0.24774
0.14343,0.24774
0.14359,0.24774
0.14375,0.24774
0.1439,0.24774
0.14406,0.24774
0.14422,0.24774
0.14437,0.24774
0.14453,0.24774
0.14469,0.24774
0.14485,0.24774
0.145,0.24774
0.14516,0.24774
0.14532,0.24774
0.14548,0.24774
0.14563,0.24774
0.14579,0.24774
0.14595,0.24774
0.1461,0.24774
0.14626,0.24774
0.14642,0.24774
0.14658,0.24774
0.14673,0.24774
0.14689,0.24774
0.14705,0.24774
0.14721,0.24774
0.14736,0.24774
0.14752,0.24774
0.14768,0.24774
0.14783,0.24774
0.14799,0.24774
0.14815,0.24774
0.14831,0.24774
0.14846,0.24774
0.14862,0.24774
0.14878,0.24774
0.14893,0.24774
0.14909,0.24774
0.14925,0.24774
0.14941,0.24774
0.14956,0.24774
0.14972,0.24774
0.14988,0.24774
0.15004,0.24774
0.15019,0.24774
0.15035,0.24774
0.15051,0.24774
0.15066,0.24774
0.15082,0.24774
0.15098,0.24774
0.15114,0.24774
0.15129,0.24774
0.15145,0.24774
0.15161,0.24774
0.15177,0.24774
0.15192,0.24774
0.15208,0.24774
0.15224,0.24774
0.15239,0.24774
0.15255,0.24774
0.15271,0.24774
0.15287,0.24774
0.15302,0.24774
0.15318,0.24774
0.15334,0.24774
0.1535,0.24774
0.15365,0.24774
0.15381,0.24774
0.15397,0.24774
0.15412,0.24774
0.15428,0.24774
0.15444,0.24774
0.1546,0.24774
0.15475,0.24774
0.15491,0.24774
0.15507,0.24774
0.15523,0.24774
0.15538,0.24774
0.15554,0.24774
0.1557,0.24774
0.15585,0.24774
0.15601,0.24774
0.15617,0.24774
0.15633,0.24774
0.15648,0.24774
0.15664,0.24774
0.1568,0.24774
0.15696,0.24774
0.15711,0.24774
0.15727,0.24774


==> img/Data/viperLines/train/perfImprovLine-Particlefilter-SK.csv <==
0,0.060704
0.00015727,0.16524
0.00031454,0.19329
0.00047181,0.24227
0.00062908,0.34961
0.00078635,0.7658
0.00094362,0.76378
0.0011009,0.76173
0.0012582,0.75964
0.0014154,0.75752
0.0015727,0.75947
0.00173,0.76481
0.0018872,0.77025
0.0020445,0.77578
0.0022018,0.78141
0.0023591,0.78714
0.0025163,0.79297
0.0026736,0.79891
0.0028309,0.80496
0.0029881,0.81112
0.0031454,0.8174
0.0033027,0.8238
0.0034599,0.82607
0.0036172,0.82649
0.0037745,0.82691
0.0039318,0.82733
0.004089,0.82776
0.0042463,0.82819
0.0044036,0.82862
0.0045608,0.82905
0.0047181,0.82949
0.0048754,0.82992
0.0050326,0.83036
0.0051899,0.83081
0.0053472,0.83125
0.0055045,0.8317
0.0056617,0.83215
0.005819,0.8326
0.0059763,0.83306
0.0061335,0.83351
0.0062908,0.83397
0.0064481,0.83444
0.0066054,0.8349
0.0067626,0.83537
0.0069199,0.83584
0.0070772,0.83632
0.0072344,0.8368
0.0073917,0.83728
0.007549,0.83776
0.0077062,0.83824
0.0078635,0.83873
0.0080208,0.83922
0.0081781,0.83972
0.0083353,0.84021
0.0084926,0.84072
0.0086499,0.84122
0.0088071,0.84172
0.0089644,0.84223
0.0091217,0.84275
0.0092789,0.84326
0.0094362,0.84378
0.0095935,0.8443
0.0097508,0.84483
0.009908,0.84536
0.010065,0.84589
0.010223,0.84642
0.01038,0.84696
0.010537,0.8475
0.010694,0.84805
0.010852,0.8486
0.011009,0.84915
0.011166,0.84971
0.011323,0.85027
0.011481,0.85083
0.011638,0.8514
0.011795,0.85197
0.011953,0.85254
0.01211,0.85312
0.012267,0.8537
0.012424,0.85428
0.012582,0.85296
0.012739,0.85081
0.012896,0.84866
0.013053,0.84651
0.013211,0.84436
0.013368,0.84221
0.013525,0.84005
0.013683,0.8379
0.01384,0.83574
0.013997,0.83358
0.014154,0.83142
0.014312,0.82926
0.014469,0.82709
0.014626,0.82493
0.014783,0.82276
0.014941,0.82059
0.015098,0.81842
0.015255,0.81625
0.015412,0.81408
0.01557,0.8119
0.015727,0.80972
0.015884,0.80755
0.016042,0.80537
0.016199,0.80319
0.016356,0.801
0.016513,0.79882
0.016671,0.79663
0.016828,0.79445
0.016985,0.79226
0.017142,0.79007
0.0173,0.78788
0.017457,0.78568
0.017614,0.78349
0.017772,0.78129
0.017929,0.77909
0.018086,0.77689
0.018243,0.77469
0.018401,0.77249
0.018558,0.77028
0.018715,0.76808
0.018872,0.76587
0.01903,0.76366
0.019187,0.76145
0.019344,0.75924
0.019502,0.75702
0.019659,0.75481
0.019816,0.75259
0.019973,0.75037
0.020131,0.74815
0.020288,0.74593
0.020445,0.7437
0.020602,0.74148
0.02076,0.74123
0.020917,0.74138
0.021074,0.74154
0.021231,0.74169
0.021389,0.74184
0.021546,0.74199
0.021703,0.74215
0.021861,0.7423
0.022018,0.74246
0.022175,0.74261
0.022332,0.74276
0.02249,0.74292
0.022647,0.74307
0.022804,0.74322
0.022961,0.74338
0.023119,0.74353
0.023276,0.74369
0.023433,0.74384
0.023591,0.744
0.023748,0.74415
0.023905,0.74431
0.024062,0.74446
0.02422,0.74462
0.024377,0.74477
0.024534,0.74493
0.024691,0.74508
0.024849,0.74524
0.025006,0.74539
0.025163,0.74555
0.025321,0.74571
0.025478,0.74586
0.025635,0.74602
0.025792,0.74617
0.02595,0.74633
0.026107,0.74649
0.026264,0.74664
0.026421,0.7468
0.026579,0.74696
0.026736,0.74711
0.026893,0.74727
0.02705,0.74743
0.027208,0.74759
0.027365,0.74774
0.027522,0.7479
0.02768,0.74806
0.027837,0.74828
0.027994,0.74859
0.028151,0.74889
0.028309,0.7492
0.028466,0.74951
0.028623,0.74981
0.02878,0.75012
0.028938,0.75042
0.029095,0.75073
0.029252,0.75104
0.02941,0.75134
0.029567,0.75165
0.029724,0.75196
0.029881,0.75226
0.030039,0.75257
0.030196,0.75288
0.030353,0.75319
0.03051,0.7535
0.030668,0.7538
0.030825,0.75411
0.030982,0.75442
0.03114,0.75473
0.031297,0.75504
0.031454,0.75535
0.031611,0.75566
0.031769,0.75597
0.031926,0.75628
0.032083,0.75659
0.03224,0.7569
0.032398,0.75721
0.032555,0.75753
0.032712,0.75784
0.032869,0.75815
0.033027,0.75846
0.033184,0.75877
0.033341,0.75909
0.033499,0.7594
0.033656,0.75971
0.033813,0.76003
0.03397,0.76034
0.034128,0.76065
0.034285,0.76097
0.034442,0.76128
0.034599,0.76159
0.034757,0.76191
0.034914,0.76222
0.035071,0.76254
0.035229,0.76285
0.035386,0.76317
0.035543,0.76349
0.0357,0.7638
0.035858,0.76412
0.036015,0.76443
0.036172,0.76475
0.036329,0.76507
0.036487,0.76539
0.036644,0.7657
0.036801,0.76602
0.036959,0.76634
0.037116,0.76666
0.037273,0.76698
0.03743,0.76729
0.037588,0.76761
0.037745,0.76793
0.037902,0.76825
0.038059,0.76857
0.038217,0.76889
0.038374,0.76921
0.038531,0.76953
0.038688,0.76985
0.038846,0.77017
0.039003,0.77049
0.03916,0.77081
0.039318,0.77114
0.039475,0.77146
0.039632,0.77178
0.039789,0.7721
0.039947,0.77242
0.040104,0.77275
0.040261,0.77307
0.040418,0.77339
0.040576,0.77372
0.040733,0.77404
0.04089,0.77436
0.041048,0.77469
0.041205,0.77501
0.041362,0.77534
0.041519,0.77566
0.041677,0.77599
0.041834,0.77631
0.041991,0.77664
0.042148,0.77696
0.042306,0.77729
0.042463,0.77762
0.04262,0.77794
0.042778,0.77827
0.042935,0.7786
0.043092,0.77893
0.043249,0.77925
0.043407,0.77958
0.043564,0.77991
0.043721,0.78024
0.043878,0.78057
0.044036,0.78089
0.044193,0.78122
0.04435,0.78155
0.044507,0.78188
0.044665,0.78221
0.044822,0.78254
0.044979,0.78287
0.045137,0.7832
0.045294,0.78353
0.045451,0.78387
0.045608,0.7842
0.045766,0.78453
0.045923,0.78486
0.04608,0.78519
0.046237,0.78553
0.046395,0.78586
0.046552,0.78619
0.046709,0.78652
0.046867,0.78686
0.047024,0.78719
0.047181,0.78753
0.047338,0.78786
0.047496,0.78819
0.047653,0.78853
0.04781,0.78886
0.047967,0.7892
0.048125,0.78953
0.048282,0.78987
0.048439,0.79021
0.048597,0.79054
0.048754,0.79088
0.048911,0.79122
0.049068,0.79155
0.049226,0.79189
0.049383,0.79223
0.04954,0.79257
0.049697,0.7929
0.049855,0.79324
0.050012,0.79358
0.050169,0.79392
0.050326,0.79426
0.050484,0.7946
0.050641,0.79494
0.050798,0.79528
0.050956,0.79562
0.051113,0.79596
0.05127,0.7963
0.051427,0.79664
0.051585,0.79698
0.051742,0.79732
0.051899,0.79766
0.052056,0.79801
0.052214,0.79835
0.052371,0.79869
0.052528,0.79903
0.052686,0.79938
0.052843,0.79972
0.053,0.80006
0.053157,0.80041
0.053315,0.80075
0.053472,0.8011
0.053629,0.80144
0.053786,0.80174
0.053944,0.80198
0.054101,0.80223
0.054258,0.80248
0.054416,0.80272
0.054573,0.80297
0.05473,0.80322
0.054887,0.80347
0.055045,0.80371
0.055202,0.80396
0.055359,0.80421
0.055516,0.80446
0.055674,0.8047
0.055831,0.80495
0.055988,0.8052
0.056145,0.80545
0.056303,0.8057
0.05646,0.80595
0.056617,0.8062
0.056775,0.80645
0.056932,0.8067
0.057089,0.80694
0.057246,0.80719
0.057404,0.80744
0.057561,0.80769
0.057718,0.80794
0.057875,0.80819
0.058033,0.80844
0.05819,0.80869
0.058347,0.80894
0.058505,0.8092
0.058662,0.80945
0.058819,0.8097
0.058976,0.80995
0.059134,0.8102
0.059291,0.81045
0.059448,0.8107
0.059605,0.81095
0.059763,0.81121
0.05992,0.81146
0.060077,0.81171
0.060235,0.81196
0.060392,0.81221
0.060549,0.81247
0.060706,0.81272
0.060864,0.81297
0.061021,0.81323
0.061178,0.81348
0.061335,0.81373
0.061493,0.81399
0.06165,0.81424
0.061807,0.81449
0.061965,0.81475
0.062122,0.815
0.062279,0.81525
0.062436,0.81551
0.062594,0.81576
0.062751,0.81602
0.062908,0.81627
0.063065,0.81653
0.063223,0.81678
0.06338,0.81704
0.063537,0.81729
0.063694,0.81755
0.063852,0.8178
0.064009,0.81806
0.064166,0.81832
0.064324,0.81857
0.064481,0.81883
0.064638,0.81908
0.064795,0.81934
0.064953,0.8196
0.06511,0.81985
0.065267,0.82011
0.065424,0.82037
0.065582,0.82062
0.065739,0.82088
0.065896,0.82114
0.066054,0.8214
0.066211,0.82165
0.066368,0.82191
0.066525,0.82217
0.066683,0.82243
0.06684,0.82269
0.066997,0.82295
0.067154,0.8232
0.067312,0.82346
0.067469,0.82372
0.067626,0.82398
0.067784,0.82424
0.067941,0.8245
0.068098,0.82476
0.068255,0.82502
0.068413,0.82528
0.06857,0.82554
0.068727,0.8258
0.068884,0.82606
0.069042,0.82632
0.069199,0.82658
0.069356,0.82684
0.069513,0.8271
0.069671,0.82736
0.069828,0.82762
0.069985,0.82788
0.070143,0.82815
0.0703,0.82841
0.070457,0.82867
0.070614,0.82893
0.070772,0.82919
0.070929,0.82945
0.071086,0.82972
0.071243,0.82998
0.071401,0.83024
0.071558,0.83051
0.071715,0.83077
0.071873,0.83103
0.07203,0.83129
0.072187,0.83156
0.072344,0.83182
0.072502,0.83209
0.072659,0.83235
0.072816,0.83261
0.072973,0.83288
0.073131,0.83314
0.073288,0.83341
0.073445,0.83367
0.073603,0.83394
0.07376,0.8342
0.073917,0.83447
0.074074,0.83473
0.074232,0.835
0.074389,0.83526
0.074546,0.83553
0.074703,0.83579
0.074861,0.83606
0.075018,0.83633
0.075175,0.83659
0.075332,0.83686
0.07549,0.83712
0.075647,0.83739
0.075804,0.83766
0.075962,0.83793
0.076119,0.83819
0.076276,0.83846
0.076433,0.83873
0.076591,0.83899
0.076748,0.83926
0.076905,0.83953
0.077062,0.8398
0.07722,0.84007
0.077377,0.84034
0.077534,0.8406
0.077692,0.84087
0.077849,0.84114
0.078006,0.84141
0.078163,0.84168
0.078321,0.84195
0.078478,0.84222
0.078635,0.84249
0.078792,0.84276
0.07895,0.84303
0.079107,0.8433
0.079264,0.84357
0.079422,0.84384
0.079579,0.84411
0.079736,0.84438
0.079893,0.84465
0.080051,0.84492
0.080208,0.84519
0.080365,0.84547
0.080522,0.84574
0.08068,0.84601
0.080837,0.84628
0.080994,0.84655
0.081151,0.84683
0.081309,0.8471
0.081466,0.84737
0.081623,0.84764
0.081781,0.84792
0.081938,0.84819
0.082095,0.84846
0.082252,0.84874
0.08241,0.84901
0.082567,0.84928
0.082724,0.84956
0.082881,0.84983
0.083039,0.85011
0.083196,0.85038
0.083353,0.85065
0.083511,0.85093
0.083668,0.8512
0.083825,0.85148
0.083982,0.85175
0.08414,0.85203
0.084297,0.8523
0.084454,0.85258
0.084611,0.85286
0.084769,0.85313
0.084926,0.85341
0.085083,0.85368
0.085241,0.85396
0.085398,0.85424
0.085555,0.85451
0.085712,0.85479
0.08587,0.85507
0.086027,0.85535
0.086184,0.85562
0.086341,0.8559
0.086499,0.85618
0.086656,0.85646
0.086813,0.85673
0.08697,0.85701
0.087128,0.85729
0.087285,0.85757
0.087442,0.85785
0.0876,0.85813
0.087757,0.85841
0.087914,0.85869
0.088071,0.85896
0.088229,0.85924
0.088386,0.85952
0.088543,0.8598
0.0887,0.86008
0.088858,0.86036
0.089015,0.86064
0.089172,0.86093
0.08933,0.86121
0.089487,0.86149
0.089644,0.86177
0.089801,0.86205
0.089959,0.86233
0.090116,0.86261
0.090273,0.86289
0.09043,0.86318
0.090588,0.86346
0.090745,0.86374
0.090902,0.86402
0.09106,0.8643
0.091217,0.86459
0.091374,0.86487
0.091531,0.86515
0.091689,0.86544
0.091846,0.86572
0.092003,0.866
0.09216,0.86629
0.092318,0.86657
0.092475,0.86686
0.092632,0.86714
0.092789,0.86742
0.092947,0.86771
0.093104,0.86799
0.093261,0.86828
0.093419,0.86856
0.093576,0.86885
0.093733,0.86913
0.09389,0.86942
0.094048,0.86971
0.094205,0.86999
0.094362,0.87028
0.094519,0.87056
0.094677,0.87085
0.094834,0.87114
0.094991,0.87142
0.095149,0.87171
0.095306,0.872
0.095463,0.87229
0.09562,0.87257
0.095778,0.87286
0.095935,0.87315
0.096092,0.87344
0.096249,0.87372
0.096407,0.87401
0.096564,0.8743
0.096721,0.87459
0.096879,0.87488
0.097036,0.87517
0.097193,0.87546
0.09735,0.87575
0.097508,0.87604
0.097665,0.87633
0.097822,0.87662
0.097979,0.87691
0.098137,0.8772
0.098294,0.87749
0.098451,0.87778
0.098608,0.87807
0.098766,0.87836
0.098923,0.87865
0.09908,0.87894
0.099238,0.87923
0.099395,0.87953
0.099552,0.87982
0.099709,0.88011
0.099867,0.8804
0.10002,0.88069
0.10018,0.88099
0.10034,0.88128
0.1005,0.88157
0.10065,0.88187
0.10081,0.88216
0.10097,0.88245
0.10112,0.88275
0.10128,0.88304
0.10144,0.88333
0.1016,0.88363
0.10175,0.88392
0.10191,0.88422
0.10207,0.88451
0.10223,0.88481
0.10238,0.8851
0.10254,0.8854
0.1027,0.88569
0.10285,0.88599
0.10301,0.88628
0.10317,0.88658
0.10333,0.88688
0.10348,0.88717
0.10364,0.88747
0.1038,0.88777
0.10396,0.88806
0.10411,0.88836
0.10427,0.88866
0.10443,0.88895
0.10458,0.88925
0.10474,0.88955
0.1049,0.88985
0.10506,0.89015
0.10521,0.89044
0.10537,0.89074
0.10553,0.89104
0.10569,0.89134
0.10584,0.89164
0.106,0.89194
0.10616,0.89224
0.10631,0.89254
0.10647,0.89284
0.10663,0.89314
0.10679,0.89344
0.10694,0.89374
0.1071,0.89404
0.10726,0.89434
0.10742,0.89464
0.10757,0.89494
0.10773,0.89524
0.10789,0.89554
0.10804,0.89585
0.1082,0.89615
0.10836,0.89645
0.10852,0.89675
0.10867,0.89705
0.10883,0.89736
0.10899,0.89766
0.10915,0.89796
0.1093,0.89827
0.10946,0.89857
0.10962,0.89887
0.10977,0.89918
0.10993,0.89948
0.11009,0.89978
0.11025,0.90009
0.1104,0.90039
0.11056,0.9007
0.11072,0.901
0.11088,0.90131
0.11103,0.90161
0.11119,0.90192
0.11135,0.90222
0.1115,0.90253
0.11166,0.90284
0.11182,0.90314
0.11198,0.90345
0.11213,0.90376
0.11229,0.90406
0.11245,0.90437
0.11261,0.90468
0.11276,0.90498
0.11292,0.90529
0.11308,0.9056
0.11323,0.90591
0.11339,0.90621
0.11355,0.90652
0.11371,0.90683
0.11386,0.90714
0.11402,0.90745
0.11418,0.90776
0.11434,0.90807
0.11449,0.90838
0.11465,0.90869
0.11481,0.909
0.11496,0.90931
0.11512,0.90962
0.11528,0.90993
0.11544,0.91024
0.11559,0.91055
0.11575,0.91086
0.11591,0.91117
0.11607,0.91148
0.11622,0.91179
0.11638,0.9121
0.11654,0.91242
0.11669,0.91273
0.11685,0.91304
0.11701,0.91335
0.11717,0.91367
0.11732,0.91398
0.11748,0.91429
0.11764,0.91461
0.1178,0.91492
0.11795,0.91523
0.11811,0.91555
0.11827,0.91586
0.11842,0.91618
0.11858,0.91649
0.11874,0.9168
0.1189,0.91712
0.11905,0.91743
0.11921,0.91775
0.11937,0.91807
0.11953,0.91838
0.11968,0.9187
0.11984,0.91901
0.12,0.91933
0.12015,0.91965
0.12031,0.91996
0.12047,0.92028
0.12063,0.9206
0.12078,0.92091
0.12094,0.92123
0.1211,0.92155
0.12126,0.92187
0.12141,0.92218
0.12157,0.9225
0.12173,0.92282
0.12188,0.92314
0.12204,0.92346
0.1222,0.92378
0.12236,0.9241
0.12251,0.92442
0.12267,0.92474
0.12283,0.92506
0.12299,0.92538
0.12314,0.9257
0.1233,0.92602
0.12346,0.92634
0.12361,0.92666
0.12377,0.92698
0.12393,0.9273
0.12409,0.92762
0.12424,0.92795
0.1244,0.92827
0.12456,0.92859
0.12472,0.92891
0.12487,0.92923
0.12503,0.92956
0.12519,0.92988
0.12534,0.9302
0.1255,0.93053
0.12566,0.93085
0.12582,0.93117
0.12597,0.9315
0.12613,0.93182
0.12629,0.93215
0.12645,0.93247
0.1266,0.9328
0.12676,0.93312
0.12692,0.93345
0.12707,0.93377
0.12723,0.9341
0.12739,0.93442
0.12755,0.93475
0.1277,0.93508
0.12786,0.9354
0.12802,0.93573
0.12818,0.93606
0.12833,0.93638
0.12849,0.93671
0.12865,0.93704
0.1288,0.93737
0.12896,0.93769
0.12912,0.93802
0.12928,0.93835
0.12943,0.93868
0.12959,0.93901
0.12975,0.93934
0.12991,0.93967
0.13006,0.94
0.13022,0.94033
0.13038,0.94065
0.13053,0.94099
0.13069,0.94132
0.13085,0.94165
0.13101,0.94198
0.13116,0.94231
0.13132,0.94264
0.13148,0.94297
0.13164,0.9433
0.13179,0.94363
0.13195,0.94397
0.13211,0.9443
0.13226,0.94463
0.13242,0.94496
0.13258,0.9453
0.13274,0.94563
0.13289,0.94596
0.13305,0.9463
0.13321,0.94663
0.13337,0.94696
0.13352,0.9473
0.13368,0.94763
0.13384,0.94797
0.13399,0.9483
0.13415,0.94864
0.13431,0.94897
0.13447,0.94931
0.13462,0.94964
0.13478,0.94998
0.13494,0.95031
0.1351,0.95065
0.13525,0.95099
0.13541,0.95132
0.13557,0.95166
0.13572,0.952
0.13588,0.95234
0.13604,0.95267
0.1362,0.95301
0.13635,0.95335
0.13651,0.95369
0.13667,0.95403
0.13683,0.95437
0.13698,0.9547
0.13714,0.95504
0.1373,0.95538
0.13745,0.95572
0.13761,0.95606
0.13777,0.9564
0.13793,0.95674
0.13808,0.95708
0.13824,0.95742
0.1384,0.95776
0.13856,0.95811
0.13871,0.95845
0.13887,0.95879
0.13903,0.95913
0.13918,0.95947
0.13934,0.95982
0.1395,0.96016
0.13966,0.9605
0.13981,0.96084
0.13997,0.96119
0.14013,0.96153
0.14029,0.96187
0.14044,0.96222
0.1406,0.96256
0.14076,0.96291
0.14091,0.96325
0.14107,0.9636
0.14123,0.96394
0.14139,0.96429
0.14154,0.96463
0.1417,0.96498
0.14186,0.96532
0.14202,0.96567
0.14217,0.96602
0.14233,0.96636
0.14249,0.96671
0.14264,0.96706
0.1428,0.9674
0.14296,0.96775
0.14312,0.9681
0.14327,0.96845
0.14343,0.9688
0.14359,0.96914
0.14375,0.96949
0.1439,0.96984
0.14406,0.97019
0.14422,0.97054
0.14437,0.97089
0.14453,0.97124
0.14469,0.97159
0.14485,0.97194
0.145,0.97229
0.14516,0.97264
0.14532,0.97299
0.14548,0.97334
0.14563,0.9737
0.14579,0.97405
0.14595,0.9744
0.1461,0.97475
0.14626,0.9751
0.14642,0.97546
0.14658,0.97581
0.14673,0.97616
0.14689,0.97652
0.14705,0.97687
0.14721,0.97722
0.14736,0.97758
0.14752,0.97793
0.14768,0.97829
0.14783,0.97864
0.14799,0.979
0.14815,0.97935
0.14831,0.97971
0.14846,0.98006
0.14862,0.98042
0.14878,0.98077
0.14893,0.98113
0.14909,0.98149
0.14925,0.98184
0.14941,0.9822
0.14956,0.98256
0.14972,0.98292
0.14988,0.98327
0.15004,0.98363
0.15019,0.98399
0.15035,0.98435
0.15051,0.98471
0.15066,0.98507
0.15082,0.98543
0.15098,0.98579
0.15114,0.98615
0.15129,0.98651
0.15145,0.98687
0.15161,0.98723
0.15177,0.98759
0.15192,0.98795
0.15208,0.98831
0.15224,0.98867
0.15239,0.98903
0.15255,0.98939
0.15271,0.98976
0.15287,0.99012
0.15302,0.99048
0.15318,0.99085
0.15334,0.99121
0.1535,0.99157
0.15365,0.99194
0.15381,0.9923
0.15397,0.99266
0.15412,0.99303
0.15428,0.99339
0.15444,0.99376
0.1546,0.99412
0.15475,0.99449
0.15491,0.99485
0.15507,0.99522
0.15523,0.99559
0.15538,0.99595
0.15554,0.99632
0.1557,0.99669
0.15585,0.99705
0.15601,0.99742
0.15617,0.99779
0.15633,0.99816
0.15648,0.99852
0.15664,0.99889
0.1568,0.99926
0.15696,0.99963
0.15711,1
0.15727,1


==> img/Data/viperLines/train/perfImprovLine-Srad-AML.csv <==
0,0.16312
0.097874,0.16301
0.19575,0.16289
0.29362,0.16278
0.3915,0.16266
0.48937,0.16255
0.58724,0.16243
0.68512,0.16231
0.78299,0.1622
0.88087,0.16208
0.97874,0.16196
1.0766,0.16185
1.1745,0.16173
1.2724,0.16161
1.3702,0.1615
1.4681,0.16138
1.566,0.16126
1.6639,0.16114
1.7617,0.16102
1.8596,0.1609
1.9575,0.16079
2.0554,0.16067
2.1532,0.16055
2.2511,0.16043
2.349,0.16031
2.4468,0.16019
2.5447,0.16007
2.6426,0.15995
2.7405,0.15982
2.8383,0.1597
2.9362,0.15958
3.0341,0.15946
3.132,0.15934
3.2298,0.15922
3.3277,0.15909
3.4256,0.15897
3.5235,0.15885
3.6213,0.15873
3.7192,0.1586
3.8171,0.15848
3.915,0.15836
4.0128,0.15823
4.1107,0.15811
4.2086,0.15798
4.3065,0.15786
4.4043,0.15773
4.5022,0.15761
4.6001,0.15748
4.698,0.15736
4.7958,0.15723
4.8937,0.1571
4.9916,0.15698
5.0894,0.15685
5.1873,0.15672
5.2852,0.1566
5.3831,0.15647
5.4809,0.15634
5.5788,0.15621
5.6767,0.15608
5.7746,0.15595
5.8724,0.15583
5.9703,0.1557
6.0682,0.15557
6.1661,0.15544
6.2639,0.15531
6.3618,0.15518
6.4597,0.15505
6.5576,0.15492
6.6554,0.15478
6.7533,0.15465
6.8512,0.15452
6.9491,0.15439
7.0469,0.15426
7.1448,0.15412
7.2427,0.15399
7.3405,0.15386
7.4384,0.15373
7.5363,0.15359
7.6342,0.15346
7.732,0.15332
7.8299,0.15319
7.9278,0.15306
8.0257,0.15292
8.1235,0.15278
8.2214,0.15265
8.3193,0.15251
8.4172,0.15238
8.515,0.15224
8.6129,0.1521
8.7108,0.15197
8.8087,0.15183
8.9065,0.15169
9.0044,0.15155
9.1023,0.15142
9.2002,0.15128
9.298,0.15114
9.3959,0.151
9.4938,0.15086
9.5916,0.15072
9.6895,0.15058
9.7874,0.15044
9.8853,0.1503
9.9831,0.15016
10.081,0.15002
10.179,0.14988
10.277,0.14974
10.375,0.14959
10.473,0.14945
10.57,0.14931
10.668,0.14917
10.766,0.14902
10.864,0.14888
10.962,0.14874
11.06,0.14859
11.158,0.14845
11.256,0.1483
11.353,0.14816
11.451,0.14801
11.549,0.14787
11.647,0.14772
11.745,0.14757
11.843,0.14743
11.941,0.14728
12.038,0.14713
12.136,0.14698
12.234,0.14684
12.332,0.14669
12.43,0.14654
12.528,0.14639
12.626,0.14624
12.724,0.14609
12.821,0.14594
12.919,0.14579
13.017,0.14564
13.115,0.14549
13.213,0.14534
13.311,0.14519
13.409,0.14503
13.507,0.14488
13.604,0.14473
13.702,0.14458
13.8,0.14442
13.898,0.14427
13.996,0.14412
14.094,0.14396
14.192,0.14381
14.29,0.14365
14.387,0.1435
14.485,0.14334
14.583,0.14318
14.681,0.14303
14.779,0.14287
14.877,0.14271
14.975,0.14256
15.073,0.1424
15.17,0.14224
15.268,0.14208
15.366,0.14192
15.464,0.14176
15.562,0.1416
15.66,0.14144
15.758,0.14128
15.856,0.14112
15.953,0.14096
16.051,0.1408
16.149,0.14064
16.247,0.14048
16.345,0.14031
16.443,0.14015
16.541,0.13999
16.639,0.13982
16.736,0.13966
16.834,0.13949
16.932,0.13933
17.03,0.13916
17.128,0.139
17.226,0.13883
17.324,0.13867
17.422,0.1385
17.519,0.13833
17.617,0.13816
17.715,0.138
17.813,0.13783
17.911,0.13766
18.009,0.13749
18.107,0.13732
18.205,0.13715
18.302,0.13698
18.4,0.13681
18.498,0.13664
18.596,0.13647
18.694,0.13629
18.792,0.13612
18.89,0.13595
18.988,0.13578
19.085,0.1356
19.183,0.13543
19.281,0.13525
19.379,0.13508
19.477,0.1349
19.575,0.13473
19.673,0.13455
19.771,0.13437
19.868,0.1342
19.966,0.13402
20.064,0.13384
20.162,0.13366
20.26,0.13349
20.358,0.13331
20.456,0.13313
20.554,0.13295
20.651,0.13277
20.749,0.13259
20.847,0.1324
20.945,0.13222
21.043,0.13204
21.141,0.13186
21.239,0.13167
21.337,0.13149
21.434,0.13131
21.532,0.13112
21.63,0.13094
21.728,0.13075
21.826,0.13057
21.924,0.13038
22.022,0.13019
22.12,0.13001
22.217,0.12982
22.315,0.12963
22.413,0.12944
22.511,0.12925
22.609,0.12906
22.707,0.12887
22.805,0.12868
22.903,0.12849
23,0.1283
23.098,0.12811
23.196,0.12781
23.294,0.12744
23.392,0.12707
23.49,0.1267
23.588,0.12633
23.685,0.12596
23.783,0.12559
23.881,0.12522
23.979,0.12486
24.077,0.12449
24.175,0.12412
24.273,0.12375
24.371,0.12338
24.468,0.12301
24.566,0.12264
24.664,0.12227
24.762,0.1219
24.86,0.12153
24.958,0.12116
25.056,0.1208
25.154,0.12043
25.251,0.12006
25.349,0.11969
25.447,0.11932
25.545,0.11895
25.643,0.11858
25.741,0.11821
25.839,0.11784
25.937,0.11747
26.034,0.1171
26.132,0.11673
26.23,0.11636
26.328,0.11599
26.426,0.11563
26.524,0.11526
26.622,0.11489
26.72,0.11452
26.817,0.11415
26.915,0.11378
27.013,0.11341
27.111,0.11304
27.209,0.11267
27.307,0.1123
27.405,0.11193
27.503,0.11156
27.6,0.11119
27.698,0.11082
27.796,0.11045
27.894,0.11008
27.992,0.10971
28.09,0.10934
28.188,0.10897
28.286,0.1086
28.383,0.10823
28.481,0.10786
28.579,0.10749
28.677,0.10712
28.775,0.10675
28.873,0.10638
28.971,0.10601
29.069,0.10564
29.166,0.10527
29.264,0.1049
29.362,0.10454
29.46,0.10417
29.558,0.1038
29.656,0.10343
29.754,0.10306
29.852,0.10269
29.949,0.10232
30.047,0.10195
30.145,0.10158
30.243,0.10121
30.341,0.10083
30.439,0.10046
30.537,0.10009
30.635,0.099725
30.732,0.099355
30.83,0.098984
30.928,0.098614
31.026,0.098244
31.124,0.097874
31.222,0.097504
31.32,0.097133
31.418,0.096763
31.515,0.096393
31.613,0.096022
31.711,0.095652
31.809,0.095282
31.907,0.094911
32.005,0.094541
32.103,0.094171
32.201,0.0938
32.298,0.09343
32.396,0.093059
32.494,0.092689
32.592,0.092319
32.69,0.091948
32.788,0.091578
32.886,0.091207
32.984,0.090837
33.081,0.090466
33.179,0.090095
33.277,0.089725
33.375,0.089354
33.473,0.088984
33.571,0.088613
33.669,0.088242
33.767,0.087872
33.864,0.087501
33.962,0.08713
34.06,0.08676
34.158,0.086389
34.256,0.086018
34.354,0.085647
34.452,0.085277
34.55,0.084906
34.647,0.084535
34.745,0.084164
34.843,0.083793
34.941,0.083422
35.039,0.083051
35.137,0.082681
35.235,0.08231
35.333,0.081939
35.43,0.081568
35.528,0.081197
35.626,0.080826
35.724,0.080455
35.822,0.080084
35.92,0.079713
36.018,0.079342
36.115,0.078971
36.213,0.0786
36.311,0.078228
36.409,0.077857
36.507,0.077486
36.605,0.077115
36.703,0.076744
36.801,0.076373
36.898,0.076001
36.996,0.07563
37.094,0.075259
37.192,0.074888
37.29,0.074517
37.388,0.074145
37.486,0.073774
37.584,0.073403
37.681,0.073031
37.779,0.07266
37.877,0.072289
37.975,0.071917
38.073,0.071546
38.171,0.071174
38.269,0.070803
38.367,0.070431
38.464,0.07006
38.562,0.069688
38.66,0.069317
38.758,0.068945
38.856,0.068574
38.954,0.068202
39.052,0.067831
39.15,0.067459
39.247,0.067088
39.345,0.066716
39.443,0.066344
39.541,0.065973
39.639,0.065601
39.737,0.065229
39.835,0.064858
39.933,0.064486
40.03,0.064114
40.128,0.063742
40.226,0.063371
40.324,0.062999
40.422,0.062627
40.52,0.062255
40.618,0.061883
40.716,0.061512
40.813,0.06114
40.911,0.060768
41.009,0.060396
41.107,0.060024
41.205,0.059652
41.303,0.05928
41.401,0.058908
41.499,0.058536
41.596,0.058164
41.694,0.057792
41.792,0.05742
41.89,0.057048
41.988,0.056676
42.086,0.056304
42.184,0.055932
42.282,0.055559
42.379,0.055187
42.477,0.054815
42.575,0.054443
42.673,0.054071
42.771,0.053699
42.869,0.053326
42.967,0.052954
43.065,0.052582
43.162,0.05221
43.26,0.051837
43.358,0.051465
43.456,0.051093
43.554,0.05072
43.652,0.050348
43.75,0.049976
43.848,0.049603
43.945,0.049231
44.043,0.048858
44.141,0.048486
44.239,0.048113
44.337,0.047741
44.435,0.047368
44.533,0.046996
44.631,0.046623
44.728,0.046251
44.826,0.045878
44.924,0.045506
45.022,0.045133
45.12,0.04476
45.218,0.044388
45.316,0.044015
45.414,0.043643
45.511,0.04327
45.609,0.042897
45.707,0.042524
45.805,0.042152
45.903,0.041779
46.001,0.041406
46.099,0.041033
46.197,0.040661
46.294,0.040288
46.392,0.039915
46.49,0.039542
46.588,0.039169
46.686,0.038796
46.784,0.038423
46.882,0.03805
46.98,0.037678
47.077,0.037305
47.175,0.036932
47.273,0.036559
47.371,0.036186
47.469,0.035813
47.567,0.03544
47.665,0.035066
47.762,0.034693
47.86,0.03432
47.958,0.033947
48.056,0.033574
48.154,0.033201
48.252,0.032828
48.35,0.032455
48.448,0.032081
48.545,0.031708
48.643,0.031335
48.741,0.030962
48.839,0.030589
48.937,0.030215
49.035,0.029842
49.133,0.029469
49.231,0.029095
49.328,0.028722
49.426,0.028349
49.524,0.027975
49.622,0.027602
49.72,0.027228
49.818,0.026855
49.916,0.026482
50.014,0.026108
50.111,0.025735
50.209,0.025361
50.307,0.024988
50.405,0.024614
50.503,0.024241
50.601,0.023867
50.699,0.023493
50.797,0.02312
50.894,0.022746
50.992,0.022373
51.09,0.021999
51.188,0.021625
51.286,0.021252
51.384,0.020878
51.482,0.020504
51.58,0.02013
51.677,0.019757
51.775,0.019383
51.873,0.019009
51.971,0.018635
52.069,0.018261
52.167,0.017888
52.265,0.017514
52.363,0.01714
52.46,0.016766
52.558,0.016392
52.656,0.016018
52.754,0.015644
52.852,0.01527
52.95,0.014896
53.048,0.014522
53.146,0.014148
53.243,0.013774
53.341,0.0134
53.439,0.013026
53.537,0.012652
53.635,0.012278
53.733,0.011904
53.831,0.01153
53.929,0.011156
54.026,0.010782
54.124,0.010407
54.222,0.010033
54.32,0.009659
54.418,0.0092847
54.516,0.0089105
54.614,0.0085362
54.712,0.008162
54.809,0.0077877
54.907,0.0074133
55.005,0.007039
55.103,0.0066647
55.201,0.0062903
55.299,0.0059159
55.397,0.0055415
55.495,0.0051671
55.592,0.0047927
55.69,0.0044182
55.788,0.0040438
55.886,0.0036693
55.984,0.0032948
56.082,0.0029203
56.18,0.0025458
56.278,0.0021712
56.375,0.0017966
56.473,0.0014221
56.571,0.0010475
56.669,0.00067285
56.767,0.00029821
56.865,0
56.963,3.569e-07
57.061,7.1381e-07
57.158,1.0707e-06
57.256,1.4277e-06
57.354,1.7846e-06
57.452,2.1416e-06
57.55,2.4986e-06
57.648,2.8556e-06
57.746,3.2127e-06
57.844,3.5697e-06
57.941,3.9268e-06
58.039,4.2838e-06
58.137,4.6409e-06
58.235,4.998e-06
58.333,5.3551e-06
58.431,5.7123e-06
58.529,6.0694e-06
58.627,6.4266e-06
58.724,6.7838e-06
58.822,7.141e-06
58.92,7.4982e-06
59.018,7.8555e-06
59.116,8.2127e-06
59.214,8.57e-06
59.312,8.9273e-06
59.409,9.2846e-06
59.507,9.6419e-06
59.605,9.9992e-06
59.703,1.0357e-05
59.801,1.0714e-05
59.899,1.1071e-05
59.997,1.1429e-05
60.095,1.1786e-05
60.192,1.2144e-05
60.29,1.2501e-05
60.388,1.2858e-05
60.486,1.3216e-05
60.584,1.3573e-05
60.682,1.3931e-05
60.78,1.4289e-05
60.878,1.4646e-05
60.975,1.5004e-05
61.073,1.5361e-05
61.171,1.5719e-05
61.269,1.6076e-05
61.367,1.6434e-05
61.465,1.6792e-05
61.563,1.7149e-05
61.661,1.7507e-05
61.758,1.7865e-05
61.856,1.8222e-05
61.954,1.858e-05
62.052,1.8938e-05
62.15,1.9296e-05
62.248,1.9653e-05
62.346,2.0011e-05
62.444,2.0369e-05
62.541,2.0727e-05
62.639,2.1085e-05
62.737,2.1443e-05
62.835,2.18e-05
62.933,2.2158e-05
63.031,2.2516e-05
63.129,2.2874e-05
63.227,2.3232e-05
63.324,2.359e-05
63.422,2.3948e-05
63.52,2.4306e-05
63.618,2.4664e-05
63.716,2.5022e-05
63.814,2.538e-05
63.912,2.5738e-05
64.01,2.6096e-05
64.107,2.6454e-05
64.205,2.6812e-05
64.303,2.717e-05
64.401,2.7529e-05
64.499,2.7887e-05
64.597,2.8245e-05
64.695,2.8603e-05
64.793,2.8961e-05
64.89,2.9319e-05
64.988,2.9678e-05
65.086,3.0036e-05
65.184,3.0394e-05
65.282,3.0752e-05
65.38,3.1111e-05
65.478,3.1469e-05
65.576,3.1827e-05
65.673,3.2186e-05
65.771,3.2544e-05
65.869,3.2902e-05
65.967,3.3261e-05
66.065,3.3619e-05
66.163,3.3978e-05
66.261,3.4336e-05
66.359,3.4695e-05
66.456,3.5053e-05
66.554,3.5412e-05
66.652,3.577e-05
66.75,3.6129e-05
66.848,3.6487e-05
66.946,3.6846e-05
67.044,3.7204e-05
67.142,3.7563e-05
67.239,3.7921e-05
67.337,3.828e-05
67.435,3.8639e-05
67.533,3.8997e-05
67.631,3.9356e-05
67.729,3.9715e-05
67.827,4.0073e-05
67.925,4.0432e-05
68.022,4.0791e-05
68.12,4.115e-05
68.218,4.1508e-05
68.316,4.1867e-05
68.414,4.2226e-05
68.512,4.2585e-05
68.61,4.2944e-05
68.708,4.3303e-05
68.805,4.3661e-05
68.903,4.402e-05
69.001,4.4379e-05
69.099,4.4738e-05
69.197,4.5097e-05
69.295,4.5456e-05
69.393,4.5815e-05
69.491,4.6174e-05
69.588,4.6533e-05
69.686,4.6892e-05
69.784,4.7251e-05
69.882,4.761e-05
69.98,4.7969e-05
70.078,4.8328e-05
70.176,4.8687e-05
70.274,4.9046e-05
70.371,4.9405e-05
70.469,4.9765e-05
70.567,5.0124e-05
70.665,5.0483e-05
70.763,5.0842e-05
70.861,5.1201e-05
70.959,5.1561e-05
71.056,5.192e-05
71.154,5.2279e-05
71.252,5.2638e-05
71.35,5.2998e-05
71.448,5.3357e-05
71.546,5.3716e-05
71.644,5.4076e-05
71.742,5.4435e-05
71.839,5.4794e-05
71.937,5.5154e-05
72.035,5.5513e-05
72.133,5.5873e-05
72.231,5.6232e-05
72.329,5.6591e-05
72.427,5.6951e-05
72.525,5.731e-05
72.622,5.767e-05
72.72,5.8029e-05
72.818,5.8389e-05
72.916,5.8749e-05
73.014,5.9108e-05
73.112,5.9468e-05
73.21,5.9827e-05
73.308,6.0187e-05
73.405,6.0547e-05
73.503,6.0906e-05
73.601,6.1266e-05
73.699,6.1626e-05
73.797,6.1985e-05
73.895,6.2345e-05
73.993,6.2705e-05
74.091,6.3064e-05
74.188,6.3424e-05
74.286,6.3784e-05
74.384,6.4144e-05
74.482,6.4504e-05
74.58,6.4863e-05
74.678,6.5223e-05
74.776,6.5583e-05
74.874,6.5943e-05
74.971,6.6303e-05
75.069,6.6663e-05
75.167,6.7023e-05
75.265,6.7383e-05
75.363,6.7743e-05
75.461,6.8103e-05
75.559,6.8463e-05
75.657,6.8823e-05
75.754,6.9183e-05
75.852,6.9543e-05
75.95,6.9903e-05
76.048,7.0263e-05
76.146,7.0623e-05
76.244,7.0983e-05
76.342,7.1343e-05
76.44,7.1703e-05
76.537,7.2064e-05
76.635,7.2424e-05
76.733,7.2784e-05
76.831,7.3144e-05
76.929,7.3504e-05
77.027,7.3865e-05
77.125,7.4225e-05
77.223,7.4585e-05
77.32,7.4945e-05
77.418,7.5306e-05
77.516,7.5666e-05
77.614,7.6026e-05
77.712,7.6387e-05
77.81,7.6747e-05
77.908,7.7108e-05
78.006,7.7468e-05
78.103,7.7828e-05
78.201,7.8189e-05
78.299,7.8549e-05
78.397,7.891e-05
78.495,7.927e-05
78.593,7.9631e-05
78.691,7.9991e-05
78.789,8.0352e-05
78.886,8.0712e-05
78.984,8.1073e-05
79.082,8.1434e-05
79.18,8.1794e-05
79.278,8.2155e-05
79.376,8.2515e-05
79.474,8.2876e-05
79.572,8.3237e-05
79.669,8.3597e-05
79.767,8.3958e-05
79.865,8.4319e-05
79.963,8.468e-05
80.061,8.504e-05
80.159,8.5401e-05
80.257,8.5762e-05
80.355,8.6123e-05
80.452,8.6484e-05
80.55,8.6844e-05
80.648,8.7205e-05
80.746,8.7566e-05
80.844,8.7927e-05
80.942,8.8288e-05
81.04,8.8649e-05
81.138,8.901e-05
81.235,8.9371e-05
81.333,8.9732e-05
81.431,9.0093e-05
81.529,9.0454e-05
81.627,9.0815e-05
81.725,9.1176e-05
81.823,9.1537e-05
81.921,9.1898e-05
82.018,9.2259e-05
82.116,9.262e-05
82.214,9.2981e-05
82.312,9.3342e-05
82.41,9.3703e-05
82.508,9.4065e-05
82.606,9.4426e-05
82.703,9.4787e-05
82.801,9.5148e-05
82.899,9.5509e-05
82.997,9.5871e-05
83.095,9.6232e-05
83.193,9.6593e-05
83.291,9.6955e-05
83.389,9.7316e-05
83.486,9.7677e-05
83.584,9.8039e-05
83.682,9.84e-05
83.78,9.8761e-05
83.878,9.9123e-05
83.976,9.9484e-05
84.074,9.9846e-05
84.172,0.00010021
84.269,0.00010057
84.367,0.00010093
84.465,0.00010129
84.563,0.00010165
84.661,0.00010201
84.759,0.00010238
84.857,0.00010274
84.955,0.0001031
85.052,0.00010346
85.15,0.00010382
85.248,0.00010418
85.346,0.00010455
85.444,0.00010491
85.542,0.00010527
85.64,0.00010563
85.738,0.00010599
85.835,0.00010635
85.933,0.00010672
86.031,0.00010708
86.129,0.00010744
86.227,0.0001078
86.325,0.00010816
86.423,0.00010852
86.521,0.00010889
86.618,0.00010925
86.716,0.00010961
86.814,0.00010997
86.912,0.00011033
87.01,0.0001107
87.108,0.00011106
87.206,0.00011142
87.304,0.00011178
87.401,0.00011214
87.499,0.00011251
87.597,0.00011287
87.695,0.00011323
87.793,0.00011359
87.891,0.00011395
87.989,0.00011432
88.087,0.00011468
88.184,0.00011504
88.282,0.0001154
88.38,0.00011576
88.478,0.00011613
88.576,0.00011649
88.674,0.00011685
88.772,0.00011721
88.87,0.00011758
88.967,0.00011794
89.065,0.0001183
89.163,0.00011866
89.261,0.00011903
89.359,0.00011939
89.457,0.00011975
89.555,0.00012011
89.653,0.00012047
89.75,0.00012084
89.848,0.0001212
89.946,0.00012156
90.044,0.00012192
90.142,0.00012229
90.24,0.00012265
90.338,0.00012301
90.436,0.00012337
90.533,0.00012374
90.631,0.0001241
90.729,0.00012446
90.827,0.00012482
90.925,0.00012519
91.023,0.00012555
91.121,0.00012591
91.219,0.00012627
91.316,0.00012664
91.414,0.000127
91.512,0.00012736
91.61,0.00012773
91.708,0.00012809
91.806,0.00012845
91.904,0.00012881
92.002,0.00012918
92.099,0.00012954
92.197,0.0001299
92.295,0.00013026
92.393,0.00013063
92.491,0.00013099
92.589,0.00013135
92.687,0.00013172
92.785,0.00013208
92.882,0.00013244
92.98,0.00013281
93.078,0.00013317
93.176,0.00013353
93.274,0.00013389
93.372,0.00013426
93.47,0.00013462
93.568,0.00013498
93.665,0.00013535
93.763,0.00013571
93.861,0.00013607
93.959,0.00013644
94.057,0.0001368
94.155,0.00013716
94.253,0.00013752
94.351,0.00013789
94.448,0.00013825
94.546,0.00013861
94.644,0.00013898
94.742,0.00013934
94.84,0.0001397
94.938,0.00014007
95.036,0.00014043
95.133,0.00014079
95.231,0.00014116
95.329,0.00014152
95.427,0.00014188
95.525,0.00014225
95.623,0.00014261
95.721,0.00014297
95.819,0.00014334
95.916,0.0001437
96.014,0.00014406
96.112,0.00014443
96.21,0.00014479
96.308,0.00014515
96.406,0.00014552
96.504,0.00014588
96.602,0.00014625
96.699,0.00014661
96.797,0.00014697
96.895,0.00014734
96.993,0.0001477
97.091,0.00014806
97.189,0.00014843
97.287,0.00014879
97.385,0.00014915
97.482,0.00014952
97.58,0.00014988
97.678,0.00015025
97.776,0.00015061
97.874,0.00015061


==> img/Data/viperLines/train/perfImprovLine-Srad-LP.csv <==
0,0.16312
0.097874,0.16312
0.19575,0.16312
0.29362,0.16312
0.3915,0.16312
0.48937,0.16312
0.58724,0.16312
0.68512,0.16312
0.78299,0.16312
0.88087,0.16312
0.97874,0.16312
1.0766,0.16312
1.1745,0.16312
1.2724,0.16312
1.3702,0.16312
1.4681,0.16312
1.566,0.16312
1.6639,0.16312
1.7617,0.16312
1.8596,0.16312
1.9575,0.16312
2.0554,0.16312
2.1532,0.16312
2.2511,0.16312
2.349,0.16312
2.4468,0.16312
2.5447,0.16312
2.6426,0.16312
2.7405,0.16312
2.8383,0.16312
2.9362,0.16312
3.0341,0.16312
3.132,0.16312
3.2298,0.16312
3.3277,0.16312
3.4256,0.16312
3.5235,0.16312
3.6213,0.16312
3.7192,0.16312
3.8171,0.16312
3.915,0.16312
4.0128,0.16312
4.1107,0.16312
4.2086,0.16312
4.3065,0.16312
4.4043,0.16312
4.5022,0.16312
4.6001,0.16312
4.698,0.16312
4.7958,0.16312
4.8937,0.16312
4.9916,0.16312
5.0894,0.16312
5.1873,0.16312
5.2852,0.16312
5.3831,0.16312
5.4809,0.16312
5.5788,0.16312
5.6767,0.16312
5.7746,0.16312
5.8724,0.16312
5.9703,0.16312
6.0682,0.16312
6.1661,0.16312
6.2639,0.16312
6.3618,0.16312
6.4597,0.16312
6.5576,0.16312
6.6554,0.16312
6.7533,0.16312
6.8512,0.16312
6.9491,0.16312
7.0469,0.16312
7.1448,0.16312
7.2427,0.16312
7.3405,0.16312
7.4384,0.16312
7.5363,0.16312
7.6342,0.16312
7.732,0.16312
7.8299,0.16312
7.9278,0.16312
8.0257,0.16312
8.1235,0.16312
8.2214,0.16312
8.3193,0.16312
8.4172,0.16312
8.515,0.16312
8.6129,0.16312
8.7108,0.16312
8.8087,0.16312
8.9065,0.16312
9.0044,0.16312
9.1023,0.16312
9.2002,0.16312
9.298,0.16312
9.3959,0.16312
9.4938,0.16312
9.5916,0.16312
9.6895,0.16312
9.7874,0.16312
9.8853,0.16312
9.9831,0.16312
10.081,0.16312
10.179,0.16312
10.277,0.16312
10.375,0.16312
10.473,0.16312
10.57,0.16312
10.668,0.16312
10.766,0.16312
10.864,0.16312
10.962,0.16312
11.06,0.16312
11.158,0.16312
11.256,0.16312
11.353,0.16312
11.451,0.16312
11.549,0.16312
11.647,0.16312
11.745,0.16312
11.843,0.16312
11.941,0.16312
12.038,0.16312
12.136,0.16312
12.234,0.16312
12.332,0.16312
12.43,0.16312
12.528,0.16312
12.626,0.16312
12.724,0.16312
12.821,0.16312
12.919,0.16312
13.017,0.16312
13.115,0.16312
13.213,0.16312
13.311,0.16312
13.409,0.16312
13.507,0.16312
13.604,0.16312
13.702,0.16312
13.8,0.16312
13.898,0.16312
13.996,0.16312
14.094,0.16312
14.192,0.16312
14.29,0.16312
14.387,0.16312
14.485,0.16312
14.583,0.16312
14.681,0.16312
14.779,0.16312
14.877,0.16312
14.975,0.16312
15.073,0.16312
15.17,0.16312
15.268,0.16312
15.366,0.16312
15.464,0.16312
15.562,0.16312
15.66,0.16312
15.758,0.16312
15.856,0.16312
15.953,0.16312
16.051,0.16312
16.149,0.16312
16.247,0.16312
16.345,0.16312
16.443,0.16312
16.541,0.16312
16.639,0.16312
16.736,0.16312
16.834,0.16312
16.932,0.16312
17.03,0.16312
17.128,0.16312
17.226,0.16312
17.324,0.16312
17.422,0.16312
17.519,0.16312
17.617,0.16312
17.715,0.16312
17.813,0.16312
17.911,0.16312
18.009,0.16312
18.107,0.16312
18.205,0.16312
18.302,0.16312
18.4,0.16312
18.498,0.16312
18.596,0.16312
18.694,0.16312
18.792,0.16312
18.89,0.16312
18.988,0.16312
19.085,0.16312
19.183,0.16312
19.281,0.16312
19.379,0.16312
19.477,0.16312
19.575,0.16312
19.673,0.16312
19.771,0.16312
19.868,0.16312
19.966,0.16312
20.064,0.16312
20.162,0.16312
20.26,0.16312
20.358,0.16312
20.456,0.16312
20.554,0.16312
20.651,0.16312
20.749,0.16312
20.847,0.16312
20.945,0.16312
21.043,0.16312
21.141,0.16312
21.239,0.16312
21.337,0.16312
21.434,0.16312
21.532,0.16312
21.63,0.16312
21.728,0.16312
21.826,0.16312
21.924,0.16312
22.022,0.16312
22.12,0.16312
22.217,0.16312
22.315,0.16312
22.413,0.16312
22.511,0.16312
22.609,0.16312
22.707,0.16312
22.805,0.16312
22.903,0.16312
23,0.16312
23.098,0.16312
23.196,0.16312
23.294,0.16312
23.392,0.16312
23.49,0.16312
23.588,0.16312
23.685,0.16312
23.783,0.16312
23.881,0.16312
23.979,0.16312
24.077,0.16312
24.175,0.16312
24.273,0.16312
24.371,0.16312
24.468,0.16312
24.566,0.16312
24.664,0.16312
24.762,0.16312
24.86,0.16312
24.958,0.16312
25.056,0.16312
25.154,0.16312
25.251,0.16312
25.349,0.16312
25.447,0.16312
25.545,0.16312
25.643,0.16312
25.741,0.16312
25.839,0.16312
25.937,0.16312
26.034,0.16312
26.132,0.16312
26.23,0.16312
26.328,0.16312
26.426,0.16312
26.524,0.16312
26.622,0.16312
26.72,0.16312
26.817,0.16312
26.915,0.16312
27.013,0.16312
27.111,0.16312
27.209,0.16312
27.307,0.16312
27.405,0.16312
27.503,0.16312
27.6,0.16312
27.698,0.16312
27.796,0.16312
27.894,0.16312
27.992,0.16312
28.09,0.16312
28.188,0.16312
28.286,0.16312
28.383,0.16312
28.481,0.16312
28.579,0.16312
28.677,0.16312
28.775,0.16312
28.873,0.16312
28.971,0.16312
29.069,0.16312
29.166,0.16312
29.264,0.16312
29.362,0.16312
29.46,0.16312
29.558,0.16312
29.656,0.16312
29.754,0.16312
29.852,0.16312
29.949,0.16312
30.047,0.16312
30.145,0.16312
30.243,0.16312
30.341,0.16312
30.439,0.16312
30.537,0.16312
30.635,0.16312
30.732,0.16312
30.83,0.16312
30.928,0.16312
31.026,0.16312
31.124,0.16312
31.222,0.16312
31.32,0.16312
31.418,0.16312
31.515,0.16312
31.613,0.16312
31.711,0.16312
31.809,0.16312
31.907,0.16312
32.005,0.16312
32.103,0.16312
32.201,0.16312
32.298,0.16312
32.396,0.16312
32.494,0.16312
32.592,0.16312
32.69,0.16312
32.788,0.16312
32.886,0.16312
32.984,0.16312
33.081,0.16312
33.179,0.16312
33.277,0.16312
33.375,0.16312
33.473,0.16312
33.571,0.16312
33.669,0.16312
33.767,0.16312
33.864,0.16312
33.962,0.16312
34.06,0.16312
34.158,0.16312
34.256,0.16312
34.354,0.16312
34.452,0.16312
34.55,0.16312
34.647,0.16312
34.745,0.16312
34.843,0.16312
34.941,0.16312
35.039,0.16312
35.137,0.16312
35.235,0.16312
35.333,0.16312
35.43,0.16312
35.528,0.16312
35.626,0.16312
35.724,0.16312
35.822,0.16312
35.92,0.16312
36.018,0.16312
36.115,0.16312
36.213,0.16312
36.311,0.16312
36.409,0.16312
36.507,0.16312
36.605,0.16312
36.703,0.16312
36.801,0.16312
36.898,0.16312
36.996,0.16312
37.094,0.16312
37.192,0.16312
37.29,0.16312
37.388,0.16312
37.486,0.16312
37.584,0.16312
37.681,0.16312
37.779,0.16312
37.877,0.16312
37.975,0.16312
38.073,0.16312
38.171,0.16312
38.269,0.16312
38.367,0.16312
38.464,0.16312
38.562,0.16312
38.66,0.16312
38.758,0.16312
38.856,0.16312
38.954,0.16312
39.052,0.16312
39.15,0.16312
39.247,0.16312
39.345,0.16312
39.443,0.16312
39.541,0.16312
39.639,0.16312
39.737,0.16312
39.835,0.16312
39.933,0.16312
40.03,0.16312
40.128,0.16312
40.226,0.16312
40.324,0.16312
40.422,0.16312
40.52,0.16312
40.618,0.16312
40.716,0.16312
40.813,0.16312
40.911,0.16312
41.009,0.16312
41.107,0.16312
41.205,0.16312
41.303,0.16312
41.401,0.16312
41.499,0.16312
41.596,0.16312
41.694,0.16312
41.792,0.16312
41.89,0.16312
41.988,0.16312
42.086,0.16312
42.184,0.16312
42.282,0.16312
42.379,0.16312
42.477,0.16312
42.575,0.16312
42.673,0.16312
42.771,0.16312
42.869,0.16312
42.967,0.16312
43.065,0.16312
43.162,0.16312
43.26,0.16312
43.358,0.16312
43.456,0.16312
43.554,0.16312
43.652,0.16312
43.75,0.16312
43.848,0.16312
43.945,0.16312
44.043,0.16312
44.141,0.16312
44.239,0.16312
44.337,0.16312
44.435,0.16312
44.533,0.16312
44.631,0.16312
44.728,0.16312
44.826,0.16312
44.924,0.16312
45.022,0.16312
45.12,0.16312
45.218,0.16312
45.316,0.16312
45.414,0.16312
45.511,0.16312
45.609,0.16312
45.707,0.16312
45.805,0.16312
45.903,0.16312
46.001,0.16312
46.099,0.16312
46.197,0.16312
46.294,0.16312
46.392,0.16312
46.49,0.16312
46.588,0.16312
46.686,0.16312
46.784,0.16312
46.882,0.16312
46.98,0.16312
47.077,0.16312
47.175,0.16312
47.273,0.16312
47.371,0.16312
47.469,0.16312
47.567,0.16312
47.665,0.16312
47.762,0.16312
47.86,0.16312
47.958,0.16312
48.056,0.16312
48.154,0.16312
48.252,0.16312
48.35,0.16312
48.448,0.16312
48.545,0.16312
48.643,0.16312
48.741,0.16312
48.839,0.16312
48.937,0.16312
49.035,0.16312
49.133,0.16312
49.231,0.16312
49.328,0.16312
49.426,0.16312
49.524,0.16312
49.622,0.16312
49.72,0.16312
49.818,0.16312
49.916,0.16312
50.014,0.16312
50.111,0.16312
50.209,0.16312
50.307,0.16312
50.405,0.16312
50.503,0.16312
50.601,0.16312
50.699,0.16312
50.797,0.16312
50.894,0.16312
50.992,0.16312
51.09,0.16312
51.188,0.16312
51.286,0.16312
51.384,0.16312
51.482,0.16312
51.58,0.16312
51.677,0.16312
51.775,0.16312
51.873,0.16312
51.971,0.16312
52.069,0.16312
52.167,0.16312
52.265,0.16312
52.363,0.16312
52.46,0.16312
52.558,0.16312
52.656,0.16312
52.754,0.16312
52.852,0.16312
52.95,0.16312
53.048,0.16312
53.146,0.16312
53.243,0.16312
53.341,0.16312
53.439,0.16312
53.537,0.16312
53.635,0.16312
53.733,0.16312
53.831,0.16312
53.929,0.16312
54.026,0.16312
54.124,0.16312
54.222,0.16312
54.32,0.16312
54.418,0.16312
54.516,0.16312
54.614,0.16312
54.712,0.16312
54.809,0.16312
54.907,0.16312
55.005,0.16312
55.103,0.16312
55.201,0.16312
55.299,0.16312
55.397,0.16312
55.495,0.16312
55.592,0.16312
55.69,0.16312
55.788,0.16312
55.886,0.16312
55.984,0.16312
56.082,0.16312
56.18,0.16312
56.278,0.16312
56.375,0.16312
56.473,0.16312
56.571,0.16312
56.669,0.16312
56.767,0.16312
56.865,0.16312
56.963,0.16312
57.061,0.16312
57.158,0.16312
57.256,0.16312
57.354,0.16312
57.452,0.16312
57.55,0.16312
57.648,0.16312
57.746,0.16312
57.844,0.16312
57.941,0.16312
58.039,0.16312
58.137,0.16312
58.235,0.16312
58.333,0.16312
58.431,0.16312
58.529,0.16312
58.627,0.16312
58.724,0.16312
58.822,0.16312
58.92,0.16312
59.018,0.16312
59.116,0.16312
59.214,0.16312
59.312,0.16312
59.409,0.16312
59.507,0.16312
59.605,0.16312
59.703,0.16312
59.801,0.16312
59.899,0.16312
59.997,0.16312
60.095,0.16312
60.192,0.16312
60.29,0.16312
60.388,0.16312
60.486,0.16312
60.584,0.16312
60.682,0.16312
60.78,0.16312
60.878,0.16312
60.975,0.16312
61.073,0.16312
61.171,0.16312
61.269,0.16312
61.367,0.16312
61.465,0.16312
61.563,0.16312
61.661,0.16312
61.758,0.16312
61.856,0.16312
61.954,0.16312
62.052,0.16312
62.15,0.16312
62.248,0.16312
62.346,0.16312
62.444,0.16312
62.541,0.16312
62.639,0.16312
62.737,0.16312
62.835,0.16312
62.933,0.16312
63.031,0.16312
63.129,0.16312
63.227,0.16312
63.324,0.16312
63.422,0.16312
63.52,0.16312
63.618,0.16312
63.716,0.16312
63.814,0.16312
63.912,0.16312
64.01,0.16312
64.107,0.16312
64.205,0.16312
64.303,0.16312
64.401,0.16312
64.499,0.16312
64.597,0.16312
64.695,0.16312
64.793,0.16312
64.89,0.16312
64.988,0.16312
65.086,0.16312
65.184,0.16312
65.282,0.16312
65.38,0.16312
65.478,0.16312
65.576,0.16312
65.673,0.16312
65.771,0.16312
65.869,0.16312
65.967,0.16312
66.065,0.16312
66.163,0.16312
66.261,0.16312
66.359,0.16312
66.456,0.16312
66.554,0.16312
66.652,0.16312
66.75,0.16312
66.848,0.16312
66.946,0.16312
67.044,0.16312
67.142,0.16312
67.239,0.16312
67.337,0.16312
67.435,0.16312
67.533,0.16312
67.631,0.16312
67.729,0.16312
67.827,0.16312
67.925,0.16312
68.022,0.16312
68.12,0.16312
68.218,0.16312
68.316,0.16312
68.414,0.16312
68.512,0.16312
68.61,0.16312
68.708,0.16312
68.805,0.16312
68.903,0.16312
69.001,0.16312
69.099,0.16312
69.197,0.16312
69.295,0.16312
69.393,0.16312
69.491,0.16312
69.588,0.16312
69.686,0.16312
69.784,0.16312
69.882,0.16312
69.98,0.16312
70.078,0.16312
70.176,0.16312
70.274,0.16312
70.371,0.16312
70.469,0.16312
70.567,0.16312
70.665,0.16312
70.763,0.16312
70.861,0.16312
70.959,0.16312
71.056,0.16312
71.154,0.16312
71.252,0.16312
71.35,0.16312
71.448,0.16312
71.546,0.16312
71.644,0.16312
71.742,0.16312
71.839,0.16312
71.937,0.16312
72.035,0.16312
72.133,0.16312
72.231,0.16312
72.329,0.16312
72.427,0.16312
72.525,0.16312
72.622,0.16312
72.72,0.16312
72.818,0.16312
72.916,0.16312
73.014,0.16312
73.112,0.16312
73.21,0.16312
73.308,0.16312
73.405,0.16312
73.503,0.16312
73.601,0.16312
73.699,0.16312
73.797,0.16312
73.895,0.16312
73.993,0.16312
74.091,0.16312
74.188,0.16312
74.286,0.16312
74.384,0.16312
74.482,0.16312
74.58,0.16312
74.678,0.16312
74.776,0.16312
74.874,0.16312
74.971,0.16312
75.069,0.16312
75.167,0.16312
75.265,0.16312
75.363,0.16312
75.461,0.16312
75.559,0.16312
75.657,0.16312
75.754,0.16312
75.852,0.16312
75.95,0.16312
76.048,0.16312
76.146,0.16312
76.244,0.16312
76.342,0.16312
76.44,0.16312
76.537,0.16312
76.635,0.16312
76.733,0.16312
76.831,0.16312
76.929,0.16312
77.027,0.16312
77.125,0.16312
77.223,0.16312
77.32,0.16312
77.418,0.16312
77.516,0.16312
77.614,0.16312
77.712,0.16312
77.81,0.16312
77.908,0.16312
78.006,0.16312
78.103,0.16312
78.201,0.16312
78.299,0.16312
78.397,0.16312
78.495,0.16312
78.593,0.16312
78.691,0.16312
78.789,0.16312
78.886,0.16312
78.984,0.16312
79.082,0.16312
79.18,0.16312
79.278,0.16312
79.376,0.16312
79.474,0.16312
79.572,0.16312
79.669,0.16312
79.767,0.16312
79.865,0.16312
79.963,0.16312
80.061,0.16312
80.159,0.16312
80.257,0.16312
80.355,0.16312
80.452,0.16312
80.55,0.16312
80.648,0.16312
80.746,0.16312
80.844,0.16312
80.942,0.16312
81.04,0.16312
81.138,0.16312
81.235,0.16312
81.333,0.16312
81.431,0.16312
81.529,0.16312
81.627,0.16312
81.725,0.16312
81.823,0.16312
81.921,0.16312
82.018,0.16312
82.116,0.16312
82.214,0.16312
82.312,0.16312
82.41,0.16312
82.508,0.16312
82.606,0.16312
82.703,0.16312
82.801,0.16312
82.899,0.16312
82.997,0.16312
83.095,0.16312
83.193,0.16312
83.291,0.16312
83.389,0.16312
83.486,0.16312
83.584,0.16312
83.682,0.16312
83.78,0.16312
83.878,0.16312
83.976,0.16312
84.074,0.16312
84.172,0.16312
84.269,0.16312
84.367,0.16312
84.465,0.16312
84.563,0.16312
84.661,0.16312
84.759,0.16312
84.857,0.16312
84.955,0.16312
85.052,0.16312
85.15,0.16312
85.248,0.16312
85.346,0.16312
85.444,0.16312
85.542,0.16312
85.64,0.16312
85.738,0.16312
85.835,0.16312
85.933,0.16312
86.031,0.16312
86.129,0.16312
86.227,0.16312
86.325,0.16312
86.423,0.16312
86.521,0.16312
86.618,0.16312
86.716,0.16312
86.814,0.16312
86.912,0.16312
87.01,0.16312
87.108,0.16312
87.206,0.16312
87.304,0.16312
87.401,0.16312
87.499,0.16312
87.597,0.16312
87.695,0.16312
87.793,0.16312
87.891,0.16312
87.989,0.16312
88.087,0.16312
88.184,0.16312
88.282,0.16312
88.38,0.16312
88.478,0.16312
88.576,0.16312
88.674,0.16312
88.772,0.16312
88.87,0.16312
88.967,0.16312
89.065,0.16312
89.163,0.16312
89.261,0.16312
89.359,0.16312
89.457,0.16312
89.555,0.16312
89.653,0.16312
89.75,0.16312
89.848,0.16312
89.946,0.16312
90.044,0.16312
90.142,0.16312
90.24,0.16312
90.338,0.16312
90.436,0.16312
90.533,0.16312
90.631,0.16312
90.729,0.16312
90.827,0.16312
90.925,0.16312
91.023,0.16312
91.121,0.16312
91.219,0.16312
91.316,0.16312
91.414,0.16312
91.512,0.16312
91.61,0.16312
91.708,0.16312
91.806,0.16312
91.904,0.16312
92.002,0.16312
92.099,0.16312
92.197,0.16312
92.295,0.16312
92.393,0.16312
92.491,0.16312
92.589,0.16312
92.687,0.16312
92.785,0.16312
92.882,0.16312
92.98,0.16312
93.078,0.16312
93.176,0.16312
93.274,0.16312
93.372,0.16312
93.47,0.16312
93.568,0.16312
93.665,0.16312
93.763,0.16312
93.861,0.16312
93.959,0.16312
94.057,0.16312
94.155,0.16312
94.253,0.16312
94.351,0.16312
94.448,0.16312
94.546,0.16312
94.644,0.16312
94.742,0.16312
94.84,0.16312
94.938,0.16312
95.036,0.16312
95.133,0.16312
95.231,0.16312
95.329,0.16312
95.427,0.16312
95.525,0.16312
95.623,0.16312
95.721,0.16312
95.819,0.16312
95.916,0.16312
96.014,0.16312
96.112,0.16312
96.21,0.16312
96.308,0.16312
96.406,0.16312
96.504,0.16312
96.602,0.16312
96.699,0.16312
96.797,0.16312
96.895,0.16312
96.993,0.16312
97.091,0.16312
97.189,0.16312
97.287,0.16312
97.385,0.16312
97.482,0.16312
97.58,0.16312
97.678,0.16312
97.776,0.16312
97.874,0.16312


==> img/Data/viperLines/train/perfImprovLine-Srad-SK.csv <==
0,0.16312
0.097874,0.16494
0.19575,0.1668
0.29362,0.1687
0.3915,0.17065
0.48937,0.17265
0.58724,0.17469
0.68512,0.17679
0.78299,0.17895
0.88087,0.18116
0.97874,0.18343
1.0766,0.18575
1.1745,0.18814
1.2724,0.1906
1.3702,0.19313
1.4681,0.19572
1.566,0.19839
1.6639,0.20086
1.7617,0.20312
1.8596,0.20543
1.9575,0.20781
2.0554,0.21024
2.1532,0.21273
2.2511,0.21529
2.349,0.21792
2.4468,0.22062
2.5447,0.22338
2.6426,0.22623
2.7405,0.22915
2.8383,0.23215
2.9362,0.23524
3.0341,0.23842
3.132,0.24169
3.2298,0.24505
3.3277,0.24852
3.4256,0.25209
3.5235,0.25578
3.6213,0.25926
3.7192,0.26223
3.8171,0.26527
3.915,0.26839
4.0128,0.2716
4.1107,0.27489
4.2086,0.27826
4.3065,0.28173
4.4043,0.2853
4.5022,0.28896
4.6001,0.29273
4.698,0.2966
4.7958,0.30059
4.8937,0.30432
4.9916,0.30811
5.0894,0.312
5.1873,0.316
5.2852,0.32011
5.3831,0.32434
5.4809,0.3287
5.5788,0.33318
5.6767,0.3378
5.7746,0.34256
5.8724,0.34746
5.9703,0.35253
6.0682,0.35775
6.1661,0.36314
6.2639,0.36871
6.3618,0.37287
6.4597,0.37712
6.5576,0.38148
6.6554,0.38595
6.7533,0.39055
6.8512,0.39526
6.9491,0.40011
7.0469,0.40509
7.1448,0.41021
7.2427,0.41547
7.3405,0.42088
7.4384,0.42646
7.5363,0.4322
7.6342,0.43811
7.732,0.4442
7.8299,0.45048
7.9278,0.45696
8.0257,0.46365
8.1235,0.46965
8.2214,0.47533
8.3193,0.48116
8.4172,0.48716
8.515,0.49333
8.6129,0.49967
8.7108,0.5062
8.8087,0.51292
8.9065,0.51984
9.0044,0.52698
9.1023,0.53433
9.2002,0.54192
9.298,0.54975
9.3959,0.55783
9.4938,0.56618
9.5916,0.5748
9.6895,0.58373
9.7874,0.59296
9.8853,0.60252
9.9831,0.61242
10.081,0.62268
10.179,0.63333
10.277,0.64438
10.375,0.65304
10.473,0.65953
10.57,0.66618
10.668,0.67298
10.766,0.67995
10.864,0.68708
10.962,0.6944
11.06,0.7019
11.158,0.70959
11.256,0.71747
11.353,0.72556
11.451,0.73387
11.549,0.7424
11.647,0.75115
11.745,0.76015
11.843,0.7694
11.941,0.77892
12.038,0.7887
12.136,0.79877
12.234,0.80914
12.332,0.81982
12.43,0.83082
12.528,0.84216
12.626,0.85386
12.724,0.86593
12.821,0.87839
12.919,0.89127
13.017,0.90457
13.115,0.91833
13.213,0.93256
13.311,0.94729
13.409,0.96256
13.507,0.97838
13.604,0.99479
13.702,1
13.8,0.9979
13.898,0.99579
13.996,0.99369
14.094,0.99158
14.192,0.98948
14.29,0.98737
14.387,0.98527
14.485,0.98317
14.583,0.98106
14.681,0.97896
14.779,0.97685
14.877,0.97475
14.975,0.97264
15.073,0.97054
15.17,0.96844
15.268,0.96633
15.366,0.96423
15.464,0.96212
15.562,0.96002
15.66,0.95791
15.758,0.95581
15.856,0.95371
15.953,0.9516
16.051,0.9495
16.149,0.94739
16.247,0.94529
16.345,0.94318
16.443,0.94108
16.541,0.93898
16.639,0.93687
16.736,0.93477
16.834,0.93266
16.932,0.93056
17.03,0.92845
17.128,0.92635
17.226,0.92425
17.324,0.92214
17.422,0.92004
17.519,0.91793
17.617,0.91583
17.715,0.91372
17.813,0.91162
17.911,0.90952
18.009,0.90741
18.107,0.90531
18.205,0.9032
18.302,0.9011
18.4,0.89899
18.498,0.89689
18.596,0.89479
18.694,0.89268
18.792,0.89058
18.89,0.88847
18.988,0.88637
19.085,0.88426
19.183,0.88216
19.281,0.88006
19.379,0.87795
19.477,0.87585
19.575,0.87374
19.673,0.87164
19.771,0.86953
19.868,0.86743
19.966,0.86533
20.064,0.86322
20.162,0.86112
20.26,0.85901
20.358,0.85691
20.456,0.8548
20.554,0.8527
20.651,0.8506
20.749,0.84849
20.847,0.84639
20.945,0.84428
21.043,0.84218
21.141,0.84007
21.239,0.83797
21.337,0.83587
21.434,0.83376
21.532,0.83166
21.63,0.82955
21.728,0.82745
21.826,0.82534
21.924,0.82324
22.022,0.82114
22.12,0.81903
22.217,0.81693
22.315,0.81482
22.413,0.81272
22.511,0.81061
22.609,0.80851
22.707,0.80641
22.805,0.8043
22.903,0.8022
23,0.80009
23.098,0.79799
23.196,0.79588
23.294,0.79378
23.392,0.79168
23.49,0.78957
23.588,0.78747
23.685,0.78536
23.783,0.78326
23.881,0.78115
23.979,0.77905
24.077,0.77695
24.175,0.77484
24.273,0.77274
24.371,0.77063
24.468,0.76853
24.566,0.76642
24.664,0.76432
24.762,0.76222
24.86,0.76011
24.958,0.75801
25.056,0.7559
25.154,0.7538
25.251,0.75169
25.349,0.74959
25.447,0.74749
25.545,0.74538
25.643,0.74328
25.741,0.74117
25.839,0.73907
25.937,0.73696
26.034,0.73486
26.132,0.73276
26.23,0.73065
26.328,0.72855
26.426,0.72644
26.524,0.72434
26.622,0.72223
26.72,0.72013
26.817,0.71803
26.915,0.71592
27.013,0.71382
27.111,0.71171
27.209,0.70961
27.307,0.7075
27.405,0.7054
27.503,0.7033
27.6,0.70119
27.698,0.69909
27.796,0.69698
27.894,0.69488
27.992,0.69277
28.09,0.69067
28.188,0.68857
28.286,0.68646
28.383,0.68436
28.481,0.68225
28.579,0.68015
28.677,0.67804
28.775,0.67594
28.873,0.67384
28.971,0.67173
29.069,0.66963
29.166,0.66752
29.264,0.66542
29.362,0.66331
29.46,0.66121
29.558,0.65911
29.656,0.657
29.754,0.6549
29.852,0.65279
29.949,0.65069
30.047,0.64858
30.145,0.64648
30.243,0.64438
30.341,0.64227
30.439,0.64017
30.537,0.63806
30.635,0.63596
30.732,0.63385
30.83,0.63175
30.928,0.62965
31.026,0.62754
31.124,0.62544
31.222,0.62333
31.32,0.62123
31.418,0.61912
31.515,0.61702
31.613,0.61492
31.711,0.61281
31.809,0.61071
31.907,0.6086
32.005,0.6065
32.103,0.60439
32.201,0.60229
32.298,0.60019
32.396,0.59808
32.494,0.59598
32.592,0.59387
32.69,0.59177
32.788,0.58966
32.886,0.58756
32.984,0.58546
33.081,0.58335
33.179,0.58125
33.277,0.57914
33.375,0.57704
33.473,0.57493
33.571,0.57283
33.669,0.57073
33.767,0.56862
33.864,0.56652
33.962,0.56441
34.06,0.56231
34.158,0.5602
34.256,0.5581
34.354,0.556
34.452,0.55389
34.55,0.55179
34.647,0.54968
34.745,0.54758
34.843,0.54547
34.941,0.54337
35.039,0.54127
35.137,0.53916
35.235,0.53706
35.333,0.53495
35.43,0.53285
35.528,0.53074
35.626,0.52864
35.724,0.52654
35.822,0.52443
35.92,0.52233
36.018,0.52022
36.115,0.51812
36.213,0.51601
36.311,0.51391
36.409,0.51181
36.507,0.5097
36.605,0.5076
36.703,0.50549
36.801,0.50339
36.898,0.50128
36.996,0.49918
37.094,0.49708
37.192,0.49497
37.29,0.49287
37.388,0.49076
37.486,0.48866
37.584,0.48655
37.681,0.48445
37.779,0.48235
37.877,0.48024
37.975,0.47814
38.073,0.47603
38.171,0.47393
38.269,0.47182
38.367,0.46972
38.464,0.46762
38.562,0.46551
38.66,0.46341
38.758,0.4613
38.856,0.4592
38.954,0.45709
39.052,0.45499
39.15,0.45289
39.247,0.45078
39.345,0.44868
39.443,0.44657
39.541,0.44447
39.639,0.44236
39.737,0.44026
39.835,0.43816
39.933,0.43605
40.03,0.43395
40.128,0.43184
40.226,0.42974
40.324,0.42763
40.422,0.42553
40.52,0.42343
40.618,0.42132
40.716,0.41922
40.813,0.41711
40.911,0.41501
41.009,0.4129
41.107,0.4108
41.205,0.4087
41.303,0.40659
41.401,0.40449
41.499,0.40238
41.596,0.40028
41.694,0.39817
41.792,0.39607
41.89,0.39397
41.988,0.39186
42.086,0.38976
42.184,0.38765
42.282,0.38555
42.379,0.38344
42.477,0.38134
42.575,0.37924
42.673,0.37713
42.771,0.37503
42.869,0.37292
42.967,0.37082
43.065,0.36871
43.162,0.36661
43.26,0.36451
43.358,0.3624
43.456,0.3603
43.554,0.35819
43.652,0.35609
43.75,0.35398
43.848,0.35188
43.945,0.34978
44.043,0.34767
44.141,0.34557
44.239,0.34346
44.337,0.34136
44.435,0.33925
44.533,0.33715
44.631,0.33505
44.728,0.33294
44.826,0.33084
44.924,0.32873
45.022,0.32663
45.12,0.32452
45.218,0.32242
45.316,0.32032
45.414,0.31821
45.511,0.31611
45.609,0.314
45.707,0.3119
45.805,0.30979
45.903,0.30769
46.001,0.30559
46.099,0.30348
46.197,0.30138
46.294,0.29927
46.392,0.29717
46.49,0.29506
46.588,0.29296
46.686,0.29086
46.784,0.28875
46.882,0.28665
46.98,0.28454
47.077,0.28244
47.175,0.28033
47.273,0.27823
47.371,0.27613
47.469,0.27402
47.567,0.27192
47.665,0.26981
47.762,0.26771
47.86,0.2656
47.958,0.2635
48.056,0.2614
48.154,0.25929
48.252,0.25719
48.35,0.25508
48.448,0.25298
48.545,0.25087
48.643,0.24877
48.741,0.24667
48.839,0.24456
48.937,0.24246
49.035,0.24035
49.133,0.23825
49.231,0.23614
49.328,0.23404
49.426,0.23194
49.524,0.22983
49.622,0.22773
49.72,0.22562
49.818,0.22352
49.916,0.22141
50.014,0.21931
50.111,0.21721
50.209,0.2151
50.307,0.213
50.405,0.21089
50.503,0.20879
50.601,0.20668
50.699,0.20458
50.797,0.20248
50.894,0.20037
50.992,0.19827
51.09,0.19616
51.188,0.19406
51.286,0.19195
51.384,0.18985
51.482,0.18775
51.58,0.18564
51.677,0.18354
51.775,0.18143
51.873,0.17933
51.971,0.17722
52.069,0.17512
52.167,0.17302
52.265,0.17091
52.363,0.16881
52.46,0.1667
52.558,0.1646
52.656,0.16249
52.754,0.16039
52.852,0.15829
52.95,0.15618
53.048,0.15408
53.146,0.15197
53.243,0.14987
53.341,0.14776
53.439,0.14566
53.537,0.14356
53.635,0.14145
53.733,0.13935
53.831,0.13724
53.929,0.13514
54.026,0.13303
54.124,0.13093
54.222,0.12883
54.32,0.12672
54.418,0.12462
54.516,0.12251
54.614,0.12041
54.712,0.1183
54.809,0.1162
54.907,0.1141
55.005,0.11199
55.103,0.10989
55.201,0.10778
55.299,0.10568
55.397,0.10357
55.495,0.10147
55.592,0.099366
55.69,0.097262
55.788,0.095158
55.886,0.093054
55.984,0.090949
56.082,0.088845
56.18,0.086741
56.278,0.084636
56.375,0.082532
56.473,0.080428
56.571,0.078324
56.669,0.076219
56.767,0.074115
56.865,0.07244
56.963,0.07244
57.061,0.07244
57.158,0.07244
57.256,0.07244
57.354,0.07244
57.452,0.07244
57.55,0.07244
57.648,0.07244
57.746,0.07244
57.844,0.07244
57.941,0.07244
58.039,0.07244
58.137,0.07244
58.235,0.07244
58.333,0.07244
58.431,0.07244
58.529,0.07244
58.627,0.07244
58.724,0.07244
58.822,0.07244
58.92,0.07244
59.018,0.07244
59.116,0.07244
59.214,0.07244
59.312,0.07244
59.409,0.07244
59.507,0.07244
59.605,0.07244
59.703,0.07244
59.801,0.07244
59.899,0.07244
59.997,0.07244
60.095,0.07244
60.192,0.07244
60.29,0.07244
60.388,0.07244
60.486,0.07244
60.584,0.07244
60.682,0.07244
60.78,0.07244
60.878,0.07244
60.975,0.07244
61.073,0.07244
61.171,0.07244
61.269,0.07244
61.367,0.07244
61.465,0.07244
61.563,0.07244
61.661,0.07244
61.758,0.07244
61.856,0.07244
61.954,0.07244
62.052,0.07244
62.15,0.07244
62.248,0.07244
62.346,0.07244
62.444,0.07244
62.541,0.07244
62.639,0.07244
62.737,0.07244
62.835,0.07244
62.933,0.07244
63.031,0.07244
63.129,0.07244
63.227,0.07244
63.324,0.07244
63.422,0.07244
63.52,0.07244
63.618,0.07244
63.716,0.07244
63.814,0.07244
63.912,0.07244
64.01,0.07244
64.107,0.07244
64.205,0.07244
64.303,0.07244
64.401,0.07244
64.499,0.07244
64.597,0.07244
64.695,0.07244
64.793,0.07244
64.89,0.07244
64.988,0.07244
65.086,0.07244
65.184,0.07244
65.282,0.07244
65.38,0.07244
65.478,0.07244
65.576,0.07244
65.673,0.07244
65.771,0.07244
65.869,0.07244
65.967,0.07244
66.065,0.07244
66.163,0.07244
66.261,0.07244
66.359,0.07244
66.456,0.07244
66.554,0.07244
66.652,0.07244
66.75,0.07244
66.848,0.07244
66.946,0.07244
67.044,0.07244
67.142,0.07244
67.239,0.07244
67.337,0.07244
67.435,0.07244
67.533,0.07244
67.631,0.07244
67.729,0.07244
67.827,0.07244
67.925,0.07244
68.022,0.07244
68.12,0.07244
68.218,0.07244
68.316,0.07244
68.414,0.07244
68.512,0.07244
68.61,0.07244
68.708,0.07244
68.805,0.07244
68.903,0.07244
69.001,0.07244
69.099,0.07244
69.197,0.07244
69.295,0.07244
69.393,0.07244
69.491,0.07244
69.588,0.07244
69.686,0.07244
69.784,0.07244
69.882,0.07244
69.98,0.07244
70.078,0.07244
70.176,0.07244
70.274,0.07244
70.371,0.07244
70.469,0.07244
70.567,0.07244
70.665,0.07244
70.763,0.07244
70.861,0.07244
70.959,0.07244
71.056,0.07244
71.154,0.07244
71.252,0.07244
71.35,0.07244
71.448,0.07244
71.546,0.07244
71.644,0.07244
71.742,0.07244
71.839,0.07244
71.937,0.07244
72.035,0.07244
72.133,0.07244
72.231,0.07244
72.329,0.07244
72.427,0.07244
72.525,0.07244
72.622,0.07244
72.72,0.07244
72.818,0.07244
72.916,0.07244
73.014,0.07244
73.112,0.07244
73.21,0.07244
73.308,0.07244
73.405,0.07244
73.503,0.07244
73.601,0.07244
73.699,0.07244
73.797,0.07244
73.895,0.07244
73.993,0.07244
74.091,0.07244
74.188,0.07244
74.286,0.07244
74.384,0.07244
74.482,0.07244
74.58,0.07244
74.678,0.07244
74.776,0.07244
74.874,0.07244
74.971,0.07244
75.069,0.07244
75.167,0.07244
75.265,0.07244
75.363,0.07244
75.461,0.07244
75.559,0.07244
75.657,0.07244
75.754,0.07244
75.852,0.07244
75.95,0.07244
76.048,0.07244
76.146,0.07244
76.244,0.07244
76.342,0.07244
76.44,0.07244
76.537,0.07244
76.635,0.07244
76.733,0.07244
76.831,0.07244
76.929,0.07244
77.027,0.07244
77.125,0.07244
77.223,0.07244
77.32,0.07244
77.418,0.07244
77.516,0.07244
77.614,0.07244
77.712,0.07244
77.81,0.07244
77.908,0.07244
78.006,0.07244
78.103,0.07244
78.201,0.07244
78.299,0.07244
78.397,0.07244
78.495,0.07244
78.593,0.07244
78.691,0.07244
78.789,0.07244
78.886,0.07244
78.984,0.07244
79.082,0.07244
79.18,0.07244
79.278,0.07244
79.376,0.07244
79.474,0.07244
79.572,0.07244
79.669,0.07244
79.767,0.07244
79.865,0.07244
79.963,0.07244
80.061,0.07244
80.159,0.07244
80.257,0.07244
80.355,0.07244
80.452,0.07244
80.55,0.07244
80.648,0.07244
80.746,0.07244
80.844,0.07244
80.942,0.07244
81.04,0.07244
81.138,0.07244
81.235,0.07244
81.333,0.07244
81.431,0.07244
81.529,0.07244
81.627,0.07244
81.725,0.07244
81.823,0.07244
81.921,0.07244
82.018,0.07244
82.116,0.07244
82.214,0.07244
82.312,0.07244
82.41,0.07244
82.508,0.07244
82.606,0.07244
82.703,0.07244
82.801,0.07244
82.899,0.07244
82.997,0.07244
83.095,0.07244
83.193,0.07244
83.291,0.07244
83.389,0.07244
83.486,0.07244
83.584,0.07244
83.682,0.07244
83.78,0.07244
83.878,0.07244
83.976,0.07244
84.074,0.07244
84.172,0.07244
84.269,0.07244
84.367,0.07244
84.465,0.07244
84.563,0.07244
84.661,0.07244
84.759,0.07244
84.857,0.07244
84.955,0.07244
85.052,0.07244
85.15,0.07244
85.248,0.07244
85.346,0.07244
85.444,0.07244
85.542,0.07244
85.64,0.07244
85.738,0.07244
85.835,0.07244
85.933,0.07244
86.031,0.07244
86.129,0.07244
86.227,0.07244
86.325,0.07244
86.423,0.07244
86.521,0.07244
86.618,0.07244
86.716,0.07244
86.814,0.07244
86.912,0.07244
87.01,0.07244
87.108,0.07244
87.206,0.07244
87.304,0.07244
87.401,0.07244
87.499,0.07244
87.597,0.07244
87.695,0.07244
87.793,0.07244
87.891,0.07244
87.989,0.07244
88.087,0.07244
88.184,0.07244
88.282,0.07244
88.38,0.07244
88.478,0.07244
88.576,0.07244
88.674,0.07244
88.772,0.07244
88.87,0.07244
88.967,0.07244
89.065,0.07244
89.163,0.07244
89.261,0.07244
89.359,0.07244
89.457,0.07244
89.555,0.07244
89.653,0.07244
89.75,0.07244
89.848,0.07244
89.946,0.07244
90.044,0.07244
90.142,0.07244
90.24,0.07244
90.338,0.07244
90.436,0.07244
90.533,0.07244
90.631,0.07244
90.729,0.07244
90.827,0.07244
90.925,0.07244
91.023,0.07244
91.121,0.07244
91.219,0.07244
91.316,0.07244
91.414,0.07244
91.512,0.07244
91.61,0.07244
91.708,0.07244
91.806,0.07244
91.904,0.07244
92.002,0.07244
92.099,0.07244
92.197,0.07244
92.295,0.07244
92.393,0.07244
92.491,0.07244
92.589,0.07244
92.687,0.07244
92.785,0.07244
92.882,0.07244
92.98,0.07244
93.078,0.07244
93.176,0.07244
93.274,0.07244
93.372,0.07244
93.47,0.07244
93.568,0.07244
93.665,0.07244
93.763,0.07244
93.861,0.07244
93.959,0.07244
94.057,0.07244
94.155,0.07244
94.253,0.07244
94.351,0.07244
94.448,0.07244
94.546,0.07244
94.644,0.07244
94.742,0.07244
94.84,0.07244
94.938,0.07244
95.036,0.07244
95.133,0.07244
95.231,0.07244
95.329,0.07244
95.427,0.07244
95.525,0.07244
95.623,0.07244
95.721,0.07244
95.819,0.07244
95.916,0.07244
96.014,0.07244
96.112,0.07244
96.21,0.07244
96.308,0.07244
96.406,0.07244
96.504,0.07244
96.602,0.07244
96.699,0.07244
96.797,0.07244
96.895,0.07244
96.993,0.07244
97.091,0.07244
97.189,0.07244
97.287,0.07244
97.385,0.07244
97.482,0.07244
97.58,0.07244
97.678,0.07244
97.776,0.07244
97.874,0.07244


==> img/Data/viperLines/train/perfImprovLine-Streamcluster-AML.csv <==
0,0.074285
0.00016172,0.072578
0.00032344,0.070871
0.00048516,0.069164
0.00064688,0.067456
0.0008086,0.065749
0.00097032,0.064042
0.001132,0.062334
0.0012938,0.060626
0.0014555,0.058919
0.0016172,0.057211
0.0017789,0.055503
0.0019406,0.053795
0.0021024,0.052086
0.0022641,0.050378
0.0024258,0.04867
0.0025875,0.047759
0.0027492,0.047496
0.002911,0.047233
0.0030727,0.046969
0.0032344,0.046706
0.0033961,0.046443
0.0035578,0.04618
0.0037196,0.045917
0.0038813,0.045653
0.004043,0.04539
0.0042047,0.045127
0.0043664,0.044864
0.0045282,0.0446
0.0046899,0.044337
0.0048516,0.044074
0.0050133,0.04381
0.005175,0.043547
0.0053368,0.043283
0.0054985,0.04302
0.0056602,0.042757
0.0058219,0.042493
0.0059836,0.04223
0.0061454,0.041966
0.0063071,0.041703
0.0064688,0.041439
0.0066305,0.041176
0.0067922,0.040912
0.006954,0.040649
0.0071157,0.040385
0.0072774,0.040122
0.0074391,0.039858
0.0076008,0.039594
0.0077626,0.039331
0.0079243,0.039067
0.008086,0.038804
0.0082477,0.03854
0.0084094,0.038276
0.0085712,0.038012
0.0087329,0.037749
0.0088946,0.037485
0.0090563,0.037221
0.009218,0.036958
0.0093798,0.036694
0.0095415,0.03643
0.0097032,0.036166
0.0098649,0.035902
0.010027,0.035638
0.010188,0.035375
0.01035,0.035111
0.010512,0.034847
0.010674,0.034583
0.010835,0.034332
0.010997,0.03422
0.011159,0.034108
0.01132,0.033997
0.011482,0.033885
0.011644,0.033773
0.011806,0.033661
0.011967,0.03355
0.012129,0.033438
0.012291,0.033326
0.012452,0.033214
0.012614,0.033102
0.012776,0.03299
0.012938,0.032879
0.013099,0.032767
0.013261,0.032655
0.013423,0.032543
0.013584,0.032431
0.013746,0.032319
0.013908,0.032207
0.01407,0.032096
0.014231,0.031984
0.014393,0.031872
0.014555,0.03176
0.014717,0.031648
0.014878,0.031536
0.01504,0.031424
0.015202,0.031312
0.015363,0.0312
0.015525,0.031088
0.015687,0.030976
0.015849,0.030864
0.01601,0.030752
0.016172,0.03064
0.016334,0.030528
0.016495,0.030416
0.016657,0.030304
0.016819,0.030192
0.016981,0.03008
0.017142,0.029968
0.017304,0.029856
0.017466,0.029744
0.017627,0.029632
0.017789,0.02952
0.017951,0.029408
0.018113,0.029296
0.018274,0.029184
0.018436,0.029072
0.018598,0.02896
0.01876,0.028848
0.018921,0.028736
0.019083,0.028624
0.019245,0.028512
0.019406,0.028399
0.019568,0.028287
0.01973,0.028175
0.019892,0.028063
0.020053,0.027951
0.020215,0.027839
0.020377,0.027727
0.020538,0.027614
0.0207,0.027502
0.020862,0.02739
0.021024,0.027278
0.021185,0.027166
0.021347,0.027054
0.021509,0.026941
0.02167,0.026829
0.021832,0.026717
0.021994,0.026605
0.022156,0.02654
0.022317,0.026487
0.022479,0.026435
0.022641,0.026382
0.022803,0.026329
0.022964,0.026276
0.023126,0.026223
0.023288,0.02617
0.023449,0.026117
0.023611,0.026064
0.023773,0.026011
0.023935,0.025958
0.024096,0.025905
0.024258,0.025852
0.02442,0.025799
0.024581,0.025746
0.024743,0.025693
0.024905,0.02564
0.025067,0.025587
0.025228,0.025534
0.02539,0.025481
0.025552,0.025428
0.025713,0.025375
0.025875,0.025322
0.026037,0.025269
0.026199,0.025216
0.02636,0.025163
0.026522,0.02511
0.026684,0.025057
0.026846,0.025004
0.027007,0.024951
0.027169,0.024898
0.027331,0.024845
0.027492,0.024792
0.027654,0.024739
0.027816,0.024686
0.027978,0.024632
0.028139,0.024579
0.028301,0.024526
0.028463,0.024473
0.028624,0.02442
0.028786,0.024367
0.028948,0.024314
0.02911,0.024261
0.029271,0.024208
0.029433,0.024155
0.029595,0.024102
0.029756,0.024049
0.029918,0.023996
0.03008,0.023942
0.030242,0.023889
0.030403,0.023836
0.030565,0.023783
0.030727,0.02373
0.030888,0.023677
0.03105,0.023624
0.031212,0.023571
0.031374,0.023518
0.031535,0.023464
0.031697,0.023411
0.031859,0.023358
0.032021,0.023305
0.032182,0.023252
0.032344,0.023199
0.032506,0.023146
0.032667,0.023092
0.032829,0.023039
0.032991,0.022986
0.033153,0.022933
0.033314,0.02288
0.033476,0.022827
0.033638,0.022774
0.033799,0.02272
0.033961,0.022667
0.034123,0.022614
0.034285,0.022561
0.034446,0.022508
0.034608,0.022454
0.03477,0.022401
0.034931,0.022348
0.035093,0.022295
0.035255,0.022242
0.035417,0.022188
0.035578,0.022135
0.03574,0.022082
0.035902,0.022029
0.036064,0.021976
0.036225,0.021922
0.036387,0.021869
0.036549,0.021816
0.03671,0.021763
0.036872,0.021709
0.037034,0.021656
0.037196,0.021603
0.037357,0.02155
0.037519,0.021496
0.037681,0.021443
0.037842,0.02139
0.038004,0.021337
0.038166,0.021283
0.038328,0.02123
0.038489,0.021177
0.038651,0.021124
0.038813,0.02107
0.038974,0.021017
0.039136,0.020964
0.039298,0.020911
0.03946,0.020857
0.039621,0.020804
0.039783,0.020751
0.039945,0.020697
0.040107,0.020644
0.040268,0.020591
0.04043,0.020537
0.040592,0.020484
0.040753,0.020431
0.040915,0.020378
0.041077,0.020324
0.041239,0.020271
0.0414,0.020218
0.041562,0.020164
0.041724,0.020111
0.041885,0.020058
0.042047,0.020004
0.042209,0.019951
0.042371,0.019898
0.042532,0.019844
0.042694,0.019791
0.042856,0.019737
0.043017,0.019684
0.043179,0.019631
0.043341,0.019577
0.043503,0.019524
0.043664,0.019471
0.043826,0.019417
0.043988,0.019364
0.04415,0.019311
0.044311,0.019257
0.044473,0.019204
0.044635,0.01915
0.044796,0.019097
0.044958,0.019044
0.04512,0.01899
0.045282,0.018937
0.045443,0.018883
0.045605,0.01883
0.045767,0.018777
0.045928,0.018723
0.04609,0.01867
0.046252,0.018616
0.046414,0.018563
0.046575,0.018509
0.046737,0.018456
0.046899,0.018403
0.04706,0.018349
0.047222,0.018296
0.047384,0.018242
0.047546,0.018189
0.047707,0.018135
0.047869,0.018082
0.048031,0.018028
0.048193,0.017975
0.048354,0.017921
0.048516,0.017868
0.048678,0.017815
0.048839,0.017761
0.049001,0.017708
0.049163,0.017654
0.049325,0.017601
0.049486,0.017547
0.049648,0.017494
0.04981,0.01744
0.049971,0.017387
0.050133,0.017333
0.050295,0.01728
0.050457,0.017226
0.050618,0.017173
0.05078,0.017119
0.050942,0.017066
0.051103,0.017012
0.051265,0.016959
0.051427,0.016905
0.051589,0.016851
0.05175,0.016798
0.051912,0.016744
0.052074,0.016691
0.052236,0.016637
0.052397,0.016584
0.052559,0.01653
0.052721,0.016477
0.052882,0.016423
0.053044,0.01637
0.053206,0.016316
0.053368,0.016262
0.053529,0.016209
0.053691,0.016155
0.053853,0.016102
0.054014,0.016048
0.054176,0.015994
0.054338,0.015941
0.0545,0.015887
0.054661,0.015834
0.054823,0.01578
0.054985,0.015727
0.055146,0.015673
0.055308,0.015619
0.05547,0.015566
0.055632,0.015512
0.055793,0.015458
0.055955,0.015405
0.056117,0.015351
0.056279,0.015298
0.05644,0.015244
0.056602,0.01519
0.056764,0.015137
0.056925,0.015083
0.057087,0.015029
0.057249,0.014976
0.057411,0.014922
0.057572,0.014868
0.057734,0.014815
0.057896,0.014761
0.058057,0.014707
0.058219,0.014654
0.058381,0.0146
0.058543,0.014546
0.058704,0.014493
0.058866,0.014439
0.059028,0.014385
0.059189,0.014332
0.059351,0.014278
0.059513,0.014224
0.059675,0.014171
0.059836,0.014117
0.059998,0.014063
0.06016,0.01401
0.060322,0.013956
0.060483,0.013902
0.060645,0.013848
0.060807,0.013795
0.060968,0.013741
0.06113,0.013687
0.061292,0.013633
0.061454,0.01358
0.061615,0.013526
0.061777,0.013472
0.061939,0.013419
0.0621,0.013365
0.062262,0.013311
0.062424,0.013257
0.062586,0.013204
0.062747,0.01315
0.062909,0.013096
0.063071,0.013042
0.063232,0.012988
0.063394,0.012935
0.063556,0.012881
0.063718,0.012827
0.063879,0.012773
0.064041,0.01272
0.064203,0.012666
0.064365,0.012612
0.064526,0.012558
0.064688,0.012504
0.06485,0.012451
0.065011,0.012397
0.065173,0.012343
0.065335,0.012289
0.065497,0.012235
0.065658,0.012182
0.06582,0.012128
0.065982,0.012074
0.066143,0.01202
0.066305,0.011966
0.066467,0.011912
0.066629,0.011859
0.06679,0.011805
0.066952,0.011751
0.067114,0.011697
0.067275,0.011643
0.067437,0.011589
0.067599,0.011535
0.067761,0.011482
0.067922,0.011428
0.068084,0.011374
0.068246,0.01132
0.068408,0.011266
0.068569,0.011212
0.068731,0.011158
0.068893,0.011104
0.069054,0.011051
0.069216,0.010997
0.069378,0.010943
0.06954,0.010889
0.069701,0.010835
0.069863,0.010781
0.070025,0.010727
0.070186,0.010673
0.070348,0.010619
0.07051,0.010565
0.070672,0.010511
0.070833,0.010458
0.070995,0.010404
0.071157,0.01035
0.071318,0.010296
0.07148,0.010242
0.071642,0.010188
0.071804,0.010134
0.071965,0.01008
0.072127,0.010026
0.072289,0.009972
0.072451,0.0099181
0.072612,0.0098641
0.072774,0.0098101
0.072936,0.0097562
0.073097,0.0097022
0.073259,0.0096482
0.073421,0.0095942
0.073583,0.0095402
0.073744,0.0094863
0.073906,0.0094323
0.074068,0.0093783
0.074229,0.0093243
0.074391,0.0092703
0.074553,0.0092163
0.074715,0.0091623
0.074876,0.0091083
0.075038,0.0090542
0.0752,0.0090002
0.075361,0.0089462
0.075523,0.0088922
0.075685,0.0088382
0.075847,0.0087841
0.076008,0.0087301
0.07617,0.0086761
0.076332,0.008622
0.076494,0.008568
0.076655,0.0085139
0.076817,0.0084599
0.076979,0.0084058
0.07714,0.0083518
0.077302,0.0082977
0.077464,0.0082436
0.077626,0.0081896
0.077787,0.0081355
0.077949,0.0080814
0.078111,0.0080274
0.078272,0.0079733
0.078434,0.0079192
0.078596,0.0078651
0.078758,0.007811
0.078919,0.0077569
0.079081,0.0077028
0.079243,0.0076487
0.079404,0.0075946
0.079566,0.0075405
0.079728,0.0074864
0.07989,0.0074323
0.080051,0.0073782
0.080213,0.0073241
0.080375,0.0072699
0.080537,0.0072158
0.080698,0.0071617
0.08086,0.0071075
0.081022,0.0070534
0.081183,0.0069993
0.081345,0.0069451
0.081507,0.006891
0.081669,0.0068368
0.08183,0.0067827
0.081992,0.0067285
0.082154,0.0066744
0.082315,0.0066202
0.082477,0.006566
0.082639,0.0065119
0.082801,0.0064577
0.082962,0.0064035
0.083124,0.0063493
0.083286,0.0062951
0.083447,0.006241
0.083609,0.0061868
0.083771,0.0061326
0.083933,0.0060784
0.084094,0.0060242
0.084256,0.00597
0.084418,0.0059158
0.08458,0.0058615
0.084741,0.0058073
0.084903,0.0057531
0.085065,0.0056989
0.085226,0.0056447
0.085388,0.0055904
0.08555,0.0055362
0.085712,0.005482
0.085873,0.0054277
0.086035,0.0053735
0.086197,0.0053193
0.086358,0.005265
0.08652,0.0052108
0.086682,0.0051565
0.086844,0.0051022
0.087005,0.005048
0.087167,0.0049937
0.087329,0.0049395
0.08749,0.0048852
0.087652,0.0048309
0.087814,0.0047766
0.087976,0.0047223
0.088137,0.0046681
0.088299,0.0046138
0.088461,0.0045595
0.088622,0.0045052
0.088784,0.0044509
0.088946,0.0043966
0.089108,0.0043423
0.089269,0.004288
0.089431,0.0042337
0.089593,0.0041793
0.089755,0.004125
0.089916,0.0040707
0.090078,0.0040164
0.09024,0.0039621
0.090401,0.0039077
0.090563,0.0038534
0.090725,0.003799
0.090887,0.0037447
0.091048,0.0036904
0.09121,0.003636
0.091372,0.0035817
0.091533,0.0035273
0.091695,0.0034729
0.091857,0.0034186
0.092019,0.0033642
0.09218,0.0033099
0.092342,0.0032555
0.092504,0.0032011
0.092665,0.0031467
0.092827,0.0030923
0.092989,0.003038
0.093151,0.0029836
0.093312,0.0029292
0.093474,0.0028748
0.093636,0.0028204
0.093798,0.002766
0.093959,0.0027116
0.094121,0.0026572
0.094283,0.0026027
0.094444,0.0025483
0.094606,0.0024939
0.094768,0.0024395
0.09493,0.0023851
0.095091,0.0023306
0.095253,0.0022762
0.095415,0.0022218
0.095576,0.0021673
0.095738,0.0021129
0.0959,0.0020584
0.096062,0.002004
0.096223,0.0019495
0.096385,0.0018951
0.096547,0.0018406
0.096708,0.0017862
0.09687,0.0017317
0.097032,0.0016772
0.097194,0.0016227
0.097355,0.0015683
0.097517,0.0015138
0.097679,0.0014593
0.097841,0.0014048
0.098002,0.0013503
0.098164,0.0012958
0.098326,0.0012413
0.098487,0.0011868
0.098649,0.0011323
0.098811,0.0010778
0.098973,0.0010233
0.099134,0.0009688
0.099296,0.00091428
0.099458,0.00085976
0.099619,0.00080523
0.099781,0.00075071
0.099943,0.00069618
0.1001,0.00064164
0.10027,0.0005871
0.10043,0.00053256
0.10059,0.00052527
0.10075,0.000525
0.10091,0.00052473
0.10107,0.00052447
0.10124,0.0005242
0.1014,0.00052393
0.10156,0.00052366
0.10172,0.00052339
0.10188,0.00052313
0.10205,0.00052286
0.10221,0.00052259
0.10237,0.00052232
0.10253,0.00052205
0.10269,0.00052179
0.10285,0.00052152
0.10302,0.00052125
0.10318,0.00052098
0.10334,0.00052071
0.1035,0.00052044
0.10366,0.00052018
0.10382,0.00051991
0.10399,0.00051904
0.10415,0.00051758
0.10431,0.00051613
0.10447,0.00051467
0.10463,0.00051321
0.10479,0.00051175
0.10496,0.00051029
0.10512,0.00050884
0.10528,0.00050738
0.10544,0.00050592
0.1056,0.00050446
0.10576,0.000503
0.10593,0.00050155
0.10609,0.00050009
0.10625,0.00049863
0.10641,0.00049717
0.10657,0.00049571
0.10674,0.00049426
0.1069,0.0004928
0.10706,0.00049134
0.10722,0.00048988
0.10738,0.00048842
0.10754,0.00048697
0.10771,0.00048551
0.10787,0.00048405
0.10803,0.00048259
0.10819,0.00048113
0.10835,0.00047968
0.10851,0.00047822
0.10868,0.00047676
0.10884,0.0004753
0.109,0.00047384
0.10916,0.00047239
0.10932,0.00047093
0.10948,0.00046947
0.10965,0.00046801
0.10981,0.00046656
0.10997,0.0004651
0.11013,0.00046364
0.11029,0.00046218
0.11045,0.00046072
0.11062,0.00045927
0.11078,0.00045781
0.11094,0.00045635
0.1111,0.00045489
0.11126,0.00045343
0.11143,0.00045198
0.11159,0.00045052
0.11175,0.00044906
0.11191,0.0004476
0.11207,0.00044614
0.11223,0.00044469
0.1124,0.00044323
0.11256,0.00044177
0.11272,0.00044031
0.11288,0.00043885
0.11304,0.0004374
0.1132,0.00043594
0.11337,0.00043448
0.11353,0.00043302
0.11369,0.00043156
0.11385,0.00043011
0.11401,0.00042865
0.11417,0.00042719
0.11434,0.00042573
0.1145,0.00042427
0.11466,0.00042282
0.11482,0.00042136
0.11498,0.0004199
0.11514,0.00041844
0.11531,0.00041698
0.11547,0.00041553
0.11563,0.00041407
0.11579,0.00041261
0.11595,0.00041115
0.11611,0.00040969
0.11628,0.00040824
0.11644,0.00040678
0.1166,0.00040532
0.11676,0.00040386
0.11692,0.0004024
0.11709,0.00040095
0.11725,0.00039949
0.11741,0.00039803
0.11757,0.00039657
0.11773,0.00039511
0.11789,0.00039366
0.11806,0.0003922
0.11822,0.00039074
0.11838,0.00038928
0.11854,0.00038782
0.1187,0.00038637
0.11886,0.00038491
0.11903,0.00038345
0.11919,0.00038199
0.11935,0.00038053
0.11951,0.00037908
0.11967,0.00037762
0.11983,0.00037616
0.12,0.0003747
0.12016,0.00037324
0.12032,0.00037179
0.12048,0.00037033
0.12064,0.00036887
0.1208,0.00036741
0.12097,0.00036595
0.12113,0.0003645
0.12129,0.00036304
0.12145,0.00036158
0.12161,0.00036012
0.12178,0.00035866
0.12194,0.00035721
0.1221,0.00035575
0.12226,0.00035429
0.12242,0.00035283
0.12258,0.00035137
0.12275,0.00034992
0.12291,0.00034846
0.12307,0.000347
0.12323,0.00034554
0.12339,0.00034408
0.12355,0.00034263
0.12372,0.00034117
0.12388,0.00033971
0.12404,0.00033825
0.1242,0.00033679
0.12436,0.00033534
0.12452,0.00033388
0.12469,0.00033242
0.12485,0.00033096
0.12501,0.0003295
0.12517,0.00032805
0.12533,0.00032659
0.12549,0.00032513
0.12566,0.00032367
0.12582,0.00032221
0.12598,0.00032076
0.12614,0.0003193
0.1263,0.00031784
0.12646,0.00031638
0.12663,0.00031492
0.12679,0.00031347
0.12695,0.00031201
0.12711,0.00031055
0.12727,0.00030909
0.12744,0.00030763
0.1276,0.00030618
0.12776,0.00030472
0.12792,0.00030326
0.12808,0.0003018
0.12824,0.00030034
0.12841,0.00029889
0.12857,0.00029743
0.12873,0.00029597
0.12889,0.00029451
0.12905,0.00029305
0.12921,0.0002916
0.12938,0.00029014
0.12954,0.00028868
0.1297,0.00028722
0.12986,0.00028576
0.13002,0.00028431
0.13018,0.00028285
0.13035,0.00028139
0.13051,0.00027993
0.13067,0.00027848
0.13083,0.00027702
0.13099,0.00027556
0.13115,0.0002741
0.13132,0.00027264
0.13148,0.00027119
0.13164,0.00026973
0.1318,0.00026827
0.13196,0.00026681
0.13213,0.00026535
0.13229,0.0002639
0.13245,0.00026244
0.13261,0.00026098
0.13277,0.00025952
0.13293,0.00025806
0.1331,0.00025661
0.13326,0.00025515
0.13342,0.00025369
0.13358,0.00025223
0.13374,0.00025077
0.1339,0.00024932
0.13407,0.00024786
0.13423,0.0002464
0.13439,0.00024494
0.13455,0.00024348
0.13471,0.00024203
0.13487,0.00024057
0.13504,0.00023911
0.1352,0.00023765
0.13536,0.00023619
0.13552,0.00023474
0.13568,0.00023328
0.13584,0.00023182
0.13601,0.00023036
0.13617,0.0002289
0.13633,0.00022745
0.13649,0.00022599
0.13665,0.00022453
0.13682,0.00022307
0.13698,0.00022161
0.13714,0.00022016
0.1373,0.0002187
0.13746,0.00021724
0.13762,0.00021578
0.13779,0.00021432
0.13795,0.00021287
0.13811,0.00021141
0.13827,0.00020995
0.13843,0.00020849
0.13859,0.00020703
0.13876,0.00020558
0.13892,0.00020412
0.13908,0.00020266
0.13924,0.0002012
0.1394,0.00019974
0.13956,0.00019829
0.13973,0.00019683
0.13989,0.00019537
0.14005,0.00019391
0.14021,0.00019245
0.14037,0.000191
0.14053,0.00018954
0.1407,0.00018808
0.14086,0.00018662
0.14102,0.00018516
0.14118,0.00018371
0.14134,0.00018225
0.1415,0.00018079
0.14167,0.00017933
0.14183,0.00017787
0.14199,0.00017642
0.14215,0.00017496
0.14231,0.0001735
0.14248,0.00017204
0.14264,0.00017058
0.1428,0.00016913
0.14296,0.00016767
0.14312,0.00016621
0.14328,0.00016475
0.14345,0.00016329
0.14361,0.00016184
0.14377,0.00016038
0.14393,0.00015892
0.14409,0.00015746
0.14425,0.000156
0.14442,0.00015455
0.14458,0.00015309
0.14474,0.00015163
0.1449,0.00015017
0.14506,0.00014871
0.14522,0.00014726
0.14539,0.0001458
0.14555,0.00014434
0.14571,0.00014288
0.14587,0.00014142
0.14603,0.00013997
0.14619,0.00013851
0.14636,0.00013705
0.14652,0.00013559
0.14668,0.00013413
0.14684,0.00013268
0.147,0.00013122
0.14717,0.00012976
0.14733,0.0001283
0.14749,0.00012684
0.14765,0.00012539
0.14781,0.00012393
0.14797,0.00012247
0.14814,0.00012101
0.1483,0.00011955
0.14846,0.0001181
0.14862,0.00011664
0.14878,0.00011518
0.14894,0.00011372
0.14911,0.00011226
0.14927,0.00011081
0.14943,0.00010935
0.14959,0.00010789
0.14975,0.00010643
0.14991,0.00010497
0.15008,0.00010352
0.15024,0.00010206
0.1504,0.0001006
0.15056,9.9143e-05
0.15072,9.7685e-05
0.15088,9.6227e-05
0.15105,9.4769e-05
0.15121,9.3311e-05
0.15137,9.1853e-05
0.15153,9.0395e-05
0.15169,8.8937e-05
0.15185,8.7479e-05
0.15202,8.6021e-05
0.15218,8.4563e-05
0.15234,8.3105e-05
0.1525,8.1647e-05
0.15266,8.0189e-05
0.15283,7.8731e-05
0.15299,7.7273e-05
0.15315,7.5815e-05
0.15331,7.4357e-05
0.15347,7.2899e-05
0.15363,7.1441e-05
0.1538,6.9983e-05
0.15396,6.8525e-05
0.15412,6.7067e-05
0.15428,6.5609e-05
0.15444,6.4151e-05
0.1546,6.2693e-05
0.15477,6.1235e-05
0.15493,5.9777e-05
0.15509,5.8319e-05
0.15525,5.6861e-05
0.15541,5.5403e-05
0.15557,5.3945e-05
0.15574,5.2487e-05
0.1559,5.1029e-05
0.15606,4.9571e-05
0.15622,4.8113e-05
0.15638,4.6656e-05
0.15654,4.5198e-05
0.15671,4.374e-05
0.15687,4.2282e-05
0.15703,4.0824e-05
0.15719,3.9366e-05
0.15735,3.7908e-05
0.15752,3.645e-05
0.15768,3.4992e-05
0.15784,3.3534e-05
0.158,3.2076e-05
0.15816,3.0618e-05
0.15832,2.916e-05
0.15849,2.7702e-05
0.15865,2.6244e-05
0.15881,2.4786e-05
0.15897,2.3328e-05
0.15913,2.187e-05
0.15929,2.0412e-05
0.15946,1.8954e-05
0.15962,1.7496e-05
0.15978,1.6038e-05
0.15994,1.458e-05
0.1601,1.3122e-05
0.16026,1.1664e-05
0.16043,1.0206e-05
0.16059,8.7479e-06
0.16075,7.2899e-06
0.16091,5.8319e-06
0.16107,4.374e-06
0.16123,2.916e-06
0.1614,1.458e-06
0.16156,0
0.16172,0


==> img/Data/viperLines/train/perfImprovLine-Streamcluster-LP.csv <==
0,0.074285
0.00016172,0.074285
0.00032344,0.074285
0.00048516,0.074285
0.00064688,0.074285
0.0008086,0.074285
0.00097032,0.074285
0.001132,0.074285
0.0012938,0.074285
0.0014555,0.074285
0.0016172,0.074285
0.0017789,0.074285
0.0019406,0.074285
0.0021024,0.074285
0.0022641,0.074285
0.0024258,0.074285
0.0025875,0.074285
0.0027492,0.074285
0.002911,0.074285
0.0030727,0.074285
0.0032344,0.074285
0.0033961,0.074285
0.0035578,0.074285
0.0037196,0.074285
0.0038813,0.074285
0.004043,0.074285
0.0042047,0.074285
0.0043664,0.074285
0.0045282,0.074285
0.0046899,0.074285
0.0048516,0.074285
0.0050133,0.074285
0.005175,0.074285
0.0053368,0.074285
0.0054985,0.074285
0.0056602,0.074285
0.0058219,0.074285
0.0059836,0.074285
0.0061454,0.074285
0.0063071,0.074285
0.0064688,0.074285
0.0066305,0.074285
0.0067922,0.074285
0.006954,0.074285
0.0071157,0.074285
0.0072774,0.074285
0.0074391,0.074285
0.0076008,0.074285
0.0077626,0.074285
0.0079243,0.074285
0.008086,0.074285
0.0082477,0.074285
0.0084094,0.074285
0.0085712,0.074285
0.0087329,0.074285
0.0088946,0.074285
0.0090563,0.074285
0.009218,0.074285
0.0093798,0.074285
0.0095415,0.074285
0.0097032,0.074285
0.0098649,0.074285
0.010027,0.074285
0.010188,0.074285
0.01035,0.074285
0.010512,0.074285
0.010674,0.074285
0.010835,0.074285
0.010997,0.074285
0.011159,0.074285
0.01132,0.074285
0.011482,0.074285
0.011644,0.074285
0.011806,0.074285
0.011967,0.074285
0.012129,0.074285
0.012291,0.074285
0.012452,0.074285
0.012614,0.074285
0.012776,0.074285
0.012938,0.074285
0.013099,0.074285
0.013261,0.074285
0.013423,0.074285
0.013584,0.074285
0.013746,0.074285
0.013908,0.074285
0.01407,0.074285
0.014231,0.074285
0.014393,0.074285
0.014555,0.074285
0.014717,0.074285
0.014878,0.074285
0.01504,0.074285
0.015202,0.074285
0.015363,0.074285
0.015525,0.074285
0.015687,0.074285
0.015849,0.074285
0.01601,0.074285
0.016172,0.074285
0.016334,0.074285
0.016495,0.074285
0.016657,0.074285
0.016819,0.074285
0.016981,0.074285
0.017142,0.074285
0.017304,0.074285
0.017466,0.074285
0.017627,0.074285
0.017789,0.074285
0.017951,0.074285
0.018113,0.074285
0.018274,0.074285
0.018436,0.074285
0.018598,0.074285
0.01876,0.074285
0.018921,0.074285
0.019083,0.074285
0.019245,0.074285
0.019406,0.074285
0.019568,0.074285
0.01973,0.074285
0.019892,0.074285
0.020053,0.074285
0.020215,0.074285
0.020377,0.074285
0.020538,0.074285
0.0207,0.074285
0.020862,0.074285
0.021024,0.074285
0.021185,0.074285
0.021347,0.074285
0.021509,0.074285
0.02167,0.074285
0.021832,0.074285
0.021994,0.074285
0.022156,0.074285
0.022317,0.074285
0.022479,0.074285
0.022641,0.074285
0.022803,0.074285
0.022964,0.074285
0.023126,0.074285
0.023288,0.074285
0.023449,0.074285
0.023611,0.074285
0.023773,0.074285
0.023935,0.074285
0.024096,0.074285
0.024258,0.074285
0.02442,0.074285
0.024581,0.074285
0.024743,0.074285
0.024905,0.074285
0.025067,0.074285
0.025228,0.074285
0.02539,0.074285
0.025552,0.074285
0.025713,0.074285
0.025875,0.074285
0.026037,0.074285
0.026199,0.074285
0.02636,0.074285
0.026522,0.074285
0.026684,0.074285
0.026846,0.074285
0.027007,0.074285
0.027169,0.074285
0.027331,0.074285
0.027492,0.074285
0.027654,0.074285
0.027816,0.074285
0.027978,0.074285
0.028139,0.074285
0.028301,0.074285
0.028463,0.074285
0.028624,0.074285
0.028786,0.074285
0.028948,0.074285
0.02911,0.074285
0.029271,0.074285
0.029433,0.074285
0.029595,0.074285
0.029756,0.074285
0.029918,0.074285
0.03008,0.074285
0.030242,0.074285
0.030403,0.074285
0.030565,0.074285
0.030727,0.074285
0.030888,0.074285
0.03105,0.074285
0.031212,0.074285
0.031374,0.074285
0.031535,0.074285
0.031697,0.074285
0.031859,0.074285
0.032021,0.074285
0.032182,0.074285
0.032344,0.074285
0.032506,0.074285
0.032667,0.074285
0.032829,0.074285
0.032991,0.074285
0.033153,0.074285
0.033314,0.074285
0.033476,0.074285
0.033638,0.074285
0.033799,0.074285
0.033961,0.074285
0.034123,0.074285
0.034285,0.074285
0.034446,0.074285
0.034608,0.074285
0.03477,0.074285
0.034931,0.074285
0.035093,0.074285
0.035255,0.074285
0.035417,0.074285
0.035578,0.074285
0.03574,0.074285
0.035902,0.074285
0.036064,0.074285
0.036225,0.074285
0.036387,0.074285
0.036549,0.074285
0.03671,0.074285
0.036872,0.074285
0.037034,0.074285
0.037196,0.074285
0.037357,0.074285
0.037519,0.074285
0.037681,0.074285
0.037842,0.074285
0.038004,0.074285
0.038166,0.074285
0.038328,0.074285
0.038489,0.074285
0.038651,0.074285
0.038813,0.074285
0.038974,0.074285
0.039136,0.074285
0.039298,0.074285
0.03946,0.074285
0.039621,0.074285
0.039783,0.074285
0.039945,0.074285
0.040107,0.074285
0.040268,0.074285
0.04043,0.074285
0.040592,0.074285
0.040753,0.074285
0.040915,0.074285
0.041077,0.074285
0.041239,0.074285
0.0414,0.074285
0.041562,0.074285
0.041724,0.074285
0.041885,0.074285
0.042047,0.074285
0.042209,0.074285
0.042371,0.074285
0.042532,0.074285
0.042694,0.074285
0.042856,0.074285
0.043017,0.074285
0.043179,0.074285
0.043341,0.074285
0.043503,0.074285
0.043664,0.074285
0.043826,0.074285
0.043988,0.074285
0.04415,0.074285
0.044311,0.074285
0.044473,0.074285
0.044635,0.074285
0.044796,0.074285
0.044958,0.074285
0.04512,0.074285
0.045282,0.074285
0.045443,0.074285
0.045605,0.074285
0.045767,0.074285
0.045928,0.074285
0.04609,0.074285
0.046252,0.074285
0.046414,0.074285
0.046575,0.074285
0.046737,0.074285
0.046899,0.074285
0.04706,0.074285
0.047222,0.074285
0.047384,0.074285
0.047546,0.074285
0.047707,0.074285
0.047869,0.074285
0.048031,0.074285
0.048193,0.074285
0.048354,0.074285
0.048516,0.074285
0.048678,0.074285
0.048839,0.074285
0.049001,0.074285
0.049163,0.074285
0.049325,0.074285
0.049486,0.074285
0.049648,0.074285
0.04981,0.074285
0.049971,0.074285
0.050133,0.074285
0.050295,0.074285
0.050457,0.074285
0.050618,0.074285
0.05078,0.074285
0.050942,0.074285
0.051103,0.074285
0.051265,0.074285
0.051427,0.074285
0.051589,0.074285
0.05175,0.074285
0.051912,0.074285
0.052074,0.074285
0.052236,0.074285
0.052397,0.074285
0.052559,0.074285
0.052721,0.074285
0.052882,0.074285
0.053044,0.074285
0.053206,0.074285
0.053368,0.074285
0.053529,0.074285
0.053691,0.074285
0.053853,0.074285
0.054014,0.074285
0.054176,0.074285
0.054338,0.074285
0.0545,0.074285
0.054661,0.074285
0.054823,0.074285
0.054985,0.074285
0.055146,0.074285
0.055308,0.074285
0.05547,0.074285
0.055632,0.074285
0.055793,0.074285
0.055955,0.074285
0.056117,0.074285
0.056279,0.074285
0.05644,0.074285
0.056602,0.074285
0.056764,0.074285
0.056925,0.074285
0.057087,0.074285
0.057249,0.074285
0.057411,0.074285
0.057572,0.074285
0.057734,0.074285
0.057896,0.074285
0.058057,0.074285
0.058219,0.074285
0.058381,0.074285
0.058543,0.074285
0.058704,0.074285
0.058866,0.074285
0.059028,0.074285
0.059189,0.074285
0.059351,0.074285
0.059513,0.074285
0.059675,0.074285
0.059836,0.074285
0.059998,0.074285
0.06016,0.074285
0.060322,0.074285
0.060483,0.074285
0.060645,0.074285
0.060807,0.074285
0.060968,0.074285
0.06113,0.074285
0.061292,0.074285
0.061454,0.074285
0.061615,0.074285
0.061777,0.074285
0.061939,0.074285
0.0621,0.074285
0.062262,0.074285
0.062424,0.074285
0.062586,0.074285
0.062747,0.074285
0.062909,0.074285
0.063071,0.074285
0.063232,0.074285
0.063394,0.074285
0.063556,0.074285
0.063718,0.074285
0.063879,0.074285
0.064041,0.074285
0.064203,0.074285
0.064365,0.074285
0.064526,0.074285
0.064688,0.074285
0.06485,0.074285
0.065011,0.074285
0.065173,0.074285
0.065335,0.074285
0.065497,0.074285
0.065658,0.074285
0.06582,0.074285
0.065982,0.074285
0.066143,0.074285
0.066305,0.074285
0.066467,0.074285
0.066629,0.074285
0.06679,0.074285
0.066952,0.074285
0.067114,0.074285
0.067275,0.074285
0.067437,0.074285
0.067599,0.074285
0.067761,0.074285
0.067922,0.074285
0.068084,0.074285
0.068246,0.074285
0.068408,0.074285
0.068569,0.074285
0.068731,0.074285
0.068893,0.074285
0.069054,0.074285
0.069216,0.074285
0.069378,0.074285
0.06954,0.074285
0.069701,0.074285
0.069863,0.074285
0.070025,0.074285
0.070186,0.074285
0.070348,0.074285
0.07051,0.074285
0.070672,0.074285
0.070833,0.074285
0.070995,0.074285
0.071157,0.074285
0.071318,0.074285
0.07148,0.074285
0.071642,0.074285
0.071804,0.074285
0.071965,0.074285
0.072127,0.074285
0.072289,0.074285
0.072451,0.074285
0.072612,0.074285
0.072774,0.074285
0.072936,0.074285
0.073097,0.074285
0.073259,0.074285
0.073421,0.074285
0.073583,0.074285
0.073744,0.074285
0.073906,0.074285
0.074068,0.074285
0.074229,0.074285
0.074391,0.074285
0.074553,0.074285
0.074715,0.074285
0.074876,0.074285
0.075038,0.074285
0.0752,0.074285
0.075361,0.074285
0.075523,0.074285
0.075685,0.074285
0.075847,0.074285
0.076008,0.074285
0.07617,0.074285
0.076332,0.074285
0.076494,0.074285
0.076655,0.074285
0.076817,0.074285
0.076979,0.074285
0.07714,0.074285
0.077302,0.074285
0.077464,0.074285
0.077626,0.074285
0.077787,0.074285
0.077949,0.074285
0.078111,0.074285
0.078272,0.074285
0.078434,0.074285
0.078596,0.074285
0.078758,0.074285
0.078919,0.074285
0.079081,0.074285
0.079243,0.074285
0.079404,0.074285
0.079566,0.074285
0.079728,0.074285
0.07989,0.074285
0.080051,0.074285
0.080213,0.074285
0.080375,0.074285
0.080537,0.074285
0.080698,0.074285
0.08086,0.074285
0.081022,0.074285
0.081183,0.074285
0.081345,0.074285
0.081507,0.074285
0.081669,0.074285
0.08183,0.074285
0.081992,0.074285
0.082154,0.074285
0.082315,0.074285
0.082477,0.074285
0.082639,0.074285
0.082801,0.074285
0.082962,0.074285
0.083124,0.074285
0.083286,0.074285
0.083447,0.074285
0.083609,0.074285
0.083771,0.074285
0.083933,0.074285
0.084094,0.074285
0.084256,0.074285
0.084418,0.074285
0.08458,0.074285
0.084741,0.074285
0.084903,0.074285
0.085065,0.074285
0.085226,0.074285
0.085388,0.074285
0.08555,0.074285
0.085712,0.074285
0.085873,0.074285
0.086035,0.074285
0.086197,0.074285
0.086358,0.074285
0.08652,0.074285
0.086682,0.074285
0.086844,0.074285
0.087005,0.074285
0.087167,0.074285
0.087329,0.074285
0.08749,0.074285
0.087652,0.074285
0.087814,0.074285
0.087976,0.074285
0.088137,0.074285
0.088299,0.074285
0.088461,0.074285
0.088622,0.074285
0.088784,0.074285
0.088946,0.074285
0.089108,0.074285
0.089269,0.074285
0.089431,0.074285
0.089593,0.074285
0.089755,0.074285
0.089916,0.074285
0.090078,0.074285
0.09024,0.074285
0.090401,0.074285
0.090563,0.074285
0.090725,0.074285
0.090887,0.074285
0.091048,0.074285
0.09121,0.074285
0.091372,0.074285
0.091533,0.074285
0.091695,0.074285
0.091857,0.074285
0.092019,0.074285
0.09218,0.074285
0.092342,0.074285
0.092504,0.074285
0.092665,0.074285
0.092827,0.074285
0.092989,0.074285
0.093151,0.074285
0.093312,0.074285
0.093474,0.074285
0.093636,0.074285
0.093798,0.074285
0.093959,0.074285
0.094121,0.074285
0.094283,0.074285
0.094444,0.074285
0.094606,0.074285
0.094768,0.074285
0.09493,0.074285
0.095091,0.074285
0.095253,0.074285
0.095415,0.074285
0.095576,0.074285
0.095738,0.074285
0.0959,0.074285
0.096062,0.074285
0.096223,0.074285
0.096385,0.074285
0.096547,0.074285
0.096708,0.074285
0.09687,0.074285
0.097032,0.074285
0.097194,0.074285
0.097355,0.074285
0.097517,0.074285
0.097679,0.074285
0.097841,0.074285
0.098002,0.074285
0.098164,0.074285
0.098326,0.074285
0.098487,0.074285
0.098649,0.074285
0.098811,0.074285
0.098973,0.074285
0.099134,0.074285
0.099296,0.074285
0.099458,0.074285
0.099619,0.074285
0.099781,0.074285
0.099943,0.074285
0.1001,0.074285
0.10027,0.074285
0.10043,0.074285
0.10059,0.074285
0.10075,0.074285
0.10091,0.074285
0.10107,0.074285
0.10124,0.074285
0.1014,0.074285
0.10156,0.074285
0.10172,0.074285
0.10188,0.074285
0.10205,0.074285
0.10221,0.074285
0.10237,0.074285
0.10253,0.074285
0.10269,0.074285
0.10285,0.074285
0.10302,0.074285
0.10318,0.074285
0.10334,0.074285
0.1035,0.074285
0.10366,0.074285
0.10382,0.074285
0.10399,0.074285
0.10415,0.074285
0.10431,0.074285
0.10447,0.074285
0.10463,0.074285
0.10479,0.074285
0.10496,0.074285
0.10512,0.074285
0.10528,0.074285
0.10544,0.074285
0.1056,0.074285
0.10576,0.074285
0.10593,0.074285
0.10609,0.074285
0.10625,0.074285
0.10641,0.074285
0.10657,0.074285
0.10674,0.074285
0.1069,0.074285
0.10706,0.074285
0.10722,0.074285
0.10738,0.074285
0.10754,0.074285
0.10771,0.074285
0.10787,0.074285
0.10803,0.074285
0.10819,0.074285
0.10835,0.074285
0.10851,0.074285
0.10868,0.074285
0.10884,0.074285
0.109,0.074285
0.10916,0.074285
0.10932,0.074285
0.10948,0.074285
0.10965,0.074285
0.10981,0.074285
0.10997,0.074285
0.11013,0.074285
0.11029,0.074285
0.11045,0.074285
0.11062,0.074285
0.11078,0.074285
0.11094,0.074285
0.1111,0.074285
0.11126,0.074285
0.11143,0.074285
0.11159,0.074285
0.11175,0.074285
0.11191,0.074285
0.11207,0.074285
0.11223,0.074285
0.1124,0.074285
0.11256,0.074285
0.11272,0.074285
0.11288,0.074285
0.11304,0.074285
0.1132,0.074285
0.11337,0.074285
0.11353,0.074285
0.11369,0.074285
0.11385,0.074285
0.11401,0.074285
0.11417,0.074285
0.11434,0.074285
0.1145,0.074285
0.11466,0.074285
0.11482,0.074285
0.11498,0.074285
0.11514,0.074285
0.11531,0.074285
0.11547,0.074285
0.11563,0.074285
0.11579,0.074285
0.11595,0.074285
0.11611,0.074285
0.11628,0.074285
0.11644,0.074285
0.1166,0.074285
0.11676,0.074285
0.11692,0.074285
0.11709,0.074285
0.11725,0.074285
0.11741,0.074285
0.11757,0.074285
0.11773,0.074285
0.11789,0.074285
0.11806,0.074285
0.11822,0.074285
0.11838,0.074285
0.11854,0.074285
0.1187,0.074285
0.11886,0.074285
0.11903,0.074285
0.11919,0.074285
0.11935,0.074285
0.11951,0.074285
0.11967,0.074285
0.11983,0.074285
0.12,0.074285
0.12016,0.074285
0.12032,0.074285
0.12048,0.074285
0.12064,0.074285
0.1208,0.074285
0.12097,0.074285
0.12113,0.074285
0.12129,0.074285
0.12145,0.074285
0.12161,0.074285
0.12178,0.074285
0.12194,0.074285
0.1221,0.074285
0.12226,0.074285
0.12242,0.074285
0.12258,0.074285
0.12275,0.074285
0.12291,0.074285
0.12307,0.074285
0.12323,0.074285
0.12339,0.074285
0.12355,0.074285
0.12372,0.074285
0.12388,0.074285
0.12404,0.074285
0.1242,0.074285
0.12436,0.074285
0.12452,0.074285
0.12469,0.074285
0.12485,0.074285
0.12501,0.074285
0.12517,0.074285
0.12533,0.074285
0.12549,0.074285
0.12566,0.074285
0.12582,0.074285
0.12598,0.074285
0.12614,0.074285
0.1263,0.074285
0.12646,0.074285
0.12663,0.074285
0.12679,0.074285
0.12695,0.074285
0.12711,0.074285
0.12727,0.074285
0.12744,0.074285
0.1276,0.074285
0.12776,0.074285
0.12792,0.074285
0.12808,0.074285
0.12824,0.074285
0.12841,0.074285
0.12857,0.074285
0.12873,0.074285
0.12889,0.074285
0.12905,0.074285
0.12921,0.074285
0.12938,0.074285
0.12954,0.074285
0.1297,0.074285
0.12986,0.074285
0.13002,0.074285
0.13018,0.074285
0.13035,0.074285
0.13051,0.074285
0.13067,0.074285
0.13083,0.074285
0.13099,0.074285
0.13115,0.074285
0.13132,0.074285
0.13148,0.074285
0.13164,0.074285
0.1318,0.074285
0.13196,0.074285
0.13213,0.074285
0.13229,0.074285
0.13245,0.074285
0.13261,0.074285
0.13277,0.074285
0.13293,0.074285
0.1331,0.074285
0.13326,0.074285
0.13342,0.074285
0.13358,0.074285
0.13374,0.074285
0.1339,0.074285
0.13407,0.074285
0.13423,0.074285
0.13439,0.074285
0.13455,0.074285
0.13471,0.074285
0.13487,0.074285
0.13504,0.074285
0.1352,0.074285
0.13536,0.074285
0.13552,0.074285
0.13568,0.074285
0.13584,0.074285
0.13601,0.074285
0.13617,0.074285
0.13633,0.074285
0.13649,0.074285
0.13665,0.074285
0.13682,0.074285
0.13698,0.074285
0.13714,0.074285
0.1373,0.074285
0.13746,0.074285
0.13762,0.074285
0.13779,0.074285
0.13795,0.074285
0.13811,0.074285
0.13827,0.074285
0.13843,0.074285
0.13859,0.074285
0.13876,0.074285
0.13892,0.074285
0.13908,0.074285
0.13924,0.074285
0.1394,0.074285
0.13956,0.074285
0.13973,0.074285
0.13989,0.074285
0.14005,0.074285
0.14021,0.074285
0.14037,0.074285
0.14053,0.074285
0.1407,0.074285
0.14086,0.074285
0.14102,0.074285
0.14118,0.074285
0.14134,0.074285
0.1415,0.074285
0.14167,0.074285
0.14183,0.074285
0.14199,0.074285
0.14215,0.074285
0.14231,0.074285
0.14248,0.074285
0.14264,0.074285
0.1428,0.074285
0.14296,0.074285
0.14312,0.074285
0.14328,0.074285
0.14345,0.074285
0.14361,0.074285
0.14377,0.074285
0.14393,0.074285
0.14409,0.074285
0.14425,0.074285
0.14442,0.074285
0.14458,0.074285
0.14474,0.074285
0.1449,0.074285
0.14506,0.074285
0.14522,0.074285
0.14539,0.074285
0.14555,0.074285
0.14571,0.074285
0.14587,0.074285
0.14603,0.074285
0.14619,0.074285
0.14636,0.074285
0.14652,0.074285
0.14668,0.074285
0.14684,0.074285
0.147,0.074285
0.14717,0.074285
0.14733,0.074285
0.14749,0.074285
0.14765,0.074285
0.14781,0.074285
0.14797,0.074285
0.14814,0.074285
0.1483,0.074285
0.14846,0.074285
0.14862,0.074285
0.14878,0.074285
0.14894,0.074285
0.14911,0.074285
0.14927,0.074285
0.14943,0.074285
0.14959,0.074285
0.14975,0.074285
0.14991,0.074285
0.15008,0.074285
0.15024,0.074285
0.1504,0.074285
0.15056,0.074285
0.15072,0.074285
0.15088,0.074285
0.15105,0.074285
0.15121,0.074285
0.15137,0.074285
0.15153,0.074285
0.15169,0.074285
0.15185,0.074285
0.15202,0.074285
0.15218,0.074285
0.15234,0.074285
0.1525,0.074285
0.15266,0.074285
0.15283,0.074285
0.15299,0.074285
0.15315,0.074285
0.15331,0.074285
0.15347,0.074285
0.15363,0.074285
0.1538,0.074285
0.15396,0.074285
0.15412,0.074285
0.15428,0.074285
0.15444,0.074285
0.1546,0.074285
0.15477,0.074285
0.15493,0.074285
0.15509,0.074285
0.15525,0.074285
0.15541,0.074285
0.15557,0.074285
0.15574,0.074285
0.1559,0.074285
0.15606,0.074285
0.15622,0.074285
0.15638,0.074285
0.15654,0.074285
0.15671,0.074285
0.15687,0.074285
0.15703,0.074285
0.15719,0.074285
0.15735,0.074285
0.15752,0.074285
0.15768,0.074285
0.15784,0.074285
0.158,0.074285
0.15816,0.074285
0.15832,0.074285
0.15849,0.074285
0.15865,0.074285
0.15881,0.074285
0.15897,0.074285
0.15913,0.074285
0.15929,0.074285
0.15946,0.074285
0.15962,0.074285
0.15978,0.074285
0.15994,0.074285
0.1601,0.074285
0.16026,0.074285
0.16043,0.074285
0.16059,0.074285
0.16075,0.074285
0.16091,0.074285
0.16107,0.074285
0.16123,0.074285
0.1614,0.074285
0.16156,0.074285
0.16172,0.074285


==> img/Data/viperLines/train/perfImprovLine-Streamcluster-SK.csv <==
0,0.074285
0.00016172,0.090755
0.00032344,0.11372
0.00048516,0.14679
0.00064688,0.15117
0.0008086,0.15592
0.00097032,0.16108
0.001132,0.16672
0.0012938,0.1729
0.0014555,0.17971
0.0016172,0.18724
0.0017789,0.19563
0.0019406,0.20295
0.0021024,0.20817
0.0022641,0.21383
0.0024258,0.22
0.0025875,0.22924
0.0027492,0.24151
0.002911,0.25505
0.0030727,0.27007
0.0032344,0.28682
0.0033961,0.30563
0.0035578,0.31983
0.0037196,0.32153
0.0038813,0.32327
0.004043,0.32503
0.0042047,0.32682
0.0043664,0.32863
0.0045282,0.33048
0.0046899,0.33236
0.0048516,0.33427
0.0050133,0.33622
0.005175,0.33819
0.0053368,0.3402
0.0054985,0.34225
0.0056602,0.34433
0.0058219,0.34645
0.0059836,0.34861
0.0061454,0.3508
0.0063071,0.35304
0.0064688,0.35532
0.0066305,0.35764
0.0067922,0.36
0.006954,0.36241
0.0071157,0.36486
0.0072774,0.36736
0.0074391,0.36991
0.0076008,0.37251
0.0077626,0.37516
0.0079243,0.37787
0.008086,0.38063
0.0082477,0.38344
0.0084094,0.38632
0.0085712,0.38925
0.0087329,0.39225
0.0088946,0.39531
0.0090563,0.39844
0.009218,0.40163
0.0093798,0.4049
0.0095415,0.40824
0.0097032,0.41165
0.0098649,0.41514
0.010027,0.41871
0.010188,0.42237
0.01035,0.42611
0.010512,0.42994
0.010674,0.43386
0.010835,0.43797
0.010997,0.44311
0.011159,0.44837
0.01132,0.45378
0.011482,0.45931
0.011644,0.465
0.011806,0.47083
0.011967,0.47682
0.012129,0.48298
0.012291,0.4893
0.012452,0.4958
0.012614,0.50248
0.012776,0.50936
0.012938,0.51643
0.013099,0.52372
0.013261,0.53122
0.013423,0.53895
0.013584,0.54692
0.013746,0.55515
0.013908,0.56363
0.01407,0.57239
0.014231,0.58144
0.014393,0.59079
0.014555,0.60046
0.014717,0.61046
0.014878,0.62082
0.01504,0.63155
0.015202,0.64268
0.015363,0.65422
0.015525,0.66619
0.015687,0.67864
0.015849,0.69157
0.01601,0.70502
0.016172,0.71903
0.016334,0.73362
0.016495,0.74884
0.016657,0.76473
0.016819,0.78132
0.016981,0.79868
0.017142,0.81686
0.017304,0.8359
0.017466,0.85588
0.017627,0.87687
0.017789,0.89895
0.017951,0.9222
0.018113,0.94672
0.018274,0.97261
0.018436,1
0.018598,1
0.01876,0.99822
0.018921,0.99645
0.019083,0.99467
0.019245,0.9929
0.019406,0.99112
0.019568,0.98935
0.01973,0.98757
0.019892,0.9858
0.020053,0.98402
0.020215,0.98225
0.020377,0.98047
0.020538,0.9787
0.0207,0.97692
0.020862,0.97515
0.021024,0.97337
0.021185,0.9716
0.021347,0.96982
0.021509,0.96805
0.02167,0.96628
0.021832,0.9645
0.021994,0.96273
0.022156,0.96169
0.022317,0.96084
0.022479,0.95999
0.022641,0.95913
0.022803,0.95828
0.022964,0.95743
0.023126,0.95657
0.023288,0.95572
0.023449,0.95487
0.023611,0.95401
0.023773,0.95316
0.023935,0.95231
0.024096,0.95145
0.024258,0.9506
0.02442,0.94975
0.024581,0.94889
0.024743,0.94804
0.024905,0.94719
0.025067,0.94633
0.025228,0.94548
0.02539,0.94463
0.025552,0.94377
0.025713,0.94292
0.025875,0.94207
0.026037,0.94121
0.026199,0.94036
0.02636,0.93951
0.026522,0.93865
0.026684,0.9378
0.026846,0.93695
0.027007,0.93609
0.027169,0.93524
0.027331,0.93439
0.027492,0.93353
0.027654,0.93268
0.027816,0.93183
0.027978,0.93097
0.028139,0.93012
0.028301,0.92926
0.028463,0.92841
0.028624,0.92756
0.028786,0.9267
0.028948,0.92585
0.02911,0.925
0.029271,0.92414
0.029433,0.92329
0.029595,0.92244
0.029756,0.92158
0.029918,0.92073
0.03008,0.91988
0.030242,0.91902
0.030403,0.91817
0.030565,0.91732
0.030727,0.91646
0.030888,0.91561
0.03105,0.91476
0.031212,0.9139
0.031374,0.91305
0.031535,0.9122
0.031697,0.91134
0.031859,0.91049
0.032021,0.90964
0.032182,0.90878
0.032344,0.90793
0.032506,0.90708
0.032667,0.90622
0.032829,0.90537
0.032991,0.90452
0.033153,0.90366
0.033314,0.90281
0.033476,0.90196
0.033638,0.9011
0.033799,0.90025
0.033961,0.8994
0.034123,0.89854
0.034285,0.89769
0.034446,0.89684
0.034608,0.89598
0.03477,0.89513
0.034931,0.89428
0.035093,0.89342
0.035255,0.89257
0.035417,0.89171
0.035578,0.89086
0.03574,0.89001
0.035902,0.88915
0.036064,0.8883
0.036225,0.88745
0.036387,0.88659
0.036549,0.88574
0.03671,0.88489
0.036872,0.88403
0.037034,0.88318
0.037196,0.88233
0.037357,0.88147
0.037519,0.88062
0.037681,0.87977
0.037842,0.87891
0.038004,0.87806
0.038166,0.87721
0.038328,0.87635
0.038489,0.8755
0.038651,0.87465
0.038813,0.87379
0.038974,0.87294
0.039136,0.87209
0.039298,0.87123
0.03946,0.87038
0.039621,0.86953
0.039783,0.86867
0.039945,0.86782
0.040107,0.86697
0.040268,0.86611
0.04043,0.86526
0.040592,0.86441
0.040753,0.86355
0.040915,0.8627
0.041077,0.86185
0.041239,0.86099
0.0414,0.86014
0.041562,0.85929
0.041724,0.85843
0.041885,0.85758
0.042047,0.85673
0.042209,0.85587
0.042371,0.85502
0.042532,0.85416
0.042694,0.85331
0.042856,0.85246
0.043017,0.8516
0.043179,0.85075
0.043341,0.8499
0.043503,0.84904
0.043664,0.84819
0.043826,0.84734
0.043988,0.84648
0.04415,0.84563
0.044311,0.84478
0.044473,0.84392
0.044635,0.84307
0.044796,0.84222
0.044958,0.84136
0.04512,0.84051
0.045282,0.83966
0.045443,0.8388
0.045605,0.83795
0.045767,0.8371
0.045928,0.83624
0.04609,0.83539
0.046252,0.83454
0.046414,0.83368
0.046575,0.83283
0.046737,0.83198
0.046899,0.83112
0.04706,0.83027
0.047222,0.82942
0.047384,0.82856
0.047546,0.82771
0.047707,0.82686
0.047869,0.826
0.048031,0.82515
0.048193,0.8243
0.048354,0.82344
0.048516,0.82259
0.048678,0.82174
0.048839,0.82088
0.049001,0.82003
0.049163,0.81918
0.049325,0.81832
0.049486,0.81747
0.049648,0.81662
0.04981,0.81576
0.049971,0.81491
0.050133,0.81405
0.050295,0.8132
0.050457,0.81235
0.050618,0.81149
0.05078,0.81064
0.050942,0.80979
0.051103,0.80893
0.051265,0.80808
0.051427,0.80723
0.051589,0.80637
0.05175,0.80552
0.051912,0.80467
0.052074,0.80381
0.052236,0.80296
0.052397,0.80211
0.052559,0.80125
0.052721,0.8004
0.052882,0.79955
0.053044,0.79869
0.053206,0.79784
0.053368,0.79699
0.053529,0.79613
0.053691,0.79528
0.053853,0.79443
0.054014,0.79357
0.054176,0.79272
0.054338,0.79187
0.0545,0.79101
0.054661,0.79016
0.054823,0.78931
0.054985,0.78845
0.055146,0.7876
0.055308,0.78675
0.05547,0.78589
0.055632,0.78504
0.055793,0.78419
0.055955,0.78333
0.056117,0.78248
0.056279,0.78163
0.05644,0.78077
0.056602,0.77992
0.056764,0.77907
0.056925,0.77821
0.057087,0.77736
0.057249,0.7765
0.057411,0.77565
0.057572,0.7748
0.057734,0.77394
0.057896,0.77309
0.058057,0.77224
0.058219,0.77138
0.058381,0.77053
0.058543,0.76968
0.058704,0.76882
0.058866,0.76797
0.059028,0.76712
0.059189,0.76626
0.059351,0.76541
0.059513,0.76456
0.059675,0.7637
0.059836,0.76285
0.059998,0.762
0.06016,0.76114
0.060322,0.76029
0.060483,0.75944
0.060645,0.75858
0.060807,0.75773
0.060968,0.75688
0.06113,0.75602
0.061292,0.75517
0.061454,0.75432
0.061615,0.75346
0.061777,0.75261
0.061939,0.75176
0.0621,0.7509
0.062262,0.75005
0.062424,0.7492
0.062586,0.74834
0.062747,0.74749
0.062909,0.74664
0.063071,0.74578
0.063232,0.74493
0.063394,0.74408
0.063556,0.74322
0.063718,0.74237
0.063879,0.74152
0.064041,0.74066
0.064203,0.73981
0.064365,0.73896
0.064526,0.7381
0.064688,0.73725
0.06485,0.73639
0.065011,0.73554
0.065173,0.73469
0.065335,0.73383
0.065497,0.73298
0.065658,0.73213
0.06582,0.73127
0.065982,0.73042
0.066143,0.72957
0.066305,0.72871
0.066467,0.72786
0.066629,0.72701
0.06679,0.72615
0.066952,0.7253
0.067114,0.72445
0.067275,0.72359
0.067437,0.72274
0.067599,0.72189
0.067761,0.72103
0.067922,0.72018
0.068084,0.71933
0.068246,0.71847
0.068408,0.71762
0.068569,0.71677
0.068731,0.71591
0.068893,0.71506
0.069054,0.71421
0.069216,0.71335
0.069378,0.7125
0.06954,0.71165
0.069701,0.71079
0.069863,0.70994
0.070025,0.70909
0.070186,0.70823
0.070348,0.70738
0.07051,0.70653
0.070672,0.70567
0.070833,0.70482
0.070995,0.70397
0.071157,0.70311
0.071318,0.70226
0.07148,0.70141
0.071642,0.70055
0.071804,0.6997
0.071965,0.69884
0.072127,0.69799
0.072289,0.69714
0.072451,0.69628
0.072612,0.69543
0.072774,0.69458
0.072936,0.69372
0.073097,0.69287
0.073259,0.69202
0.073421,0.69116
0.073583,0.69031
0.073744,0.68946
0.073906,0.6886
0.074068,0.68775
0.074229,0.6869
0.074391,0.68604
0.074553,0.68519
0.074715,0.68434
0.074876,0.68348
0.075038,0.68263
0.0752,0.68178
0.075361,0.68092
0.075523,0.68007
0.075685,0.67922
0.075847,0.67836
0.076008,0.67751
0.07617,0.67666
0.076332,0.6758
0.076494,0.67495
0.076655,0.6741
0.076817,0.67324
0.076979,0.67239
0.07714,0.67154
0.077302,0.67068
0.077464,0.66983
0.077626,0.66898
0.077787,0.66812
0.077949,0.66727
0.078111,0.66642
0.078272,0.66556
0.078434,0.66471
0.078596,0.66386
0.078758,0.663
0.078919,0.66215
0.079081,0.66129
0.079243,0.66044
0.079404,0.65959
0.079566,0.65873
0.079728,0.65788
0.07989,0.65703
0.080051,0.65617
0.080213,0.65532
0.080375,0.65447
0.080537,0.65361
0.080698,0.65276
0.08086,0.65191
0.081022,0.65105
0.081183,0.6502
0.081345,0.64935
0.081507,0.64849
0.081669,0.64764
0.08183,0.64679
0.081992,0.64593
0.082154,0.64508
0.082315,0.64423
0.082477,0.64337
0.082639,0.64252
0.082801,0.64167
0.082962,0.64081
0.083124,0.63996
0.083286,0.63911
0.083447,0.63825
0.083609,0.6374
0.083771,0.63655
0.083933,0.63569
0.084094,0.63484
0.084256,0.63399
0.084418,0.63313
0.08458,0.63228
0.084741,0.63143
0.084903,0.63057
0.085065,0.62972
0.085226,0.62887
0.085388,0.62801
0.08555,0.62716
0.085712,0.62631
0.085873,0.62545
0.086035,0.6246
0.086197,0.62375
0.086358,0.62289
0.08652,0.62204
0.086682,0.62118
0.086844,0.62033
0.087005,0.61948
0.087167,0.61862
0.087329,0.61777
0.08749,0.61692
0.087652,0.61606
0.087814,0.61521
0.087976,0.61436
0.088137,0.6135
0.088299,0.61265
0.088461,0.6118
0.088622,0.61094
0.088784,0.61009
0.088946,0.60924
0.089108,0.60838
0.089269,0.60753
0.089431,0.60668
0.089593,0.60582
0.089755,0.60497
0.089916,0.60412
0.090078,0.60326
0.09024,0.60241
0.090401,0.60156
0.090563,0.6007
0.090725,0.59985
0.090887,0.599
0.091048,0.59814
0.09121,0.59729
0.091372,0.59644
0.091533,0.59558
0.091695,0.59473
0.091857,0.59388
0.092019,0.59302
0.09218,0.59217
0.092342,0.59132
0.092504,0.59046
0.092665,0.58961
0.092827,0.58876
0.092989,0.5879
0.093151,0.58705
0.093312,0.5862
0.093474,0.58534
0.093636,0.58449
0.093798,0.58363
0.093959,0.58278
0.094121,0.58193
0.094283,0.58107
0.094444,0.58022
0.094606,0.57937
0.094768,0.57851
0.09493,0.57766
0.095091,0.57681
0.095253,0.57595
0.095415,0.5751
0.095576,0.57425
0.095738,0.57339
0.0959,0.57254
0.096062,0.57169
0.096223,0.57083
0.096385,0.56998
0.096547,0.56913
0.096708,0.56827
0.09687,0.56742
0.097032,0.56657
0.097194,0.56571
0.097355,0.56486
0.097517,0.56401
0.097679,0.56315
0.097841,0.5623
0.098002,0.56145
0.098164,0.56059
0.098326,0.55974
0.098487,0.55889
0.098649,0.55803
0.098811,0.55718
0.098973,0.55633
0.099134,0.55547
0.099296,0.55462
0.099458,0.55377
0.099619,0.55291
0.099781,0.55206
0.099943,0.55121
0.1001,0.55035
0.10027,0.5495
0.10043,0.54865
0.10059,0.54852
0.10075,0.54849
0.10091,0.54847
0.10107,0.54845
0.10124,0.54843
0.1014,0.5484
0.10156,0.54838
0.10172,0.54836
0.10188,0.54834
0.10205,0.54831
0.10221,0.54829
0.10237,0.54827
0.10253,0.54825
0.10269,0.54823
0.10285,0.5482
0.10302,0.54818
0.10318,0.54816
0.10334,0.54814
0.1035,0.54811
0.10366,0.54809
0.10382,0.54807
0.10399,0.54805
0.10415,0.54802
0.10431,0.548
0.10447,0.54798
0.10463,0.54796
0.10479,0.54794
0.10496,0.54791
0.10512,0.54789
0.10528,0.54787
0.10544,0.54785
0.1056,0.54782
0.10576,0.5478
0.10593,0.54778
0.10609,0.54776
0.10625,0.54773
0.10641,0.54771
0.10657,0.54769
0.10674,0.54767
0.1069,0.54765
0.10706,0.54762
0.10722,0.5476
0.10738,0.54758
0.10754,0.54756
0.10771,0.54753
0.10787,0.54751
0.10803,0.54749
0.10819,0.54747
0.10835,0.54744
0.10851,0.54742
0.10868,0.5474
0.10884,0.54738
0.109,0.54736
0.10916,0.54733
0.10932,0.54731
0.10948,0.54729
0.10965,0.54727
0.10981,0.54724
0.10997,0.54722
0.11013,0.5472
0.11029,0.54718
0.11045,0.54715
0.11062,0.54713
0.11078,0.54711
0.11094,0.54709
0.1111,0.54707
0.11126,0.54704
0.11143,0.54702
0.11159,0.547
0.11175,0.54698
0.11191,0.54695
0.11207,0.54693
0.11223,0.54691
0.1124,0.54689
0.11256,0.54686
0.11272,0.54684
0.11288,0.54682
0.11304,0.5468
0.1132,0.54678
0.11337,0.54675
0.11353,0.54673
0.11369,0.54671
0.11385,0.54669
0.11401,0.54666
0.11417,0.54664
0.11434,0.54662
0.1145,0.5466
0.11466,0.54657
0.11482,0.54655
0.11498,0.54653
0.11514,0.54651
0.11531,0.54649
0.11547,0.54646
0.11563,0.54644
0.11579,0.54642
0.11595,0.5464
0.11611,0.54637
0.11628,0.54635
0.11644,0.54633
0.1166,0.54631
0.11676,0.54628
0.11692,0.54626
0.11709,0.54624
0.11725,0.54622
0.11741,0.5462
0.11757,0.54617
0.11773,0.54615
0.11789,0.54613
0.11806,0.54611
0.11822,0.54608
0.11838,0.54606
0.11854,0.54604
0.1187,0.54602
0.11886,0.54599
0.11903,0.54597
0.11919,0.54595
0.11935,0.54593
0.11951,0.5459
0.11967,0.54588
0.11983,0.54586
0.12,0.54584
0.12016,0.54582
0.12032,0.54579
0.12048,0.54577
0.12064,0.54575
0.1208,0.54573
0.12097,0.5457
0.12113,0.54568
0.12129,0.54566
0.12145,0.54564
0.12161,0.54561
0.12178,0.54559
0.12194,0.54557
0.1221,0.54555
0.12226,0.54553
0.12242,0.5455
0.12258,0.54548
0.12275,0.54546
0.12291,0.54544
0.12307,0.54541
0.12323,0.54539
0.12339,0.54537
0.12355,0.54535
0.12372,0.54532
0.12388,0.5453
0.12404,0.54528
0.1242,0.54526
0.12436,0.54524
0.12452,0.54521
0.12469,0.54519
0.12485,0.54517
0.12501,0.54515
0.12517,0.54512
0.12533,0.5451
0.12549,0.54508
0.12566,0.54506
0.12582,0.54503
0.12598,0.54501
0.12614,0.54499
0.1263,0.54497
0.12646,0.54495
0.12663,0.54492
0.12679,0.5449
0.12695,0.54488
0.12711,0.54486
0.12727,0.54483
0.12744,0.54481
0.1276,0.54479
0.12776,0.54477
0.12792,0.54474
0.12808,0.54472
0.12824,0.5447
0.12841,0.54468
0.12857,0.54466
0.12873,0.54463
0.12889,0.54461
0.12905,0.54459
0.12921,0.54457
0.12938,0.54454
0.12954,0.54452
0.1297,0.5445
0.12986,0.54448
0.13002,0.54445
0.13018,0.54443
0.13035,0.54441
0.13051,0.54439
0.13067,0.54437
0.13083,0.54434
0.13099,0.54432
0.13115,0.5443
0.13132,0.54428
0.13148,0.54425
0.13164,0.54423
0.1318,0.54421
0.13196,0.54419
0.13213,0.54416
0.13229,0.54414
0.13245,0.54412
0.13261,0.5441
0.13277,0.54408
0.13293,0.54405
0.1331,0.54403
0.13326,0.54401
0.13342,0.54399
0.13358,0.54396
0.13374,0.54394
0.1339,0.54392
0.13407,0.5439
0.13423,0.54387
0.13439,0.54385
0.13455,0.54383
0.13471,0.54381
0.13487,0.54379
0.13504,0.54376
0.1352,0.54374
0.13536,0.54372
0.13552,0.5437
0.13568,0.54367
0.13584,0.54365
0.13601,0.54363
0.13617,0.54361
0.13633,0.54358
0.13649,0.54356
0.13665,0.54354
0.13682,0.54352
0.13698,0.5435
0.13714,0.54347
0.1373,0.54345
0.13746,0.54343
0.13762,0.54341
0.13779,0.54338
0.13795,0.54336
0.13811,0.54334
0.13827,0.54332
0.13843,0.54329
0.13859,0.54327
0.13876,0.54325
0.13892,0.54323
0.13908,0.54321
0.13924,0.54318
0.1394,0.54316
0.13956,0.54314
0.13973,0.54312
0.13989,0.54309
0.14005,0.54307
0.14021,0.54305
0.14037,0.54303
0.14053,0.543
0.1407,0.54298
0.14086,0.54296
0.14102,0.54294
0.14118,0.54292
0.14134,0.54289
0.1415,0.54287
0.14167,0.54285
0.14183,0.54283
0.14199,0.5428
0.14215,0.54278
0.14231,0.54276
0.14248,0.54274
0.14264,0.54271
0.1428,0.54269
0.14296,0.54267
0.14312,0.54265
0.14328,0.54263
0.14345,0.5426
0.14361,0.54258
0.14377,0.54256
0.14393,0.54254
0.14409,0.54251
0.14425,0.54249
0.14442,0.54247
0.14458,0.54245
0.14474,0.54242
0.1449,0.5424
0.14506,0.54238
0.14522,0.54236
0.14539,0.54234
0.14555,0.54231
0.14571,0.54229
0.14587,0.54227
0.14603,0.54225
0.14619,0.54222
0.14636,0.5422
0.14652,0.54218
0.14668,0.54216
0.14684,0.54213
0.147,0.54211
0.14717,0.54209
0.14733,0.54207
0.14749,0.54205
0.14765,0.54202
0.14781,0.542
0.14797,0.54198
0.14814,0.54196
0.1483,0.54193
0.14846,0.54191
0.14862,0.54189
0.14878,0.54187
0.14894,0.54184
0.14911,0.54182
0.14927,0.5418
0.14943,0.54178
0.14959,0.54176
0.14975,0.54173
0.14991,0.54171
0.15008,0.54169
0.15024,0.54167
0.1504,0.54164
0.15056,0.54162
0.15072,0.5416
0.15088,0.54158
0.15105,0.54155
0.15121,0.54153
0.15137,0.54151
0.15153,0.54149
0.15169,0.54147
0.15185,0.54144
0.15202,0.54142
0.15218,0.5414
0.15234,0.54138
0.1525,0.54135
0.15266,0.54133
0.15283,0.54131
0.15299,0.54129
0.15315,0.54126
0.15331,0.54124
0.15347,0.54122
0.15363,0.5412
0.1538,0.54118
0.15396,0.54115
0.15412,0.54113
0.15428,0.54111
0.15444,0.54109
0.1546,0.54106
0.15477,0.54104
0.15493,0.54102
0.15509,0.541
0.15525,0.54097
0.15541,0.54095
0.15557,0.54093
0.15574,0.54091
0.1559,0.54089
0.15606,0.54086
0.15622,0.54084
0.15638,0.54082
0.15654,0.5408
0.15671,0.54077
0.15687,0.54075
0.15703,0.54073
0.15719,0.54071
0.15735,0.54068
0.15752,0.54066
0.15768,0.54064
0.15784,0.54062
0.158,0.5406
0.15816,0.54057
0.15832,0.54055
0.15849,0.54053
0.15865,0.54051
0.15881,0.54048
0.15897,0.54046
0.15913,0.54044
0.15929,0.54042
0.15946,0.54039
0.15962,0.54037
0.15978,0.54035
0.15994,0.54033
0.1601,0.54031
0.16026,0.54028
0.16043,0.54026
0.16059,0.54024
0.16075,0.54022
0.16091,0.54019
0.16107,0.54017
0.16123,0.54015
0.1614,0.54013
0.16156,0.5401
0.16172,0.5401


==> img/Data/viperLines/train/perfImprovLine-Swaptions-AML.csv <==
0,0.13075
0.018735,0.12905
0.03747,0.1273
0.056205,0.1255
0.074939,0.12366
0.093674,0.12176
0.11241,0.11981
0.13114,0.11781
0.14988,0.11574
0.16861,0.11242
0.18735,0.1104
0.20608,0.10844
0.22482,0.10647
0.24355,0.10448
0.26229,0.10247
0.28102,0.10045
0.29976,0.098405
0.31849,0.096346
0.33723,0.094232
0.35596,0.091779
0.3747,0.089321
0.39343,0.086859
0.41217,0.084391
0.4309,0.081919
0.44964,0.079442
0.46837,0.076961
0.48711,0.074474
0.50584,0.071982
0.52458,0.069486
0.54331,0.066984
0.56205,0.064478
0.58078,0.061967
0.59952,0.05945
0.61825,0.056929
0.63698,0.054403
0.65572,0.052394
0.67445,0.051488
0.69319,0.050946
0.71192,0.050403
0.73066,0.049858
0.74939,0.049313
0.76813,0.048766
0.78686,0.048194
0.8056,0.047602
0.82433,0.04701
0.84307,0.046417
0.8618,0.045823
0.88054,0.04523
0.89927,0.044636
0.91801,0.044041
0.93674,0.043446
0.95548,0.042851
0.97421,0.042255
0.99295,0.041659
1.0117,0.041062
1.0304,0.040465
1.0492,0.039868
1.0679,0.03927
1.0866,0.038672
1.1054,0.038073
1.1241,0.037474
1.1428,0.036875
1.1616,0.036275
1.1803,0.035674
1.199,0.035074
1.2178,0.034473
1.2365,0.033871
1.2552,0.033269
1.274,0.032667
1.2927,0.032064
1.3114,0.031461
1.3302,0.030857
1.3489,0.030253
1.3676,0.029649
1.3864,0.029044
1.4051,0.028439
1.4238,0.027833
1.4426,0.027485
1.4613,0.027241
1.4801,0.026996
1.4988,0.026751
1.5175,0.026506
1.5363,0.026261
1.555,0.026016
1.5737,0.02577
1.5925,0.025525
1.6112,0.025279
1.6299,0.025033
1.6487,0.024787
1.6674,0.02454
1.6861,0.024294
1.7049,0.024047
1.7236,0.0238
1.7423,0.023553
1.7611,0.023306
1.7798,0.023059
1.7985,0.022811
1.8173,0.022563
1.836,0.022315
1.8548,0.022067
1.8735,0.021819
1.8922,0.021571
1.911,0.021322
1.9297,0.021073
1.9484,0.020824
1.9672,0.020575
1.9859,0.020326
2.0046,0.020077
2.0234,0.019827
2.0421,0.019577
2.0608,0.019326
2.0796,0.019066
2.0983,0.018805
2.117,0.018545
2.1358,0.018284
2.1545,0.018024
2.1732,0.017763
2.192,0.017503
2.2107,0.017242
2.2294,0.017064
2.2482,0.016925
2.2669,0.016786
2.2857,0.016647
2.3044,0.016508
2.3231,0.016368
2.3419,0.016229
2.3606,0.01609
2.3793,0.015951
2.3981,0.015812
2.4168,0.015673
2.4355,0.015534
2.4543,0.015394
2.473,0.015255
2.4917,0.015116
2.5105,0.014977
2.5292,0.014837
2.5479,0.014698
2.5667,0.014559
2.5854,0.014419
2.6041,0.01428
2.6229,0.01414
2.6416,0.014001
2.6603,0.013862
2.6791,0.013722
2.6978,0.013583
2.7166,0.013443
2.7353,0.013304
2.754,0.013164
2.7728,0.013024
2.7915,0.012885
2.8102,0.012745
2.829,0.012606
2.8477,0.012466
2.8664,0.012326
2.8852,0.012186
2.9039,0.012047
2.9226,0.011907
2.9414,0.011767
2.9601,0.011627
2.9788,0.011488
2.9976,0.011348
3.0163,0.011208
3.035,0.011068
3.0538,0.010931
3.0725,0.010827
3.0913,0.010724
3.11,0.01062
3.1287,0.010517
3.1475,0.010413
3.1662,0.010309
3.1849,0.010206
3.2037,0.010102
3.2224,0.0099986
3.2411,0.009895
3.2599,0.0097913
3.2786,0.0096877
3.2973,0.009584
3.3161,0.0094803
3.3348,0.0093766
3.3535,0.0092729
3.3723,0.0091691
3.391,0.0090654
3.4097,0.0089616
3.4285,0.0088578
3.4472,0.008754
3.4659,0.0086502
3.4847,0.0085463
3.5034,0.0084425
3.5222,0.0083386
3.5409,0.0082347
3.5596,0.0081308
3.5784,0.0080269
3.5971,0.007923
3.6158,0.007819
3.6346,0.0077151
3.6533,0.0076111
3.672,0.0075071
3.6908,0.0074031
3.7095,0.007299
3.7282,0.007195
3.747,0.0070909
3.7657,0.0069868
3.7844,0.0068827
3.8032,0.0067786
3.8219,0.0066745
3.8406,0.0065704
3.8594,0.0064682
3.8781,0.0063678
3.8968,0.0062674
3.9156,0.0061669
3.9343,0.0060665
3.9531,0.005966
3.9718,0.0058655
3.9905,0.005765
4.0093,0.0056645
4.028,0.005564
4.0467,0.0054634
4.0655,0.0053629
4.0842,0.0052623
4.1029,0.0051617
4.1217,0.0050611
4.1404,0.0049605
4.1591,0.0048599
4.1779,0.0047592
4.1966,0.0046585
4.2153,0.0045578
4.2341,0.0044571
4.2528,0.0043564
4.2715,0.0042557
4.2903,0.0041549
4.309,0.0040542
4.3278,0.0039534
4.3465,0.0038526
4.3652,0.0037518
4.384,0.003651
4.4027,0.0035501
4.4214,0.0034493
4.4402,0.0033484
4.4589,0.0032475
4.4776,0.0031466
4.4964,0.0030457
4.5151,0.0029447
4.5338,0.0028438
4.5526,0.0027428
4.5713,0.0026418
4.59,0.0025408
4.6088,0.0024398
4.6275,0.0023388
4.6462,0.0022377
4.665,0.0021789
4.6837,0.0021208
4.7024,0.0020628
4.7212,0.0020047
4.7399,0.0019467
4.7587,0.0018886
4.7774,0.0018305
4.7961,0.0017724
4.8149,0.0017143
4.8336,0.0016562
4.8523,0.0015981
4.8711,0.00154
4.8898,0.0014818
4.9085,0.0014237
4.9273,0.0013655
4.946,0.0013073
4.9647,0.0012492
4.9835,0.001191
5.0022,0.0011328
5.0209,0.0010746
5.0397,0.0010164
5.0584,0.00095815
5.0771,0.00089991
5.0959,0.00084167
5.1146,0.00078343
5.1333,0.00072517
5.1521,0.0006669
5.1708,0.00060862
5.1896,0.00055034
5.2083,0.00049205
5.227,0.00043374
5.2458,0.00037543
5.2645,0.00031711
5.2832,0.00025878
5.302,0.00020044
5.3207,0.00014209
5.3394,8.3729e-05
5.3582,2.5362e-05
5.3769,0
5.3956,1.4434e-06
5.4144,2.887e-06
5.4331,4.3308e-06
5.4518,5.7748e-06
5.4706,7.2191e-06
5.4893,8.6636e-06
5.508,1.0108e-05
5.5268,1.1553e-05
5.5455,1.2998e-05
5.5643,1.4444e-05
5.583,1.5889e-05
5.6017,1.7335e-05
5.6205,1.8781e-05
5.6392,2.0228e-05
5.6579,2.1674e-05
5.6767,2.3121e-05
5.6954,2.4568e-05
5.7141,2.6015e-05
5.7329,2.7463e-05
5.7516,2.891e-05
5.7703,3.0358e-05
5.7891,3.1806e-05
5.8078,3.3255e-05
5.8265,3.4703e-05
5.8453,3.6152e-05
5.864,3.7601e-05
5.8827,3.905e-05
5.9015,4.05e-05
5.9202,4.195e-05
5.9389,4.3399e-05
5.9577,4.485e-05
5.9764,4.63e-05
5.9952,4.7751e-05
6.0139,4.9201e-05
6.0326,5.0653e-05
6.0514,5.2104e-05
6.0701,5.3555e-05
6.0888,5.5007e-05
6.1076,5.6459e-05
6.1263,5.7911e-05
6.145,5.9364e-05
6.1638,6.0816e-05
6.1825,6.2269e-05
6.2012,6.3723e-05
6.22,6.5176e-05
6.2387,6.6629e-05
6.2574,6.8083e-05
6.2762,6.9537e-05
6.2949,7.0992e-05
6.3136,7.2446e-05
6.3324,7.3901e-05
6.3511,7.5356e-05
6.3698,7.6811e-05
6.3886,7.8266e-05
6.4073,7.9722e-05
6.4261,8.1178e-05
6.4448,8.2634e-05
6.4635,8.409e-05
6.4823,8.5547e-05
6.501,8.7004e-05
6.5197,8.8461e-05
6.5385,8.9918e-05
6.5572,9.1375e-05
6.5759,9.2833e-05
6.5947,9.4291e-05
6.6134,9.5749e-05
6.6321,9.7208e-05
6.6509,9.8666e-05
6.6696,0.00010013
6.6883,0.00010158
6.7071,0.00010304
6.7258,0.0001045
6.7445,0.00010596
6.7633,0.00010742
6.782,0.00010888
6.8008,0.00011034
6.8195,0.0001118
6.8382,0.00011327
6.857,0.00011473
6.8757,0.00011619
6.8944,0.00011765
6.9132,0.00011911
6.9319,0.00012057
6.9506,0.00012204
6.9694,0.0001235
6.9881,0.00012496
7.0068,0.00012642
7.0256,0.00012789
7.0443,0.00012935
7.063,0.00013081
7.0818,0.00013228
7.1005,0.00013374
7.1192,0.00013521
7.138,0.00013667
7.1567,0.00013814
7.1754,0.0001396
7.1942,0.00014107
7.2129,0.00014253
7.2317,0.000144
7.2504,0.00014546
7.2691,0.00014693
7.2879,0.0001484
7.3066,0.00014986
7.3253,0.00015133
7.3441,0.0001528
7.3628,0.00015426
7.3815,0.00015573
7.4003,0.0001572
7.419,0.00015867
7.4377,0.00016014
7.4565,0.0001616
7.4752,0.00016307
7.4939,0.00016454
7.5127,0.00016601
7.5314,0.00016748
7.5501,0.00016895
7.5689,0.00017042
7.5876,0.00017189
7.6063,0.00017336
7.6251,0.00017483
7.6438,0.0001763
7.6626,0.00017777
7.6813,0.00017925
7.7,0.00018072
7.7188,0.00018219
7.7375,0.00018366
7.7562,0.00018513
7.775,0.00018661
7.7937,0.00018808
7.8124,0.00018955
7.8312,0.00019102
7.8499,0.0001925
7.8686,0.00019397
7.8874,0.00019545
7.9061,0.00019692
7.9248,0.00019839
7.9436,0.00019987
7.9623,0.00020134
7.981,0.00020282
7.9998,0.00020429
8.0185,0.00020577
8.0373,0.00020724
8.056,0.00020872
8.0747,0.0002102
8.0935,0.00021167
8.1122,0.00021315
8.1309,0.00021463
8.1497,0.0002161
8.1684,0.00021758
8.1871,0.00021906
8.2059,0.00021959
8.2246,0.00021959
8.2433,0.00021959
8.2621,0.00021959
8.2808,0.00021959
8.2995,0.00021959
8.3183,0.00021959
8.337,0.00021959
8.3557,0.00021959
8.3745,0.00021959
8.3932,0.00021959
8.4119,0.00021959
8.4307,0.00021959
8.4494,0.00021959
8.4682,0.00021959
8.4869,0.00021959
8.5056,0.00021959
8.5244,0.00021959
8.5431,0.00021959
8.5618,0.00021959
8.5806,0.00021959
8.5993,0.00021959
8.618,0.00021959
8.6368,0.00021959
8.6555,0.00021959
8.6742,0.00021959
8.693,0.00021959
8.7117,0.00021959
8.7304,0.00021959
8.7492,0.00021959
8.7679,0.00021959
8.7866,0.00021959
8.8054,0.00021959
8.8241,0.00021959
8.8428,0.00021959
8.8616,0.00021959
8.8803,0.00021959
8.8991,0.00021959
8.9178,0.00021959
8.9365,0.00021959
8.9553,0.00021959
8.974,0.00021959
8.9927,0.00021959
9.0115,0.00021959
9.0302,0.00021959
9.0489,0.00021959
9.0677,0.00021959
9.0864,0.00021959
9.1051,0.00021959
9.1239,0.00021959
9.1426,0.00021959
9.1613,0.00021959
9.1801,0.00021959
9.1988,0.00021959
9.2175,0.00021959
9.2363,0.00021959
9.255,0.00021959
9.2738,0.00021959
9.2925,0.00021959
9.3112,0.00021959
9.33,0.00021959
9.3487,0.00021959
9.3674,0.00021959
9.3862,0.00021959
9.4049,0.00021959
9.4236,0.00021959
9.4424,0.00021959
9.4611,0.00021959
9.4798,0.00021959
9.4986,0.00021959
9.5173,0.00021959
9.536,0.00021959
9.5548,0.00021959
9.5735,0.00021959
9.5922,0.00021959
9.611,0.00021959
9.6297,0.00021959
9.6484,0.00021959
9.6672,0.00021959
9.6859,0.00021959
9.7047,0.00021959
9.7234,0.00021959
9.7421,0.00021959
9.7609,0.00021959
9.7796,0.00021959
9.7983,0.00021959
9.8171,0.00021959
9.8358,0.00021959
9.8545,0.00021959
9.8733,0.00021959
9.892,0.00021959
9.9107,0.00021959
9.9295,0.00021959
9.9482,0.00021959
9.9669,0.00021959
9.9857,0.00021959
10.004,0.00021959
10.023,0.00021959
10.042,0.00021959
10.061,0.00021959
10.079,0.00021959
10.098,0.00021959
10.117,0.00021959
10.136,0.00021959
10.154,0.00021959
10.173,0.00021959
10.192,0.00021959
10.21,0.00021959
10.229,0.00021959
10.248,0.00021959
10.267,0.00021959
10.285,0.00021959
10.304,0.00021959
10.323,0.00021959
10.342,0.00021959
10.36,0.00021959
10.379,0.00021959
10.398,0.00021959
10.417,0.00021959
10.435,0.00021959
10.454,0.00021959
10.473,0.00021959
10.492,0.00021959
10.51,0.00021959
10.529,0.00021959
10.548,0.00021959
10.566,0.00021959
10.585,0.00021959
10.604,0.00021959
10.623,0.00021959
10.641,0.00021959
10.66,0.00021959
10.679,0.00021959
10.698,0.00021959
10.716,0.00021959
10.735,0.00021959
10.754,0.00021959
10.773,0.00021959
10.791,0.00021959
10.81,0.00021959
10.829,0.00021959
10.847,0.00021959
10.866,0.00021959
10.885,0.00021959
10.904,0.00021959
10.922,0.00021959
10.941,0.00021959
10.96,0.00021959
10.979,0.00021959
10.997,0.00021959
11.016,0.00021959
11.035,0.00021959
11.054,0.00021959
11.072,0.00021959
11.091,0.00021959
11.11,0.00021959
11.129,0.00021959
11.147,0.00021959
11.166,0.00021959
11.185,0.00021959
11.203,0.00021959
11.222,0.00021959
11.241,0.00021959
11.26,0.00021959
11.278,0.00021959
11.297,0.00021959
11.316,0.00021959
11.335,0.00021959
11.353,0.00021959
11.372,0.00021959
11.391,0.00021959
11.41,0.00021959
11.428,0.00021959
11.447,0.00021959
11.466,0.00021959
11.484,0.00021959
11.503,0.00021959
11.522,0.00021959
11.541,0.00021959
11.559,0.00021959
11.578,0.00021959
11.597,0.00021959
11.616,0.00021959
11.634,0.00021959
11.653,0.00021959
11.672,0.00021959
11.691,0.00021959
11.709,0.00021959
11.728,0.00021959
11.747,0.00021959
11.765,0.00021959
11.784,0.00021959
11.803,0.00021959
11.822,0.00021959
11.84,0.00021959
11.859,0.00021959
11.878,0.00021959
11.897,0.00021959
11.915,0.00021959
11.934,0.00021959
11.953,0.00021959
11.972,0.00021959
11.99,0.00021959
12.009,0.00021959
12.028,0.00021959
12.047,0.00021959
12.065,0.00021959
12.084,0.00021959
12.103,0.00021959
12.121,0.00021959
12.14,0.00021959
12.159,0.00021959
12.178,0.00021959
12.196,0.00021959
12.215,0.00021959
12.234,0.00021959
12.253,0.00021959
12.271,0.00021959
12.29,0.00021959
12.309,0.00021959
12.328,0.00021959
12.346,0.00021959
12.365,0.00021959
12.384,0.00021959
12.402,0.00021959
12.421,0.00021959
12.44,0.00021959
12.459,0.00021959
12.477,0.00021959
12.496,0.00021959
12.515,0.00021959
12.534,0.00021959
12.552,0.00021959
12.571,0.00021959
12.59,0.00021959
12.609,0.00021959
12.627,0.00021959
12.646,0.00021959
12.665,0.00021959
12.683,0.00021959
12.702,0.00021959
12.721,0.00021959
12.74,0.00021959
12.758,0.00021959
12.777,0.00021959
12.796,0.00021959
12.815,0.00021959
12.833,0.00021959
12.852,0.00021959
12.871,0.00021959
12.89,0.00021959
12.908,0.00021959
12.927,0.00021959
12.946,0.00021959
12.965,0.00021959
12.983,0.00021959
13.002,0.00021959
13.021,0.00021959
13.039,0.00021959
13.058,0.00021959
13.077,0.00021959
13.096,0.00021959
13.114,0.00021959
13.133,0.00021959
13.152,0.00021959
13.171,0.00021959
13.189,0.00021959
13.208,0.00021959
13.227,0.00021959
13.246,0.00021959
13.264,0.00021959
13.283,0.00021959
13.302,0.00021959
13.32,0.00021959
13.339,0.00021959
13.358,0.00021959
13.377,0.00021959
13.395,0.00021959
13.414,0.00021959
13.433,0.00021959
13.452,0.00021959
13.47,0.00021959
13.489,0.00021959
13.508,0.00021959
13.527,0.00021959
13.545,0.00021959
13.564,0.00021959
13.583,0.00021959
13.602,0.00021959
13.62,0.00021959
13.639,0.00021959
13.658,0.00021959
13.676,0.00021959
13.695,0.00021959
13.714,0.00021959
13.733,0.00021959
13.751,0.00021959
13.77,0.00021959
13.789,0.00021959
13.808,0.00021959
13.826,0.00021959
13.845,0.00021959
13.864,0.00021959
13.883,0.00021959
13.901,0.00021959
13.92,0.00021959
13.939,0.00021959
13.957,0.00021959
13.976,0.00021959
13.995,0.00021959
14.014,0.00021959
14.032,0.00021959
14.051,0.00021959
14.07,0.00021959
14.089,0.00021959
14.107,0.00021959
14.126,0.00021959
14.145,0.00021959
14.164,0.00021959
14.182,0.00021959
14.201,0.00021959
14.22,0.00021959
14.238,0.00021959
14.257,0.00021959
14.276,0.00021959
14.295,0.00021959
14.313,0.00021959
14.332,0.00021959
14.351,0.00021959
14.37,0.00021959
14.388,0.00021959
14.407,0.00021959
14.426,0.00021959
14.445,0.00021959
14.463,0.00021959
14.482,0.00021959
14.501,0.00021959
14.52,0.00021959
14.538,0.00021959
14.557,0.00021959
14.576,0.00021959
14.594,0.00021959
14.613,0.00021959
14.632,0.00021959
14.651,0.00021959
14.669,0.00021959
14.688,0.00021959
14.707,0.00021959
14.726,0.00021959
14.744,0.00021959
14.763,0.00021959
14.782,0.00021959
14.801,0.00021959
14.819,0.00021959
14.838,0.00021959
14.857,0.00021959
14.875,0.00021959
14.894,0.00021959
14.913,0.00021959
14.932,0.00021959
14.95,0.00021959
14.969,0.00021959
14.988,0.00021959
15.007,0.00021959
15.025,0.00021959
15.044,0.00021959
15.063,0.00021959
15.082,0.00021959
15.1,0.00021959
15.119,0.00021959
15.138,0.00021959
15.156,0.00021959
15.175,0.00021959
15.194,0.00021959
15.213,0.00021959
15.231,0.00021959
15.25,0.00021959
15.269,0.00021959
15.288,0.00021959
15.306,0.00021959
15.325,0.00021959
15.344,0.00021959
15.363,0.00021959
15.381,0.00021959
15.4,0.00021959
15.419,0.00021959
15.438,0.00021959
15.456,0.00021959
15.475,0.00021959
15.494,0.00021959
15.512,0.00021959
15.531,0.00021959
15.55,0.00021959
15.569,0.00021959
15.587,0.00021959
15.606,0.00021959
15.625,0.00021959
15.644,0.00021959
15.662,0.00021959
15.681,0.00021959
15.7,0.00021959
15.719,0.00021959
15.737,0.00021959
15.756,0.00021959
15.775,0.00021959
15.793,0.00021959
15.812,0.00021959
15.831,0.00021959
15.85,0.00021959
15.868,0.00021959
15.887,0.00021959
15.906,0.00021959
15.925,0.00021959
15.943,0.00021959
15.962,0.00021959
15.981,0.00021959
16,0.00021959
16.018,0.00021959
16.037,0.00021959
16.056,0.00021959
16.075,0.00021959
16.093,0.00021959
16.112,0.00021959
16.131,0.00021959
16.149,0.00021959
16.168,0.00021959
16.187,0.00021959
16.206,0.00021959
16.224,0.00021959
16.243,0.00021959
16.262,0.00021959
16.281,0.00021959
16.299,0.00021959
16.318,0.00021959
16.337,0.00021959
16.356,0.00021959
16.374,0.00021959
16.393,0.00021959
16.412,0.00021959
16.43,0.00021959
16.449,0.00021959
16.468,0.00021959
16.487,0.00021959
16.505,0.00021959
16.524,0.00021959
16.543,0.00021959
16.562,0.00021959
16.58,0.00021959
16.599,0.00021959
16.618,0.00021959
16.637,0.00021959
16.655,0.00021959
16.674,0.00021959
16.693,0.00021959
16.711,0.00021959
16.73,0.00021959
16.749,0.00021959
16.768,0.00021959
16.786,0.00021959
16.805,0.00021959
16.824,0.00021959
16.843,0.00021959
16.861,0.00021959
16.88,0.00021959
16.899,0.00021959
16.918,0.00021959
16.936,0.00021959
16.955,0.00021959
16.974,0.00021959
16.993,0.00021959
17.011,0.00021959
17.03,0.00021959
17.049,0.00021959
17.067,0.00021959
17.086,0.00021959
17.105,0.00021959
17.124,0.00021959
17.142,0.00021959
17.161,0.00021959
17.18,0.00021959
17.199,0.00021959
17.217,0.00021959
17.236,0.00021959
17.255,0.00021959
17.274,0.00021959
17.292,0.00021959
17.311,0.00021959
17.33,0.00021959
17.348,0.00021959
17.367,0.00021959
17.386,0.00021959
17.405,0.00021959
17.423,0.00021959
17.442,0.00021959
17.461,0.00021959
17.48,0.00021959
17.498,0.00021959
17.517,0.00021959
17.536,0.00021959
17.555,0.00021959
17.573,0.00021959
17.592,0.00021959
17.611,0.00021959
17.629,0.00021959
17.648,0.00021959
17.667,0.00021959
17.686,0.00021959
17.704,0.00021959
17.723,0.00021959
17.742,0.00021959
17.761,0.00021959
17.779,0.00021959
17.798,0.00021959
17.817,0.00021959
17.836,0.00021959
17.854,0.00021959
17.873,0.00021959
17.892,0.00021959
17.911,0.00021959
17.929,0.00021959
17.948,0.00021959
17.967,0.00021959
17.985,0.00021959
18.004,0.00021959
18.023,0.00021959
18.042,0.00021959
18.06,0.00021959
18.079,0.00021959
18.098,0.00021959
18.117,0.00021959
18.135,0.00021959
18.154,0.00021959
18.173,0.00021959
18.192,0.00021959
18.21,0.00021959
18.229,0.00021959
18.248,0.00021959
18.266,0.00021959
18.285,0.00021959
18.304,0.00021959
18.323,0.00021959
18.341,0.00021959
18.36,0.00021959
18.379,0.00021959
18.398,0.00021959
18.416,0.00021959
18.435,0.00021959
18.454,0.00021959
18.473,0.00021959
18.491,0.00021959
18.51,0.00021959
18.529,0.00021959
18.548,0.00021959
18.566,0.00021959
18.585,0.00021959
18.604,0.00021959
18.622,0.00021959
18.641,0.00021959
18.66,0.00021959
18.679,0.00021959
18.697,0.00021959
18.716,0.00021959
18.735,0.00021959


==> img/Data/viperLines/train/perfImprovLine-Swaptions-LP.csv <==
0,0.13075
0.018735,0.13075
0.03747,0.13075
0.056205,0.13075
0.074939,0.13075
0.093674,0.13075
0.11241,0.13075
0.13114,0.13075
0.14988,0.13075
0.16861,0.13075
0.18735,0.13075
0.20608,0.13075
0.22482,0.13075
0.24355,0.13075
0.26229,0.13075
0.28102,0.13075
0.29976,0.13075
0.31849,0.13075
0.33723,0.13075
0.35596,0.13075
0.3747,0.13075
0.39343,0.13075
0.41217,0.13075
0.4309,0.13075
0.44964,0.13075
0.46837,0.13075
0.48711,0.13075
0.50584,0.13075
0.52458,0.13075
0.54331,0.13075
0.56205,0.13075
0.58078,0.13075
0.59952,0.13075
0.61825,0.13075
0.63698,0.13075
0.65572,0.13075
0.67445,0.13075
0.69319,0.13075
0.71192,0.13075
0.73066,0.13075
0.74939,0.13075
0.76813,0.13075
0.78686,0.13075
0.8056,0.13075
0.82433,0.13075
0.84307,0.13075
0.8618,0.13075
0.88054,0.13075
0.89927,0.13075
0.91801,0.13075
0.93674,0.13075
0.95548,0.13075
0.97421,0.13075
0.99295,0.13075
1.0117,0.13075
1.0304,0.13075
1.0492,0.13075
1.0679,0.13075
1.0866,0.13075
1.1054,0.13075
1.1241,0.13075
1.1428,0.13075
1.1616,0.13075
1.1803,0.13075
1.199,0.13075
1.2178,0.13075
1.2365,0.13075
1.2552,0.13075
1.274,0.13075
1.2927,0.13075
1.3114,0.13075
1.3302,0.13075
1.3489,0.13075
1.3676,0.13075
1.3864,0.13075
1.4051,0.13075
1.4238,0.13075
1.4426,0.13075
1.4613,0.13075
1.4801,0.13075
1.4988,0.13075
1.5175,0.13075
1.5363,0.13075
1.555,0.13075
1.5737,0.13075
1.5925,0.13075
1.6112,0.13075
1.6299,0.13075
1.6487,0.13075
1.6674,0.13075
1.6861,0.13075
1.7049,0.13075
1.7236,0.13075
1.7423,0.13075
1.7611,0.13075
1.7798,0.13075
1.7985,0.13075
1.8173,0.13075
1.836,0.13075
1.8548,0.13075
1.8735,0.13075
1.8922,0.13075
1.911,0.13075
1.9297,0.13075
1.9484,0.13075
1.9672,0.13075
1.9859,0.13075
2.0046,0.13075
2.0234,0.13075
2.0421,0.13075
2.0608,0.13075
2.0796,0.13075
2.0983,0.13075
2.117,0.13075
2.1358,0.13075
2.1545,0.13075
2.1732,0.13075
2.192,0.13075
2.2107,0.13075
2.2294,0.13075
2.2482,0.13075
2.2669,0.13075
2.2857,0.13075
2.3044,0.13075
2.3231,0.13075
2.3419,0.13075
2.3606,0.13075
2.3793,0.13075
2.3981,0.13075
2.4168,0.13075
2.4355,0.13075
2.4543,0.13075
2.473,0.13075
2.4917,0.13075
2.5105,0.13075
2.5292,0.13075
2.5479,0.13075
2.5667,0.13075
2.5854,0.13075
2.6041,0.13075
2.6229,0.13075
2.6416,0.13075
2.6603,0.13075
2.6791,0.13075
2.6978,0.13075
2.7166,0.13075
2.7353,0.13075
2.754,0.13075
2.7728,0.13075
2.7915,0.13075
2.8102,0.13075
2.829,0.13075
2.8477,0.13075
2.8664,0.13075
2.8852,0.13075
2.9039,0.13075
2.9226,0.13075
2.9414,0.13075
2.9601,0.13075
2.9788,0.13075
2.9976,0.13075
3.0163,0.13075
3.035,0.13075
3.0538,0.13075
3.0725,0.13075
3.0913,0.13075
3.11,0.13075
3.1287,0.13075
3.1475,0.13075
3.1662,0.13075
3.1849,0.13075
3.2037,0.13075
3.2224,0.13075
3.2411,0.13075
3.2599,0.13075
3.2786,0.13075
3.2973,0.13075
3.3161,0.13075
3.3348,0.13075
3.3535,0.13075
3.3723,0.13075
3.391,0.13075
3.4097,0.13075
3.4285,0.13075
3.4472,0.13075
3.4659,0.13075
3.4847,0.13075
3.5034,0.13075
3.5222,0.13075
3.5409,0.13075
3.5596,0.13075
3.5784,0.13075
3.5971,0.13075
3.6158,0.13075
3.6346,0.13075
3.6533,0.13075
3.672,0.13075
3.6908,0.13075
3.7095,0.13075
3.7282,0.13075
3.747,0.13075
3.7657,0.13075
3.7844,0.13075
3.8032,0.13075
3.8219,0.13075
3.8406,0.13075
3.8594,0.13075
3.8781,0.13075
3.8968,0.13075
3.9156,0.13075
3.9343,0.13075
3.9531,0.13075
3.9718,0.13075
3.9905,0.13075
4.0093,0.13075
4.028,0.13075
4.0467,0.13075
4.0655,0.13075
4.0842,0.13075
4.1029,0.13075
4.1217,0.13075
4.1404,0.13075
4.1591,0.13075
4.1779,0.13075
4.1966,0.13075
4.2153,0.13075
4.2341,0.13075
4.2528,0.13075
4.2715,0.13075
4.2903,0.13075
4.309,0.13075
4.3278,0.13075
4.3465,0.13075
4.3652,0.13075
4.384,0.13075
4.4027,0.13075
4.4214,0.13075
4.4402,0.13075
4.4589,0.13075
4.4776,0.13075
4.4964,0.13075
4.5151,0.13075
4.5338,0.13075
4.5526,0.13075
4.5713,0.13075
4.59,0.13075
4.6088,0.13075
4.6275,0.13075
4.6462,0.13075
4.665,0.13075
4.6837,0.13075
4.7024,0.13075
4.7212,0.13075
4.7399,0.13075
4.7587,0.13075
4.7774,0.13075
4.7961,0.13075
4.8149,0.13075
4.8336,0.13075
4.8523,0.13075
4.8711,0.13075
4.8898,0.13075
4.9085,0.13075
4.9273,0.13075
4.946,0.13075
4.9647,0.13075
4.9835,0.13075
5.0022,0.13075
5.0209,0.13075
5.0397,0.13075
5.0584,0.13075
5.0771,0.13075
5.0959,0.13075
5.1146,0.13075
5.1333,0.13075
5.1521,0.13075
5.1708,0.13075
5.1896,0.13075
5.2083,0.13075
5.227,0.13075
5.2458,0.13075
5.2645,0.13075
5.2832,0.13075
5.302,0.13075
5.3207,0.13075
5.3394,0.13075
5.3582,0.13075
5.3769,0.13075
5.3956,0.13075
5.4144,0.13075
5.4331,0.13075
5.4518,0.13075
5.4706,0.13075
5.4893,0.13075
5.508,0.13075
5.5268,0.13075
5.5455,0.13075
5.5643,0.13075
5.583,0.13075
5.6017,0.13075
5.6205,0.13075
5.6392,0.13075
5.6579,0.13075
5.6767,0.13075
5.6954,0.13075
5.7141,0.13075
5.7329,0.13075
5.7516,0.13075
5.7703,0.13075
5.7891,0.13075
5.8078,0.13075
5.8265,0.13075
5.8453,0.13075
5.864,0.13075
5.8827,0.13075
5.9015,0.13075
5.9202,0.13075
5.9389,0.13075
5.9577,0.13075
5.9764,0.13075
5.9952,0.13075
6.0139,0.13075
6.0326,0.13075
6.0514,0.13075
6.0701,0.13075
6.0888,0.13075
6.1076,0.13075
6.1263,0.13075
6.145,0.13075
6.1638,0.13075
6.1825,0.13075
6.2012,0.13075
6.22,0.13075
6.2387,0.13075
6.2574,0.13075
6.2762,0.13075
6.2949,0.13075
6.3136,0.13075
6.3324,0.13075
6.3511,0.13075
6.3698,0.13075
6.3886,0.13075
6.4073,0.13075
6.4261,0.13075
6.4448,0.13075
6.4635,0.13075
6.4823,0.13075
6.501,0.13075
6.5197,0.13075
6.5385,0.13075
6.5572,0.13075
6.5759,0.13075
6.5947,0.13075
6.6134,0.13075
6.6321,0.13075
6.6509,0.13075
6.6696,0.13075
6.6883,0.13075
6.7071,0.13075
6.7258,0.13075
6.7445,0.13075
6.7633,0.13075
6.782,0.13075
6.8008,0.13075
6.8195,0.13075
6.8382,0.13075
6.857,0.13075
6.8757,0.13075
6.8944,0.13075
6.9132,0.13075
6.9319,0.13075
6.9506,0.13075
6.9694,0.13075
6.9881,0.13075
7.0068,0.13075
7.0256,0.13075
7.0443,0.13075
7.063,0.13075
7.0818,0.13075
7.1005,0.13075
7.1192,0.13075
7.138,0.13075
7.1567,0.13075
7.1754,0.13075
7.1942,0.13075
7.2129,0.13075
7.2317,0.13075
7.2504,0.13075
7.2691,0.13075
7.2879,0.13075
7.3066,0.13075
7.3253,0.13075
7.3441,0.13075
7.3628,0.13075
7.3815,0.13075
7.4003,0.13075
7.419,0.13075
7.4377,0.13075
7.4565,0.13075
7.4752,0.13075
7.4939,0.13075
7.5127,0.13075
7.5314,0.13075
7.5501,0.13075
7.5689,0.13075
7.5876,0.13075
7.6063,0.13075
7.6251,0.13075
7.6438,0.13075
7.6626,0.13075
7.6813,0.13075
7.7,0.13075
7.7188,0.13075
7.7375,0.13075
7.7562,0.13075
7.775,0.13075
7.7937,0.13075
7.8124,0.13075
7.8312,0.13075
7.8499,0.13075
7.8686,0.13075
7.8874,0.13075
7.9061,0.13075
7.9248,0.13075
7.9436,0.13075
7.9623,0.13075
7.981,0.13075
7.9998,0.13075
8.0185,0.13075
8.0373,0.13075
8.056,0.13075
8.0747,0.13075
8.0935,0.13075
8.1122,0.13075
8.1309,0.13075
8.1497,0.13075
8.1684,0.13075
8.1871,0.13075
8.2059,0.13075
8.2246,0.13075
8.2433,0.13075
8.2621,0.13075
8.2808,0.13075
8.2995,0.13075
8.3183,0.13075
8.337,0.13075
8.3557,0.13075
8.3745,0.13075
8.3932,0.13075
8.4119,0.13075
8.4307,0.13075
8.4494,0.13075
8.4682,0.13075
8.4869,0.13075
8.5056,0.13075
8.5244,0.13075
8.5431,0.13075
8.5618,0.13075
8.5806,0.13075
8.5993,0.13075
8.618,0.13075
8.6368,0.13075
8.6555,0.13075
8.6742,0.13075
8.693,0.13075
8.7117,0.13075
8.7304,0.13075
8.7492,0.13075
8.7679,0.13075
8.7866,0.13075
8.8054,0.13075
8.8241,0.13075
8.8428,0.13075
8.8616,0.13075
8.8803,0.13075
8.8991,0.13075
8.9178,0.13075
8.9365,0.13075
8.9553,0.13075
8.974,0.13075
8.9927,0.13075
9.0115,0.13075
9.0302,0.13075
9.0489,0.13075
9.0677,0.13075
9.0864,0.13075
9.1051,0.13075
9.1239,0.13075
9.1426,0.13075
9.1613,0.13075
9.1801,0.13075
9.1988,0.13075
9.2175,0.13075
9.2363,0.13075
9.255,0.13075
9.2738,0.13075
9.2925,0.13075
9.3112,0.13075
9.33,0.13075
9.3487,0.13075
9.3674,0.13075
9.3862,0.13075
9.4049,0.13075
9.4236,0.13075
9.4424,0.13075
9.4611,0.13075
9.4798,0.13075
9.4986,0.13075
9.5173,0.13075
9.536,0.13075
9.5548,0.13075
9.5735,0.13075
9.5922,0.13075
9.611,0.13075
9.6297,0.13075
9.6484,0.13075
9.6672,0.13075
9.6859,0.13075
9.7047,0.13075
9.7234,0.13075
9.7421,0.13075
9.7609,0.13075
9.7796,0.13075
9.7983,0.13075
9.8171,0.13075
9.8358,0.13075
9.8545,0.13075
9.8733,0.13075
9.892,0.13075
9.9107,0.13075
9.9295,0.13075
9.9482,0.13075
9.9669,0.13075
9.9857,0.13075
10.004,0.13075
10.023,0.13075
10.042,0.13075
10.061,0.13075
10.079,0.13075
10.098,0.13075
10.117,0.13075
10.136,0.13075
10.154,0.13075
10.173,0.13075
10.192,0.13075
10.21,0.13075
10.229,0.13075
10.248,0.13075
10.267,0.13075
10.285,0.13075
10.304,0.13075
10.323,0.13075
10.342,0.13075
10.36,0.13075
10.379,0.13075
10.398,0.13075
10.417,0.13075
10.435,0.13075
10.454,0.13075
10.473,0.13075
10.492,0.13075
10.51,0.13075
10.529,0.13075
10.548,0.13075
10.566,0.13075
10.585,0.13075
10.604,0.13075
10.623,0.13075
10.641,0.13075
10.66,0.13075
10.679,0.13075
10.698,0.13075
10.716,0.13075
10.735,0.13075
10.754,0.13075
10.773,0.13075
10.791,0.13075
10.81,0.13075
10.829,0.13075
10.847,0.13075
10.866,0.13075
10.885,0.13075
10.904,0.13075
10.922,0.13075
10.941,0.13075
10.96,0.13075
10.979,0.13075
10.997,0.13075
11.016,0.13075
11.035,0.13075
11.054,0.13075
11.072,0.13075
11.091,0.13075
11.11,0.13075
11.129,0.13075
11.147,0.13075
11.166,0.13075
11.185,0.13075
11.203,0.13075
11.222,0.13075
11.241,0.13075
11.26,0.13075
11.278,0.13075
11.297,0.13075
11.316,0.13075
11.335,0.13075
11.353,0.13075
11.372,0.13075
11.391,0.13075
11.41,0.13075
11.428,0.13075
11.447,0.13075
11.466,0.13075
11.484,0.13075
11.503,0.13075
11.522,0.13075
11.541,0.13075
11.559,0.13075
11.578,0.13075
11.597,0.13075
11.616,0.13075
11.634,0.13075
11.653,0.13075
11.672,0.13075
11.691,0.13075
11.709,0.13075
11.728,0.13075
11.747,0.13075
11.765,0.13075
11.784,0.13075
11.803,0.13075
11.822,0.13075
11.84,0.13075
11.859,0.13075
11.878,0.13075
11.897,0.13075
11.915,0.13075
11.934,0.13075
11.953,0.13075
11.972,0.13075
11.99,0.13075
12.009,0.13075
12.028,0.13075
12.047,0.13075
12.065,0.13075
12.084,0.13075
12.103,0.13075
12.121,0.13075
12.14,0.13075
12.159,0.13075
12.178,0.13075
12.196,0.13075
12.215,0.13075
12.234,0.13075
12.253,0.13075
12.271,0.13075
12.29,0.13075
12.309,0.13075
12.328,0.13075
12.346,0.13075
12.365,0.13075
12.384,0.13075
12.402,0.13075
12.421,0.13075
12.44,0.13075
12.459,0.13075
12.477,0.13075
12.496,0.13075
12.515,0.13075
12.534,0.13075
12.552,0.13075
12.571,0.13075
12.59,0.13075
12.609,0.13075
12.627,0.13075
12.646,0.13075
12.665,0.13075
12.683,0.13075
12.702,0.13075
12.721,0.13075
12.74,0.13075
12.758,0.13075
12.777,0.13075
12.796,0.13075
12.815,0.13075
12.833,0.13075
12.852,0.13075
12.871,0.13075
12.89,0.13075
12.908,0.13075
12.927,0.13075
12.946,0.13075
12.965,0.13075
12.983,0.13075
13.002,0.13075
13.021,0.13075
13.039,0.13075
13.058,0.13075
13.077,0.13075
13.096,0.13075
13.114,0.13075
13.133,0.13075
13.152,0.13075
13.171,0.13075
13.189,0.13075
13.208,0.13075
13.227,0.13075
13.246,0.13075
13.264,0.13075
13.283,0.13075
13.302,0.13075
13.32,0.13075
13.339,0.13075
13.358,0.13075
13.377,0.13075
13.395,0.13075
13.414,0.13075
13.433,0.13075
13.452,0.13075
13.47,0.13075
13.489,0.13075
13.508,0.13075
13.527,0.13075
13.545,0.13075
13.564,0.13075
13.583,0.13075
13.602,0.13075
13.62,0.13075
13.639,0.13075
13.658,0.13075
13.676,0.13075
13.695,0.13075
13.714,0.13075
13.733,0.13075
13.751,0.13075
13.77,0.13075
13.789,0.13075
13.808,0.13075
13.826,0.13075
13.845,0.13075
13.864,0.13075
13.883,0.13075
13.901,0.13075
13.92,0.13075
13.939,0.13075
13.957,0.13075
13.976,0.13075
13.995,0.13075
14.014,0.13075
14.032,0.13075
14.051,0.13075
14.07,0.13075
14.089,0.13075
14.107,0.13075
14.126,0.13075
14.145,0.13075
14.164,0.13075
14.182,0.13075
14.201,0.13075
14.22,0.13075
14.238,0.13075
14.257,0.13075
14.276,0.13075
14.295,0.13075
14.313,0.13075
14.332,0.13075
14.351,0.13075
14.37,0.13075
14.388,0.13075
14.407,0.13075
14.426,0.13075
14.445,0.13075
14.463,0.13075
14.482,0.13075
14.501,0.13075
14.52,0.13075
14.538,0.13075
14.557,0.13075
14.576,0.13075
14.594,0.13075
14.613,0.13075
14.632,0.13075
14.651,0.13075
14.669,0.13075
14.688,0.13075
14.707,0.13075
14.726,0.13075
14.744,0.13075
14.763,0.13075
14.782,0.13075
14.801,0.13075
14.819,0.13075
14.838,0.13075
14.857,0.13075
14.875,0.13075
14.894,0.13075
14.913,0.13075
14.932,0.13075
14.95,0.13075
14.969,0.13075
14.988,0.13075
15.007,0.13075
15.025,0.13075
15.044,0.13075
15.063,0.13075
15.082,0.13075
15.1,0.13075
15.119,0.13075
15.138,0.13075
15.156,0.13075
15.175,0.13075
15.194,0.13075
15.213,0.13075
15.231,0.13075
15.25,0.13075
15.269,0.13075
15.288,0.13075
15.306,0.13075
15.325,0.13075
15.344,0.13075
15.363,0.13075
15.381,0.13075
15.4,0.13075
15.419,0.13075
15.438,0.13075
15.456,0.13075
15.475,0.13075
15.494,0.13075
15.512,0.13075
15.531,0.13075
15.55,0.13075
15.569,0.13075
15.587,0.13075
15.606,0.13075
15.625,0.13075
15.644,0.13075
15.662,0.13075
15.681,0.13075
15.7,0.13075
15.719,0.13075
15.737,0.13075
15.756,0.13075
15.775,0.13075
15.793,0.13075
15.812,0.13075
15.831,0.13075
15.85,0.13075
15.868,0.13075
15.887,0.13075
15.906,0.13075
15.925,0.13075
15.943,0.13075
15.962,0.13075
15.981,0.13075
16,0.13075
16.018,0.13075
16.037,0.13075
16.056,0.13075
16.075,0.13075
16.093,0.13075
16.112,0.13075
16.131,0.13075
16.149,0.13075
16.168,0.13075
16.187,0.13075
16.206,0.13075
16.224,0.13075
16.243,0.13075
16.262,0.13075
16.281,0.13075
16.299,0.13075
16.318,0.13075
16.337,0.13075
16.356,0.13075
16.374,0.13075
16.393,0.13075
16.412,0.13075
16.43,0.13075
16.449,0.13075
16.468,0.13075
16.487,0.13075
16.505,0.13075
16.524,0.13075
16.543,0.13075
16.562,0.13075
16.58,0.13075
16.599,0.13075
16.618,0.13075
16.637,0.13075
16.655,0.13075
16.674,0.13075
16.693,0.13075
16.711,0.13075
16.73,0.13075
16.749,0.13075
16.768,0.13075
16.786,0.13075
16.805,0.13075
16.824,0.13075
16.843,0.13075
16.861,0.13075
16.88,0.13075
16.899,0.13075
16.918,0.13075
16.936,0.13075
16.955,0.13075
16.974,0.13075
16.993,0.13075
17.011,0.13075
17.03,0.13075
17.049,0.13075
17.067,0.13075
17.086,0.13075
17.105,0.13075
17.124,0.13075
17.142,0.13075
17.161,0.13075
17.18,0.13075
17.199,0.13075
17.217,0.13075
17.236,0.13075
17.255,0.13075
17.274,0.13075
17.292,0.13075
17.311,0.13075
17.33,0.13075
17.348,0.13075
17.367,0.13075
17.386,0.13075
17.405,0.13075
17.423,0.13075
17.442,0.13075
17.461,0.13075
17.48,0.13075
17.498,0.13075
17.517,0.13075
17.536,0.13075
17.555,0.13075
17.573,0.13075
17.592,0.13075
17.611,0.13075
17.629,0.13075
17.648,0.13075
17.667,0.13075
17.686,0.13075
17.704,0.13075
17.723,0.13075
17.742,0.13075
17.761,0.13075
17.779,0.13075
17.798,0.13075
17.817,0.13075
17.836,0.13075
17.854,0.13075
17.873,0.13075
17.892,0.13075
17.911,0.13075
17.929,0.13075
17.948,0.13075
17.967,0.13075
17.985,0.13075
18.004,0.13075
18.023,0.13075
18.042,0.13075
18.06,0.13075
18.079,0.13075
18.098,0.13075
18.117,0.13075
18.135,0.13075
18.154,0.13075
18.173,0.13075
18.192,0.13075
18.21,0.13075
18.229,0.13075
18.248,0.13075
18.266,0.13075
18.285,0.13075
18.304,0.13075
18.323,0.13075
18.341,0.13075
18.36,0.13075
18.379,0.13075
18.398,0.13075
18.416,0.13075
18.435,0.13075
18.454,0.13075
18.473,0.13075
18.491,0.13075
18.51,0.13075
18.529,0.13075
18.548,0.13075
18.566,0.13075
18.585,0.13075
18.604,0.13075
18.622,0.13075
18.641,0.13075
18.66,0.13075
18.679,0.13075
18.697,0.13075
18.716,0.13075
18.735,0.13075


==> img/Data/viperLines/train/perfImprovLine-Swaptions-SK.csv <==
0,0.13075
0.018735,0.13283
0.03747,0.13507
0.056205,0.1375
0.074939,0.14016
0.093674,0.14305
0.11241,0.14623
0.13114,0.14974
0.14988,0.15362
0.16861,0.15794
0.18735,0.16497
0.20608,0.17302
0.22482,0.18218
0.24355,0.19269
0.26229,0.20487
0.28102,0.21916
0.29976,0.23617
0.31849,0.25674
0.33723,0.28213
0.35596,0.31425
0.3747,0.30951
0.39343,0.30374
0.41217,0.29789
0.4309,0.29197
0.44964,0.28597
0.46837,0.27989
0.48711,0.27374
0.50584,0.2675
0.52458,0.26118
0.54331,0.25477
0.56205,0.24828
0.58078,0.2417
0.59952,0.23503
0.61825,0.22826
0.63698,0.22141
0.65572,0.21619
0.67445,0.21458
0.69319,0.21418
0.71192,0.21377
0.73066,0.21336
0.74939,0.21294
0.76813,0.21251
0.78686,0.21208
0.8056,0.21164
0.82433,0.21119
0.84307,0.21074
0.8618,0.21028
0.88054,0.20981
0.89927,0.20934
0.91801,0.20886
0.93674,0.20837
0.95548,0.20787
0.97421,0.20737
0.99295,0.20685
1.0117,0.20633
1.0304,0.20581
1.0492,0.20527
1.0679,0.20472
1.0866,0.20417
1.1054,0.2036
1.1241,0.20303
1.1428,0.20244
1.1616,0.20185
1.1803,0.20125
1.199,0.20063
1.2178,0.20001
1.2365,0.19937
1.2552,0.19872
1.274,0.19806
1.2927,0.19739
1.3114,0.1967
1.3302,0.19601
1.3489,0.1953
1.3676,0.19457
1.3864,0.19383
1.4051,0.19308
1.4238,0.19232
1.4426,0.19272
1.4613,0.19362
1.4801,0.19453
1.4988,0.19546
1.5175,0.19641
1.5363,0.19738
1.555,0.19837
1.5737,0.19894
1.5925,0.19881
1.6112,0.19868
1.6299,0.19855
1.6487,0.19842
1.6674,0.19829
1.6861,0.19815
1.7049,0.19802
1.7236,0.19788
1.7423,0.19774
1.7611,0.1976
1.7798,0.19746
1.7985,0.19731
1.8173,0.19717
1.836,0.19702
1.8548,0.19687
1.8735,0.19672
1.8922,0.19657
1.911,0.19641
1.9297,0.19626
1.9484,0.1961
1.9672,0.19594
1.9859,0.19578
2.0046,0.19562
2.0234,0.19545
2.0421,0.19528
2.0608,0.19511
2.0796,0.19494
2.0983,0.19477
2.117,0.19459
2.1358,0.19441
2.1545,0.19423
2.1732,0.19405
2.192,0.19386
2.2107,0.19368
2.2294,0.19398
2.2482,0.19452
2.2669,0.19507
2.2857,0.19563
2.3044,0.19619
2.3231,0.19677
2.3419,0.19735
2.3606,0.19794
2.3793,0.19853
2.3981,0.19914
2.4168,0.19975
2.4355,0.20038
2.4543,0.20101
2.473,0.20165
2.4917,0.2023
2.5105,0.20296
2.5292,0.20362
2.5479,0.2043
2.5667,0.20499
2.5854,0.20569
2.6041,0.2064
2.6229,0.20712
2.6416,0.20785
2.6603,0.20859
2.6791,0.20934
2.6978,0.21011
2.7166,0.21089
2.7353,0.21168
2.754,0.21248
2.7728,0.21329
2.7915,0.21412
2.8102,0.21497
2.829,0.21582
2.8477,0.21669
2.8664,0.21758
2.8852,0.21848
2.9039,0.21939
2.9226,0.22032
2.9414,0.22127
2.9601,0.22223
2.9788,0.22321
2.9976,0.22421
3.0163,0.22523
3.035,0.22626
3.0538,0.22734
3.0725,0.22872
3.0913,0.23013
3.11,0.23156
3.1287,0.23302
3.1475,0.23451
3.1662,0.23603
3.1849,0.23757
3.2037,0.23915
3.2224,0.24076
3.2411,0.2424
3.2599,0.24408
3.2786,0.24579
3.2973,0.24754
3.3161,0.24932
3.3348,0.25114
3.3535,0.253
3.3723,0.2549
3.391,0.25684
3.4097,0.25883
3.4285,0.26085
3.4472,0.26293
3.4659,0.26505
3.4847,0.26723
3.5034,0.26945
3.5222,0.27173
3.5409,0.27406
3.5596,0.27644
3.5784,0.27889
3.5971,0.2814
3.6158,0.28397
3.6346,0.28661
3.6533,0.28931
3.672,0.29209
3.6908,0.29494
3.7095,0.29787
3.7282,0.30088
3.747,0.30397
3.7657,0.30715
3.7844,0.31042
3.8032,0.31378
3.8219,0.31724
3.8406,0.32081
3.8594,0.32451
3.8781,0.32835
3.8968,0.33231
3.9156,0.3364
3.9343,0.34061
3.9531,0.34497
3.9718,0.34947
3.9905,0.35412
4.0093,0.35894
4.028,0.36392
4.0467,0.36908
4.0655,0.37349
4.0842,0.37216
4.1029,0.37082
4.1217,0.36948
4.1404,0.36814
4.1591,0.36679
4.1779,0.36545
4.1966,0.3641
4.2153,0.36274
4.2341,0.36139
4.2528,0.36003
4.2715,0.35867
4.2903,0.35731
4.309,0.35595
4.3278,0.35458
4.3465,0.35321
4.3652,0.35184
4.384,0.35047
4.4027,0.34909
4.4214,0.34771
4.4402,0.34633
4.4589,0.34494
4.4776,0.34356
4.4964,0.34217
4.5151,0.34078
4.5338,0.33938
4.5526,0.33798
4.5713,0.33658
4.59,0.33518
4.6088,0.33378
4.6275,0.33237
4.6462,0.33096
4.665,0.33026
4.6837,0.32958
4.7024,0.32889
4.7212,0.3282
4.7399,0.32751
4.7587,0.32682
4.7774,0.32613
4.7961,0.32543
4.8149,0.32474
4.8336,0.32404
4.8523,0.32334
4.8711,0.32264
4.8898,0.32194
4.9085,0.32124
4.9273,0.32054
4.946,0.31983
4.9647,0.31913
4.9835,0.31842
5.0022,0.31771
5.0209,0.317
5.0397,0.31629
5.0584,0.31558
5.0771,0.31487
5.0959,0.31415
5.1146,0.31343
5.1333,0.31272
5.1521,0.312
5.1708,0.31128
5.1896,0.31055
5.2083,0.30983
5.227,0.30911
5.2458,0.30838
5.2645,0.30765
5.2832,0.30692
5.302,0.30619
5.3207,0.30546
5.3394,0.30473
5.3582,0.30399
5.3769,0.30384
5.3956,0.30415
5.4144,0.30446
5.4331,0.30477
5.4518,0.30508
5.4706,0.30539
5.4893,0.3057
5.508,0.30602
5.5268,0.30633
5.5455,0.30664
5.5643,0.30696
5.583,0.30728
5.6017,0.30759
5.6205,0.30791
5.6392,0.30823
5.6579,0.30854
5.6767,0.30886
5.6954,0.30918
5.7141,0.3095
5.7329,0.30982
5.7516,0.31015
5.7703,0.31047
5.7891,0.31079
5.8078,0.31111
5.8265,0.31144
5.8453,0.31176
5.864,0.31209
5.8827,0.31241
5.9015,0.31274
5.9202,0.31307
5.9389,0.31339
5.9577,0.31372
5.9764,0.31405
5.9952,0.31438
6.0139,0.31471
6.0326,0.31504
6.0514,0.31537
6.0701,0.31571
6.0888,0.31604
6.1076,0.31637
6.1263,0.31671
6.145,0.31704
6.1638,0.31738
6.1825,0.31771
6.2012,0.31805
6.22,0.31839
6.2387,0.31873
6.2574,0.31907
6.2762,0.3194
6.2949,0.31975
6.3136,0.32009
6.3324,0.32043
6.3511,0.32077
6.3698,0.32111
6.3886,0.32146
6.4073,0.3218
6.4261,0.32215
6.4448,0.32249
6.4635,0.32284
6.4823,0.32319
6.501,0.32354
6.5197,0.32388
6.5385,0.32423
6.5572,0.32458
6.5759,0.32493
6.5947,0.32529
6.6134,0.32564
6.6321,0.32599
6.6509,0.32635
6.6696,0.3267
6.6883,0.32705
6.7071,0.32741
6.7258,0.32777
6.7445,0.32812
6.7633,0.32848
6.782,0.32884
6.8008,0.3292
6.8195,0.32956
6.8382,0.32992
6.857,0.33028
6.8757,0.33065
6.8944,0.33101
6.9132,0.33138
6.9319,0.33174
6.9506,0.33211
6.9694,0.33247
6.9881,0.33284
7.0068,0.33321
7.0256,0.33358
7.0443,0.33395
7.063,0.33432
7.0818,0.33469
7.1005,0.33506
7.1192,0.33543
7.138,0.33581
7.1567,0.33618
7.1754,0.33655
7.1942,0.33693
7.2129,0.33731
7.2317,0.33768
7.2504,0.33806
7.2691,0.33844
7.2879,0.33882
7.3066,0.3392
7.3253,0.33958
7.3441,0.33997
7.3628,0.34035
7.3815,0.34073
7.4003,0.34112
7.419,0.3415
7.4377,0.34189
7.4565,0.34228
7.4752,0.34266
7.4939,0.34305
7.5127,0.34344
7.5314,0.34383
7.5501,0.34422
7.5689,0.34462
7.5876,0.34501
7.6063,0.3454
7.6251,0.3458
7.6438,0.34619
7.6626,0.34659
7.6813,0.34699
7.7,0.34739
7.7188,0.34779
7.7375,0.34819
7.7562,0.34859
7.775,0.34899
7.7937,0.34939
7.8124,0.34979
7.8312,0.3502
7.8499,0.3506
7.8686,0.35101
7.8874,0.35142
7.9061,0.35183
7.9248,0.35223
7.9436,0.35264
7.9623,0.35305
7.981,0.35347
7.9998,0.35388
8.0185,0.35429
8.0373,0.35471
8.056,0.35512
8.0747,0.35554
8.0935,0.35596
8.1122,0.35637
8.1309,0.35679
8.1497,0.35721
8.1684,0.35763
8.1871,0.35805
8.2059,0.35848
8.2246,0.3589
8.2433,0.35933
8.2621,0.35975
8.2808,0.36018
8.2995,0.36061
8.3183,0.36103
8.337,0.36146
8.3557,0.36189
8.3745,0.36233
8.3932,0.36276
8.4119,0.36319
8.4307,0.36363
8.4494,0.36406
8.4682,0.3645
8.4869,0.36493
8.5056,0.36537
8.5244,0.36581
8.5431,0.36625
8.5618,0.36669
8.5806,0.36714
8.5993,0.36758
8.618,0.36802
8.6368,0.36847
8.6555,0.36892
8.6742,0.36936
8.693,0.36981
8.7117,0.37026
8.7304,0.37071
8.7492,0.37116
8.7679,0.37162
8.7866,0.37207
8.8054,0.37252
8.8241,0.37298
8.8428,0.37344
8.8616,0.3739
8.8803,0.37435
8.8991,0.37482
8.9178,0.37528
8.9365,0.37574
8.9553,0.3762
8.974,0.37667
8.9927,0.37713
9.0115,0.3776
9.0302,0.37807
9.0489,0.37854
9.0677,0.37901
9.0864,0.37948
9.1051,0.37995
9.1239,0.38042
9.1426,0.3809
9.1613,0.38137
9.1801,0.38185
9.1988,0.38233
9.2175,0.38281
9.2363,0.38329
9.255,0.38377
9.2738,0.38425
9.2925,0.38473
9.3112,0.38522
9.33,0.3857
9.3487,0.38619
9.3674,0.38668
9.3862,0.38717
9.4049,0.38766
9.4236,0.38815
9.4424,0.38865
9.4611,0.38914
9.4798,0.38963
9.4986,0.39013
9.5173,0.39063
9.536,0.39113
9.5548,0.39163
9.5735,0.39213
9.5922,0.39263
9.611,0.39314
9.6297,0.39364
9.6484,0.39415
9.6672,0.39466
9.6859,0.39517
9.7047,0.39568
9.7234,0.39619
9.7421,0.3967
9.7609,0.39721
9.7796,0.39773
9.7983,0.39825
9.8171,0.39876
9.8358,0.39928
9.8545,0.3998
9.8733,0.40033
9.892,0.40085
9.9107,0.40137
9.9295,0.4019
9.9482,0.40243
9.9669,0.40295
9.9857,0.40348
10.004,0.40401
10.023,0.40455
10.042,0.40508
10.061,0.40562
10.079,0.40615
10.098,0.40669
10.117,0.40723
10.136,0.40777
10.154,0.40831
10.173,0.40885
10.192,0.4094
10.21,0.40994
10.229,0.41049
10.248,0.41104
10.267,0.41159
10.285,0.41214
10.304,0.4127
10.323,0.41325
10.342,0.41381
10.36,0.41436
10.379,0.41492
10.398,0.41548
10.417,0.41604
10.435,0.41661
10.454,0.41717
10.473,0.41774
10.492,0.41831
10.51,0.41887
10.529,0.41944
10.548,0.42002
10.566,0.42059
10.585,0.42116
10.604,0.42174
10.623,0.42232
10.641,0.4229
10.66,0.42348
10.679,0.42406
10.698,0.42465
10.716,0.42523
10.735,0.42582
10.754,0.42641
10.773,0.427
10.791,0.42759
10.81,0.42818
10.829,0.42878
10.847,0.42938
10.866,0.42997
10.885,0.43057
10.904,0.43117
10.922,0.43178
10.941,0.43238
10.96,0.43299
10.979,0.4336
10.997,0.43421
11.016,0.43482
11.035,0.43543
11.054,0.43604
11.072,0.43666
11.091,0.43728
11.11,0.4379
11.129,0.43852
11.147,0.43914
11.166,0.43977
11.185,0.44039
11.203,0.44102
11.222,0.44165
11.241,0.44228
11.26,0.44292
11.278,0.44355
11.297,0.44419
11.316,0.44483
11.335,0.44547
11.353,0.44611
11.372,0.44675
11.391,0.4474
11.41,0.44804
11.428,0.44869
11.447,0.44934
11.466,0.45
11.484,0.45065
11.503,0.45131
11.522,0.45197
11.541,0.45263
11.559,0.45329
11.578,0.45395
11.597,0.45462
11.616,0.45529
11.634,0.45596
11.653,0.45663
11.672,0.4573
11.691,0.45798
11.709,0.45865
11.728,0.45933
11.747,0.46001
11.765,0.4607
11.784,0.46138
11.803,0.46207
11.822,0.46276
11.84,0.46345
11.859,0.46414
11.878,0.46483
11.897,0.46553
11.915,0.46623
11.934,0.46693
11.953,0.46763
11.972,0.46834
11.99,0.46904
12.009,0.46975
12.028,0.47046
12.047,0.47118
12.065,0.47189
12.084,0.47261
12.103,0.47333
12.121,0.47405
12.14,0.47477
12.159,0.4755
12.178,0.47623
12.196,0.47696
12.215,0.47769
12.234,0.47842
12.253,0.47916
12.271,0.4799
12.29,0.48064
12.309,0.48138
12.328,0.48213
12.346,0.48288
12.365,0.48363
12.384,0.48438
12.402,0.48513
12.421,0.48589
12.44,0.48665
12.459,0.48741
12.477,0.48817
12.496,0.48894
12.515,0.48971
12.534,0.49048
12.552,0.49125
12.571,0.49203
12.59,0.4928
12.609,0.49358
12.627,0.49436
12.646,0.49515
12.665,0.49594
12.683,0.49673
12.702,0.49752
12.721,0.49831
12.74,0.49911
12.758,0.49991
12.777,0.50071
12.796,0.50151
12.815,0.50232
12.833,0.50313
12.852,0.50394
12.871,0.50475
12.89,0.50557
12.908,0.50639
12.927,0.50721
12.946,0.50804
12.965,0.50886
12.983,0.50969
13.002,0.51053
13.021,0.51136
13.039,0.5122
13.058,0.51304
13.077,0.51388
13.096,0.51473
13.114,0.51557
13.133,0.51643
13.152,0.51728
13.171,0.51814
13.189,0.51899
13.208,0.51986
13.227,0.52072
13.246,0.52159
13.264,0.52246
13.283,0.52333
13.302,0.52421
13.32,0.52509
13.339,0.52597
13.358,0.52685
13.377,0.52774
13.395,0.52863
13.414,0.52952
13.433,0.53042
13.452,0.53132
13.47,0.53222
13.489,0.53312
13.508,0.53403
13.527,0.53494
13.545,0.53586
13.564,0.53677
13.583,0.53769
13.602,0.53862
13.62,0.53954
13.639,0.54047
13.658,0.5414
13.676,0.54234
13.695,0.54328
13.714,0.54422
13.733,0.54516
13.751,0.54611
13.77,0.54706
13.789,0.54802
13.808,0.54897
13.826,0.54993
13.845,0.5509
13.864,0.55186
13.883,0.55284
13.901,0.55381
13.92,0.55479
13.939,0.55577
13.957,0.55675
13.976,0.55774
13.995,0.55873
14.014,0.55972
14.032,0.56072
14.051,0.56172
14.07,0.56273
14.089,0.56373
14.107,0.56475
14.126,0.56576
14.145,0.56678
14.164,0.5678
14.182,0.56883
14.201,0.56986
14.22,0.57089
14.238,0.57192
14.257,0.57296
14.276,0.57401
14.295,0.57506
14.313,0.57611
14.332,0.57716
14.351,0.57822
14.37,0.57928
14.388,0.58035
14.407,0.58142
14.426,0.58249
14.445,0.58357
14.463,0.58465
14.482,0.58574
14.501,0.58683
14.52,0.58792
14.538,0.58902
14.557,0.59012
14.576,0.59122
14.594,0.59233
14.613,0.59345
14.632,0.59456
14.651,0.59569
14.669,0.59681
14.688,0.59794
14.707,0.59907
14.726,0.60021
14.744,0.60136
14.763,0.6025
14.782,0.60365
14.801,0.60481
14.819,0.60597
14.838,0.60713
14.857,0.6083
14.875,0.60947
14.894,0.61065
14.913,0.61183
14.932,0.61301
14.95,0.6142
14.969,0.6154
14.988,0.6166
15.007,0.6178
15.025,0.61901
15.044,0.62022
15.063,0.62144
15.082,0.62266
15.1,0.62389
15.119,0.62512
15.138,0.62636
15.156,0.6276
15.175,0.62884
15.194,0.63009
15.213,0.63135
15.231,0.63261
15.25,0.63387
15.269,0.63514
15.288,0.63642
15.306,0.6377
15.325,0.63898
15.344,0.64027
15.363,0.64157
15.381,0.64287
15.4,0.64418
15.419,0.64549
15.438,0.6468
15.456,0.64812
15.475,0.64945
15.494,0.65078
15.512,0.65212
15.531,0.65346
15.55,0.65481
15.569,0.65616
15.587,0.65752
15.606,0.65888
15.625,0.66025
15.644,0.66163
15.662,0.66301
15.681,0.66439
15.7,0.66578
15.719,0.66718
15.737,0.66859
15.756,0.66999
15.775,0.67141
15.793,0.67283
15.812,0.67426
15.831,0.67569
15.85,0.67713
15.868,0.67857
15.887,0.68002
15.906,0.68148
15.925,0.68294
15.943,0.68441
15.962,0.68588
15.981,0.68736
16,0.68885
16.018,0.69034
16.037,0.69184
16.056,0.69335
16.075,0.69486
16.093,0.69638
16.112,0.69791
16.131,0.69944
16.149,0.70098
16.168,0.70252
16.187,0.70407
16.206,0.70563
16.224,0.7072
16.243,0.70877
16.262,0.71035
16.281,0.71193
16.299,0.71353
16.318,0.71513
16.337,0.71673
16.356,0.71835
16.374,0.71997
16.393,0.7216
16.412,0.72323
16.43,0.72487
16.449,0.72652
16.468,0.72818
16.487,0.72984
16.505,0.73152
16.524,0.73319
16.543,0.73488
16.562,0.73658
16.58,0.73828
16.599,0.73999
16.618,0.7417
16.637,0.74343
16.655,0.74516
16.674,0.7469
16.693,0.74865
16.711,0.75041
16.73,0.75218
16.749,0.75395
16.768,0.75573
16.786,0.75752
16.805,0.75932
16.824,0.76112
16.843,0.76294
16.861,0.76476
16.88,0.76659
16.899,0.76843
16.918,0.77028
16.936,0.77214
16.955,0.77401
16.974,0.77588
16.993,0.77776
17.011,0.77966
17.03,0.78156
17.049,0.78347
17.067,0.78539
17.086,0.78732
17.105,0.78926
17.124,0.79121
17.142,0.79316
17.161,0.79513
17.18,0.79711
17.199,0.79909
17.217,0.80109
17.236,0.8031
17.255,0.80511
17.274,0.80714
17.292,0.80917
17.311,0.81122
17.33,0.81327
17.348,0.81534
17.367,0.81742
17.386,0.8195
17.405,0.8216
17.423,0.82371
17.442,0.82582
17.461,0.82795
17.48,0.83009
17.498,0.83224
17.517,0.8344
17.536,0.83658
17.555,0.83876
17.573,0.84095
17.592,0.84316
17.611,0.84538
17.629,0.84761
17.648,0.84985
17.667,0.8521
17.686,0.85436
17.704,0.85664
17.723,0.85892
17.742,0.86122
17.761,0.86353
17.779,0.86586
17.798,0.86819
17.817,0.87054
17.836,0.8729
17.854,0.87527
17.873,0.87766
17.892,0.88006
17.911,0.88247
17.929,0.88489
17.948,0.88733
17.967,0.88978
17.985,0.89225
18.004,0.89472
18.023,0.89721
18.042,0.89972
18.06,0.90224
18.079,0.90477
18.098,0.90731
18.117,0.90987
18.135,0.91245
18.154,0.91504
18.173,0.91764
18.192,0.92026
18.21,0.92289
18.229,0.92554
18.248,0.9282
18.266,0.93088
18.285,0.93357
18.304,0.93628
18.323,0.939
18.341,0.94174
18.36,0.94449
18.379,0.94726
18.398,0.95005
18.416,0.95285
18.435,0.95567
18.454,0.9585
18.473,0.96136
18.491,0.96422
18.51,0.96711
18.529,0.97001
18.548,0.97293
18.566,0.97587
18.585,0.97882
18.604,0.98179
18.622,0.98478
18.641,0.98779
18.66,0.99081
18.679,0.99386
18.697,0.99692
18.716,1
18.735,1


==> img/Data/viperLines/train/perfImprovLine-X264-AML.csv <==
0,0.84221

==> img/Data/viperLines/train/perfImprovLine-X264-LP.csv <==
0,0.84221
0.00011846,0.84221
0.00023693,0.84221
0.00035539,0.84221
0.00047385,0.84221
0.00059232,0.84221
0.00071078,0.84221
0.00082925,0.84221
0.00094771,0.84221
0.0010662,0.84221
0.0011846,0.84221
0.0013031,0.84221
0.0014216,0.84221
0.00154,0.84221
0.0016585,0.84221
0.001777,0.84221
0.0018954,0.84221
0.0020139,0.84221
0.0021323,0.84221
0.0022508,0.84221
0.0023693,0.84221
0.0024877,0.84221
0.0026062,0.84221
0.0027247,0.84221
0.0028431,0.84221
0.0029616,0.84221
0.0030801,0.84221
0.0031985,0.84221
0.003317,0.84221
0.0034354,0.84221
0.0035539,0.84221
0.0036724,0.84221
0.0037908,0.84221
0.0039093,0.84221
0.0040278,0.84221
0.0041462,0.84221
0.0042647,0.84221
0.0043832,0.84221
0.0045016,0.84221
0.0046201,0.84221
0.0047385,0.84221
0.004857,0.84221
0.0049755,0.84221
0.0050939,0.84221
0.0052124,0.84221
0.0053309,0.84221
0.0054493,0.84221
0.0055678,0.84221
0.0056863,0.84221
0.0058047,0.84221
0.0059232,0.84221
0.0060416,0.84221
0.0061601,0.84221
0.0062786,0.84221
0.006397,0.84221
0.0065155,0.84221
0.006634,0.84221
0.0067524,0.84221
0.0068709,0.84221
0.0069894,0.84221
0.0071078,0.84221
0.0072263,0.84221
0.0073447,0.84221
0.0074632,0.84221
0.0075817,0.84221
0.0077001,0.84221
0.0078186,0.84221
0.0079371,0.84221
0.0080555,0.84221
0.008174,0.84221
0.0082925,0.84221
0.0084109,0.84221
0.0085294,0.84221
0.0086478,0.84221
0.0087663,0.84221
0.0088848,0.84221
0.0090032,0.84221
0.0091217,0.84221
0.0092402,0.84221
0.0093586,0.84221
0.0094771,0.84221
0.0095956,0.84221
0.009714,0.84221
0.0098325,0.84221
0.0099509,0.84221
0.010069,0.84221
0.010188,0.84221
0.010306,0.84221
0.010425,0.84221
0.010543,0.84221
0.010662,0.84221
0.01078,0.84221
0.010899,0.84221
0.011017,0.84221
0.011136,0.84221
0.011254,0.84221
0.011373,0.84221
0.011491,0.84221
0.011609,0.84221
0.011728,0.84221
0.011846,0.84221
0.011965,0.84221
0.012083,0.84221
0.012202,0.84221
0.01232,0.84221
0.012439,0.84221
0.012557,0.84221
0.012676,0.84221
0.012794,0.84221
0.012913,0.84221
0.013031,0.84221
0.013149,0.84221
0.013268,0.84221
0.013386,0.84221
0.013505,0.84221
0.013623,0.84221
0.013742,0.84221
0.01386,0.84221
0.013979,0.84221
0.014097,0.84221
0.014216,0.84221
0.014334,0.84221
0.014453,0.84221
0.014571,0.84221
0.014689,0.84221
0.014808,0.84221
0.014926,0.84221
0.015045,0.84221
0.015163,0.84221
0.015282,0.84221
0.0154,0.84221
0.015519,0.84221
0.015637,0.84221
0.015756,0.84221
0.015874,0.84221
0.015993,0.84221
0.016111,0.84221
0.01623,0.84221
0.016348,0.84221
0.016466,0.84221
0.016585,0.84221
0.016703,0.84221
0.016822,0.84221
0.01694,0.84221
0.017059,0.84221
0.017177,0.84221
0.017296,0.84221
0.017414,0.84221
0.017533,0.84221
0.017651,0.84221
0.01777,0.84221
0.017888,0.84221
0.018006,0.84221
0.018125,0.84221
0.018243,0.84221
0.018362,0.84221
0.01848,0.84221
0.018599,0.84221
0.018717,0.84221
0.018836,0.84221
0.018954,0.84221
0.019073,0.84221
0.019191,0.84221
0.01931,0.84221
0.019428,0.84221
0.019546,0.84221
0.019665,0.84221
0.019783,0.84221
0.019902,0.84221
0.02002,0.84221
0.020139,0.84221
0.020257,0.84221
0.020376,0.84221
0.020494,0.84221
0.020613,0.84221
0.020731,0.84221
0.02085,0.84221
0.020968,0.84221
0.021087,0.84221
0.021205,0.84221
0.021323,0.84221
0.021442,0.84221
0.02156,0.84221
0.021679,0.84221
0.021797,0.84221
0.021916,0.84221
0.022034,0.84221
0.022153,0.84221
0.022271,0.84221
0.02239,0.84221
0.022508,0.84221
0.022627,0.84221
0.022745,0.84221
0.022863,0.84221
0.022982,0.84221
0.0231,0.84221
0.023219,0.84221
0.023337,0.84221
0.023456,0.84221
0.023574,0.84221
0.023693,0.84221
0.023811,0.84221
0.02393,0.84221
0.024048,0.84221
0.024167,0.84221
0.024285,0.84221
0.024404,0.84221
0.024522,0.84221
0.02464,0.84221
0.024759,0.84221
0.024877,0.84221
0.024996,0.84221
0.025114,0.84221
0.025233,0.84221
0.025351,0.84221
0.02547,0.84221
0.025588,0.84221
0.025707,0.84221
0.025825,0.84221
0.025944,0.84221
0.026062,0.84221
0.02618,0.84221
0.026299,0.84221
0.026417,0.84221
0.026536,0.84221
0.026654,0.84221
0.026773,0.84221
0.026891,0.84221
0.02701,0.84221
0.027128,0.84221
0.027247,0.84221
0.027365,0.84221
0.027484,0.84221
0.027602,0.84221
0.02772,0.84221
0.027839,0.84221
0.027957,0.84221
0.028076,0.84221
0.028194,0.84221
0.028313,0.84221
0.028431,0.84221
0.02855,0.84221
0.028668,0.84221
0.028787,0.84221
0.028905,0.84221
0.029024,0.84221
0.029142,0.84221
0.029261,0.84221
0.029379,0.84221
0.029497,0.84221
0.029616,0.84221
0.029734,0.84221
0.029853,0.84221
0.029971,0.84221
0.03009,0.84221
0.030208,0.84221
0.030327,0.84221
0.030445,0.84221
0.030564,0.84221
0.030682,0.84221
0.030801,0.84221
0.030919,0.84221
0.031037,0.84221
0.031156,0.84221
0.031274,0.84221
0.031393,0.84221
0.031511,0.84221
0.03163,0.84221
0.031748,0.84221
0.031867,0.84221
0.031985,0.84221
0.032104,0.84221
0.032222,0.84221
0.032341,0.84221
0.032459,0.84221
0.032577,0.84221
0.032696,0.84221
0.032814,0.84221
0.032933,0.84221
0.033051,0.84221
0.03317,0.84221
0.033288,0.84221
0.033407,0.84221
0.033525,0.84221
0.033644,0.84221
0.033762,0.84221
0.033881,0.84221
0.033999,0.84221
0.034118,0.84221
0.034236,0.84221
0.034354,0.84221
0.034473,0.84221
0.034591,0.84221
0.03471,0.84221
0.034828,0.84221
0.034947,0.84221
0.035065,0.84221
0.035184,0.84221
0.035302,0.84221
0.035421,0.84221
0.035539,0.84221
0.035658,0.84221
0.035776,0.84221
0.035894,0.84221
0.036013,0.84221
0.036131,0.84221
0.03625,0.84221
0.036368,0.84221
0.036487,0.84221
0.036605,0.84221
0.036724,0.84221
0.036842,0.84221
0.036961,0.84221
0.037079,0.84221
0.037198,0.84221
0.037316,0.84221
0.037434,0.84221
0.037553,0.84221
0.037671,0.84221
0.03779,0.84221
0.037908,0.84221
0.038027,0.84221
0.038145,0.84221
0.038264,0.84221
0.038382,0.84221
0.038501,0.84221
0.038619,0.84221
0.038738,0.84221
0.038856,0.84221
0.038975,0.84221
0.039093,0.84221
0.039211,0.84221
0.03933,0.84221
0.039448,0.84221
0.039567,0.84221
0.039685,0.84221
0.039804,0.84221
0.039922,0.84221
0.040041,0.84221
0.040159,0.84221
0.040278,0.84221
0.040396,0.84221
0.040515,0.84221
0.040633,0.84221
0.040751,0.84221
0.04087,0.84221
0.040988,0.84221
0.041107,0.84221
0.041225,0.84221
0.041344,0.84221
0.041462,0.84221
0.041581,0.84221
0.041699,0.84221
0.041818,0.84221
0.041936,0.84221
0.042055,0.84221
0.042173,0.84221
0.042292,0.84221
0.04241,0.84221
0.042528,0.84221
0.042647,0.84221
0.042765,0.84221
0.042884,0.84221
0.043002,0.84221
0.043121,0.84221
0.043239,0.84221
0.043358,0.84221
0.043476,0.84221
0.043595,0.84221
0.043713,0.84221
0.043832,0.84221
0.04395,0.84221
0.044068,0.84221
0.044187,0.84221
0.044305,0.84221
0.044424,0.84221
0.044542,0.84221
0.044661,0.84221
0.044779,0.84221
0.044898,0.84221
0.045016,0.84221
0.045135,0.84221
0.045253,0.84221
0.045372,0.84221
0.04549,0.84221
0.045608,0.84221
0.045727,0.84221
0.045845,0.84221
0.045964,0.84221
0.046082,0.84221
0.046201,0.84221
0.046319,0.84221
0.046438,0.84221
0.046556,0.84221
0.046675,0.84221
0.046793,0.84221
0.046912,0.84221
0.04703,0.84221
0.047149,0.84221
0.047267,0.84221
0.047385,0.84221
0.047504,0.84221
0.047622,0.84221
0.047741,0.84221
0.047859,0.84221
0.047978,0.84221
0.048096,0.84221
0.048215,0.84221
0.048333,0.84221
0.048452,0.84221
0.04857,0.84221
0.048689,0.84221
0.048807,0.84221
0.048925,0.84221
0.049044,0.84221
0.049162,0.84221
0.049281,0.84221
0.049399,0.84221
0.049518,0.84221
0.049636,0.84221
0.049755,0.84221
0.049873,0.84221
0.049992,0.84221
0.05011,0.84221
0.050229,0.84221
0.050347,0.84221
0.050465,0.84221
0.050584,0.84221
0.050702,0.84221
0.050821,0.84221
0.050939,0.84221
0.051058,0.84221
0.051176,0.84221
0.051295,0.84221
0.051413,0.84221
0.051532,0.84221
0.05165,0.84221
0.051769,0.84221
0.051887,0.84221
0.052006,0.84221
0.052124,0.84221
0.052242,0.84221
0.052361,0.84221
0.052479,0.84221
0.052598,0.84221
0.052716,0.84221
0.052835,0.84221
0.052953,0.84221
0.053072,0.84221
0.05319,0.84221
0.053309,0.84221
0.053427,0.84221
0.053546,0.84221
0.053664,0.84221
0.053782,0.84221
0.053901,0.84221
0.054019,0.84221
0.054138,0.84221
0.054256,0.84221
0.054375,0.84221
0.054493,0.84221
0.054612,0.84221
0.05473,0.84221
0.054849,0.84221
0.054967,0.84221
0.055086,0.84221
0.055204,0.84221
0.055322,0.84221
0.055441,0.84221
0.055559,0.84221
0.055678,0.84221
0.055796,0.84221
0.055915,0.84221
0.056033,0.84221
0.056152,0.84221
0.05627,0.84221
0.056389,0.84221
0.056507,0.84221
0.056626,0.84221
0.056744,0.84221
0.056863,0.84221
0.056981,0.84221
0.057099,0.84221
0.057218,0.84221
0.057336,0.84221
0.057455,0.84221
0.057573,0.84221
0.057692,0.84221
0.05781,0.84221
0.057929,0.84221
0.058047,0.84221
0.058166,0.84221
0.058284,0.84221
0.058403,0.84221
0.058521,0.84221
0.058639,0.84221
0.058758,0.84221
0.058876,0.84221
0.058995,0.84221
0.059113,0.84221
0.059232,0.84221
0.05935,0.84221
0.059469,0.84221
0.059587,0.84221
0.059706,0.84221
0.059824,0.84221
0.059943,0.84221
0.060061,0.84221
0.06018,0.84221
0.060298,0.84221
0.060416,0.84221
0.060535,0.84221
0.060653,0.84221
0.060772,0.84221
0.06089,0.84221
0.061009,0.84221
0.061127,0.84221
0.061246,0.84221
0.061364,0.84221
0.061483,0.84221
0.061601,0.84221
0.06172,0.84221
0.061838,0.84221
0.061956,0.84221
0.062075,0.84221
0.062193,0.84221
0.062312,0.84221
0.06243,0.84221
0.062549,0.84221
0.062667,0.84221
0.062786,0.84221
0.062904,0.84221
0.063023,0.84221
0.063141,0.84221
0.06326,0.84221
0.063378,0.84221
0.063496,0.84221
0.063615,0.84221
0.063733,0.84221
0.063852,0.84221
0.06397,0.84221
0.064089,0.84221
0.064207,0.84221
0.064326,0.84221
0.064444,0.84221
0.064563,0.84221
0.064681,0.84221
0.0648,0.84221
0.064918,0.84221
0.065037,0.84221
0.065155,0.84221
0.065273,0.84221
0.065392,0.84221
0.06551,0.84221
0.065629,0.84221
0.065747,0.84221
0.065866,0.84221
0.065984,0.84221
0.066103,0.84221
0.066221,0.84221
0.06634,0.84221
0.066458,0.84221
0.066577,0.84221
0.066695,0.84221
0.066813,0.84221
0.066932,0.84221
0.06705,0.84221
0.067169,0.84221
0.067287,0.84221
0.067406,0.84221
0.067524,0.84221
0.067643,0.84221
0.067761,0.84221
0.06788,0.84221
0.067998,0.84221
0.068117,0.84221
0.068235,0.84221
0.068353,0.84221
0.068472,0.84221
0.06859,0.84221
0.068709,0.84221
0.068827,0.84221
0.068946,0.84221
0.069064,0.84221
0.069183,0.84221
0.069301,0.84221
0.06942,0.84221
0.069538,0.84221
0.069657,0.84221
0.069775,0.84221
0.069894,0.84221
0.070012,0.84221
0.07013,0.84221
0.070249,0.84221
0.070367,0.84221
0.070486,0.84221
0.070604,0.84221
0.070723,0.84221
0.070841,0.84221
0.07096,0.84221
0.071078,0.84221
0.071197,0.84221
0.071315,0.84221
0.071434,0.84221
0.071552,0.84221
0.07167,0.84221
0.071789,0.84221
0.071907,0.84221
0.072026,0.84221
0.072144,0.84221
0.072263,0.84221
0.072381,0.84221
0.0725,0.84221
0.072618,0.84221
0.072737,0.84221
0.072855,0.84221
0.072974,0.84221
0.073092,0.84221
0.073211,0.84221
0.073329,0.84221
0.073447,0.84221
0.073566,0.84221
0.073684,0.84221
0.073803,0.84221
0.073921,0.84221
0.07404,0.84221
0.074158,0.84221
0.074277,0.84221
0.074395,0.84221
0.074514,0.84221
0.074632,0.84221
0.074751,0.84221
0.074869,0.84221
0.074987,0.84221
0.075106,0.84221
0.075224,0.84221
0.075343,0.84221
0.075461,0.84221
0.07558,0.84221
0.075698,0.84221
0.075817,0.84221
0.075935,0.84221
0.076054,0.84221
0.076172,0.84221
0.076291,0.84221
0.076409,0.84221
0.076527,0.84221
0.076646,0.84221
0.076764,0.84221
0.076883,0.84221
0.077001,0.84221
0.07712,0.84221
0.077238,0.84221
0.077357,0.84221
0.077475,0.84221
0.077594,0.84221
0.077712,0.84221
0.077831,0.84221
0.077949,0.84221
0.078068,0.84221
0.078186,0.84221
0.078304,0.84221
0.078423,0.84221
0.078541,0.84221
0.07866,0.84221
0.078778,0.84221
0.078897,0.84221
0.079015,0.84221
0.079134,0.84221
0.079252,0.84221
0.079371,0.84221
0.079489,0.84221
0.079608,0.84221
0.079726,0.84221
0.079844,0.84221
0.079963,0.84221
0.080081,0.84221
0.0802,0.84221
0.080318,0.84221
0.080437,0.84221
0.080555,0.84221
0.080674,0.84221
0.080792,0.84221
0.080911,0.84221
0.081029,0.84221
0.081148,0.84221
0.081266,0.84221
0.081384,0.84221
0.081503,0.84221
0.081621,0.84221
0.08174,0.84221
0.081858,0.84221
0.081977,0.84221
0.082095,0.84221
0.082214,0.84221
0.082332,0.84221
0.082451,0.84221
0.082569,0.84221
0.082688,0.84221
0.082806,0.84221
0.082925,0.84221
0.083043,0.84221
0.083161,0.84221
0.08328,0.84221
0.083398,0.84221
0.083517,0.84221
0.083635,0.84221
0.083754,0.84221
0.083872,0.84221
0.083991,0.84221
0.084109,0.84221
0.084228,0.84221
0.084346,0.84221
0.084465,0.84221
0.084583,0.84221
0.084701,0.84221
0.08482,0.84221
0.084938,0.84221
0.085057,0.84221
0.085175,0.84221
0.085294,0.84221
0.085412,0.84221
0.085531,0.84221
0.085649,0.84221
0.085768,0.84221
0.085886,0.84221
0.086005,0.84221
0.086123,0.84221
0.086241,0.84221
0.08636,0.84221
0.086478,0.84221
0.086597,0.84221
0.086715,0.84221
0.086834,0.84221
0.086952,0.84221
0.087071,0.84221
0.087189,0.84221
0.087308,0.84221
0.087426,0.84221
0.087545,0.84221
0.087663,0.84221
0.087782,0.84221
0.0879,0.84221
0.088018,0.84221
0.088137,0.84221
0.088255,0.84221
0.088374,0.84221
0.088492,0.84221
0.088611,0.84221
0.088729,0.84221
0.088848,0.84221
0.088966,0.84221
0.089085,0.84221
0.089203,0.84221
0.089322,0.84221
0.08944,0.84221
0.089558,0.84221
0.089677,0.84221
0.089795,0.84221
0.089914,0.84221
0.090032,0.84221
0.090151,0.84221
0.090269,0.84221
0.090388,0.84221
0.090506,0.84221
0.090625,0.84221
0.090743,0.84221
0.090862,0.84221
0.09098,0.84221
0.091099,0.84221
0.091217,0.84221
0.091335,0.84221
0.091454,0.84221
0.091572,0.84221
0.091691,0.84221
0.091809,0.84221
0.091928,0.84221
0.092046,0.84221
0.092165,0.84221
0.092283,0.84221
0.092402,0.84221
0.09252,0.84221
0.092639,0.84221
0.092757,0.84221
0.092875,0.84221
0.092994,0.84221
0.093112,0.84221
0.093231,0.84221
0.093349,0.84221
0.093468,0.84221
0.093586,0.84221
0.093705,0.84221
0.093823,0.84221
0.093942,0.84221
0.09406,0.84221
0.094179,0.84221
0.094297,0.84221
0.094415,0.84221
0.094534,0.84221
0.094652,0.84221
0.094771,0.84221
0.094889,0.84221
0.095008,0.84221
0.095126,0.84221
0.095245,0.84221
0.095363,0.84221
0.095482,0.84221
0.0956,0.84221
0.095719,0.84221
0.095837,0.84221
0.095956,0.84221
0.096074,0.84221
0.096192,0.84221
0.096311,0.84221
0.096429,0.84221
0.096548,0.84221
0.096666,0.84221
0.096785,0.84221
0.096903,0.84221
0.097022,0.84221
0.09714,0.84221
0.097259,0.84221
0.097377,0.84221
0.097496,0.84221
0.097614,0.84221
0.097732,0.84221
0.097851,0.84221
0.097969,0.84221
0.098088,0.84221
0.098206,0.84221
0.098325,0.84221
0.098443,0.84221
0.098562,0.84221
0.09868,0.84221
0.098799,0.84221
0.098917,0.84221
0.099036,0.84221
0.099154,0.84221
0.099272,0.84221
0.099391,0.84221
0.099509,0.84221
0.099628,0.84221
0.099746,0.84221
0.099865,0.84221
0.099983,0.84221
0.1001,0.84221
0.10022,0.84221
0.10034,0.84221
0.10046,0.84221
0.10058,0.84221
0.10069,0.84221
0.10081,0.84221
0.10093,0.84221
0.10105,0.84221
0.10117,0.84221
0.10129,0.84221
0.1014,0.84221
0.10152,0.84221
0.10164,0.84221
0.10176,0.84221
0.10188,0.84221
0.102,0.84221
0.10212,0.84221
0.10223,0.84221
0.10235,0.84221
0.10247,0.84221
0.10259,0.84221
0.10271,0.84221
0.10283,0.84221
0.10294,0.84221
0.10306,0.84221
0.10318,0.84221
0.1033,0.84221
0.10342,0.84221
0.10354,0.84221
0.10366,0.84221
0.10377,0.84221
0.10389,0.84221
0.10401,0.84221
0.10413,0.84221
0.10425,0.84221
0.10437,0.84221
0.10448,0.84221
0.1046,0.84221
0.10472,0.84221
0.10484,0.84221
0.10496,0.84221
0.10508,0.84221
0.1052,0.84221
0.10531,0.84221
0.10543,0.84221
0.10555,0.84221
0.10567,0.84221
0.10579,0.84221
0.10591,0.84221
0.10602,0.84221
0.10614,0.84221
0.10626,0.84221
0.10638,0.84221
0.1065,0.84221
0.10662,0.84221
0.10674,0.84221
0.10685,0.84221
0.10697,0.84221
0.10709,0.84221
0.10721,0.84221
0.10733,0.84221
0.10745,0.84221
0.10756,0.84221
0.10768,0.84221
0.1078,0.84221
0.10792,0.84221
0.10804,0.84221
0.10816,0.84221
0.10828,0.84221
0.10839,0.84221
0.10851,0.84221
0.10863,0.84221
0.10875,0.84221
0.10887,0.84221
0.10899,0.84221
0.1091,0.84221
0.10922,0.84221
0.10934,0.84221
0.10946,0.84221
0.10958,0.84221
0.1097,0.84221
0.10982,0.84221
0.10993,0.84221
0.11005,0.84221
0.11017,0.84221
0.11029,0.84221
0.11041,0.84221
0.11053,0.84221
0.11064,0.84221
0.11076,0.84221
0.11088,0.84221
0.111,0.84221
0.11112,0.84221
0.11124,0.84221
0.11136,0.84221
0.11147,0.84221
0.11159,0.84221
0.11171,0.84221
0.11183,0.84221
0.11195,0.84221
0.11207,0.84221
0.11219,0.84221
0.1123,0.84221
0.11242,0.84221
0.11254,0.84221
0.11266,0.84221
0.11278,0.84221
0.1129,0.84221
0.11301,0.84221
0.11313,0.84221
0.11325,0.84221
0.11337,0.84221
0.11349,0.84221
0.11361,0.84221
0.11373,0.84221
0.11384,0.84221
0.11396,0.84221
0.11408,0.84221
0.1142,0.84221
0.11432,0.84221
0.11444,0.84221
0.11455,0.84221
0.11467,0.84221
0.11479,0.84221
0.11491,0.84221
0.11503,0.84221
0.11515,0.84221
0.11527,0.84221
0.11538,0.84221
0.1155,0.84221
0.11562,0.84221
0.11574,0.84221
0.11586,0.84221
0.11598,0.84221
0.11609,0.84221
0.11621,0.84221
0.11633,0.84221
0.11645,0.84221
0.11657,0.84221
0.11669,0.84221
0.11681,0.84221
0.11692,0.84221
0.11704,0.84221
0.11716,0.84221
0.11728,0.84221
0.1174,0.84221
0.11752,0.84221
0.11763,0.84221
0.11775,0.84221
0.11787,0.84221
0.11799,0.84221
0.11811,0.84221
0.11823,0.84221
0.11835,0.84221
0.11846,0.84221


==> img/Data/viperLines/train/perfImprovLine-X264-SK.csv <==
0,0.84221
0.00011846,1
0.00023693,0.90241
0.00035539,0.76278
0.00047385,0.62414
0.00059232,0.61944
0.00071078,0.61466
0.00082925,0.6098
0.00094771,0.60484
0.0010662,0.5998
0.0011846,0.59467
0.0013031,0.58945
0.0014216,0.58413
0.00154,0.57871
0.0016585,0.57319
0.001777,0.56756
0.0018954,0.56183
0.0020139,0.55599
0.0021323,0.55003
0.0022508,0.54396
0.0023693,0.53777
0.0024877,0.53145
0.0026062,0.52501
0.0027247,0.51843
0.0028431,0.51172
0.0029616,0.50486
0.0030801,0.49787
0.0031985,0.49072
0.003317,0.48342
0.0034354,0.47596
0.0035539,0.46834
0.0036724,0.46055
0.0037908,0.45258
0.0039093,0.44443
0.0040278,0.43609
0.0041462,0.42756
0.0042647,0.41883
0.0043832,0.40989
0.0045016,0.40073
0.0046201,0.39135
0.0047385,0.38174
0.004857,0.37189
0.0049755,0.36179
0.0050939,0.35964
0.0052124,0.36405
0.0053309,0.36454
0.0054493,0.36394
0.0055678,0.36419
0.0056863,0.36464
0.0058047,0.3651
0.0059232,0.36556
0.0060416,0.36602
0.0061601,0.36648
0.0062786,0.36694
0.006397,0.36741
0.0065155,0.36788
0.006634,0.36835
0.0067524,0.36882
0.0068709,0.3693
0.0069894,0.36978
0.0071078,0.37026
0.0072263,0.37074
0.0073447,0.37122
0.0074632,0.37171
0.0075817,0.3722
0.0077001,0.37269
0.0078186,0.37319
0.0079371,0.37369
0.0080555,0.37418
0.008174,0.37469
0.0082925,0.37519
0.0084109,0.3757
0.0085294,0.37621
0.0086478,0.37672
0.0087663,0.37723
0.0088848,0.37775
0.0090032,0.37827
0.0091217,0.37879
0.0092402,0.37932
0.0093586,0.37985
0.0094771,0.38038
0.0095956,0.38091
0.009714,0.38145
0.0098325,0.38198
0.0099509,0.38253
0.010069,0.38307
0.010188,0.38362
0.010306,0.38417
0.010425,0.38472
0.010543,0.38528
0.010662,0.38583
0.01078,0.3864
0.010899,0.38696
0.011017,0.38753
0.011136,0.3881
0.011254,0.38867
0.011373,0.38925
0.011491,0.38983
0.011609,0.39041
0.011728,0.391
0.011846,0.39158
0.011965,0.39218
0.012083,0.39277
0.012202,0.39365
0.01232,0.39469
0.012439,0.39573
0.012557,0.39678
0.012676,0.39784
0.012794,0.39891
0.012913,0.39997
0.013031,0.40105
0.013149,0.40213
0.013268,0.40322
0.013386,0.40431
0.013505,0.40541
0.013623,0.40651
0.013742,0.40763
0.01386,0.40874
0.013979,0.40987
0.014097,0.411
0.014216,0.41213
0.014334,0.41328
0.014453,0.41443
0.014571,0.41558
0.014689,0.41675
0.014808,0.41792
0.014926,0.41909
0.015045,0.42028
0.015163,0.42147
0.015282,0.42266
0.0154,0.42387
0.015519,0.42508
0.015637,0.4263
0.015756,0.42752
0.015874,0.42875
0.015993,0.42999
0.016111,0.43124
0.01623,0.43249
0.016348,0.43376
0.016466,0.43503
0.016585,0.4363
0.016703,0.43759
0.016822,0.43888
0.01694,0.44018
0.017059,0.44149
0.017177,0.44281
0.017296,0.44413
0.017414,0.44546
0.017533,0.44681
0.017651,0.44816
0.01777,0.44951
0.017888,0.45088
0.018006,0.45225
0.018125,0.45364
0.018243,0.45503
0.018362,0.45643
0.01848,0.45784
0.018599,0.45926
0.018717,0.46068
0.018836,0.46212
0.018954,0.46357
0.019073,0.46502
0.019191,0.46649
0.01931,0.46796
0.019428,0.46944
0.019546,0.47094
0.019665,0.47244
0.019783,0.47395
0.019902,0.47547
0.02002,0.47701
0.020139,0.47855
0.020257,0.4801
0.020376,0.48167
0.020494,0.48324
0.020613,0.48482
0.020731,0.48642
0.02085,0.48802
0.020968,0.4885
0.021087,0.48809
0.021205,0.48768
0.021323,0.48727
0.021442,0.48686
0.02156,0.48645
0.021679,0.48604
0.021797,0.48563
0.021916,0.48522
0.022034,0.48481
0.022153,0.4844
0.022271,0.48399
0.02239,0.48358
0.022508,0.48317
0.022627,0.48276
0.022745,0.48235
0.022863,0.48194
0.022982,0.48153
0.0231,0.48112
0.023219,0.48071
0.023337,0.4803
0.023456,0.47989
0.023574,0.47948
0.023693,0.47907
0.023811,0.47866
0.02393,0.47825
0.024048,0.47784
0.024167,0.47743
0.024285,0.47702
0.024404,0.47661
0.024522,0.4762
0.02464,0.47579
0.024759,0.47538
0.024877,0.47497
0.024996,0.47456
0.025114,0.47415
0.025233,0.47374
0.025351,0.47333
0.02547,0.47292
0.025588,0.47251
0.025707,0.4721
0.025825,0.4717
0.025944,0.47129
0.026062,0.47088
0.02618,0.47047
0.026299,0.47006
0.026417,0.46965
0.026536,0.46926
0.026654,0.46893
0.026773,0.46861
0.026891,0.46828
0.02701,0.46796
0.027128,0.46763
0.027247,0.46731
0.027365,0.46698
0.027484,0.46666
0.027602,0.46633
0.02772,0.46601
0.027839,0.46568
0.027957,0.46536
0.028076,0.46503
0.028194,0.46471
0.028313,0.46438
0.028431,0.46406
0.02855,0.46373
0.028668,0.46341
0.028787,0.46308
0.028905,0.46276
0.029024,0.46243
0.029142,0.46211
0.029261,0.46178
0.029379,0.46146
0.029497,0.46113
0.029616,0.46081
0.029734,0.46048
0.029853,0.46016
0.029971,0.45983
0.03009,0.4595
0.030208,0.45918
0.030327,0.45885
0.030445,0.45853
0.030564,0.4582
0.030682,0.45788
0.030801,0.45755
0.030919,0.45723
0.031037,0.4569
0.031156,0.45658
0.031274,0.45625
0.031393,0.45593
0.031511,0.4556
0.03163,0.45528
0.031748,0.45495
0.031867,0.45463
0.031985,0.4543
0.032104,0.45398
0.032222,0.45365
0.032341,0.45333
0.032459,0.453
0.032577,0.45268
0.032696,0.45235
0.032814,0.45203
0.032933,0.4517
0.033051,0.45138
0.03317,0.45105
0.033288,0.45073
0.033407,0.4504
0.033525,0.45008
0.033644,0.44975
0.033762,0.44943
0.033881,0.4491
0.033999,0.44878
0.034118,0.44845
0.034236,0.44813
0.034354,0.4478
0.034473,0.44748
0.034591,0.44715
0.03471,0.44683
0.034828,0.4465
0.034947,0.44618
0.035065,0.44585
0.035184,0.44553
0.035302,0.4452
0.035421,0.44488
0.035539,0.44455
0.035658,0.44423
0.035776,0.4439
0.035894,0.44358
0.036013,0.44325
0.036131,0.44293
0.03625,0.4426
0.036368,0.44228
0.036487,0.44195
0.036605,0.44163
0.036724,0.4413
0.036842,0.44098
0.036961,0.44065
0.037079,0.44033
0.037198,0.44
0.037316,0.43968
0.037434,0.43935
0.037553,0.43903
0.037671,0.4387
0.03779,0.43838
0.037908,0.43805
0.038027,0.43773
0.038145,0.4374
0.038264,0.43708
0.038382,0.43675
0.038501,0.43643
0.038619,0.4361
0.038738,0.43578
0.038856,0.43545
0.038975,0.43513
0.039093,0.4348
0.039211,0.43448
0.03933,0.43415
0.039448,0.43383
0.039567,0.4335
0.039685,0.43318
0.039804,0.43285
0.039922,0.43253
0.040041,0.4322
0.040159,0.43188
0.040278,0.43155
0.040396,0.43123
0.040515,0.4309
0.040633,0.43057
0.040751,0.43025
0.04087,0.42992
0.040988,0.4296
0.041107,0.42927
0.041225,0.42895
0.041344,0.42862
0.041462,0.4283
0.041581,0.42797
0.041699,0.42765
0.041818,0.42732
0.041936,0.427
0.042055,0.42667
0.042173,0.42635
0.042292,0.42602
0.04241,0.4257
0.042528,0.42537
0.042647,0.42505
0.042765,0.42472
0.042884,0.4244
0.043002,0.42407
0.043121,0.42375
0.043239,0.42342
0.043358,0.4231
0.043476,0.42277
0.043595,0.42245
0.043713,0.42212
0.043832,0.4218
0.04395,0.42147
0.044068,0.42115
0.044187,0.42082
0.044305,0.4205
0.044424,0.42017
0.044542,0.41985
0.044661,0.41952
0.044779,0.4192
0.044898,0.41887
0.045016,0.41855
0.045135,0.41822
0.045253,0.4179
0.045372,0.41757
0.04549,0.41725
0.045608,0.41692
0.045727,0.4166
0.045845,0.41627
0.045964,0.41595
0.046082,0.41562
0.046201,0.4153
0.046319,0.41497
0.046438,0.41465
0.046556,0.41432
0.046675,0.414
0.046793,0.41367
0.046912,0.41335
0.04703,0.41302
0.047149,0.4127
0.047267,0.41237
0.047385,0.41205
0.047504,0.41172
0.047622,0.4114
0.047741,0.41107
0.047859,0.41075
0.047978,0.41042
0.048096,0.4101
0.048215,0.40977
0.048333,0.40945
0.048452,0.40912
0.04857,0.4088
0.048689,0.40847
0.048807,0.40815
0.048925,0.40782
0.049044,0.4075
0.049162,0.40717
0.049281,0.40685
0.049399,0.40652
0.049518,0.4062
0.049636,0.40587
0.049755,0.40555
0.049873,0.40522
0.049992,0.4049
0.05011,0.40457
0.050229,0.40425
0.050347,0.40392
0.050465,0.4036
0.050584,0.40327
0.050702,0.40295
0.050821,0.40262
0.050939,0.4023
0.051058,0.40197
0.051176,0.40165
0.051295,0.40132
0.051413,0.40099
0.051532,0.40067
0.05165,0.40034
0.051769,0.40002
0.051887,0.39969
0.052006,0.39937
0.052124,0.39904
0.052242,0.39872
0.052361,0.39839
0.052479,0.39807
0.052598,0.39774
0.052716,0.39742
0.052835,0.39709
0.052953,0.39677
0.053072,0.39644
0.05319,0.39612
0.053309,0.39579
0.053427,0.39547
0.053546,0.39514
0.053664,0.39482
0.053782,0.39449
0.053901,0.39417
0.054019,0.39384
0.054138,0.39352
0.054256,0.39319
0.054375,0.39287
0.054493,0.39254
0.054612,0.39222
0.05473,0.39189
0.054849,0.39157
0.054967,0.39124
0.055086,0.39092
0.055204,0.39059
0.055322,0.39027
0.055441,0.38994
0.055559,0.38962
0.055678,0.38929
0.055796,0.38897
0.055915,0.38864
0.056033,0.38832
0.056152,0.38799
0.05627,0.38767
0.056389,0.38734
0.056507,0.38702
0.056626,0.38669
0.056744,0.38637
0.056863,0.38604
0.056981,0.38572
0.057099,0.38539
0.057218,0.38507
0.057336,0.38474
0.057455,0.38442
0.057573,0.38409
0.057692,0.38377
0.05781,0.38344
0.057929,0.38312
0.058047,0.38279
0.058166,0.38247
0.058284,0.38214
0.058403,0.38182
0.058521,0.38149
0.058639,0.38117
0.058758,0.38084
0.058876,0.38052
0.058995,0.38019
0.059113,0.37987
0.059232,0.37966
0.05935,0.37947
0.059469,0.37927
0.059587,0.37908
0.059706,0.37888
0.059824,0.37869
0.059943,0.37849
0.060061,0.3783
0.06018,0.3781
0.060298,0.37791
0.060416,0.37771
0.060535,0.37752
0.060653,0.37732
0.060772,0.37713
0.06089,0.37694
0.061009,0.37674
0.061127,0.37655
0.061246,0.37635
0.061364,0.37616
0.061483,0.37596
0.061601,0.37577
0.06172,0.37557
0.061838,0.37538
0.061956,0.37518
0.062075,0.37499
0.062193,0.37479
0.062312,0.3746
0.06243,0.3744
0.062549,0.37421
0.062667,0.37401
0.062786,0.37382
0.062904,0.37362
0.063023,0.37343
0.063141,0.37324
0.06326,0.37304
0.063378,0.37285
0.063496,0.37265
0.063615,0.37246
0.063733,0.37226
0.063852,0.37207
0.06397,0.37187
0.064089,0.37168
0.064207,0.37148
0.064326,0.37129
0.064444,0.37109
0.064563,0.3709
0.064681,0.3707
0.0648,0.37051
0.064918,0.37031
0.065037,0.37012
0.065155,0.36993
0.065273,0.36973
0.065392,0.36954
0.06551,0.36934
0.065629,0.36915
0.065747,0.36895
0.065866,0.36876
0.065984,0.36856
0.066103,0.36837
0.066221,0.36817
0.06634,0.36798
0.066458,0.36778
0.066577,0.36759
0.066695,0.36739
0.066813,0.3672
0.066932,0.367
0.06705,0.36681
0.067169,0.36661
0.067287,0.36642
0.067406,0.36623
0.067524,0.36603
0.067643,0.36584
0.067761,0.36564
0.06788,0.36545
0.067998,0.36525
0.068117,0.36506
0.068235,0.36486
0.068353,0.36467
0.068472,0.36447
0.06859,0.36428
0.068709,0.36408
0.068827,0.36389
0.068946,0.36369
0.069064,0.3635
0.069183,0.3633
0.069301,0.36311
0.06942,0.36292
0.069538,0.36272
0.069657,0.36253
0.069775,0.36233
0.069894,0.36214
0.070012,0.36194
0.07013,0.36175
0.070249,0.36155
0.070367,0.36136
0.070486,0.36116
0.070604,0.36097
0.070723,0.36077
0.070841,0.36058
0.07096,0.36038
0.071078,0.36019
0.071197,0.35999
0.071315,0.3598
0.071434,0.3596
0.071552,0.35941
0.07167,0.35922
0.071789,0.35902
0.071907,0.35883
0.072026,0.35863
0.072144,0.35844
0.072263,0.35824
0.072381,0.35805
0.0725,0.35785
0.072618,0.35766
0.072737,0.35746
0.072855,0.35727
0.072974,0.35707
0.073092,0.35688
0.073211,0.35668
0.073329,0.35649
0.073447,0.35629
0.073566,0.3561
0.073684,0.35591
0.073803,0.35571
0.073921,0.35552
0.07404,0.35532
0.074158,0.35513
0.074277,0.35493
0.074395,0.35474
0.074514,0.35454
0.074632,0.35435
0.074751,0.35415
0.074869,0.35396
0.074987,0.35376
0.075106,0.35357
0.075224,0.35337
0.075343,0.35318
0.075461,0.35298
0.07558,0.35279
0.075698,0.35259
0.075817,0.3524
0.075935,0.35221
0.076054,0.35201
0.076172,0.35182
0.076291,0.35162
0.076409,0.35143
0.076527,0.35123
0.076646,0.35104
0.076764,0.35084
0.076883,0.35065
0.077001,0.35045
0.07712,0.35026
0.077238,0.35006
0.077357,0.34987
0.077475,0.34967
0.077594,0.34948
0.077712,0.34928
0.077831,0.34909
0.077949,0.3489
0.078068,0.3487
0.078186,0.34851
0.078304,0.34831
0.078423,0.34812
0.078541,0.34792
0.07866,0.34773
0.078778,0.34753
0.078897,0.34734
0.079015,0.34714
0.079134,0.34695
0.079252,0.34675
0.079371,0.34656
0.079489,0.34636
0.079608,0.34617
0.079726,0.34597
0.079844,0.34578
0.079963,0.34558
0.080081,0.34539
0.0802,0.3452
0.080318,0.345
0.080437,0.34481
0.080555,0.34461
0.080674,0.34442
0.080792,0.34422
0.080911,0.34403
0.081029,0.34383
0.081148,0.34364
0.081266,0.34344
0.081384,0.34325
0.081503,0.34305
0.081621,0.34286
0.08174,0.34266
0.081858,0.34247
0.081977,0.34227
0.082095,0.34208
0.082214,0.34189
0.082332,0.34169
0.082451,0.3415
0.082569,0.3413
0.082688,0.34111
0.082806,0.34091
0.082925,0.34072
0.083043,0.34052
0.083161,0.34033
0.08328,0.34013
0.083398,0.33994
0.083517,0.33974
0.083635,0.33955
0.083754,0.33935
0.083872,0.33916
0.083991,0.33896
0.084109,0.33877
0.084228,0.33857
0.084346,0.33838
0.084465,0.33819
0.084583,0.33799
0.084701,0.3378
0.08482,0.3376
0.084938,0.33741
0.085057,0.33721
0.085175,0.33702
0.085294,0.33682
0.085412,0.33663
0.085531,0.33643
0.085649,0.33624
0.085768,0.33604
0.085886,0.33585
0.086005,0.33565
0.086123,0.33546
0.086241,0.33526
0.08636,0.33507
0.086478,0.33488
0.086597,0.33468
0.086715,0.33449
0.086834,0.33429
0.086952,0.3341
0.087071,0.3339
0.087189,0.33371
0.087308,0.33351
0.087426,0.33332
0.087545,0.33312
0.087663,0.33293
0.087782,0.33273
0.0879,0.33254
0.088018,0.33234
0.088137,0.33215
0.088255,0.33195
0.088374,0.33176
0.088492,0.33156
0.088611,0.33137
0.088729,0.33118
0.088848,0.33098
0.088966,0.33079
0.089085,0.33059
0.089203,0.3304
0.089322,0.3302
0.08944,0.33001
0.089558,0.32981
0.089677,0.32962
0.089795,0.32942
0.089914,0.32923
0.090032,0.32903
0.090151,0.32884
0.090269,0.32864
0.090388,0.32845
0.090506,0.32825
0.090625,0.32806
0.090743,0.32787
0.090862,0.32767
0.09098,0.32748
0.091099,0.32728
0.091217,0.32709
0.091335,0.32689
0.091454,0.3267
0.091572,0.3265
0.091691,0.32631
0.091809,0.32611
0.091928,0.32592
0.092046,0.32572
0.092165,0.32553
0.092283,0.32533
0.092402,0.32514
0.09252,0.32494
0.092639,0.32475
0.092757,0.32455
0.092875,0.32436
0.092994,0.32417
0.093112,0.32397
0.093231,0.32378
0.093349,0.32358
0.093468,0.32339
0.093586,0.32319
0.093705,0.323
0.093823,0.3228
0.093942,0.32261
0.09406,0.32241
0.094179,0.32222
0.094297,0.32202
0.094415,0.32183
0.094534,0.32163
0.094652,0.32144
0.094771,0.32124
0.094889,0.32105
0.095008,0.32086
0.095126,0.32066
0.095245,0.32047
0.095363,0.32027
0.095482,0.32008
0.0956,0.31988
0.095719,0.31969
0.095837,0.31949
0.095956,0.3193
0.096074,0.3191
0.096192,0.31891
0.096311,0.31871
0.096429,0.31852
0.096548,0.31832
0.096666,0.31813
0.096785,0.31793
0.096903,0.31774
0.097022,0.31754
0.09714,0.31735
0.097259,0.31716
0.097377,0.31696
0.097496,0.31677
0.097614,0.31657
0.097732,0.31638
0.097851,0.31618
0.097969,0.31599
0.098088,0.31579
0.098206,0.3156
0.098325,0.3154
0.098443,0.31521
0.098562,0.31501
0.09868,0.31482
0.098799,0.31462
0.098917,0.31443
0.099036,0.31423
0.099154,0.31404
0.099272,0.31385
0.099391,0.31365
0.099509,0.31346
0.099628,0.31326
0.099746,0.31307
0.099865,0.31287
0.099983,0.31268
0.1001,0.31248
0.10022,0.31229
0.10034,0.31209
0.10046,0.3119
0.10058,0.3117
0.10069,0.31151
0.10081,0.31131
0.10093,0.31112
0.10105,0.31092
0.10117,0.31073
0.10129,0.31053
0.1014,0.31034
0.10152,0.31015
0.10164,0.30995
0.10176,0.30976
0.10188,0.30956
0.102,0.30937
0.10212,0.30917
0.10223,0.30898
0.10235,0.30878
0.10247,0.30859
0.10259,0.30839
0.10271,0.3082
0.10283,0.308
0.10294,0.30781
0.10306,0.30761
0.10318,0.30742
0.1033,0.30722
0.10342,0.30703
0.10354,0.30684
0.10366,0.30664
0.10377,0.30645
0.10389,0.30625
0.10401,0.30606
0.10413,0.30586
0.10425,0.30567
0.10437,0.30547
0.10448,0.30528
0.1046,0.30508
0.10472,0.30489
0.10484,0.30469
0.10496,0.3045
0.10508,0.3043
0.1052,0.30411
0.10531,0.30391
0.10543,0.30372
0.10555,0.30352
0.10567,0.30333
0.10579,0.30314
0.10591,0.30294
0.10602,0.30275
0.10614,0.30255
0.10626,0.30236
0.10638,0.30216
0.1065,0.30197
0.10662,0.30177
0.10674,0.30158
0.10685,0.30138
0.10697,0.30119
0.10709,0.30099
0.10721,0.3008
0.10733,0.3006
0.10745,0.30041
0.10756,0.30021
0.10768,0.30002
0.1078,0.29983
0.10792,0.29963
0.10804,0.29944
0.10816,0.29924
0.10828,0.29905
0.10839,0.29885
0.10851,0.29866
0.10863,0.29846
0.10875,0.29827
0.10887,0.29807
0.10899,0.29788
0.1091,0.29768
0.10922,0.29749
0.10934,0.29729
0.10946,0.2971
0.10958,0.2969
0.1097,0.29671
0.10982,0.29651
0.10993,0.29632
0.11005,0.29613
0.11017,0.29593
0.11029,0.29574
0.11041,0.29554
0.11053,0.29535
0.11064,0.29515
0.11076,0.29496
0.11088,0.29476
0.111,0.29457
0.11112,0.29437
0.11124,0.29418
0.11136,0.29398
0.11147,0.29379
0.11159,0.29359
0.11171,0.2934
0.11183,0.2932
0.11195,0.29301
0.11207,0.29282
0.11219,0.29262
0.1123,0.29243
0.11242,0.29223
0.11254,0.29204
0.11266,0.29184
0.11278,0.29165
0.1129,0.29145
0.11301,0.29126
0.11313,0.29106
0.11325,0.29087
0.11337,0.29067
0.11349,0.29048
0.11361,0.29028
0.11373,0.29009
0.11384,0.28989
0.11396,0.2897
0.11408,0.2895
0.1142,0.28931
0.11432,0.28912
0.11444,0.28892
0.11455,0.28873
0.11467,0.28853
0.11479,0.28834
0.11491,0.28814
0.11503,0.28795
0.11515,0.28775
0.11527,0.28757
0.11538,0.28748
0.1155,0.28739
0.11562,0.2873
0.11574,0.28721
0.11586,0.28712
0.11598,0.28703
0.11609,0.28694
0.11621,0.28685
0.11633,0.28676
0.11645,0.28667
0.11657,0.28658
0.11669,0.28649
0.11681,0.2864
0.11692,0.28631
0.11704,0.28622
0.11716,0.28613
0.11728,0.28604
0.1174,0.28595
0.11752,0.28586
0.11763,0.28577
0.11775,0.28568
0.11787,0.28559
0.11799,0.2855
0.11811,0.28541
0.11823,0.28532
0.11835,0.28523
0.11846,0.28523

